Solving, Tracking and Stopping Streaming Linear Inverse Problems

In large-scale applications including medical imaging, collocation differential equation solvers, and estimation with differential privacy, the underlying linear inverse problem can be reformulated as a streaming problem. In theory, the streaming problem can be effectively solved using memory-efficient, exponentially-converging streaming solvers. In practice, a streaming solver's effectiveness is undermined if it is stopped before, or well-after, the desired accuracy is achieved. In special cases when the underlying linear inverse problem is finite-dimensional, streaming solvers can periodically evaluate the residual norm at a substantial computational cost. When the underlying system is infinite dimensional, streaming solver can only access noisy estimates of the residual. While such noisy estimates are computationally efficient, they are useful only when their accuracy is known. In this work, we rigorously develop a general family of computationally-practical residual estimators and their uncertainty sets for streaming solvers, and we demonstrate the accuracy of our methods on a number of large-scale linear problems. Thus, we further enable the practical use of streaming solvers for important classes of linear inverse problems.

==> csvs/big.csv <==
ncol,nrow,it,rho,iota,width,trho,Iteration,True_Res,Obs_Res,Width,Mov_Obs_Res,Mov_True_Res,Mov_Obs_Res2,Mov_True_Res2,threshold,nu,delt1,delt2,xi1,xi2,eta,stop,Lower,Upper
1000000,20,1,4390.312128702896,19274840.587435756,1,1979.5460483233296,1,1979.5460483233296,4390.312128702896,1,4390.312128702896,1979.5460483233296,19274840.587435756,3918602.55743251,2.0034652093781364,400,1.1,0.9,0.01,0.01,1,FALSE,1059.8467116488696,7720.777545756922
1000000,20,11,673.4688969704772,829232.4747052065,7,870.8324773337288,11,2088.378772762457,2055.473778009328,6,778.9326647994415,976.3534108932295,967161.9914571248,1374280.444403342,19.222100552815494,400,1.1,0.9,0.01,0.01,1,FALSE,270.04430727493946,1287.8210223239435
1000000,20,21,464.4829593554838,410574.8315204343,17,590.5020686093329,21,115.660255425184,90.85293670914871,16,490.9702511904083,612.5517681488709,436132.2976033555,644516.7399451984,56.48701149098095,400,1.1,0.9,0.01,0.01,1,FALSE,247.70594212697054,734.2345602538461
1000000,20,31,378.34132967349535,284087.54127945245,27,448.7260476417782,31,182.35664228051792,433.6897710315934,26,391.328061968757,456.8421696288957,294950.3169365969,414361.5105321976,98.89187555382561,400,1.1,0.9,0.01,0.01,1,TRUE,224.60140500475833,558.0547189327557
1000000,20,41,312.9345485539497,213520.29703492185,37,358.80059588121355,41,63.47090899631803,60.129545498695734,36,320.49700018054017,362.16431032300494,219405.4337805114,303507.8345428052,147.4881009693359,400,1.1,0.9,0.01,0.01,1,TRUE,193.70802685545783,447.2859735056225
1000000,20,51,294.6109210917917,188524.1269186232,47,334.1180304422713,51,176.30970411077942,77.73275111394469,46,300.1310217677721,336.21392510456576,192586.49110829554,256598.85600841185,190.9401110426404,400,1.1,0.9,0.01,0.01,1,TRUE,192.27211800211995,407.98992553342424
1000000,20,61,277.0663436061905,165770.45133582363,57,320.415493284041,61,91.3154581148774,52.000873771537954,56,281.28741599207444,321.89243287881453,168701.07771336162,232878.1630682674,238.63813190799706,400,1.1,0.9,0.01,0.01,1,TRUE,187.94959106827196,374.62524091587693
1000000,20,71,262.07812401661243,150979.2463240886,67,295.27655100929036,71,76.98733556590014,40.03663017571671,66,265.432545744187,296.1488188128141,153241.7292351552,203228.64940636404,285.7552052567542,400,1.1,0.9,0.01,0.01,1,TRUE,182.16125083483502,348.703840653539
1000000,20,81,295.1651424002493,248626.86228542903,77,309.6360270672888,81,97.5906142384556,39.92499358459463,76,298.51354835292767,310.58246326584884,251876.4871287417,233638.6082156259,249.8676445384182,400,1.1,0.9,0.01,0.01,1,TRUE,197.68348785278374,399.3436088530716
1000000,20,91,285.73838951172627,226428.9996329748,87,296.3471655416831,91,227.35161436335693,343.17446863877194,86,288.58783252934296,297.02902937383385,229042.64644040863,212444.19422503255,289.7841915573768,400,1.1,0.9,0.01,0.01,1,TRUE,197.15758920803285,380.0180758506531
1000000,20,101,279.86316537756477,211528.89190653423,97,286.79523512938357,101,197.37909504301206,181.75407034777527,96,282.35459116278224,287.3065722038904,213715.07438270998,196786.31689269296,328.2589373710354,400,1.1,0.9,0.01,0.01,1,TRUE,197.92423104296114,366.78495128260334
1000000,20,111,268.1875029414727,198084.7888662391,107,273.41870200174424,111,140.82013616640688,193.50836325301134,106,270.33374079944235,273.7556060208482,199937.89655182947,182824.98545013685,368.1758296712052,400,1.1,0.9,0.01,0.01,1,TRUE,191.92864769287226,348.7388339060125
1000000,20,121,255.60836777256745,185336.71264307149,117,263.068017501729,121,631.3016582907912,668.8113257832956,116,257.46114430511807,263.286648032117,186920.1724572906,171677.2565885625,410.1740491965419,400,1.1,0.9,0.01,0.01,1,TRUE,184.41823119206856,330.5040574181676
1000000,20,131,245.4929300047879,172535.49100004812,127,252.98469145644384,131,56.374790955582284,80.92559143004837,126,247.11837952866168,253.10594396025112,173891.68240327344,160016.04556860935,455.37803831087854,400,1.1,0.9,0.01,0.01,1,TRUE,179.03645973080734,315.200299326516
1000000,20,141,235.07692227123465,161838.08718531308,137,241.37973986396003,141,38.38196026471269,4.496425137262122,136,236.5062651556063,241.40674621607204,163015.90125142824,149234.31972149003,501.09329989240626,400,1.1,0.9,0.01,0.01,1,TRUE,172.64370471945182,300.36882559176075
1000000,20,151,244.3582623158059,187192.19771658117,147,253.17819453259415,151,424.9577534152413,220.83146455037786,146,245.75327582484093,253.28416246790832,188462.99787769702,161671.87880168538,494.3721267433154,400,1.1,0.9,0.01,0.01,1,TRUE,179.0837037350945,312.42284791458735
1000000,20,161,239.76024575102585,178043.284336281,157,245.630443991518,161,22.637959891835635,13.526435975676577,156,241.03636085201518,245.6812360941769,179173.97606796442,152788.69183316018,535.8204654101404,400,1.1,0.9,0.01,0.01,1,TRUE,177.80140547174724,304.2713162322831
1000000,20,171,231.62673630684503,168247.47687305964,167,238.1510437995484,171,213.81714085361455,125.78457194956718,166,232.77697995931584,238.15371950932445,169251.04375667043,144825.19186883655,580.6803568399051,400,1.1,0.9,0.01,0.01,1,TRUE,172.8927590680736,292.6612008505581
1000000,20,181,226.14875134597824,160603.8124652458,177,232.53116628311057,181,145.40017363257357,190.07449341587198,176,227.20251533091738,232.50175884166958,161506.92859178892,138021.99245801137,624.2737320274618,400,1.1,0.9,0.01,0.01,1,TRUE,170.11930479549943,284.2857258663353
1000000,20,191,217.27400325518408,152278.693969182,187,223.38881243522243,191,53.103343841969036,26.204045652528293,186,218.22339956302545,223.3118335989778,153088.49676367402,130854.75466288891,671.6258796460987,400,1.1,0.9,0.01,0.01,1,TRUE,163.9208699994319,272.525929126619
1000000,20,201,225.3485898708261,190432.1953269545,197,227.7194446913429,201,117.2941351315385,140.7891471467592,196,226.29074446202065,227.6684884092746,191395.34237355297,155261.9040582607,627.6800833316738,400,1.1,0.9,0.01,0.01,1,TRUE,166.89411524628167,285.68737367775964
1000000,20,211,217.76499112909696,181549.70773965633,207,220.74012221293057,211,47.83462548311218,15.014093547033553,206,218.6245964743999,220.65775933058208,182422.9812034718,148128.73961933164,670.4195602479782,400,1.1,0.9,0.01,0.01,1,TRUE,161.83815152255727,275.41104142624255
1000000,20,221,210.7809137521311,173490.1501538486,217,213.8283838381483,221,145.55542768631858,141.34837967510248,216,211.56838886211,213.71783526343268,174285.68152403468,141562.52170606176,713.8401055513685,400,1.1,0.9,0.01,0.01,1,TRUE,157.16034807346298,265.976429650757
1000000,20,231,205.58211158000583,166557.81811162902,227,210.36898056674931,231,61.933168754767394,44.09456745327043,226,206.31173910913554,210.24801642776714,167287.47494312449,137184.43647319858,756.9770471385542,400,1.1,0.9,0.01,0.01,1,TRUE,154.01523802977042,258.60824018850064
1000000,20,241,203.1389373558771,160857.57777611623,237,206.34034353145177,241,83.76653037264623,53.125975862829364,236,203.8272960311279,206.20743449566672,161532.16338451652,132125.9388157232,799.042084587092,400,1.1,0.9,0.01,0.01,1,TRUE,153.3695254485547,254.2850666137011
1000000,20,251,205.02464465694467,159717.2286664916,247,206.8280639789087,251,169.4692598934198,86.32750949192996,246,205.69268674905953,206.7025403529013,160359.75653020237,129493.93912580179,830.6062237084844,400,1.1,0.9,0.01,0.01,1,TRUE,156.2929779517015,255.09239554641758
1000000,20,261,200.87302408982657,154144.26565279358,257,202.77919430636172,261,122.68680522750947,152.03137595761655,256,201.49875351987788,202.64275804983686,154739.92538505586,124994.24246142758,874.5699506521867,400,1.1,0.9,0.01,0.01,1,TRUE,153.78413539650708,249.21337164324868
1000000,20,271,198.37396542749008,149408.45737996922,267,199.87064834384367,271,178.23248389436776,221.01607122513815,266,198.9667762373803,199.7284068865772,149963.92009871473,121387.49756676373,917.7171561760485,400,1.1,0.9,0.01,0.01,1,TRUE,152.75098390623464,245.18256856852594
1000000,20,281,194.3969003984568,144431.5607967274,277,196.33786396236465,281,57.2145544267114,75.3166123461051,276,194.95382289991247,196.18797623767495,144948.86582065158,117482.4900240014,963.1514597584139,400,1.1,0.9,0.01,0.01,1,TRUE,150.22324140237993,239.684404397445
1000000,20,291,193.62474887614712,142235.03205078436,287,194.69466239337095,291,129.97145815102704,99.34812089268235,286,194.159498732369,194.5442700381844,142726.56931601916,114554.03363300259,1000.4100441278539,400,1.1,0.9,0.01,0.01,1,TRUE,150.43897887396105,237.88001859077696
1000000,20,301,189.48749315651233,137703.70266827167,297,190.78169434910572,301,201.25927930645412,182.06730892232008,296,189.99019992394415,190.6231633300935,138163.32539960486,110978.73571416891,1046.9430858908731,400,1.1,0.9,0.01,0.01,1,TRUE,147.59811367650912,232.38228617137918
1000000,20,311,186.43583006108997,133649.3641635248,307,187.4048355476039,311,111.97777846170356,127.87122886972793,300,175.07172516653762,171.45819057259433,117419.09158421907,82310.92444075657,1148.7067829590892,400,1.1,0.9,0.01,0.01,1,TRUE,136.2139242819799,213.92952605109534
1000000,20,321,186.3757544295179,134944.1582014248,317,185.6756308214065,321,806.1120209201181,1299.8817920647562,300,170.61634615037985,162.735466013424,119325.08671334779,77705.2023355828,1139.4956307364453,400,1.1,0.9,0.01,0.01,1,TRUE,131.44443689249425,209.78825540826546
1000000,20,331,188.8194030076017,138355.27775790202,327,184.6406990663016,331,36.19973262041458,77.69247475128213,300,171.76242960767127,160.87301769450872,125239.37404096269,77820.11523239568,1112.2645597076282,400,1.1,0.9,0.01,0.01,1,TRUE,131.63149218150863,211.8933670338339
1000000,20,341,186.36132701617692,134833.87007800685,337,183.41964974344933,341,93.97676446428522,75.36637778247677,300,170.75062969318495,161.78933305312506,125129.21075332088,78526.94177283232,1112.754068763331,400,1.1,0.9,0.01,0.01,1,TRUE,130.63734617441784,210.86391321195205
1000000,20,351,183.2634478191312,131264.2638215759,347,181.23867160019591,351,101.74294290876423,51.82399745953444,300,165.8190103397477,157.2875720482708,122293.55193637208,76408.42368055758,1125.5810274057592,400,1.1,0.9,0.01,0.01,1,TRUE,126.16285200004756,205.47516867944785
1000000,20,361,180.4721396703263,127944.35971265443,357,178.88233690805757,361,57.851769560656976,80.55105866224767,300,162.1192409225121,151.9910371966207,120757.40230425251,72703.53920883276,1132.7176365115831,400,1.1,0.9,0.01,0.01,1,TRUE,122.7129334649618,201.5255483800624
1000000,20,371,176.44960585261498,124495.65671907044,367,175.36307555879458,371,35.081051840599685,22.10231392244168,300,157.32590346265556,148.58239937485052,118580.98837394995,71557.06245194383,1143.0652198940459,400,1.1,0.9,0.01,0.01,1,TRUE,118.27632110277708,196.37548582253405
1000000,20,381,173.8466832691275,121468.29965479048,377,173.3470464259052,381,34.93764742825442,41.74231150194828,300,142.70827875880624,138.36620806128343,88830.93524626007,57717.09811312886,1320.6764276224505,400,1.1,0.9,0.01,0.01,1,TRUE,108.91028061680748,176.506276900805
1000000,20,391,170.97178667971585,118559.50798668982,387,171.1631094536139,391,475.84678635629825,258.522330154432,300,137.68947185843282,134.85973318807385,87277.35540926733,56835.19601413356,1332.3789246509286,400,1.1,0.9,0.01,0.01,1,TRUE,104.18832693552027,171.1906167813454
1000000,20,401,168.38966515567168,115752.21902581636,397,168.96345509235047,401,27.489100766935735,49.636469607183244,300,132.34656675059293,130.86451288037645,84784.4281277177,55107.62272868449,1351.8250690325315,400,1.1,0.9,0.01,0.01,1,TRUE,99.32733928582175,165.3657942153641
1000000,20,411,165.93426155803218,113087.52396058616,407,166.59670207280223,411,42.77492316988355,66.22804742271546,300,129.46393879793837,128.4968554314796,82771.83281090339,53753.89677874446,1368.1611611041508,400,1.1,0.9,0.01,0.01,1,TRUE,96.8389668897004,162.08891070617634
1000000,20,421,163.1916185024225,110471.13240303576,417,163.76925451425825,421,85.6366615381412,130.9132355808979,300,127.14908628706597,125.04273694914467,81273.55610942193,52059.82431456578,1380.714584292059,400,1.1,0.9,0.01,0.01,1,TRUE,94.8207398244611,159.47743274967084
1000000,20,431,160.75571448890614,108112.4766625132,427,161.5677169361503,431,51.4101765857049,69.66987416264601,300,124.88362658718285,122.86786438922606,80840.06725962352,51530.81327605263,1384.4115391207945,400,1.1,0.9,0.01,0.01,1,TRUE,92.64161026065577,157.12564291370992
1000000,20,441,159.37849546506965,106030.70529070694,437,160.15637232938207,441,31.097415789641673,26.36617637000745,300,124.80954722358764,123.06436782192482,80545.33422550358,51511.02069677684,1386.9421588595594,400,1.1,0.9,0.01,0.01,1,TRUE,92.62635979804412,156.99273464913117
1000000,20,451,158.14264034242174,104105.43364894482,447,158.8045152879918,451,73.36656852360466,30.102121358329896,300,115.89698557546353,112.56141245813664,63392.91925580319,41056.72084936839,1563.3570188891074,400,1.1,0.9,0.01,0.01,1,TRUE,87.34546541234505,144.44850573858201
1000000,20,461,157.96214822334684,102747.24995862556,457,158.228625048729,461,40.57446497459023,32.81701557186898,300,115.15447718386147,112.48833980200274,63342.325300986005,41308.370085140115,1563.981250995898,400,1.1,0.9,0.01,0.01,1,TRUE,86.6143527939162,143.69460157380675
1000000,20,471,157.18741135987128,101024.87412042126,467,157.34084832037632,471,183.7423479216959,96.12899707208271,300,115.74952047272255,112.35650617030389,63604.29192145271,41173.486806721914,1560.7571476384844,400,1.1,0.9,0.01,0.01,1,TRUE,87.15043988257287,144.34860106287223


==> csvs/big100.csv <==
ncol,nrow,it,rho,iota,width,trho,Iteration,True_Res,Obs_Res,Width,Mov_Obs_Res,Mov_True_Res,Mov_Obs_Res2,Mov_True_Res2,threshold,nu,delt1,delt2,xi1,xi2,eta,stop,Lower,Upper
1000000,20,1,4390.312128702896,19274840.587435756,1,1979.5460483233296,1,1979.5460483233296,4390.312128702896,1,4390.312128702896,1979.5460483233296,19274840.587435756,3918602.55743251,2.0034652093781364,400,1.1,0.9,0.01,0.01,1,FALSE,1059.8467116488696,7720.777545756922
1000000,20,11,673.4688969704772,829232.4747052065,7,870.8324773337288,11,2088.378772762457,2055.473778009328,6,778.9326647994415,976.3534108932295,967161.9914571248,1374280.444403342,19.222100552815494,400,1.1,0.9,0.01,0.01,1,FALSE,270.04430727493946,1287.8210223239435
1000000,20,21,464.4829593554838,410574.8315204343,17,590.5020686093329,21,115.660255425184,90.85293670914871,16,490.9702511904083,612.5517681488709,436132.2976033555,644516.7399451984,56.48701149098095,400,1.1,0.9,0.01,0.01,1,FALSE,247.70594212697054,734.2345602538461
1000000,20,31,378.34132967349535,284087.54127945245,27,448.7260476417782,31,182.35664228051792,433.6897710315934,26,391.328061968757,456.8421696288957,294950.3169365969,414361.5105321976,98.89187555382561,400,1.1,0.9,0.01,0.01,1,TRUE,224.60140500475833,558.0547189327557
1000000,20,41,312.9345485539497,213520.29703492185,37,358.80059588121355,41,63.47090899631803,60.129545498695734,36,320.49700018054017,362.16431032300494,219405.4337805114,303507.8345428052,147.4881009693359,400,1.1,0.9,0.01,0.01,1,TRUE,193.70802685545783,447.2859735056225
1000000,20,51,294.6109210917917,188524.1269186232,47,334.1180304422713,51,176.30970411077942,77.73275111394469,46,300.1310217677721,336.21392510456576,192586.49110829554,256598.85600841185,190.9401110426404,400,1.1,0.9,0.01,0.01,1,TRUE,192.27211800211995,407.98992553342424
1000000,20,61,277.0663436061905,165770.45133582363,57,320.415493284041,61,91.3154581148774,52.000873771537954,56,281.28741599207444,321.89243287881453,168701.07771336162,232878.1630682674,238.63813190799706,400,1.1,0.9,0.01,0.01,1,TRUE,187.94959106827196,374.62524091587693
1000000,20,71,262.07812401661243,150979.2463240886,67,295.27655100929036,71,76.98733556590014,40.03663017571671,66,265.432545744187,296.1488188128141,153241.7292351552,203228.64940636404,285.7552052567542,400,1.1,0.9,0.01,0.01,1,TRUE,182.16125083483502,348.703840653539
1000000,20,81,295.1651424002493,248626.86228542903,77,309.6360270672888,81,97.5906142384556,39.92499358459463,76,298.51354835292767,310.58246326584884,251876.4871287417,233638.6082156259,249.8676445384182,400,1.1,0.9,0.01,0.01,1,TRUE,197.68348785278374,399.3436088530716
1000000,20,91,285.73838951172627,226428.9996329748,87,296.3471655416831,91,227.35161436335693,343.17446863877194,86,288.58783252934296,297.02902937383385,229042.64644040863,212444.19422503255,289.7841915573768,400,1.1,0.9,0.01,0.01,1,TRUE,197.15758920803285,380.0180758506531
1000000,20,101,279.86316537756477,211528.89190653423,97,286.79523512938357,101,197.37909504301206,181.75407034777527,96,282.35459116278224,287.3065722038904,213715.07438270998,196786.31689269296,328.2589373710354,400,1.1,0.9,0.01,0.01,1,TRUE,197.92423104296114,366.78495128260334
1000000,20,111,268.1875029414727,198084.7888662391,107,273.41870200174424,111,140.82013616640688,193.50836325301134,100,239.8178053594424,231.59973772850532,153904.45085751175,111337.65791294456,400.00259566312985,400,1.1,0.9,0.01,0.01,1,TRUE,169.35993333961983,310.27567737926495
1000000,20,121,255.60836777256745,185336.71264307149,117,263.068017501729,121,631.3016582907912,668.8113257832956,100,220.09968720347166,207.40422881343636,147046.23243392023,96022.93925150076,409.22433206796103,400,1.1,0.9,0.01,0.01,1,TRUE,151.22956027233613,288.9698141346072
1000000,20,131,245.4929300047879,172535.49100004812,127,252.98469145644384,131,56.374790955582284,80.92559143004837,100,209.62386209423687,200.13452528640354,142416.43742460935,93886.22467807641,415.82284028246255,400,1.1,0.9,0.01,0.01,1,TRUE,141.8466046600731,277.4011195284006
1000000,20,141,235.07692227123465,161838.08718531308,137,241.37973986396003,141,38.38196026471269,4.496425137262122,100,206.26960054663007,197.9340231375762,142715.66954095828,93695.85438581658,415.38668341462454,400,1.1,0.9,0.01,0.01,1,TRUE,138.42117685342754,274.1180242398326
1000000,20,151,244.3582623158059,187192.19771658117,147,253.17819453259415,151,424.9577534152413,220.83146455037786,100,220.73951269109256,215.13647165504588,186566.1909916217,118005.46928659122,363.3054617683874,400,1.1,0.9,0.01,0.01,1,TRUE,143.16475905087083,298.3142663313143
1000000,20,161,239.76024575102585,178043.284336281,157,245.630443991518,161,22.637959891835635,13.526435975676577,100,218.49576997358201,203.00296589477983,185038.799146542,107938.58794150013,364.80182195472673,400,1.1,0.9,0.01,0.01,1,TRUE,141.2392158757593,295.7523240714047
1000000,20,171,231.62673630684503,168247.47687305964,167,238.1510437995484,171,213.81714085361455,125.78457194956718,100,211.2243065413009,199.87695396902126,179817.19134087051,106278.90989406842,370.0605537780233,400,1.1,0.9,0.01,0.01,1,TRUE,135.06560385034862,287.3830092322532
1000000,20,181,226.14875134597824,160603.8124652458,177,232.53116628311057,181,145.40017363257357,190.07449341587198,100,173.00613023418956,173.1604234792933,92826.06410370482,65353.364482224315,515.0547908022098,400,1.1,0.9,0.01,0.01,1,TRUE,118.28703588515256,227.72522458322655
1000000,20,191,217.27400325518408,152278.693969182,187,223.38881243522243,191,53.103343841969036,26.204045652528293,100,157.70998721199237,159.9150452326016,87767.92804168227,60687.836639445384,529.6884173413771,400,1.1,0.9,0.01,0.01,1,TRUE,104.50260949682921,210.91736492715552
1000000,20,201,225.3485898708261,190432.1953269545,197,227.7194446913429,201,117.2941351315385,140.7891471467592,100,172.46945162928958,170.4159279664434,169968.3996447622,115398.46773720575,380.6311321294809,400,1.1,0.9,0.01,0.01,1,TRUE,98.425766513059,246.51313674552017
1000000,20,211,217.76499112909696,181549.70773965633,207,220.74012221293057,211,47.83462548311218,15.014093547033553,100,163.8129034898549,164.37404183889998,163857.17093421269,111350.71903867813,387.6641790645092,400,1.1,0.9,0.01,0.01,1,TRUE,91.11252719808564,236.51327978162416
1000000,20,221,210.7809137521311,173490.1501538486,217,213.8283838381483,221,145.55542768631858,141.34837967510248,100,158.3327925482206,156.21801245175888,159629.67204145782,106629.42924236093,392.76392251042023,400,1.1,0.9,0.01,0.01,1,TRUE,86.57637583690232,230.08920925953888
1000000,20,231,205.58211158000583,166557.81811162902,227,210.36898056674931,231,61.933168754767394,44.09456745327043,100,154.8953721805326,156.2470277368373,158966.1735433368,108416.609012981,393.5827348067415,400,1.1,0.9,0.01,0.01,1,TRUE,83.28823802443624,226.50250633662898
1000000,20,241,203.1389373558771,160857.57777611623,237,206.34034353145177,241,83.76653037264623,53.125975862829364,100,159.38389802183727,158.3363705559155,159514.27988551662,108858.54078388028,392.90595895494005,400,1.1,0.9,0.01,0.01,1,TRUE,87.65342142689762,231.1143746167769
1000000,20,251,205.02464465694467,159717.2286664916,247,206.8280639789087,251,169.4692598934198,86.32750949192996,100,147.20422669841872,138.69337206499105,119329.02416286018,82514.1471990117,454.27135754318084,400,1.1,0.9,0.01,0.01,1,TRUE,85.16348557564021,209.24496782119724
1000000,20,261,200.87302408982657,154144.26565279358,257,202.77919430636172,261,122.68680522750947,152.03137595761655,100,139.8200860817437,135.5027323006664,116622.80631971851,81634.90144152474,459.511786435826,400,1.1,0.9,0.01,0.01,1,TRUE,78.48687869781159,201.15329346567583
1000000,20,271,198.37396542749008,149408.45737996922,267,199.87064834384367,271,178.23248389436776,221.01607122513815,100,142.84183805896726,135.94238793281679,117947.29482650827,82480.92502532284,456.9244597809531,400,1.1,0.9,0.01,0.01,1,TRUE,81.16133247530784,204.52234364262665
1000000,20,281,194.3969003984568,144431.5607967274,277,196.33786396236465,281,57.2145544267114,75.3166123461051,100,138.19612422134387,132.27571885464437,115806.67534344988,81332.96574014385,461.12811551022537,400,1.1,0.9,0.01,0.01,1,TRUE,77.0778997087362,199.31434873395153
1000000,20,291,193.62474887614712,142235.03205078436,287,194.69466239337095,291,129.97145815102704,99.34812089268235,100,149.40064318734804,141.03660181510867,123453.38426338111,84234.69251741405,446.6186962059646,400,1.1,0.9,0.01,0.01,1,TRUE,86.29685480533976,212.5044315693563
1000000,20,301,189.48749315651233,137703.70266827167,297,190.78169434910572,301,201.25927930645412,182.06730892232008,100,118.84113262931416,118.01432617489853,33828.572130666624,24183.725759749006,853.1915898205582,400,1.1,0.9,0.01,0.01,1,TRUE,85.80830386132652,151.8739613973018
1000000,20,311,186.43583006108997,133649.3641635248,307,187.4048355476039,311,111.97777846170356,127.87122886972793,100,121.58446665031552,118.40079215037767,34495.652960932806,24244.396370647017,844.9017591191583,400,1.1,0.9,0.01,0.01,1,TRUE,88.22753326883952,154.94140003179152
1000000,20,321,186.3757544295179,134944.1582014248,317,185.6756308214065,321,806.1120209201181,1299.8817920647562,100,133.41655869944728,124.58415677507678,51299.35566466534,30463.238512886688,692.8391882721768,400,1.1,0.9,0.01,0.01,1,TRUE,92.73853099851125,174.09458640038332
1000000,20,331,188.8194030076017,138355.27775790202,327,184.6406990663016,331,36.19973262041458,77.69247475128213,100,150.76805454824432,126.23750006028531,74335.51115494192,31157.512006129622,575.5595088075237,400,1.1,0.9,0.01,0.01,1,TRUE,101.8012122642528,199.73489683223585
1000000,20,341,186.36132701617692,134833.87007800685,337,183.41964974344933,341,93.97676446428522,75.36637778247677,100,146.5983905110875,129.09760546588353,73157.68283348774,33026.43014880009,580.174222158954,400,1.1,0.9,0.01,0.01,1,TRUE,98.02103113108376,195.17574989109124
1000000,20,351,183.2634478191312,131264.2638215759,347,181.23867160019591,351,101.74294290876423,51.82399745953444,100,129.51329162973184,118.03287242477542,60985.440654634345,28705.65455606979,635.4411218149351,400,1.1,0.9,0.01,0.01,1,TRUE,85.16090283195788,173.8656804275058
1000000,20,361,180.4721396703263,127944.35971265443,357,178.88233690805757,361,57.851769560656976,80.55105866224767,100,128.04186671221055,117.46741339441586,60610.60144649703,28537.12824347341,637.4029990585733,400,1.1,0.9,0.01,0.01,1,TRUE,83.82599114454669,172.2577422798744
1000000,20,371,176.44960585261498,124495.65671907044,367,175.36307555879458,371,35.081051840599685,22.10231392244168,100,117.91156578769849,109.92785622271353,57978.47895447109,25911.352436440204,651.7109087382142,400,1.1,0.9,0.01,0.01,1,TRUE,74.66642240442178,161.1567091709752
1000000,20,381,173.8466832691275,121468.29965479048,377,173.3470464259052,381,34.93764742825442,41.74231150194828,100,116.92258182088531,109.66248184991258,57860.066291625495,26464.964117018404,652.3774425516096,400,1.1,0.9,0.01,0.01,1,TRUE,73.72162198604238,160.12354165572825
1000000,20,391,170.97178667971585,118559.50798668982,387,171.1631094536139,391,475.84678635629825,258.522330154432,100,105.95778517595805,103.62755251651127,50610.75392273859,25583.05888554124,697.5365932561001,400,1.1,0.9,0.01,0.01,1,TRUE,65.55369460162721,146.3618757502889
1000000,20,401,168.38966515567168,115752.21902581636,397,168.96345509235047,401,27.489100766935735,49.636469607183244,100,105.729115993175,104.16328449978741,50556.312607724314,25740.67468909871,697.9120616170578,400,1.1,0.9,0.01,0.01,1,TRUE,65.3467623374307,146.1114696489193
1000000,20,411,165.93426155803218,113087.52396058616,407,166.59670207280223,411,42.77492316988355,66.22804742271546,100,102.99444625364471,102.71573230516107,49962.674537564686,25666.574926908255,702.0459852837428,400,1.1,0.9,0.01,0.01,1,TRUE,62.84987982408397,143.13901268320546
1000000,20,421,163.1916185024225,110471.13240303576,417,163.76925451425825,421,85.6366615381412,130.9132355808979,100,89.69790761353005,94.32604162059833,32891.64062214263,19086.80518844973,865.2580154033047,400,1.1,0.9,0.01,0.01,1,TRUE,57.12573701110792,122.27007821595217
1000000,20,431,160.75571448890614,108112.4766625132,427,161.5677169361503,431,51.4101765857049,69.66987416264601,100,68.9874530327716,86.11906537055555,9218.517080591839,15018.318809047256,1634.398168634736,400,1.1,0.9,0.01,0.01,1,TRUE,51.743593957493715,86.23131210804948
1000000,20,441,159.37849546506965,106030.70529070694,437,160.15637232938207,441,31.097415789641673,26.36617637000745,100,68.44635313783816,81.75912744397544,8964.03995750639,12648.091157650138,1657.4350071902445,400,1.1,0.9,0.01,0.01,1,TRUE,51.442168014098534,85.45053826157778
1000000,20,451,158.14264034242174,104105.43364894482,447,158.8045152879918,451,73.36656852360466,30.102121358329896,100,70.97343839824003,80.95799288464346,9864.292949915049,11950.360793023661,1579.9939304481802,400,1.1,0.9,0.01,0.01,1,TRUE,53.13581817090463,88.81105862557544
1000000,20,461,157.96214822334684,102747.24995862556,457,158.228625048729,461,40.57446497459023,32.81701557186898,100,77.60147875763018,84.49487371092597,12793.56813674246,13753.08057042221,1387.3708206119586,400,1.1,0.9,0.01,0.01,1,TRUE,57.28727632947316,97.9156811857872
1000000,20,471,157.18741135987128,101024.87412042126,467,157.34084832037632,471,183.7423479216959,96.12899707208271,100,86.49515757150192,91.19927435538135,14887.101983378754,15128.182958402693,1286.1254068048775,400,1.1,0.9,0.01,0.01,1,TRUE,64.58179551231865,108.40851963068519


==> csvs/big50.csv <==
ncol,nrow,it,rho,iota,width,trho,Iteration,True_Res,Obs_Res,Width,Mov_Obs_Res,Mov_True_Res,Mov_Obs_Res2,Mov_True_Res2,threshold,nu,delt1,delt2,xi1,xi2,eta,stop,Lower,Upper
1000000,20,1,4390.312128702896,19274840.587435756,1,1979.5460483233296,1,1979.5460483233296,4390.312128702896,1,4390.312128702896,1979.5460483233296,19274840.587435756,3918602.55743251,2.0034652093781364,400,1.1,0.9,0.01,0.01,1,FALSE,1059.8467116488696,7720.777545756922
1000000,20,11,673.4688969704772,829232.4747052065,7,870.8324773337288,11,2088.378772762457,2055.473778009328,6,778.9326647994415,976.3534108932295,967161.9914571248,1374280.444403342,19.222100552815494,400,1.1,0.9,0.01,0.01,1,FALSE,270.04430727493946,1287.8210223239435
1000000,20,21,464.4829593554838,410574.8315204343,17,590.5020686093329,21,115.660255425184,90.85293670914871,16,490.9702511904083,612.5517681488709,436132.2976033555,644516.7399451984,56.48701149098095,400,1.1,0.9,0.01,0.01,1,FALSE,247.70594212697054,734.2345602538461
1000000,20,31,378.34132967349535,284087.54127945245,27,448.7260476417782,31,182.35664228051792,433.6897710315934,26,391.328061968757,456.8421696288957,294950.3169365969,414361.5105321976,98.89187555382561,400,1.1,0.9,0.01,0.01,1,TRUE,224.60140500475833,558.0547189327557
1000000,20,41,312.9345485539497,213520.29703492185,37,358.80059588121355,41,63.47090899631803,60.129545498695734,36,320.49700018054017,362.16431032300494,219405.4337805114,303507.8345428052,147.4881009693359,400,1.1,0.9,0.01,0.01,1,TRUE,193.70802685545783,447.2859735056225
1000000,20,51,294.6109210917917,188524.1269186232,47,334.1180304422713,51,176.30970411077942,77.73275111394469,46,300.1310217677721,336.21392510456576,192586.49110829554,256598.85600841185,190.9401110426404,400,1.1,0.9,0.01,0.01,1,TRUE,192.27211800211995,407.98992553342424
1000000,20,61,277.0663436061905,165770.45133582363,57,320.415493284041,61,91.3154581148774,52.000873771537954,50,221.56998613519036,243.35711551708476,72885.76806411005,95909.88930805844,331.6388858857814,400,1.1,0.9,0.01,0.01,1,TRUE,157.37869779737218,285.76127447300854
1000000,20,71,262.07812401661243,150979.2463240886,67,295.27655100929036,71,76.98733556590014,40.03663017571671,50,193.26048000139613,194.89987502527592,62716.74735733111,62016.460433937056,357.5156450672015,400,1.1,0.9,0.01,0.01,1,TRUE,133.7153170367783,252.80564296601398
1000000,20,81,295.1651424002493,248626.86228542903,77,309.6360270672888,81,97.5906142384556,39.92499358459463,50,250.25000127269644,234.5274159570645,229478.095628657,139662.6990110086,186.90296726484416,400,1.1,0.9,0.01,0.01,1,TRUE,136.34957657927188,364.150425966121
1000000,20,91,285.73838951172627,226428.9996329748,87,296.3471655416831,91,227.35161436335693,343.17446863877194,50,265.61323182048096,250.13162709043064,235981.43955553466,146878.37319623624,184.30957249867356,400,1.1,0.9,0.01,0.01,1,TRUE,150.1101298419867,381.11633379897523
1000000,20,101,279.86316537756477,211528.89190653423,97,286.79523512938357,101,197.37909504301206,181.75407034777527,50,266.0002750061915,242.31180753526914,233153.37099517128,141758.78090623158,185.42400846916638,400,1.1,0.9,0.01,0.01,1,TRUE,151.1913701417119,380.8091798706711
1000000,20,111,268.1875029414727,198084.7888662391,107,273.41870200174424,111,140.82013616640688,193.50836325301134,50,258.0656245836944,219.84235993992587,234923.13365091343,126765.42651783068,184.72425436134603,400,1.1,0.9,0.01,0.01,1,TRUE,142.8218120073335,373.30943716005527
1000000,20,121,255.60836777256745,185336.71264307149,117,263.068017501729,121,631.3016582907912,668.8113257832956,50,246.9388944055472,219.90858260159678,231375.71751050933,130029.41806906446,186.13494940994107,400,1.1,0.9,0.01,0.01,1,TRUE,132.56850122891782,361.3092875821766
1000000,20,131,245.4929300047879,172535.49100004812,127,252.98469145644384,131,56.374790955582284,80.92559143004837,50,168.99772291577733,165.74163461574258,55354.7792205617,48109.75034514422,380.54783312845944,400,1.1,0.9,0.01,0.01,1,TRUE,113.05645746980962,224.93898836174503
1000000,20,141,235.07692227123465,161838.08718531308,137,241.37973986396003,141,38.38196026471269,4.496425137262122,50,146.92596927277918,145.73641918472174,49449.89952638191,40513.335575396915,402.6281245066338,400,1.1,0.9,0.01,0.01,1,TRUE,94.05254575321524,199.79939279234313
1000000,20,151,244.3582623158059,187192.19771658117,147,253.17819453259415,151,424.9577534152413,220.83146455037786,50,175.47875037599363,187.96113577482262,139979.0109880721,94252.15766695088,239.30697360041677,400,1.1,0.9,0.01,0.01,1,TRUE,86.52050972115505,264.4369910308322
1000000,20,161,239.76024575102585,178043.284336281,157,245.630443991518,161,22.637959891835635,13.526435975676577,50,178.9259153634696,186.1635718496338,135154.46464217055,89111.74936516958,243.5407373321871,400,1.1,0.9,0.01,0.01,1,TRUE,91.51414359532424,266.337687131615
1000000,20,171,231.62673630684503,168247.47687305964,167,238.1510437995484,171,213.81714085361455,125.78457194956718,50,175.50971867705462,179.84532533644574,128258.66517123168,82528.40171907237,250.00198500594544,400,1.1,0.9,0.01,0.01,1,TRUE,90.35708539928001,260.6623519548292
1000000,20,181,226.14875134597824,160603.8124652458,177,232.53116628311057,181,145.40017363257357,190.07449341587198,50,177.01453755260175,180.57921234284404,130297.34898684795,82596.97861930441,248.03845927159514,400,1.1,0.9,0.01,0.01,1,TRUE,91.18781773486229,262.8412573703412
1000000,20,191,217.27400325518408,152278.693969182,187,223.38881243522243,191,53.103343841969036,26.204045652528293,50,168.49400515120556,174.09367128048152,126085.95655698262,80862.33770349385,252.14679719351633,400,1.1,0.9,0.01,0.01,1,TRUE,84.06569757453339,252.92231272787774
1000000,20,201,225.3485898708261,190432.1953269545,197,227.7194446913429,201,117.2941351315385,140.7891471467592,50,169.46015288258553,152.87072015806422,199957.7883014523,136544.77780746063,200.2247004602858,400,1.1,0.9,0.01,0.01,1,TRUE,63.1379693608303,275.78233640434075
1000000,20,211,217.76499112909696,181549.70773965633,207,220.74012221293057,211,47.83462548311218,15.014093547033553,50,148.6998916162402,142.58451182816614,192559.87722625482,133589.68871218667,204.0346440374735,400,1.1,0.9,0.01,0.01,1,TRUE,44.36306466043601,253.03671857204438
1000000,20,221,210.7809137521311,173490.1501538486,217,213.8283838381483,221,145.55542768631858,141.34837967510248,50,141.1558664193866,132.590699567072,191000.6789116839,130730.45676564949,204.8657506644874,400,1.1,0.9,0.01,0.01,1,TRUE,37.242316795412194,245.069416043361
1000000,20,231,205.58211158000583,166557.81811162902,227,210.36898056674931,231,61.933168754767394,44.09456745327043,50,132.77620680846346,131.91484313083055,187634.99809982567,134236.23940665758,206.69496201576567,400,1.1,0.9,0.01,0.01,1,TRUE,29.78227246040126,235.77014115652565
1000000,20,241,203.1389373558771,160857.57777611623,237,206.34034353145177,241,83.76653037264623,53.125975862829364,50,150.27379089246898,142.57906983134947,192942.6032140506,136854.74386426673,203.832179359217,400,1.1,0.9,0.01,0.01,1,TRUE,45.833327100879984,254.71425468405798
1000000,20,251,205.02464465694467,159717.2286664916,247,206.8280639789087,251,169.4692598934198,86.32750949192996,50,124.9483005142519,124.51602397191789,38700.26002426806,28483.51659056278,455.1241421329136,400,1.1,0.9,0.01,0.01,1,TRUE,78.17352990296234,171.72307112554145
1000000,20,261,200.87302408982657,154144.26565279358,257,202.77919430636172,261,122.68680522750947,152.03137595761655,50,130.94028054724723,128.42095277316665,40685.73541318222,29680.11417086281,443.8801556096392,400,1.1,0.9,0.01,0.01,1,TRUE,82.98065207796162,178.89990901653283
1000000,20,271,198.37396542749008,149408.45737996922,267,199.87064834384367,271,178.23248389436776,221.01607122513815,50,144.52780969854794,139.29407629856155,44893.91074133263,34231.39328499621,422.56458432542917,400,1.1,0.9,0.01,0.01,1,TRUE,94.14893712475879,194.9066822723371
1000000,20,281,194.3969003984568,144431.5607967274,277,196.33786396236465,281,57.2145544267114,75.3166123461051,50,143.61604163422425,132.63659457845816,43978.352587074114,28429.692073630093,426.94048237925364,400,1.1,0.9,0.01,0.01,1,TRUE,93.75352396128913,193.47855930715934
1000000,20,291,193.62474887614712,142235.03205078436,287,194.69466239337095,291,129.97145815102704,99.34812089268235,50,148.5274954822271,139.49413379886784,53964.16531271163,31614.641170561386,385.4198542467615,400,1.1,0.9,0.01,0.01,1,TRUE,93.29337322993305,203.76161773452114
1000000,20,301,189.48749315651233,137703.70266827167,297,190.78169434910572,301,201.25927930645412,182.06730892232008,50,112.73396474437642,111.51262837787915,28956.884237065187,19883.934928935236,526.1516054338151,400,1.1,0.9,0.01,0.01,1,TRUE,72.2735211610586,153.19440832769425
1000000,20,311,186.43583006108997,133649.3641635248,307,187.4048355476039,311,111.97777846170356,127.87122886972793,50,112.2286527533838,108.3806315275887,28305.570508683388,18808.678570431224,532.1705760173164,400,1.1,0.9,0.01,0.01,1,TRUE,72.22582601454832,152.23147949221928
1000000,20,321,186.3757544295179,134944.1582014248,317,185.6756308214065,321,806.1120209201181,1299.8817920647562,50,122.3053077003466,109.87423725159198,57704.80058799805,26695.083740777172,372.7184081156143,400,1.1,0.9,0.01,0.01,1,TRUE,65.1889247034448,179.4216906972484
1000000,20,331,188.8194030076017,138355.27775790202,327,184.6406990663016,331,36.19973262041458,77.69247475128213,50,157.92006746226443,119.83840554211245,104692.66972280973,33885.331938629155,276.7124359180031,400,1.1,0.9,0.01,0.01,1,TRUE,80.98703307477037,234.8531018497585
1000000,20,341,186.36132701617692,134833.87007800685,337,183.41964974344933,341,93.97676446428522,75.36637778247677,50,144.66928553994788,118.70107713289923,92351.20035426383,34438.21912703881,294.6222504561892,400,1.1,0.9,0.01,0.01,1,TRUE,72.41293926954769,216.92563181034808
1000000,20,351,183.2634478191312,131264.2638215759,347,181.23867160019591,351,101.74294290876423,51.82399745953444,50,146.29261851508724,124.55311647167167,93013.9970722035,37527.374183204345,293.57066799259974,400,1.1,0.9,0.01,0.01,1,TRUE,73.77744697736533,218.80779005280914
1000000,20,361,180.4721396703263,127944.35971265443,357,178.88233690805757,361,57.851769560656976,80.55105866224767,50,143.85508067103729,126.55419526124301,92915.63238431067,38265.5779165156,293.7260204764207,400,1.1,0.9,0.01,0.01,1,TRUE,71.3782626029699,216.33189873910467
1000000,20,371,176.44960585261498,124495.65671907044,367,175.36307555879458,371,35.081051840599685,22.10231392244168,50,113.51782387505038,109.98147519383507,58252.15732094412,25127.621132103235,370.96318186487144,400,1.1,0.9,0.01,0.01,1,TRUE,56.13119256326281,170.90445518683796
1000000,20,381,173.8466832691275,121468.29965479048,377,173.3470464259052,381,34.93764742825442,41.74231150194828,50,75.92509617950621,99.48655815771272,11027.46286044125,19044.59629540766,852.6072336663092,400,1.1,0.9,0.01,0.01,1,TRUE,50.95659191713358,100.89360044187885
1000000,20,391,170.97178667971585,118559.50798668982,387,171.1631094536139,391,475.84678635629825,258.522330154432,50,67.24628481196822,88.55402790012333,8870.30749121335,16727.89864404367,950.6430496835094,400,1.1,0.9,0.01,0.01,1,TRUE,44.852677290181425,89.63989233375503
1000000,20,401,168.38966515567168,115752.21902581636,397,168.96345509235047,401,27.489100766935735,49.636469607183244,50,65.16561347126277,83.77345252790313,8098.628143245115,13953.975194993072,994.903790910404,400,1.1,0.9,0.01,0.01,1,TRUE,43.76824063740642,86.56298630511913
1000000,20,411,165.93426155803218,113087.52396058616,407,166.59670207280223,411,42.77492316988355,66.22804742271546,50,62.133811836252136,78.87726934907914,7009.716690818704,13067.571937300914,1069.391141079441,400,1.1,0.9,0.01,0.01,1,TRUE,42.22685120214908,82.0407724703552
1000000,20,421,163.1916185024225,110471.13240303576,417,163.76925451425825,421,85.6366615381412,130.9132355808979,50,65.8779913520097,78.6706080473616,7531.123923341147,13045.989244796221,1031.7082845178343,400,1.1,0.9,0.01,0.01,1,TRUE,45.24393454798199,86.51204815603741
1000000,20,431,160.75571448890614,108112.4766625132,427,161.5677169361503,431,51.4101765857049,69.66987416264601,50,62.04980988603697,72.75157258339837,7409.5713007424265,10992.041322686853,1040.1363500311154,400,1.1,0.9,0.01,0.01,1,TRUE,41.582947683509246,82.51667208856469
1000000,20,441,159.37849546506965,106030.70529070694,437,160.15637232938207,441,31.097415789641673,26.36617637000745,50,69.64642146370811,74.96422698782757,9057.772423799426,8568.283671256606,940.7540841489856,400,1.1,0.9,0.01,0.01,1,TRUE,47.01741808586513,92.27542484155109
1000000,20,451,158.14264034242174,104105.43364894482,447,158.8045152879918,451,73.36656852360466,30.102121358329896,50,76.7812633252173,78.14253324138379,11629.957756584981,9946.746391054252,830.2287074356439,400,1.1,0.9,0.01,0.01,1,TRUE,51.13974170922672,102.42278494120788
1000000,20,461,157.96214822334684,102747.24995862556,457,158.228625048729,461,40.57446497459023,32.81701557186898,50,93.06914567900822,90.11247807277279,18577.419582666218,14438.589203543506,656.8922223754829,400,1.1,0.9,0.01,0.01,1,TRUE,60.66150463411476,125.47678672390167
1000000,20,471,157.18741135987128,101024.87412042126,467,157.34084832037632,471,183.7423479216959,96.12899707208271,50,107.11232379099413,103.7279406634011,22243.08004341636,17210.376672009163,600.3290404237285,400,1.1,0.9,0.01,0.01,1,TRUE,71.65122510267963,142.57342247930862


==> csvs/big_ss.csv <==
it,Mov_Obs_Res,iota,Sample_Size,Nrows,Width,Obs_Res,eta,Lower,Upper,ratio
25,116565628.274093,44131691017793.875,50,132651,23,3073769.780128912,16,-415560594.75071347,648691851.2988995,0.02636943518977339
50,61989060.403035335,21256894683613.273,50,132651,48,9189190.10302823,16,-307319425.88029575,431297546.68636644,0.14823889962652628
75,44817363.79980402,14110157581959.473,50,132651,73,3080653.227125656,16,-256070941.96842498,345705669.56803304,0.0687379391810441
100,33845821.759683035,10511859111886.697,50,132651,98,269074.65106526,16,-225858479.58458585,293550123.10395193,0.007950010875072926
125,27491979.382402472,8378008795928.766,50,132651,123,135679.43668932613,16,-204359452.78586566,259343411.55067062,0.004935237103232156
150,23184254.804495238,6963582896939.948,50,132651,148,202942.06228744632,16,-188191782.51984254,234560292.12883303,0.008753443403671422
175,19940306.34816281,5957358127129.494,50,132651,173,1984216.6253880057,16,-175568458.1317232,215449070.8280488,0.0995078305590235
200,17678296.62692455,5205660844151.881,50,132651,198,174148.367443047,16,-165080088.46218807,200436681.71603715,0.009850969871034638
225,15976732.951612173,4622787705039.353,50,132651,223,2900146.4338154164,16,-156246347.01008716,188199812.9133115,0.18152312131641218
250,14474132.143611008,4156876100257.5317,50,132651,248,631742.8800618142,16,-148839680.2142045,177787944.50142652,0.043646339123736014
275,13190652.1984076,3776228509029.457,50,132651,273,312328.32840380707,16,-142466295.5760237,168847599.97283888,0.023678004977002724
300,12145253.880402034,3459503714779.7344,50,132651,298,192972.95077019566,16,-136841026.48488265,161131534.2456867,0.015888753966813565
325,11282211.520083249,3191951414108.7974,50,132651,323,824898.0541384063,16,-131826974.98606715,154391398.02623364,0.07311492544436178
350,10552336.564319678,2962811873100.1396,50,132651,348,269869.7064280346,16,-127324533.23242286,148429206.3610622,0.025574402861688238
375,9878867.993731497,2764246679860.0835,50,132651,373,475190.7479877806,16,-123297686.64889137,143055422.63635436,0.0481017408360256
400,9281633.15065599,2590622932464.21,50,132651,398,133302.93481857437,16,-119644655.1309556,138207921.43226758,0.014362012875843195
425,8979377.90811182,2441887710832.8203,50,132651,423,247694.60684890152,16,-116191189.67564778,134149945.49187143,0.02758482930372474
450,8513536.349759018,2305653404296.9736,50,132651,448,2112635.654695965,16,-113115254.2339108,130142326.93342882,0.2481501890522573
475,8166340.784702365,2184517577515.7073,50,132651,473,519587.20151152404,16,-110224239.35702449,126556920.92642921,0.06362546153900939
500,7821328.110103018,2075059719009.5798,50,132651,498,866951.2411218703,16,-107565086.0049266,123207742.22513263,0.11084450478455268
525,7491684.855190596,1975952247085.31,50,132651,523,236405.13182591446,16,-105105517.33203651,120088887.04241769,0.031555669571728145
550,7176032.755931134,1885826396322.5085,50,132651,548,65408.021218963724,16,-102823345.92591979,117175411.43778206,0.009114788552895426
575,6904716.8277785275,1803598970650.7466,50,132651,573,90533.84902890107,16,-100669790.63531145,114479224.29086852,0.01311188442437961
600,6653890.921550312,1728324899427.541,50,132651,598,51778.75470316528,16,-98651855.3732929,111959637.21639353,0.007781725807296699
625,6435817.096941571,1659083545117.3616,50,132651,623,56102.970134658484,16,-96738951.83660342,109610586.03048657,0.008717303380377255
650,6208771.96501422,1595086350649.761,50,132651,648,1211273.6653327493,16,-94956505.33580022,107374049.26582865,0.19509069944236146
675,5997585.2332364675,1535852334077.626,50,132651,673,573444.5259386313,16,-93271520.13599674,105266690.60246967,0.09561256799833494
700,5801518.111120716,1480857089816.1787,50,132651,698,49280.12114972762,16,-91674089.581671,103277125.80391243,0.008494349273040169
725,5636363.53666912,1429688317296.512,50,132651,723,1681628.5225489396,16,-90140378.76546617,101413105.83880441,0.29835345282620274
750,5470193.30964966,1381924009387.4343,50,132651,748,337582.8510491071,16,-88693060.70207693,99633447.32137625,0.06171314831846914
775,5319874.643967505,1337258540070.5662,50,132651,773,4173329.1599981575,16,-87309144.857129,97948894.14506401,0.7844788532245817
800,5178342.454842786,1295393671810.877,50,132651,798,211487.4674193836,16,-85989203.05076309,96345887.96044867,0.040840765025418606
825,5033765.28738038,1256050198690.8835,50,132651,823,32235.58031651959,16,-84738642.8393069,94806173.41406767,0.006403870358702263
850,4900147.809026195,1219027372496.561,50,132651,848,54126.59047511319,16,-83539316.98205952,93339612.60011192,0.011045909753050849
875,4779740.397271432,1184148620654.586,50,132651,873,83857.0012428902,16,-82385329.67861065,91944810.47315353,0.017544258531438425
900,4661235.244048018,1151190573997.357,50,132651,898,1968103.875010619,16,-81282255.51103763,90604725.99913366,0.4222279657572984
925,4559679.276833526,1120045775100.4438,50,132651,923,2035993.3134899703,16,-80213264.21546505,89332622.7691321,0.4465211673624264
950,4462055.895036367,1090541313151.871,50,132651,948,338476.09934821713,16,-79186883.39482675,88110995.1848995,0.07585653503909288
975,4357495.575479537,1062526645778.4459,50,132651,973,114585.60224237663,16,-78210034.23613654,86925025.38709562,0.026296206216977425
1000,4254595.124651228,1035911398311.4032,50,132651,998,7381.339352911027,16,-77272258.6713093,85781448.92061175,0.0017349099354115663
1025,1571917.6635895998,18812934659.908978,50,132651,1000,1713198.1152906185,16,-9414792.064597478,12558627.39177668,1.0898777683930299
1050,1306324.4838500882,13611603108.847675,50,132651,1000,668998.2365462383,16,-8038992.043504851,10651641.011205027,0.512122558228811
1075,1033957.1107475861,3938547629.712102,50,132651,1000,55355.31718620939,16,-3993026.020033188,6060940.24152836,0.0535373436778104
1100,1001151.8438082304,3826635133.2001367,50,132651,1000,186741.02562452896,16,-3953896.593249747,5956200.280866208,0.186526176602936
1125,952172.0389372505,3507861118.0351615,50,132651,1000,104605.38966260527,16,-3792001.558531636,5696345.636406137,0.10985975788509678
1150,911265.0939777578,3397358557.4906597,50,132651,1000,29315.043174659262,16,-3757586.498056935,5580116.686012451,0.03216961054296104
1175,903154.1598791473,3390639265.434836,50,132651,1000,85183.11414026858,16,-3761078.1222110055,5567386.4419693,0.09431735790450999
1200,857908.8183969194,3293865725.7131963,50,132651,1000,35138.69930670766,16,-3739279.7969246777,5455097.4337185165,0.04095854775378987
1225,803013.4746246691,3137636901.666704,50,132651,1000,418957.64043201617,16,-3683827.930738461,5289854.8799878,0.5217317687325711
1250,782144.2064503551,3114950331.8851123,50,132651,1000,12414.248619443912,16,-3688446.799142982,5252735.212043692,0.015872071309949515
1275,779000.7656970448,3113850069.1469393,50,132651,1000,164665.68087858215,16,-3690800.61909813,5248802.150492219,0.21138064059698372
1300,770587.1734683852,3096938045.276678,50,132651,1000,1054939.0965522993,16,-3687059.4339750675,5228233.780911838,1.369006820868892
1325,754142.8032460011,3037729635.765163,50,132651,1000,58133.46009409183,16,-3660686.6981795547,5168972.304671557,0.07708548015557833
1350,741673.8283542203,2998268705.1395187,50,132651,1000,830181.5016011483,16,-3644387.024126452,5127734.680834892,1.1193350363236185
1375,733553.1313707065,2994221156.5943737,50,132651,1000,52581.636630057284,16,-3649546.2137509985,5116652.476492411,0.07168074728520894
1400,726753.8115342814,2990542753.208679,50,132651,1000,66249.834815686,16,-3653652.385454358,5107160.00852292,0.09115856534116155
1425,651929.1056147931,1310122258.656331,50,132651,1000,153106.6403751138,16,-2247385.1408530143,3551243.3520826004,0.23485167184049655
1450,652103.6970816789,1308778079.4852114,50,132651,1000,86312.95139754283,16,-2245722.826414248,3549930.220577606,0.13236077602966226
1475,610066.0543242975,966148628.9763646,50,132651,1000,140067.21176162813,16,-1879716.0891432639,3099848.1977918586,0.22959351822445695
1500,605495.3327726761,1000333154.8536727,50,132651,1000,12230.113514140025,16,-1927950.998150015,3138941.663695367,0.020198526482666766
1525,592030.1973194515,962355422.8621248,50,132651,1000,208734.4537321162,16,-1892859.5597146468,3076919.9543535495,0.352573998213618
1550,585227.3859782212,954557184.948863,50,132651,1000,254086.4386983462,16,-1889574.0103617206,3060028.7823181627,0.4341670345341663
1575,567522.1596371095,926653003.8628742,50,132651,1000,44740.91810001711,16,-1870838.517072097,3005882.8363463157,0.07883554384665047
1600,549242.3093914145,851195201.1958055,50,132651,1000,13096.771790395765,16,-1787732.1184708637,2886216.737253693,0.023845161901142657
1625,580913.4832911956,1799042544.4954548,50,132651,1000,24593.16492212793,16,-2816591.4330370305,3978418.399619422,0.04233533155883054
1650,575757.7767921168,1796708517.0719864,50,132651,1000,113542.40394996993,16,-2819542.510374383,3971058.063958617,0.1972051590559159
1675,571939.9450931925,1788221348.9487617,50,132651,1000,476646.1280379827,16,-2815331.6064612763,3959211.4966476616,0.833384924636305
1700,566903.9376233795,1784315195.0476727,50,132651,1000,438602.04674989625,16,-2816666.048297804,3950473.9235445634,0.7736796618288438
1725,543437.0043139423,1758047142.8241835,50,132651,1000,313717.89746136864,16,-2815134.7812580513,3902008.7898859354,0.577284754205171
1750,545741.9445456187,1770143390.3355246,50,132651,1000,4825116.047458919,16,-2824364.3647535085,3915848.253844746,8.84138757462793
1775,530197.39092929,1750733018.1681821,50,132651,1000,118163.6686766873,16,-2821380.6641355455,3881775.4459941257,0.2228673145101279
1800,514462.83904375485,1728061290.285042,50,132651,1000,47175.234891108164,16,-2815343.2860002955,3844268.964087805,0.0916980417454329
1825,510007.2513621409,1724522912.1104543,50,132651,1000,1339084.732523747,16,-2816388.0714056664,3836402.574129948,2.6256190062931144
1850,501877.29725817783,1719461591.2265642,50,132651,1000,41658.688074175385,16,-2819633.1019277247,3823387.69644408,0.08300572331476701
1875,498344.32603430474,1740270931.2986908,50,132651,1000,5794.284867493391,16,-2843204.4891635515,3839893.141232161,0.011627071012532261
1900,492877.562637918,1737802542.9329016,50,132651,1000,24434.456313823583,16,-2846300.596658401,3832055.7219342375,0.049575103770292415
1925,473811.32306272094,1705296172.438765,50,132651,1000,70291.12739181473,16,-2833989.002183685,3781611.6483091265,0.14835256983191583
1950,473902.6370203404,1718614075.9887638,50,132651,1000,8817671.228049478,16,-2846789.0821628114,3794594.356203492,18.606503824267627
1975,479282.8960680226,1741063585.9044404,50,132651,1000,17133.480634747157,16,-2863026.8329836675,3821592.6251197127,0.03574815787358177
2000,486164.6263056058,1771132431.8351924,50,132651,1000,75798.5711407277,16,-2884883.0501041813,3857212.302715393,0.15591132517543613
2025,484750.811916411,1770472811.8171163,50,132651,1000,5698.389326684285,16,-2885669.0690892134,3855170.6929220352,0.01175529609565027
2050,461108.5536259101,1671144277.492937,50,132651,1000,18575.160948692097,16,-2813401.6645536134,3735618.7718054336,0.04028370500314298
2075,443106.0703193291,1637044744.7041562,50,132651,1000,137726.2666422121,16,-2797823.937095525,3684036.077734183,0.31082008545483975
2100,439789.9564475172,1633389760.604249,50,132651,1000,38398.924174634296,16,-2797520.0623013116,3677099.9751963457,0.08731196247592496
2125,426865.5081477121,1619526172.5372748,50,132651,1000,52982.26769666648,16,-2796676.709258739,3650407.7255541626,0.1241193459892584
2150,429661.45989243133,1639361819.8965557,50,132651,1000,157214.57770197553,16,-2813561.344708417,3672884.2644932796,0.36590337364988534
2175,422914.7159219141,1633959663.3405588,50,132651,1000,59131.93867801999,16,-2814960.015236935,3660789.4470807635,0.13982000732492356
2200,433086.5124832174,1644326324.3686461,50,132651,1000,12573.848161268825,16,-2815043.330522081,3681216.3554885155,0.029033109549344543
2225,435955.2398293772,1646015242.6374702,50,132651,1000,102114.46878884308,16,-2813842.2824633326,3685752.762122087,0.23423154365298676
2250,440373.0033070272,1653030670.8544798,50,132651,1000,18040.715545982388,16,-2816342.583853884,3697088.5904679387,0.04096689717694714
2275,436507.83683698403,1650563540.931258,50,132651,1000,14994.965540165711,16,-2817776.5369176217,3690792.2105915896,0.03435211071769521
2300,441286.40634469513,1689043263.6313028,50,132651,1000,33513.26316497285,16,-2850713.1184859024,3733285.9311752925,0.075944472077835
2325,443017.09233446483,1686592876.0239484,50,132651,1000,13457.11968884728,16,-2846593.623746006,3732627.808414935,0.030376073342758415
2350,431443.42110466684,1668379376.3601906,50,132651,1000,57366.92114182001,16,-2840356.8440623097,3703243.6862716433,0.13296510813616733
2375,433586.33192932705,1671849449.2498095,50,132651,1000,34048.88161745738,16,-2841614.6849485403,3708787.3488071943,0.07852849388944119
2400,490683.7115998131,2883390964.312748,50,132651,1000,230128.1451117903,16,-3810531.207444731,4791898.630644357,0.4689948732177927
2425,468299.26086119236,2715897915.142705,50,132651,1000,967028.8572801066,16,-3706120.3092514663,4642718.830973851,2.0649805329646713
2450,457097.698860962,2704018688.2200923,50,132651,1000,29959.118569681985,16,-3708182.495851485,4622377.893573409,0.06554204635975387
2475,456477.3727730963,2704392803.361969,50,132651,1000,39458.14799425199,16,-3709090.956134201,4622045.701680394,0.0864405342909859
2500,437259.20977725845,2573040880.7493954,50,132651,1000,43280.871138272465,16,-3625889.5231920388,4500407.942746555,0.09898218304039819
2525,431981.4871262228,2568248519.0226974,50,132651,1000,314134.54962747265,16,-3627381.617347666,4491344.591600112,0.7271944724235002
2550,456869.54666595807,2786920233.7993245,50,132651,1000,441292.61157200136,16,-3771779.534501124,4685518.62783304,0.9659050702599229
2575,456631.8864323192,2787891638.1441994,50,132651,1000,2192241.547699727,16,-3772754.0960204937,4686017.868885132,4.800894577966919
2600,461512.83151030866,2792877985.439417,50,132651,1000,43846.938777269606,16,-3771653.7437033984,4694679.406724015,0.09500697658563413
2625,404290.0929860722,1775338242.4673123,50,132651,1000,41589.66675420778,16,-2970757.7307196027,3779337.9166917475,0.10287085307242624
2650,399517.8904596106,1771243629.6584396,50,132651,1000,40598.15953852883,16,-2971635.6073087268,3770671.388227948,0.10161787621531586
2675,392719.4039957408,1767318968.8415527,50,132651,1000,609278.4192766016,16,-2974697.179509131,3760135.987500612,1.5514344671474636
2700,392109.7953133115,1764963968.3416815,50,132651,1000,435806.6888376805,16,-2973062.453279989,3757282.0439066123,1.111440453787831
2725,397175.2782624958,1770496690.3205705,50,132651,1000,201886.984634483,16,-2973267.3312230217,3767617.8877480137,0.5083070263528702
2750,384862.52784809575,1746179872.0849552,50,132651,1000,43843.915426380445,16,-2962354.4512825306,3732079.506978722,0.11392097763200663
2775,388301.69031381264,1752247131.8942447,50,132651,1000,43902.582581641655,16,-2964725.350277979,3741328.7309056045,0.11306307357601517
2800,401815.9789994462,1817933436.287791,50,132651,1000,546197.5194338536,16,-3013480.1482303063,3817112.1062291986,1.359322545593953
2825,402064.5900155534,1819157566.982715,50,132651,1000,907089.9942559326,16,-3014381.2122188895,3818510.3922499963,2.256080283570465
2850,406951.89622895874,1834316697.6316478,50,132651,1000,447700.63445136783,16,-3023699.080843453,3837602.8733013705,1.1001315845926987
2875,411399.2992722949,1809478390.1931894,50,132651,1000,35205.594192309334,16,-2995945.4532258236,3818744.0517704138,0.0855752410239465
2900,415645.1406699505,1815412785.0253348,50,132651,1000,159864.11706483288,16,-2997282.4299033787,3828572.7112432793,0.38461683157695203
2925,414335.8628915024,1814960094.8144662,50,132651,1000,194087.6661131689,16,-2998166.158395915,3826837.8841789193,0.468430767152764
2950,400460.1924515489,1782326638.1847973,50,132651,1000,125693.48571366533,16,-2981223.8326741187,3782144.217577216,0.31387260976975334
2975,392932.7973926392,1757865939.6289053,50,132651,1000,81494.41180646968,16,-2965465.89850306,3751331.4932883387,0.20740038079599693
3000,384827.11968882487,1728250065.7161944,50,132651,1000,45292.7151645605,16,-2945160.876341088,3714815.1157187377,0.11769626631611786
3025,411133.4876203529,1821927668.9931355,50,132651,1000,27412.199896671627,16,-3007912.5026170183,3830179.477857724,0.06667469501288711
3050,409337.71150698594,1821336950.5841255,50,132651,1000,336244.53997752053,16,-3009153.960033089,3827829.383047061,0.8214355299433046
3075,406553.90080043493,1818701931.9742334,50,132651,1000,37159.33197748164,16,-3009464.0248651477,3822571.8264660174,0.09140075130092538
3100,413436.84753943194,1867013014.6283457,50,132651,1000,4988.011125616403,16,-3047654.4039988653,3874528.099077729,0.012064747385973299
3125,412976.9814099985,1866895882.5096493,50,132651,1000,55617.16014604114,16,-3048005.6979579753,3873959.6607779725,0.1346737533800343
3150,409048.89041256893,1845855913.2997499,50,132651,1000,20454.534812900067,16,-3032375.841995189,3850473.622820327,0.05000511012820377
3175,409071.1502665926,1845658962.3926282,50,132651,1000,253288.23972592564,16,-3032169.979022732,3850312.2795559177,0.6191789363802779
3200,405675.89418339706,1864891876.730388,50,132651,1000,48369.1979138332,16,-3053448.703097649,3864800.4914644435,0.11923113649924331
3225,401066.7334714149,1860216131.717469,50,132651,1000,126212.46338814113,16,-3053718.701963161,3855852.168905991,0.3146919274398923
3250,397636.0809795667,1855668799.717857,50,132651,1000,106223.64538517363,16,-3052924.1279540905,3848196.2899132236,0.26713784403944
3275,397338.9256855963,1855043336.7201972,50,132651,1000,1139501.5249993128,16,-3052639.71944183,3847317.5708130226,2.86783260168416
3300,390067.01698242733,1814290962.9382043,50,132651,1000,612643.8590173707,16,-3021805.892848092,3801939.926812947,1.5706117983437973
3325,384197.41736508685,1808637794.349855,50,132651,1000,6977.04457667187,16,-3022355.7996909316,3790750.634421105,0.01816005069612916
3350,383516.09695310437,1808552210.3448997,50,132651,1000,28942.038860021585,16,-3022956.5207929346,3789988.714699143,0.07546499114367176
3375,381942.65991344675,1805725513.0803626,50,132651,1000,182401.68225101766,16,-3021866.8242544527,3785752.144081346,0.47756299935794627
3400,330166.9512693761,596323163.991426,50,132651,1000,22135.753549890702,16,-1625884.2417183705,2286218.1442571227,0.06704412257128249
3425,330901.79671494075,598565052.5824376,50,132651,1000,158578.51445990964,16,-1628822.8532503522,2290626.446680234,0.479231349101797
3450,332058.09597087686,601644430.7400947,50,132651,1000,494124.01188150625,16,-1632701.087487531,2296817.2794292844,1.4880649436863704
3475,328687.20103754854,600201164.0164077,50,132651,1000,33417.539383855794,16,-1633713.9665819446,2291088.368657042,0.10166973121669634
3500,322719.3100962585,594708333.6521645,50,132651,1000,131775.75641937667,16,-1630681.6151176556,2276120.2353101727,0.40832931992842797
3525,322751.5506878456,595676550.3736523,50,132651,1000,40152.82909324526,16,-1632238.8480277038,2277741.949403395,0.12440785801856523
3550,295384.8669597307,376353641.28951603,50,132651,1000,28925.98966220116,16,-1258566.554475352,1849336.2883948132,0.09792644409960442
3575,292749.98876480496,374696589.88060284,50,132651,1000,28433.03281130316,16,-1257776.704283007,1843276.681812617,0.09712394159695846
3600,289667.44298762415,371139040.5272286,50,132651,1000,73146.5531651818,16,-1253480.97257171,1832815.858546958,0.2525190694913786
3625,297123.6456132324,384080479.59822804,50,132651,1000,23826.04059146024,16,-1272698.6559279663,1866945.9471544311,0.0801889750049538
3650,300809.98756629776,386009393.85033035,50,132651,1000,101878.41018966239,16,-1272949.3277595243,1874569.3028921196,0.33868027791866
3675,300638.90240531886,385936133.24034274,50,132651,1000,3906.112173328363,16,-1272971.0641738132,1874248.8689844508,0.012992703678987543
3700,301081.9007608552,385711961.2552562,50,132651,1000,6930.499124885218,16,-1272070.9817572944,1874234.783279005,0.023018650763700372
3725,295253.66554734536,380120675.55473584,50,132651,1000,95729.79327655131,16,-1266455.3705238719,1856962.7016185625,0.324228974766786
3750,295931.86069300206,386643357.4874342,50,132651,1000,75006.0744232587,16,-1279119.2585176511,1870982.9799036554,0.253457246028232
3775,294966.96784125833,384139479.04318804,50,132651,1000,26370.85550305181,16,-1274975.9009935565,1864909.836676073,0.08940274124946679
3800,286812.3975576697,323633844.59123474,50,132651,1000,1200242.8292105696,16,-1154195.440744402,1727820.2358597415,4.184766207566866
3825,283300.21222853026,321085445.8058994,50,132651,1000,237902.43847321128,16,-1152022.929557947,1718623.3540150076,0.8397538307571126
3850,278275.5998528199,306523518.47988737,50,132651,1000,50258.843710868736,16,-1124122.3814712276,1680673.5811768675,0.18060815873706015
3875,266511.9104750366,286584607.06070966,50,132651,1000,158333.8467865833,16,-1089507.1900415884,1622531.0109916616,0.5940967009855793
3900,258656.9544179104,276439292.8415272,50,132651,1000,6202.910177873253,16,-1073143.821536192,1590457.7303720128,0.023981223284069333
3925,261385.9219996775,279479529.9748701,50,132651,1000,14734.421988117228,16,-1077718.2991110089,1600490.143110364,0.056370373260329634
3950,257593.48914610836,270810346.0882175,50,132651,1000,6810.811159225349,16,-1060578.2701771404,1575765.248469357,0.026440152590045556
3975,256431.3909088056,275404521.7765718,50,132651,1000,100934.81620539409,16,-1072874.4413071913,1585737.2231248026,0.393613339800857
4000,254213.9303005798,274372802.12200564,50,132651,1000,197554.32404493314,16,-1072599.6446952182,1581027.505296378,0.7771184050037975
4025,223879.17268019755,179165158.45628768,50,132651,1000,23423.272264456253,16,-848297.0108525066,1296055.3562129016,0.10462461507268236
4050,223737.3264291905,179034314.6634858,50,132651,1000,13773.46627213322,16,-848047.2820286582,1295521.9348870392,0.06156087807052757
4075,233433.53383162708,203164882.1294511,50,132651,1000,16820.465819883426,16,-908297.2141230453,1375164.2817862995,0.07205676726813309
4100,220880.44408215093,150381230.61221325,50,132651,1000,82370.37613623646,16,-761401.5747858811,1203162.462950183,0.37291837436545927
4125,221557.72674936889,150813432.8372296,50,132651,1000,5380.345079702948,16,-762134.8400645202,1205250.293563258,0.024284168097596145
4150,217400.45158669958,147825933.85726765,50,132651,1000,318259.8064306022,16,-756500.2810605766,1191301.1842339756,1.463933511212969
4175,215736.04913995077,147564710.82563317,50,132651,1000,220860.36771969197,16,-757303.8136163319,1188775.9118962334,1.023752722830374
4200,206716.93424945214,117364064.7347335,50,132651,1000,50693.403024990155,16,-661057.6937125465,1074491.5622114507,0.24523101220056193
4225,204146.40178962098,116167989.23401643,50,132651,1000,38774.12532830672,16,-659195.0892170917,1067487.8927963336,0.18993293532679859
4250,201522.00359945168,113515010.27043875,50,132651,1000,15009.332582338293,16,-651904.2982706442,1054948.3054695474,0.0744798697623664
4275,199402.97423989422,112737435.70243253,50,132651,1000,54432.20354737517,16,-651095.3319843195,1049901.2804641079,0.27297588591577293
4300,198450.92442618354,112855781.00506213,50,132651,1000,18780.086444879813,16,-652493.6669111447,1049395.5157635119,0.09463340369505467
4325,195931.97980621524,112106567.40258077,50,132651,1000,4490.022882984404,16,-652183.3329199329,1044047.2925323634,0.022916232906058626
4350,195273.79390914037,111926061.25342473,50,132651,1000,102733.58285076621,16,-652158.4557901812,1042706.043608462,0.5261002042013251
4375,191486.90869275318,109919719.58149582,50,132651,1000,12043.405666394992,16,-648315.6293338055,1031289.4467193119,0.06289414638636744
4400,185499.1810866105,107690255.72009793,50,132651,1000,11577.131358828176,16,-645743.0149617053,1016741.3771349264,0.062410687157819604
4425,179609.19015639953,102966487.1385725,50,132651,1000,37680.75032391956,16,-633197.6038823937,992415.9841951927,0.20979299717964336
4450,184952.73746498072,106947065.9709198,50,132651,1000,146870.16134000715,16,-643416.2171498874,1013321.6920798487,0.7940956341228299
4475,185215.6611978534,107082696.53467095,50,132651,1000,26248.04249198367,16,-643678.3968807344,1014109.7192764411,0.14171610717057376
4500,185389.0091291267,107254385.35139595,50,132651,1000,4861.162362161563,16,-644169.2778451005,1014947.2961033538,0.026221416172388504
4525,185173.55342632116,108604880.86885883,50,132651,1000,20964.146818118646,16,-649591.0948453087,1019938.201697951,0.11321350392760102
4550,182288.1168225741,107386115.45175008,50,132651,1000,16845.81332847954,16,-647779.4465920043,1012355.6802371526,0.09241311843095082
4575,182600.7454358326,107242543.10205957,50,132651,1000,57338.29776571615,16,-646911.7433772036,1012113.2342488689,0.31400911112854846
4600,182913.2529219754,113582112.08077928,50,132651,1000,8571.834312416366,16,-670765.253433116,1036591.7592770669,0.046862838944058474
4625,172356.16764226227,99668392.33565526,50,132651,1000,33226.08057895347,16,-627327.2738593306,972039.6091438552,0.19277569833135658
4650,167202.43767931717,97616749.35623361,50,132651,1000,8742.189533844838,16,-624207.5880544322,958612.4634130666,0.05228506028489704
4675,168956.56418422086,99155436.86344929,50,132651,1000,22405.67897648876,16,-628666.3888372249,966579.5172056666,0.1326120656197699
4700,165353.49402670862,97711983.94705614,50,132651,1000,63308.90917759402,16,-626442.4861505353,957149.4742039526,0.38287010232374097
4725,171643.7149329187,102056247.22006595,50,132651,1000,97913.1853460907,16,-637562.434013643,980849.8638794803,0.5704443380543054
4750,168970.43286938829,95854757.67915776,50,132651,1000,1100904.7817781747,16,-615264.5545050699,953205.4202438464,6.51536936423166
4775,163327.6695550585,90125112.56140536,50,132651,1000,18381.209785753494,16,-597107.6620418304,923763.0011519473,0.11254192162190317
4800,156215.47867527403,84566757.79836765,50,132651,1000,553924.2858769952,16,-580397.2465828024,892828.2039333505,3.545898848016467
4825,159444.54189175673,88430056.70834333,50,132651,1000,268071.260902349,16,-593805.7847703726,912694.868553886,1.6812821418768695
4850,157782.33313344716,87319140.30715555,50,132651,1000,17589.529308368146,16,-590721.6272256637,906286.293492558,0.11147971359690502
4875,158957.30910427158,88065278.95689176,50,132651,1000,1035752.6008744388,16,-592737.8172388751,910652.4354474182,6.51591679999448
4900,159419.98039042298,88057135.26349224,50,132651,1000,14096.454433479345,16,-592240.3892572442,911080.3500380901,0.08842338582000088
4925,156949.22219494195,85223094.61310637,50,132651,1000,96411.43495605928,16,-582516.4657385639,896414.9101284478,0.6142842481647314
4950,158187.90952441376,84412750.27617913,50,132651,1000,915468.351079685,16,-577753.7742993818,894129.5933482093,5.7872207416610255
4975,153716.38058737476,76745263.0037081,50,132651,1000,260623.5932002555,16,-548005.7386500346,855438.4998247842,1.6954835405593813
5000,154743.99597318453,76837096.23407498,50,132651,1000,56777.20237027415,16,-547397.8373965211,856885.8293428901,0.36691053512740507
5025,158316.4952526143,78539184.13964827,50,132651,1000,31550.878676506967,16,-551559.629318992,868192.6198242205,0.19928990106914313
5050,162517.23465508013,82313597.57337986,50,132651,1000,594483.2768480232,16,-564216.2458713382,889250.7151814984,3.6579706645250885
5075,152828.78944669035,58025924.270503886,50,132651,1000,3701.9583904392016,16,-457340.5914230761,762998.1703164568,0.024222912475077324
5100,162516.2111262403,75343376.28506646,50,132651,1000,193004.86290371174,16,-532767.2772667579,857799.6995192386,1.1876037569802085
5125,170412.23635909453,101857424.02482933,50,132651,1000,12495.695057502531,16,-638005.2916416067,978829.7643597957,0.07332627823257636
5150,169790.19986689938,101810138.8475997,50,132651,1000,20335.704054107835,16,-638439.6608925207,978020.0606263195,0.11976959842234265
5175,173063.22530062209,102754396.88920322,50,132651,1000,296541.94594066055,16,-638906.0279842471,985032.4785854912,1.713489075599671
5200,214543.53483916362,444188381.5934806,50,132651,1000,11203.940441600744,16,-1473652.8825619163,1902739.9522402433,0.05222222356875017
5225,216830.5808588482,445789885.7806849,50,132651,1000,82229.58710339684,16,-1474406.4620365947,1908067.6237542913,0.3792342702661782
5250,216429.8778319326,446017135.7870944,50,132651,1000,175806.1428168367,16,-1475238.180518552,1908097.9361824172,0.8123007071757347
5275,227627.65646427803,462332049.6699009,50,132651,1000,17765.357140230826,16,-1494702.3867073925,1949957.6996359485,0.07804568836747995
5300,222773.88513830546,459785835.66181016,50,132651,1000,63483.78714391923,16,-1494806.8922655024,1940354.662542113,0.2849696099006685
5325,223512.77362912774,459885492.4142805,50,132651,1000,58368.52920909006,16,-1494254.1330930353,1941279.6803512909,0.26114180528196707
5350,226012.28637314466,462843329.27630705,50,132651,1000,2825307.169042543,16,-1497269.8310775785,1949294.403823868,12.500679562074698
5375,228094.85998642797,463724841.74660844,50,132651,1000,23409.873997408773,16,-1496827.5231513113,1953017.2431241672,0.102632185568766
5400,230715.16203944696,464585131.223209,50,132651,1000,184641.02943601215,16,-1495806.4938141902,1957236.817893084,0.8002986357890202
5425,233234.27308372804,465363756.82098144,50,132651,1000,134055.86087392937,16,-1494733.5667777522,1961202.1129452083,0.5747691327758039
5450,226662.82479728502,458167205.106279,50,132651,1000,427503.89811384055,16,-1487892.000499618,1941217.650094188,1.886078577270785
5475,225602.60627346984,457792208.49046475,50,132651,1000,289633.8522118903,16,-1488250.4186072603,1939455.6311541998,1.283823165858303
5500,225831.74851650276,457786390.236432,50,132651,1000,7324.303878868358,16,-1488010.3853270141,1939673.8823600197,0.03243256949911598
5525,238087.2533942538,502543173.412374,50,132651,1000,505762.13264539087,16,-1557580.8398857273,2033755.3466742348,2.124272196159483
5550,246237.33217447833,516054240.9661951,50,132651,1000,194004.0086691225,16,-1573409.2776685748,2065883.9420175315,0.7878740683060014
5575,244285.86928774073,515613244.2572426,50,132651,1000,593706.000604977,16,-1574583.0803675626,2063154.818943044,2.430373898973499
5600,239011.84859282174,507279688.41275054,50,132651,1000,25140.93825342281,16,-1565098.5662693412,2043122.2634549846,0.10518699554620269
5625,240211.78351207235,508597842.9202366,50,132651,1000,103533.64983807149,16,-1566241.0801771528,2046664.6472012976,0.431009871057671
5650,240395.2167533676,508714853.2195775,50,132651,1000,17215.330550960756,16,-1566265.435306647,2047055.8688133822,0.07161261685428104
5675,243266.7238051334,510682005.97054386,50,132651,1000,27930.478137438997,16,-1566883.651772373,2053417.0993826399,0.11481421585556623
5700,245031.491440868,510673943.94335634,50,132651,1000,48281.44741628236,16,-1565104.5958525718,2055167.5787343078,0.19704180524866877
5725,239059.06011392112,506333968.3147707,50,132651,1000,110368.54810377113,16,-1563368.8712310775,2041486.9914589196,0.4616790012107307
5750,242108.460185148,508715369.0363711,50,132651,1000,1616949.2534335733,16,-1564553.1078159506,2048770.0281862468,6.678615246229071
5775,242105.9907647028,508719839.1650296,50,132651,1000,31918.056219559745,16,-1564563.5148695027,2048775.496398908,0.131835053394363
5800,243006.16068277808,508959332.91197413,50,132651,1000,39914.377644733875,16,-1564088.5643977507,2050100.8857633069,0.16425253389702485
5825,241007.34978322466,505683599.13285327,50,132651,1000,13456.379791683274,16,-1560262.630168526,2042277.3297349755,0.05583389802753603
5850,247560.87362671754,511903392.609886,50,132651,1000,601818.4513358255,16,-1564752.85713125,2059874.6043846852,2.430991790097138
5875,241403.11170431282,508672955.62172014,50,132651,1000,160994.67586031187,16,-1565183.1408177302,2047989.3642263557,0.6669121815526109
5900,239961.79370495173,508582996.10887533,50,132651,1000,17027.301779324778,16,-1566464.7031199553,2046388.2905298586,0.07095838681828211
5925,240947.95074844974,508753144.8588108,50,132651,1000,5833.9865110024,16,-1565780.694899426,2047676.5963963254,0.024212642161431357
5950,238667.87196399338,506971598.5189922,50,132651,1000,37611.747975912265,16,-1564894.607885019,2042230.3518130057,0.1575903269527059
5975,238985.1672476051,507003761.84795094,50,132651,1000,140554.9150967744,16,-1564634.5225649334,2042604.8570601435,0.5881323795763016
6000,236361.58042232113,506407725.22636557,50,132651,1000,239195.11729529698,16,-1566197.6246322365,2038920.7854768788,1.011988144891877
6025,233575.86720705047,504810360.5828907,50,132651,1000,22697.051090068366,16,-1566138.1812973681,2033289.9157114692,0.09717207244680309
6050,229631.57031392667,500978399.76760745,50,132651,1000,25788.14409868376,16,-1563238.7486610557,2022501.8892889088,0.11230225906406982
6075,238137.3442384621,521581823.8567471,50,132651,1000,420300.15764638374,16,-1591228.6476730576,2067503.336149982,1.7649485383758643
6100,227611.88585435707,504563585.06205994,50,132651,1000,50681.153745184565,16,-1571662.2155956165,2026885.9873043308,0.2226647943052241
6125,221090.2140973902,479178664.1102064,50,132651,1000,470243.4403936255,16,-1532338.4954485723,1974518.9236433527,2.1269301416772946
6150,222213.48518104432,480037638.75292593,50,132651,1000,30793.331919047443,16,-1532786.116952288,1977213.0873143766,0.13857544196275554
6175,218485.64552878783,479056569.5373269,50,132651,1000,8940.144578362619,16,-1534719.663243849,1971690.9543014246,0.040918681667737565
6200,175813.22862874783,137302761.00436014,50,132651,1000,468384.8378698048,16,-762783.448088758,1114409.9053462537,2.664104638331052
6225,173627.03401192455,135886180.424494,50,132651,1000,11548.037128430655,16,-760115.2426419485,1107369.3106657977,0.06651059378021482
6250,173279.7065004018,136037068.35789567,50,132651,1000,316100.62383433216,16,-760980.8397543526,1107540.2527551563,1.8242218331181164
6275,164602.73577583642,121507850.6089812,50,132651,1000,17644.51720966499,16,-718358.3146487033,1047563.7862003761,0.10719455619312492
6300,169046.67035893,127155903.12893778,50,132651,1000,50487.566270521136,16,-734202.6434987547,1072295.9842166146,0.2986605187982876
6325,167723.309320082,126950411.54641397,50,132651,1000,28830.973774576756,16,-734795.8568358999,1070242.4754760638,0.17189604647947845
6350,167527.5183602244,125768363.79205622,50,132651,1000,516177.75571599026,16,-730780.0990195964,1065835.1357400452,3.0811520445619216
6375,171662.3502341971,128717483.77716953,50,132651,1000,16426.41781062556,16,-737116.3668370746,1080441.067305469,0.09569027680335947
6400,173285.66038643965,131955795.93128665,50,132651,1000,19228.16341649898,16,-746853.707445344,1093425.0282182232,0.11096223065208498
6425,172612.08724392278,131909808.6650378,50,132651,1000,104911.01323208882,16,-747366.929990299,1092591.1044781446,0.6077848597232721
6450,168988.76880151185,131084929.14093669,50,132651,1000,151864.92312867672,16,-748109.2573968075,1086086.7949998314,0.8986687352403391
6475,174909.14679643593,136853935.27117702,50,132651,1000,9557.010449822292,16,-762152.1960019784,1111970.4895948502,0.054639855175470056
6500,176319.2075692681,138604265.99718717,50,132651,1000,1866719.4742893716,16,-766715.4972185771,1119353.9123571133,10.587158937610466
6525,161091.87316539037,91088113.47175287,50,132651,1000,6092.540767810684,16,-603395.3485921072,925579.0949228879,0.03782028632540372
6550,155184.95490709966,79474850.68181877,50,132651,1000,202198.35667331496,16,-558907.1594630699,869277.0692772693,1.3029507711901551
6575,155771.41687051705,79562771.63453795,50,132651,1000,99113.05630973495,16,-558715.5790508819,870258.412791916,0.6362724195551318
6600,157858.78086853013,80057703.03997633,50,132651,1000,18475.375474182194,16,-558847.0531523171,874564.6148893774,0.11703736322130272
6625,156486.41207445605,78744368.00420167,50,132651,1000,19836.991820960113,16,-554316.3844579833,867289.2086068953,0.12676494756312578
6650,154943.7018255897,78318575.42084536,50,132651,1000,112677.61210407152,16,-553934.7361094633,863822.1397606425,0.7272164713794277
6675,149800.69478443227,74785249.90556738,50,132651,1000,407657.62950019306,16,-542902.7566699705,842504.1462388351,2.7213333695602997
6700,148436.34562812923,74688607.88247113,50,132651,1000,7531.883451952511,16,-543819.384488305,840692.0757445634,0.05074150417864499
6725,147948.65957816565,74674424.6773869,50,132651,1000,14158.592080247168,16,-544241.3384846322,840138.6576409634,0.09569936030928868
6750,146144.40083170938,75578317.66521443,50,132651,1000,138060.39645825798,16,-550222.2864125337,842511.0880759525,0.9446848163361358
6775,146741.07335909244,75886512.91209002,50,132651,1000,465270.11712866044,16,-551044.0005472923,844526.1472654772,3.1706877050714386
6800,147752.8415924602,76915986.90357555,50,132651,1000,178648.90684747737,16,-554749.3530552516,850255.036240172,1.2091064031122756
6825,145883.4979922525,76343112.09222911,50,132651,1000,12709.23908455143,16,-553997.6682308066,845764.6642153115,0.08711910023727554
6850,139923.29569991012,70452269.57021658,50,132651,1000,21401.585397373623,16,-532413.486067143,812260.0774669633,0.1529522678144535
6875,199064.77369773237,959587319.04496,50,132651,1000,47846663.16682227,16,-2282248.661097047,2680378.208492512,240.35725798214048
6900,204225.0243061087,964602096.4380682,50,132651,1000,86599.0076577896,16,-2283563.600192959,2692013.6488051764,0.424037200886744
6925,205313.39871398348,965951428.126253,50,132651,1000,33485.57658972936,16,-2284214.636743177,2694841.4341711444,0.1630949407075824
6950,205524.00451522335,966245345.6163551,50,132651,1000,175009.40307437163,16,-2284382.7560815657,2695430.765112012,0.8515277983570455
6975,207795.77403708186,970558517.5844538,50,132651,1000,22415.67950342219,16,-2287662.080807926,2703253.6288820896,0.10787360622368594
7000,210125.46811766428,971625539.7733222,50,132651,1000,81450.01858698908,16,-2286703.750440865,2706954.686676193,0.38762563775172365
7025,212347.15811280487,972702570.2286884,50,132651,1000,87614.92519973338,16,-2285865.5236167433,2710559.839842353,0.41260229700455814
7050,211919.90814759213,972478364.9606489,50,132651,1000,83982.14775469227,16,-2286004.841411894,2709844.6577070784,0.39629192221149273
7075,207098.6569132969,957269950.3801968,50,132651,1000,7693.32071773632,16,-2271216.8257060987,2685414.1395326923,0.03714809565837588
7100,206816.91865733956,956594815.0792334,50,132651,1000,87096.60718386897,16,-2270624.4670641767,2684258.304378856,0.4211290244013993
7125,208646.17031208356,957510208.847107,50,132651,1000,20853.153530898573,16,-2269980.300300684,2687272.6409248514,0.09994505770083086
7150,232178.3646838334,1061183486.8220438,50,132651,1000,129588.71851880774,16,-2377185.348103646,2841542.077471313,0.5581429548583215
7175,234712.97087106403,1062530365.1383054,50,132651,1000,50462.465152680605,16,-2376306.1488207374,2845732.090562865,0.21499649109891497
7200,235416.1310817123,1062611940.6295843,50,132651,1000,151742.4313080694,16,-2375703.2168418695,2846535.4790052944,0.6445710861478733
7225,234660.01923360807,1062334241.92577,50,132651,1000,17263.848736590586,16,-2376118.1167146266,2845438.155181843,0.07356962124597854
7250,232676.63176419496,1061305750.0345534,50,132651,1000,52647.73556608302,16,-2376837.3943317104,2842190.6578601003,0.22626997462916096
7275,232038.90533277404,1060354726.9954768,50,132651,1000,73641.36875959027,16,-2376305.682000662,2840383.49266621,0.31736647203183
7300,229221.992116684,1055000567.3943845,50,132651,1000,58167.225566675006,16,-2372528.9681672123,2830972.9524005805,0.25375935803343574
7325,229389.86446686622,1055030052.2740492,50,132651,1000,153505.71155650457,16,-2372397.452090371,2831177.181024103,0.6691913433632871
7350,225649.86564309607,1053029786.415367,50,132651,1000,39901.03017276361,16,-2373669.874087616,2824969.605373808,0.17682718338451806
7375,218981.93456640452,1049159911.0594586,50,132651,1000,8568.268895786907,16,-2375557.170144338,2813521.0392771475,0.03912774317549308
7400,215083.56375505932,1045114699.7883164,50,132651,1000,322955.69678913883,16,-2374448.870848385,2804615.9983585034,1.5015359200432723
7425,214906.63112674054,1044814625.9611943,50,132651,1000,43818.26631790168,16,-2374254.0228993758,2804067.2851528567,0.20389443586810493
7450,218291.606612313,1048245782.146112,50,132651,1000,31407.272705107986,16,-2375116.945913179,2811700.159137805,0.14387760112502843
7475,213334.18036826805,1042640596.3941635,50,132651,1000,92322.46927874375,16,-2373131.3338416014,2799799.6945781372,0.43275985648137644
7500,219075.65924880095,1053628215.3076643,50,132651,1000,29599.019830651134,16,-2380982.5624885634,2819133.8809861653,0.13510866488839807
7525,220957.34377244726,1054418626.6437619,50,132651,1000,15265.550808117707,16,-2380075.9516107896,2821990.639155684,0.0690882255709904
7550,233355.72322497377,1132416503.1311378,50,132651,1000,27442.03406401744,16,-2462163.738935417,2928875.1853853646,0.11759743315813644
7575,235732.09880881853,1137022771.2853775,50,132651,1000,11172.903116274674,16,-2465264.0076683788,2936728.2052860158,0.0473966132433073
7600,234784.23863020333,1136758368.205108,50,132651,1000,34045.31872207233,16,-2465897.8050021715,2935466.2822625786,0.14500683231848185
7625,239162.59033534722,1139643352.327455,50,132651,1000,50843.91596202354,16,-2464944.318168641,2943269.4988393355,0.2125914253175281
7650,247758.60449914413,1145277829.7837634,50,132651,1000,181843.11758037237,16,-2463024.7100689025,2958541.9190671905,0.7339527841948292
7675,247328.33020726094,1145186549.5146265,50,132651,1000,3531.876588347276,16,-2463346.9555687155,2958003.615983237,0.014280113343212912
7700,248990.77232394708,1145025723.067722,50,132651,1000,460158.15995959187,16,-2461494.167354274,2959475.712002168,1.8480932271695092


==> csvs/convergediota.csv <==
Iteration,Conv,95th,5th,50th
1,Converged,0.6532682036624723,0.006681625287069255,0.26486429356441143
1,Failed to Converge,0.7673197536161396,0.024780448054615073,0.23507576354215315
2,Converged,0.5192722256975908,0.02643923642197009,0.16888794067692814
2,Failed to Converge,0.5096940961046248,0.011132777548571601,0.21003642882729956
3,Converged,0.44550111940248377,0.026879742572856233,0.21581884954284808
3,Failed to Converge,0.5857233951130729,0.01821252233211801,0.19911722192702244
4,Converged,0.47222888937832663,0.01597489348804012,0.18903541427939036
4,Failed to Converge,0.6656820502660733,0.016523481687337,0.16492264811401502
5,Converged,0.3507414061943731,0.009878162984345334,0.1483884624346809
5,Failed to Converge,0.5087297743155732,0.012061726691751772,0.1301376762777702
6,Converged,0.3174253368415675,0.009525035296154512,0.0712901349558856
6,Failed to Converge,0.47072876433159605,0.004660035302418233,0.11200119092337307
7,Converged,0.29811829990561167,0.008780822155019836,0.09912130158430144
7,Failed to Converge,0.33540206796133715,0.01186215558608502,0.10038927553578567
8,Converged,0.3225590887164002,0.007836065955700917,0.1021522744433838
8,Failed to Converge,0.3295506117265351,0.01166061162359613,0.10180191409473494
9,Converged,0.34951288121181745,0.004966587325702633,0.06768433582307942
9,Failed to Converge,0.28553966499897143,0.006660037595344353,0.07238506751899335
10,Converged,0.2577585357460926,0.006734398398283473,0.07510477062758564
10,Failed to Converge,0.2301452388702122,0.007762190640791735,0.07312062507987026
11,Converged,0.23371882053963347,0.0037020728576957706,0.06447179731046342
11,Failed to Converge,0.25314533486510404,0.0053964681816846775,0.06412727503798932
12,Converged,0.1962064003231589,0.004201673605469421,0.06083355927543656
12,Failed to Converge,0.23332924902094385,0.011242222143880654,0.06656816547410477
13,Converged,0.23886644557670927,0.011074796314741285,0.06324601602407787
13,Failed to Converge,0.1987636718185316,0.004539886996751397,0.06528430574395896
14,Converged,0.2135870734398872,0.012558004696701616,0.06598667012410946
14,Failed to Converge,0.18867180560488975,0.008468447596809696,0.06761253985860728
15,Converged,0.19078160998665195,0.005772786101572424,0.062098767562806946
15,Failed to Converge,0.22788687536303112,0.005881756982466657,0.06580505155421221
16,Converged,0.13952339726790527,0.001528394669607696,0.055662638458296845
16,Failed to Converge,0.22257146693775068,0.008319608128016793,0.06164790281023459
17,Converged,0.1456335924984509,0.00916178497836456,0.061035115273608664
17,Failed to Converge,0.21570583058727189,0.00639684985997847,0.062209903915627654
18,Converged,0.14000301886792427,0.005127390648742097,0.04408433867871552
18,Failed to Converge,0.17680166538129244,0.00843251677842015,0.060642115539758304
19,Converged,0.1560919132942913,0.0039561381623890194,0.04138709262158412
19,Failed to Converge,0.18108581271030605,0.005071702204595358,0.05407092678192535
20,Converged,0.14595623318006062,0.0032138271809316124,0.05007126478481909
20,Failed to Converge,0.1700306454817518,0.0036262549648064238,0.051017168291802
21,Converged,0.12599198150570395,0.007215612398066146,0.0454743640477323
21,Failed to Converge,0.16356176767260686,0.004228157701697454,0.050311269244909154
22,Converged,0.11748506326395325,0.002431856791715286,0.047616177062232964
22,Failed to Converge,0.16110628124500256,0.0037737581741573907,0.04943957917855817
23,Converged,0.1169395094096387,0.004685448450626132,0.043727777183677013
23,Failed to Converge,0.15702204621875132,0.0058748890804531445,0.052586808374305176
24,Converged,0.11218849935882022,0.007641807578347495,0.04287786464572463
24,Failed to Converge,0.16028261795924859,0.006680478534458785,0.052699243768462786
25,Converged,0.11213321258873482,0.01015266564120761,0.045536169963340145
25,Failed to Converge,0.15595294419698522,0.004433602681399573,0.05455205453728454
26,Converged,0.10651183715275007,0.00494819643595685,0.03381561414077387
26,Failed to Converge,0.1495325991216582,0.004137342581395733,0.051910875333705864
27,Converged,0.11654805013537015,0.005155691970663269,0.03844496683938044
27,Failed to Converge,0.14429084608388223,0.003220104267252313,0.04593124138526687
28,Converged,0.10520347969291516,0.0056163572921911886,0.03441513347728299
28,Failed to Converge,0.13949876762809824,0.004829909023448521,0.04797401790659038
29,Converged,0.10833371319802977,0.007303278311922819,0.040848786776736354
29,Failed to Converge,0.13659891189758216,0.006422745064523486,0.04649273041989099
30,Converged,0.10666439972705821,0.007205339779919308,0.037485822034183505
30,Failed to Converge,0.1377529088000407,0.004471352547362796,0.047159334151286286
31,Converged,0.10817082934088744,0.004498269706289212,0.04652942235756488
31,Failed to Converge,0.13704520500664827,0.0037057162787927384,0.04489554539055118
32,Converged,0.1148261248149399,0.004747028140923087,0.043642782487307005
32,Failed to Converge,0.13304438841605257,0.003837904250887519,0.046142739500057664
33,Converged,0.10754902966490365,0.005454508815846299,0.0403899801589621
33,Failed to Converge,0.13337012468210446,0.005424374440205488,0.042862982103868755
34,Converged,0.11627621109683936,0.00862200344138778,0.03737923008189854
34,Failed to Converge,0.1320025040449637,0.004207896223401735,0.04299507160238983
35,Converged,0.12015758090013764,0.005819045157490223,0.038085894523443145
35,Failed to Converge,0.12986088777911753,0.00444294407389007,0.0422349594945224
36,Converged,0.12246873040517312,0.006541466151913355,0.03647772385463258
36,Failed to Converge,0.12997487898682042,0.004539172798268192,0.04197282916261577
37,Converged,0.12592121232338133,0.005479506456375441,0.03645867765431916
37,Failed to Converge,0.1258571448685602,0.002891794791639223,0.04383326840052384
38,Converged,0.1237705323834413,0.0036697025886544624,0.03254609774995977
38,Failed to Converge,0.12115254617719765,0.004540152367679715,0.04354881099956352
39,Converged,0.11920255658374915,0.0037790088673484105,0.03366984878396394
39,Failed to Converge,0.11992750294424283,0.004031775670584841,0.04026740804474396
40,Converged,0.121274001975186,0.003188289085623389,0.029426940022180388
40,Failed to Converge,0.1209833551485717,0.003943729624122667,0.03843082498383015
41,Converged,0.12355723800362686,7.585079407643013e-4,0.028115813352599293
41,Failed to Converge,0.12098529882147846,0.002592304403453802,0.038287323076598725
42,Converged,0.12861865417812451,0.0024887753861943815,0.03108200585933138
42,Failed to Converge,0.12017588499695946,0.003278353058984568,0.03849574362204636
43,Converged,0.124162728785325,9.810695639721088e-4,0.030772925829574797
43,Failed to Converge,0.12007256016162612,0.00414913559154052,0.03905970343999869
44,Converged,0.12669758555770688,0.0037705821975725163,0.03143889938712901
44,Failed to Converge,0.11937203162075032,0.0029564889420461904,0.03827738974231923
45,Converged,0.12584058383270338,0.001629374900042272,0.029753514070975807
45,Failed to Converge,0.11585537344798746,0.002306462815980168,0.038256564003437035
46,Converged,0.12575485055936797,5.19296227920701e-4,0.029647388385853585
46,Failed to Converge,0.11499643107164426,0.002792489150310431,0.040696288104685785
47,Converged,0.12737945890760893,0.002457373303324404,0.030616972827365252
47,Failed to Converge,0.11368458966511306,0.004252833288383145,0.04115621064070685
48,Converged,0.11901991008076586,0.0027913115626794563,0.030517647147169053
48,Failed to Converge,0.11083688949743203,0.0031023099975067622,0.03903470857613266
49,Converged,0.11465717042048523,0.0011263040471125932,0.030257631664171804
49,Failed to Converge,0.10924461591505472,0.002595909272821613,0.0367666724423512
50,Converged,0.11258578642637379,0.0014863020713567685,0.030873569302771395
50,Failed to Converge,0.10889942989743907,0.0028685318669228375,0.036401407161119906
51,Converged,0.10130393293195296,0.001792875769064603,0.031473665023977616
51,Failed to Converge,0.11141577419902585,0.00503511824518225,0.03700651303912922
52,Converged,0.10385530148267519,0.0025370777097332687,0.03308596639824582
52,Failed to Converge,0.11277345150403548,0.004588736537864543,0.03649914089294093
53,Converged,0.10244138007471969,0.0035619896539366585,0.03365074547970474
53,Failed to Converge,0.11250064706175048,0.0066027161440768405,0.03527859251040598
54,Converged,0.09745999041466562,0.0031549866376459185,0.03439064594075901
54,Failed to Converge,0.11218698942608428,0.0036641958897618617,0.03610363464920663
55,Converged,0.09864270430639704,0.0012545534657403949,0.03472045371264812
55,Failed to Converge,0.10939050736382552,0.005550458410010271,0.0375632763283919
56,Converged,0.09677991595051565,0.0028613576290131624,0.03362058651904788
56,Failed to Converge,0.11098046351607496,0.004038626635041184,0.03721584120795071
57,Converged,0.09785581266927476,0.0015879044650036285,0.0340910188826829
57,Failed to Converge,0.11021773618933743,0.0025096925709277465,0.03700841618476225
58,Converged,0.0970077846942444,0.0010803891536909614,0.035705245662787
58,Failed to Converge,0.1066991465889126,0.004576596092831242,0.0366742732878397
59,Converged,0.09199180819379482,0.0016778623255498902,0.03411531953665263
59,Failed to Converge,0.1052633093266327,0.003184671595529234,0.036445355048710826
60,Converged,0.0901926315498241,0.0019516927755610465,0.03271159682330878
60,Failed to Converge,0.10395936944930656,0.002548670626752085,0.035663453457548615
61,Converged,0.09076723581475923,0.0018120574207366501,0.03282686239590213
61,Failed to Converge,0.10344246618465937,0.002339121719720438,0.03515479502630058
62,Converged,0.09151424490070212,0.004025579021353063,0.03230949794603304
62,Failed to Converge,0.10463280413426795,0.0027224961259853676,0.0353406917884148
63,Converged,0.09488753579835363,0.003267002445077035,0.03095682219469418
63,Failed to Converge,0.1034779495056092,0.0038169094189788207,0.03509910216981281
64,Converged,0.092456356236128,0.005624007932575044,0.026351994615507614
64,Failed to Converge,0.10284335718447209,0.0026303680624569395,0.03481358242752722
65,Converged,0.09186723635606596,0.0043104056839417095,0.027197316492728024
65,Failed to Converge,0.10096909860393247,0.0014861269211940821,0.034831310248183964
66,Converged,0.0912167712890985,0.0036847088900422574,0.02852819935883124
66,Failed to Converge,0.10109679810545032,0.0019508678005245269,0.035232554520514034
67,Converged,0.09230565489476056,0.006884879450116485,0.02861972801477257
67,Failed to Converge,0.10078187398811364,0.001547803737685023,0.03444323011104357
68,Converged,0.08934622426487329,0.0017078477115627108,0.03012613637230164
68,Failed to Converge,0.10058171042323813,0.0029334338668165322,0.033892978523862916
69,Converged,0.09160035137739601,0.002123224726741339,0.029879291270488426
69,Failed to Converge,0.10095058866067891,0.002654653396946445,0.033507600749654864
70,Converged,0.0941779986942938,0.0018381197880955207,0.03102350568379162
70,Failed to Converge,0.10156613176204321,0.0025417647210031025,0.033845151675857804
71,Converged,0.09396288388247981,0.001918168149421012,0.029439970769544428
71,Failed to Converge,0.1019353106693896,0.0022270939572080067,0.0341815705806879
72,Converged,0.09328596154509664,0.004244786961353478,0.029438024576130394
72,Failed to Converge,0.10173170502956509,0.0025971305014504914,0.034332540082920825
73,Converged,0.0932852242657068,0.003248220329655367,0.027864926408307854
73,Failed to Converge,0.10097770565656367,0.0020248457029359394,0.03295403298807459
74,Converged,0.09134077065394969,0.002957649549635121,0.02915891513225337
74,Failed to Converge,0.09975441365423315,0.002229223392571043,0.03323905528597115
75,Converged,0.09019879952127982,0.003194680747445758,0.028844235038413917
75,Failed to Converge,0.0995735409198699,0.0023743688731591014,0.033593534554691225
76,Converged,0.08696015659629394,0.00726142835059355,0.028699529296349467
76,Failed to Converge,0.09871544135435158,0.0018583291496301164,0.03444733930631963
77,Converged,0.08591286137886123,0.004935541911509431,0.030930520356776223
77,Failed to Converge,0.09839403859254252,0.0025861888476806953,0.03402560861818227
78,Converged,0.08577432791083614,0.006284142378693495,0.027571953296250343
78,Failed to Converge,0.09850813352631893,0.003276642160457301,0.03360731691144872
79,Converged,0.08631165368211904,0.0035776464958294928,0.028509682234790803
79,Failed to Converge,0.09829879576986157,0.0038956187424447064,0.0336566309285476
80,Converged,0.08942780791085733,0.004217184466735829,0.028902475405981697
80,Failed to Converge,0.0979918472967572,0.003348876965563945,0.033578061031190584
81,Converged,0.08983144423136563,0.0035510758060396472,0.02903407584896628
81,Failed to Converge,0.0984238210407302,0.0041306063031141425,0.03275212031055038
82,Converged,0.08665559601206257,0.004139083206943623,0.02924855204740677
82,Failed to Converge,0.09765600265314162,0.003247110794277687,0.032615859817419414
83,Converged,0.08508026306589944,0.002067341442086551,0.02728598572483834
83,Failed to Converge,0.09666684381737636,0.002840894122246191,0.03250662787468946
84,Converged,0.08512844252898644,0.0019924703479997767,0.027024107738983182
84,Failed to Converge,0.09759338367493621,0.0017532798474552812,0.03283885266587591
85,Converged,0.08604741540478344,0.0032248352715059745,0.027030693625679978
85,Failed to Converge,0.0974872854628148,0.0025795220261321636,0.032616072859110584
86,Converged,0.08626815187288336,0.0019597757605598325,0.027819250129984992
86,Failed to Converge,0.0977847659454468,0.0020346249753627394,0.03257700148996118
87,Converged,0.08540185505308434,0.0018024597344746185,0.023510594435634455
87,Failed to Converge,0.09795782295538305,0.0019541378288736844,0.03240732418293291
88,Converged,0.08581547496131924,0.0012049943191063742,0.024232410423381274
88,Failed to Converge,0.09789827479589736,0.0014392521130522178,0.033270899239111265
89,Converged,0.08462078795333364,0.0022849266097337553,0.02414727501518148
89,Failed to Converge,0.0974559271347161,0.0015415755732876531,0.033057055605037466
90,Converged,0.08388981889780947,0.0020702867247432387,0.024658645136444376
90,Failed to Converge,0.0977637976273028,0.0023044712454380776,0.032535593146123684
91,Converged,0.0818464708198243,0.001057611036145975,0.025210631799505563
91,Failed to Converge,0.09736929575288321,0.0021163823058159845,0.033018949343976665
92,Converged,0.08156099504604114,0.0018608624518723466,0.024629788514377256
92,Failed to Converge,0.09736269120188663,0.002048534510636952,0.033282678554420186
93,Converged,0.08000172758715293,0.002571983859128896,0.02440428236280657
93,Failed to Converge,0.09680042157543178,0.0018175674192413463,0.032928788349451885
94,Converged,0.08177806340673198,0.0023880711975415476,0.0245173872520526
94,Failed to Converge,0.09645998273110329,0.0024256059916834094,0.032856650810574636
95,Converged,0.08057288248294005,0.0023590548559604347,0.024487190943891887
95,Failed to Converge,0.09632528156419354,0.0024016657770263433,0.03197109067560487
96,Converged,0.07990718275937737,0.0012939198620262337,0.024532780671302695
96,Failed to Converge,0.09554176941359706,0.0024267738635332524,0.03195142567502725
97,Converged,0.0778955967927549,9.969482062554514e-4,0.025155114997268253
97,Failed to Converge,0.09471418997724033,0.0029149381665511376,0.031700614138485794
98,Converged,0.07801304450078508,0.0026565883761052516,0.02541274715429455
98,Failed to Converge,0.09441196457531285,0.002949352471961013,0.03149029736447412
99,Converged,0.08098975213912998,0.0030824122829121703,0.025310761426713926
99,Failed to Converge,0.09381007698213492,0.003632760545561654,0.031242026782986945
100,Converged,0.07946109472826358,0.0026024932625909564,0.02594809980256075
100,Failed to Converge,0.093584093274862,0.003108615635870784,0.0304536036929351
101,Converged,0.08074311340554034,0.001982120597904121,0.025167075625840037
101,Failed to Converge,0.09331794139075825,0.003070313616230768,0.030079806159995157
102,Converged,0.07887367942455133,0.0033330149958209257,0.023822799674094574
102,Failed to Converge,0.09324057109363117,0.0031447728777395504,0.029990356137543445
103,Converged,0.07815334539558627,0.004288295303609265,0.023578132033990055
103,Failed to Converge,0.09320642560791782,0.004582936096956385,0.03071616945047348
104,Converged,0.06597385768114611,0.0020741956130403407,0.02264590841690295
104,Failed to Converge,0.0944329462643084,0.0034432199155296148,0.030262047544108994
105,Converged,0.07638778731170784,6.23121273250118e-4,0.02249993772831218
105,Failed to Converge,0.08030995873512548,0.0019529697185358612,0.03127722002099431
106,Converged,0.0736981301689657,0.0022550922774919697,0.022338973756175245
106,Failed to Converge,0.08755463174886623,0.0017535011267501024,0.02870277078066684
107,Converged,0.07591178472179569,0.004797439030032948,0.0215950754855853
107,Failed to Converge,0.10531110190969843,0.0028143866604612646,0.02693871394908014
108,Converged,0.07163117192268442,0.0019944808469519746,0.01922639440392987
108,Failed to Converge,0.09537753903243126,0.0032037562441911316,0.028292822812840547
109,Converged,0.07316469434345105,0.002132627334993307,0.020303255701323276
109,Failed to Converge,0.09341052743479875,0.0033035640829144957,0.031086805626119658
110,Converged,0.06316076761038114,0.0010709197290699503,0.02036509647698119
110,Failed to Converge,0.08512521319853472,0.0031245383864893,0.027679952022801102
111,Converged,0.06093057493834078,0.0037468553524212427,0.020128136244819843
111,Failed to Converge,0.09954008339127299,0.0017627136822208217,0.026521837942757094
112,Converged,0.06099216459258777,0.003008057777282522,0.01935146086267665
112,Failed to Converge,0.0907563625650365,0.0028116368990349777,0.025548316495244743
113,Converged,0.05979747597237534,0.0039517451806210455,0.015423792028456097
113,Failed to Converge,0.09084619390963153,0.004074050108520805,0.026989969800345404
114,Converged,0.05523873537763637,0.0017581513983565922,0.015003734372459533
114,Failed to Converge,0.08413509471667205,0.0016121396818284566,0.024722526443296453
115,Converged,0.06176019322896316,0.0027094429279498097,0.017229627767466827
115,Failed to Converge,0.08136116195608084,0.0022127764418038366,0.023787317131943084
116,Converged,0.058276431200914754,0.0022994696451452534,0.019298977894415446
116,Failed to Converge,0.08848311291526247,0.003701175511516966,0.025192863243826837
117,Converged,0.06396450492585493,0.0016845482147564228,0.01957456707280969
117,Failed to Converge,0.092596860189668,0.0030881940813116356,0.027026550448737634
118,Converged,0.059449417545756014,7.081591803916065e-4,0.0221624463841922
118,Failed to Converge,0.0891003449391664,0.0041155030531035836,0.024136916255117803
119,Converged,0.062443435338404955,0.002588441556620884,0.024549105478031297
119,Failed to Converge,0.07287773526437537,0.003056755426485183,0.026097346712530924
120,Converged,0.05564588267824147,0.001201818736625348,0.024380019373337267
120,Failed to Converge,0.0789273773168552,0.003121983687921359,0.022811793132343078
121,Converged,0.0604926861263074,0.0033557222091944072,0.025091414054206448
121,Failed to Converge,0.0788895148732078,0.004597135594292092,0.022311111552863763
122,Converged,0.06079757164784271,0.0035630644192533745,0.02469690407074155
122,Failed to Converge,0.07898844982842262,0.001850491985659337,0.022644366915751744
123,Converged,0.06212011165355019,0.0033498734770745324,0.018887067012204384
123,Failed to Converge,0.08863717431825428,0.002106722990409401,0.02195320833952446
124,Converged,0.06452396150114459,0.003919867368594372,0.02354363891319565
124,Failed to Converge,0.07123204266448385,0.0022299269760755833,0.02395997845680748
125,Converged,0.0634115328746078,0.0015037801970697244,0.026434377373713278
125,Failed to Converge,0.0702165027592941,0.0021562187407953843,0.0224527760547169
126,Converged,0.06391641930656476,0.0011637510158081365,0.02293708521446653
126,Failed to Converge,0.07849603302926933,0.001574161392472835,0.02324559093203666
127,Converged,0.06692392833888638,0.006010244796062771,0.025839066908639585
127,Failed to Converge,0.07210210807350068,0.001551000352907111,0.02394670405834713
128,Converged,0.06715962168523411,0.001652169254107033,0.023962827809419194
128,Failed to Converge,0.07705138321161355,0.0018414606413305053,0.023046614832257777
129,Converged,0.07089077433412239,0.0013674831238800493,0.025010080184164875
129,Failed to Converge,0.07719581671812724,0.00185358907065895,0.021447806774940282
130,Converged,0.07297412807563373,0.002771462662490737,0.025680399138540318
130,Failed to Converge,0.07865822151698838,0.0023167765365806987,0.022831998796647976
131,Converged,0.07460871600354252,0.0029343004297905945,0.022604182735743793
131,Failed to Converge,0.08403923166902566,0.002177652131346464,0.023287689066409333
132,Converged,0.07194863037418209,0.0014064021339005763,0.022583894000641196
132,Failed to Converge,0.07885012709380798,0.0030220194841616248,0.024636544144683137
133,Converged,0.07113708285495507,0.0033680869214126243,0.018241421019483173
133,Failed to Converge,0.07612819413446129,0.001998222212830591,0.024448065752468526
134,Converged,0.07350476959313519,0.002541627983043729,0.02012787974707078
134,Failed to Converge,0.08265883825836257,0.002627476684673725,0.02277288762188471
135,Converged,0.06567058893537543,0.0035281073037490623,0.020304890056159073
135,Failed to Converge,0.07964514980553034,0.0028650470085755317,0.022411375969281448
136,Converged,0.06866027175818393,0.0015898947983160254,0.027232078820837065
136,Failed to Converge,0.08756635166294904,0.001809955872936054,0.021601800075341515
137,Converged,0.06393048180690579,0.0038346657283485326,0.024593591384511428
137,Failed to Converge,0.08904963767651704,0.0012649840098142712,0.022845567338259685
138,Converged,0.06336142020643046,0.003513479208204732,0.023079614970846207
138,Failed to Converge,0.0843304776793195,0.0010752812016715007,0.02324740049251085
139,Converged,0.06771579846068573,0.004125207847797022,0.027633088707414245
139,Failed to Converge,0.08916741310684767,0.002575581492502753,0.02198493790865333
140,Converged,0.07305214685239222,0.0042106150339424565,0.027998169363738872
140,Failed to Converge,0.07487848753946996,0.001687570683586712,0.022562355851304006
141,Converged,0.07646750104377022,0.004211998414081735,0.025195535622677137
141,Failed to Converge,0.08198060936016002,0.003062700525693745,0.02193535664810488
142,Converged,0.07674614434149914,0.003271336917081063,0.027201695691755273
142,Failed to Converge,0.0831012570208096,0.001959395216959653,0.02326679617766335
143,Converged,0.07562445639095845,0.00460736470763923,0.029380500654371935
143,Failed to Converge,0.06732053061936631,0.0035029452216040124,0.024200964305240935
144,Converged,0.0761293343239719,0.005542335946522347,0.029542367368575725
144,Failed to Converge,0.06941350742641161,0.0027641108509424894,0.023726274767767813
145,Converged,0.06965766832624921,0.0034112452534576466,0.022720774925609984
145,Failed to Converge,0.07083354235510812,0.0017543049227680858,0.024602211602196222
146,Converged,0.06665457182635653,0.005572798179279044,0.02865085729487942
146,Failed to Converge,0.06426108253583362,0.0014643336571350622,0.022945853847350442
147,Converged,0.07661396169726038,0.008960984289595627,0.027060735103547215
147,Failed to Converge,0.06467904964254353,0.0018520195668403363,0.0230358998831331
148,Converged,0.07458587390068831,0.007690434857769566,0.02405316720153069
148,Failed to Converge,0.06665239100167397,0.0020277344638113095,0.023292299508777103
149,Converged,0.08663080021487064,0.004447376413629424,0.03163150109325403
149,Failed to Converge,0.06237058577295828,0.00229353893282343,0.024156468533520523
150,Converged,0.08753493715998739,0.008718222997714999,0.029423405890454994
150,Failed to Converge,0.06293935102136317,0.002376732322113034,0.02103391273953513
151,Converged,0.08149710205093103,0.0029385089615934544,0.028621954459460267
151,Failed to Converge,0.06377481614444719,0.0011705895008997408,0.02457694864676256
152,Converged,0.09210848849460074,0.004541262988892611,0.027808323060313618
152,Failed to Converge,0.07082853057809116,0.0015644056101585518,0.021845450398842305
153,Converged,0.08429437290053504,0.00620907908936116,0.025843175948766117
153,Failed to Converge,0.06597388342089987,0.0020350676754498807,0.023431974726903705
154,Converged,0.07925742943962513,0.00787109656593489,0.028762720283730128
154,Failed to Converge,0.06803324616536943,0.002269500657487561,0.02386083351050878
155,Converged,0.07948503237741394,0.006219187396561442,0.030169332520362545
155,Failed to Converge,0.06399816799461548,0.003429868775339604,0.023784408734781493
156,Converged,0.08262919378747664,0.005813785127406152,0.03251131962449817
156,Failed to Converge,0.06403724032855122,0.005165949171759867,0.02273533948843392
157,Converged,0.08655658064935412,0.006920979961254277,0.029669333616519786
157,Failed to Converge,0.06775881232001553,0.004726875065850069,0.02417895990333886
158,Converged,0.08543036709377708,0.006178492012637059,0.03172795145911428
158,Failed to Converge,0.065899052964297,0.0018346025918946594,0.023008628303670835
159,Converged,0.07947679400891483,0.009237751187248552,0.03184486743999318
159,Failed to Converge,0.06933645961436376,0.002064475416646147,0.023072765274940888
160,Converged,0.0766971707910401,0.005244820910469288,0.03249182094240215
160,Failed to Converge,0.06833900493646812,0.0025038930589023683,0.021052633667049177
161,Converged,0.07548678491285465,0.0011232526012808592,0.033187189766800906
161,Failed to Converge,0.07018550410522902,0.0024214835725767134,0.02193932600245125
162,Converged,0.07404294827048916,0.007325261264073773,0.03167661252350565
162,Failed to Converge,0.06440611715545605,0.001886608566863626,0.02189186160018989
163,Converged,0.07607666980601974,0.008441294863875348,0.030994254814367496
163,Failed to Converge,0.06567594504965699,0.0032171477987294615,0.022056543866681308
164,Converged,0.06479777281755303,0.00689047452368643,0.0283397704257108
164,Failed to Converge,0.0670409541417647,0.0030618359646141405,0.021447464970811875
165,Converged,0.07481763693489674,0.0012419034366731839,0.03195505761960656
165,Failed to Converge,0.06425468620448925,0.0036864392709933577,0.021257885009203087
166,Converged,0.06527567391080297,0.007129122818857399,0.027508155750269284
166,Failed to Converge,0.06316014297886496,0.002524232707982928,0.02329495972049794
167,Converged,0.06506444710333839,0.007088116861642086,0.03563869976385105
167,Failed to Converge,0.061684698146969585,0.0015008153701937365,0.02274586172253646
168,Converged,0.06511855210587293,0.009144131125502844,0.033715725902213986
168,Failed to Converge,0.06282050754642121,0.0016211105989480238,0.02139545780393317
169,Converged,0.0661863992481343,0.00933009286088075,0.024832601363418708
169,Failed to Converge,0.06305137402688718,0.0016135250588970808,0.020198901572093596
170,Converged,0.0755557199448829,0.00473131932883161,0.019232505064464805
170,Failed to Converge,0.06321536606413461,0.0015538863173785477,0.019732497192365854
171,Converged,0.06934153035032732,0.002714018248094888,0.020445880735925834
171,Failed to Converge,0.06351907991342136,8.67462078409351e-4,0.021854315874569
172,Converged,0.067022155890432,0.0028352225707945107,0.023053239877793247
172,Failed to Converge,0.06230722726170207,0.0012972825004749437,0.02300177261166715
173,Converged,0.06641501466487269,0.0057944829052872125,0.021762051997289054
173,Failed to Converge,0.06004492461560713,0.001367464125200326,0.020890108011937178
174,Converged,0.06021071504079735,0.008562852038082765,0.02256905280899224
174,Failed to Converge,0.0706506365303997,0.0010823284075744501,0.023016376122413057
175,Converged,0.06639248839075976,0.004242046197782212,0.023180190573992898
175,Failed to Converge,0.06769813181986963,0.0016458993803702851,0.020082716288996414
176,Converged,0.06897981310131565,0.003909288496973209,0.023238841135862564
176,Failed to Converge,0.06705736960158153,0.002729697886349908,0.02260003284051349
177,Converged,0.06523738881640617,0.003469218923871296,0.022709850242873416
177,Failed to Converge,0.062461915879549766,0.0017015419705028983,0.023775045422809407
178,Converged,0.06436653236784617,0.004502383686479294,0.024500293300503732
178,Failed to Converge,0.06156835431218352,0.0014299273877897015,0.02170398046628671
179,Converged,0.06440056083926592,0.0038064587921582023,0.025739121194322798
179,Failed to Converge,0.06268809575596018,0.0022208116180199465,0.024419780027900174
180,Converged,0.060983383328009635,0.0042600600460691,0.02431904322046366
180,Failed to Converge,0.06461788217417438,0.0023692534580102417,0.0223221416911114
181,Converged,0.05955725400893906,0.002847682379714841,0.027403932124632782
181,Failed to Converge,0.06775734328177295,0.0012814234106145476,0.021266189033379818
182,Converged,0.05882166932466097,0.0021747934077526758,0.02529487963824678
182,Failed to Converge,0.06703296471366345,0.0019282149649054094,0.02061363226078211
183,Converged,0.06388667074249857,0.002661023768003332,0.02807598871094668
183,Failed to Converge,0.06770008725312818,0.0018132862393783053,0.022733335712902397
184,Converged,0.06274866923659392,0.004255353197003473,0.025305230049658588
184,Failed to Converge,0.06749147292990565,0.002634746430794573,0.021959907445250622
185,Converged,0.05907692144147092,0.0059367796013035466,0.02217780955034135
185,Failed to Converge,0.06701702602087442,0.0019811751061812916,0.024006838345135888
186,Converged,0.06841036377432712,0.004225022615483368,0.024204598508881323
186,Failed to Converge,0.06387174987269416,0.0033825529797029083,0.024670387201012948
187,Converged,0.06051495453948737,0.0025473909000428615,0.021557015240111138
187,Failed to Converge,0.06252082146969319,0.004002079982846127,0.024732599605090805
188,Converged,0.058264329449069764,0.00120209061551088,0.0259874511698829
188,Failed to Converge,0.05929977535342577,0.003214142624809278,0.025214760930559268
189,Converged,0.06487840096419553,0.0015335381295489322,0.023451243661918676
189,Failed to Converge,0.06086094227012331,0.0023717386505804562,0.02634121202159277
190,Converged,0.062391768489865204,0.0022099431720505004,0.023218546070894783
190,Failed to Converge,0.06687205100649875,0.0028898536625810898,0.024737554950068266
191,Converged,0.07100279641436545,0.003020000586658948,0.026272538238284807
191,Failed to Converge,0.07231786300056312,0.001907148841907919,0.024273638019197352
192,Converged,0.07806686250315345,0.0013344542076352362,0.02112108548094762
192,Failed to Converge,0.06745677417417459,0.00232703912068921,0.025045360116432228
193,Converged,0.06143505847597695,0.0048174678640866015,0.02214958011436765
193,Failed to Converge,0.06594537764543179,0.002870011775686768,0.024349468360769202
194,Converged,0.06917990109399683,0.0036509244020095657,0.020246786090306806
194,Failed to Converge,0.06848486176595156,0.0028714301535447987,0.021785277628279566
195,Converged,0.07041943543662556,0.0038614725553621047,0.020442073187657755
195,Failed to Converge,0.06999272553394992,0.0023761626340740066,0.02286610933415529
196,Converged,0.06965411290253415,0.0018042250656091175,0.019406702583148513
196,Failed to Converge,0.07128313972352875,0.0020184572908919208,0.02219645801708619
197,Converged,0.06867770404996702,0.00103610564956586,0.017318926590960293
197,Failed to Converge,0.07578643983938836,0.0016778902489036347,0.02470080850671635
198,Converged,0.06988251426523591,0.0025172652973239613,0.020895531734655845
198,Failed to Converge,0.0677595381201938,0.00222163887206341,0.02408676255101043
199,Converged,0.06358712917555799,0.002152121371186949,0.021179338894152924
199,Failed to Converge,0.0708457654291296,0.002546507190138165,0.02506733099885152
200,Converged,0.057670610539865275,0.0023039843650865255,0.021053137859143232
200,Failed to Converge,0.07217746252808357,0.001081068122612671,0.023592588598163218
201,Converged,0.06076448785762373,0.002974987385008561,0.022143564195939568
201,Failed to Converge,0.07192631014892562,0.0023161467783243015,0.021847627421553155
202,Converged,0.06333454892959332,0.0018693456129629544,0.02220500656425855
202,Failed to Converge,0.07292261021662293,0.0022550205553157217,0.02377090014027433
203,Converged,0.06537844642012032,0.001530784255103537,0.016802202033625802
203,Failed to Converge,0.073503756045644,0.0032841322219923294,0.021108487907639882
204,Converged,0.059168856587714494,0.001107132937594101,0.018262921951968387
204,Failed to Converge,0.07057866313048977,0.001386531494536421,0.02033861027685971
205,Converged,0.06290944905634503,0.002541456127802681,0.02125321631263853
205,Failed to Converge,0.0682977044502359,0.0018379594219153042,0.020231228488863943
206,Converged,0.063481068599396,0.004677453044887226,0.018177979286717078
206,Failed to Converge,0.07420434649906542,0.002309012350545613,0.02263784559235226
207,Converged,0.06327092913176387,0.0011660891987883958,0.019805721743467487
207,Failed to Converge,0.07565137149868946,0.0015581352698826939,0.02330611523235991
208,Converged,0.056277079005872546,0.0018836336440259667,0.019644192583678256
208,Failed to Converge,0.074676718464524,0.002296131977801398,0.022303162665601207
209,Converged,0.055474706219674604,0.00137335774202006,0.01791474341575438
209,Failed to Converge,0.0701444116110881,5.638498294686543e-4,0.022087608779018216
210,Converged,0.05297887280182048,0.0018845081990213385,0.014612741130154152
210,Failed to Converge,0.07147702621128801,9.415377957060218e-4,0.022518504855561228
211,Converged,0.04966049404411248,0.005902930667100761,0.015440473773088551
211,Failed to Converge,0.07070151034266606,0.001275776867026381,0.020870529816591418
212,Converged,0.05398699245637781,0.0034692392974585875,0.020618331385500094
212,Failed to Converge,0.07166461408009733,0.0020122858870024844,0.020280502769310753
213,Converged,0.051608835096575205,0.007396822967081357,0.021629585313744044
213,Failed to Converge,0.07312588079963138,0.0014208919476512538,0.02143628898329695
214,Converged,0.05634496682805581,0.0038481308524788986,0.02556717153318625
214,Failed to Converge,0.07637440777168508,0.002011604220911838,0.024079538262694565
215,Converged,0.05579953502840261,0.0040171342083092105,0.02521300526312916
215,Failed to Converge,0.0758760587937214,0.002539963605972162,0.023349807261762293
216,Converged,0.05319726139614416,0.003484936894978722,0.027961135158078146
216,Failed to Converge,0.07878752426453242,0.001475488743751451,0.023626881130615597
217,Converged,0.05420113748924661,8.613997364478502e-4,0.022088038785032557
217,Failed to Converge,0.07805281011042299,0.00223645993825426,0.02382365320665427
218,Converged,0.05861043519867884,0.001198106729652572,0.01888709844875365
218,Failed to Converge,0.08005785922013596,0.0018562297705946441,0.02343512638950467
219,Converged,0.05110616589419517,0.002278078710122899,0.021029789378991866
219,Failed to Converge,0.07851470029408371,0.0026110922711265277,0.024370844248194704
220,Converged,0.050660286301631205,0.003291746709983589,0.02555899398443857
220,Failed to Converge,0.08230682011629586,0.004133381035526327,0.025143777169436225
221,Converged,0.052030679772225384,0.002064458382664722,0.0241866173390883
221,Failed to Converge,0.0842984107924462,0.0037334205533746875,0.025935664896740315
222,Converged,0.059563699009891516,0.0012727378104275193,0.024984542859717324
222,Failed to Converge,0.08145442077535126,0.0022003489138278137,0.026043841614049976
223,Converged,0.061314771033138676,4.1839041184705866e-4,0.024765515779081503
223,Failed to Converge,0.07765668163496173,0.0024142252724812813,0.026235371739369684
224,Converged,0.0667722176485927,0.0010094173370971812,0.02413289451706409
224,Failed to Converge,0.07815332413661,0.0022093397556889344,0.024918425218954442
225,Converged,0.05627375534165224,7.188548511566134e-4,0.023880399478736998
225,Failed to Converge,0.08469394542046353,0.0023612765564981235,0.0248531585508878
226,Converged,0.055698687801528056,0.0018369281930808968,0.019668826021714672
226,Failed to Converge,0.08060648994958271,0.0025896653159781205,0.025407274948874986
227,Converged,0.059481112805196634,0.0014586024154029766,0.020123972436979727
227,Failed to Converge,0.07920821167754523,0.002863104714980147,0.02453816949877695
228,Converged,0.061242054470526996,0.004028380642408378,0.022042584189175055
228,Failed to Converge,0.08289292539741817,0.003843970276293674,0.024541436063451612
229,Converged,0.05736963799392399,0.002798723115196598,0.021650389985732765
229,Failed to Converge,0.08123169559050394,0.0018388910387898826,0.024644356192787285
230,Converged,0.05659650693425105,0.0035981272883772153,0.02158974524525082
230,Failed to Converge,0.08156780158548746,0.0033195297284809378,0.025077874828977116
231,Converged,0.06101453535808757,0.0028743607029059126,0.02160643148422146
231,Failed to Converge,0.07438325770681069,0.004139271876132644,0.025339616226522477
232,Converged,0.05838016698731257,0.0024842621229746622,0.019590765691693924
232,Failed to Converge,0.07288624981300146,0.0035358325000549667,0.026693489803770717
233,Converged,0.0552367472261234,0.004783898089619945,0.020840165711091044
233,Failed to Converge,0.07130805854980225,0.004111505386004729,0.025303223662466706
234,Converged,0.06470654948462845,0.003679981236929795,0.019491061613445423
234,Failed to Converge,0.07339198805395072,0.0034107645223563562,0.024185397058396042
235,Converged,0.06089118156402623,0.0030525630947502644,0.021463875788701632
235,Failed to Converge,0.07544940828750617,0.0032306330450610835,0.023092927309387737
236,Converged,0.06409389462336075,0.0038411769471974745,0.019095151638765996
236,Failed to Converge,0.07807832868774905,0.0028260552140620147,0.022475725679962734
237,Converged,0.06027715901413734,0.005357201806264093,0.020731587475367415
237,Failed to Converge,0.07367724466001059,0.0034980210757468554,0.022391386565078837
238,Converged,0.062221700687470426,0.005200509829619884,0.022172523860719953
238,Failed to Converge,0.07472266975966955,0.00226080424370415,0.02250454593513796
239,Converged,0.05277051859562065,0.0045139195055486775,0.023219320518880066
239,Failed to Converge,0.0754594485110365,0.001880530548753603,0.022612608574131284
240,Converged,0.05179487429554215,0.004226013238772085,0.026239457062249984
240,Failed to Converge,0.07037868378099904,0.0013944484590536082,0.022234512829538665
241,Converged,0.059315023458306186,0.006584640155209138,0.024580582212705468
241,Failed to Converge,0.0710291475192362,0.002481131433209845,0.02273354967324828
242,Converged,0.05304518594694041,0.00558873281088582,0.025038040456645885
242,Failed to Converge,0.07221145569127324,0.0026546032743520248,0.022552949116037974
243,Converged,0.05037301098942546,0.001162241962224344,0.024866901452275415
243,Failed to Converge,0.07289309768966441,0.0014225558430160988,0.023256219461919622
244,Converged,0.05099337213356946,0.007780558267570085,0.025028743223504207
244,Failed to Converge,0.07195664489668435,0.001766959989168435,0.02194351195045218
245,Converged,0.05739361153518698,0.005703053328828438,0.02556414459576372
245,Failed to Converge,0.07007273321227801,0.0024297460003254857,0.02210281304539482
246,Converged,0.06027319213504553,0.0014405792292085213,0.024492858549810054
246,Failed to Converge,0.08136279497791067,0.0015796548541979823,0.02019905054334837
247,Converged,0.056013311604989846,0.002963613900333585,0.023474533601219982
247,Failed to Converge,0.08197993253908965,0.0019156688478052838,0.019917918843245133
248,Converged,0.06350744202190602,0.0024528283874163588,0.026237318326310433
248,Failed to Converge,0.07099784557556375,0.0018684346862968583,0.01893884468529978
249,Converged,0.07429864171252581,0.003409706714098145,0.02520094876025939
249,Failed to Converge,0.07058039454848986,0.002306885188907926,0.020209627861329182
250,Converged,0.06915087468105431,0.002307651865229657,0.0242934955876673
250,Failed to Converge,0.0712962231367122,0.0020243931947405854,0.019696603429722653
251,Converged,0.07137463717382476,0.0054326973932728485,0.022100537842188663
251,Failed to Converge,0.07088897091814995,0.0023172683229582304,0.018910293835967675
252,Converged,0.06556678745142139,0.0037088075011983547,0.02649813222943332
252,Failed to Converge,0.07141471564515639,0.0022540996746163717,0.017242604466799774
253,Converged,0.05452664752900312,0.005494491719917024,0.025119087980284453
253,Failed to Converge,0.06916974736964052,0.0011952380535504524,0.01667990540024528
254,Converged,0.06160178119152878,0.007741252783555116,0.026401124815317402
254,Failed to Converge,0.07289688342973459,0.0016256591577225408,0.0178648834942964
255,Converged,0.06552080448325605,0.005169378359040979,0.023932574381513534
255,Failed to Converge,0.06986667017799712,9.609158670152261e-4,0.017956873305294222
256,Converged,0.06315142330820339,0.005484892706619442,0.021882835443438983
256,Failed to Converge,0.07323963896073082,0.0014145006568542983,0.018453471944527355
257,Converged,0.07513483699535323,0.00660448730051084,0.020765576276786435
257,Failed to Converge,0.07375538873296858,0.0014907759666017274,0.020229633921406896
258,Converged,0.07317875628720699,0.004201740022704944,0.020548275691728048
258,Failed to Converge,0.07457937753801377,0.0018773491600237574,0.02130884757937486
259,Converged,0.07260422856223539,0.001539446516247905,0.0220895378983998
259,Failed to Converge,0.0756442282726765,0.0024619829594977162,0.020397409247193403
260,Converged,0.06927893801266725,0.0034286000834714138,0.021838752948988953
260,Failed to Converge,0.07859803280884801,0.0016527840030206439,0.020968025028802316
261,Converged,0.06588147765742855,0.002721565537307504,0.02902629103724544
261,Failed to Converge,0.07645488690984274,0.001385807252433053,0.02078917616424817
262,Converged,0.05946250345833706,0.00268458514388323,0.022332191166987682
262,Failed to Converge,0.08071246610463632,0.002132962487468169,0.021074095402868365
263,Converged,0.06163449313404462,0.002828540420343634,0.020780301508034598
263,Failed to Converge,0.0813347412750374,0.0011032438219996353,0.018962280684790046
264,Converged,0.061507326220441624,0.0021690792382869596,0.021060342156714207
264,Failed to Converge,0.08151914874126305,9.896104913567356e-4,0.02026188632492073
265,Converged,0.06524134379705342,0.0033859434875988625,0.023241388632029764
265,Failed to Converge,0.07613956185354412,0.0027604575417815897,0.02094196861488975
266,Converged,0.06319509161018755,0.00350546689579427,0.019703869140740116
266,Failed to Converge,0.07968669361807618,0.0021367932752638418,0.021470476464796294
267,Converged,0.0594339763929711,0.00585193542580527,0.02196224148485264
267,Failed to Converge,0.08272126995306445,0.0016191217280011707,0.021111427863528855
268,Converged,0.05950328551024271,0.0012944223081669706,0.021326583011432122
268,Failed to Converge,0.07510783302159735,0.0029126957182171614,0.02260183484909933
269,Converged,0.056955999072318575,5.651462954221915e-4,0.019318041810837322
269,Failed to Converge,0.07697646558093871,0.0011851796962086358,0.02194729970467317
270,Converged,0.05281018441373489,0.001257016668270739,0.02155076833060434
270,Failed to Converge,0.073605096884133,0.002448883844069366,0.021813552100768914
271,Converged,0.06708831745741226,0.002687548736135946,0.019518772546071636
271,Failed to Converge,0.0711438720589573,0.0014231343871694857,0.022192520920149894
272,Converged,0.060718362694999785,0.001727151649043543,0.02226706247535727
272,Failed to Converge,0.07195706369784396,9.658432311879593e-4,0.02332987083950061
273,Converged,0.05361950379660153,0.0011868667298205265,0.021448711934275246
273,Failed to Converge,0.08573292950280431,0.0020679825385283143,0.022167253107230743
274,Converged,0.05336221043054436,7.21167868998366e-4,0.019575877990608184
274,Failed to Converge,0.07564033829300451,0.0026855647379426762,0.021437022965551937
275,Converged,0.05707986364935931,0.003262406951055577,0.01815733803726384
275,Failed to Converge,0.09803306540652304,0.0019705139578525353,0.020919577720768592
276,Converged,0.053903977483955534,0.0020309532170851297,0.016995217335566647
276,Failed to Converge,0.07345661809828848,0.0018061241185765658,0.022026292702620784
277,Converged,0.06625298994757281,0.004455170137010128,0.016532428555102067
277,Failed to Converge,0.06843006840684387,0.0017989258965251742,0.021792461798356682
278,Converged,0.07387846647794076,0.0023544815199089833,0.01454519175036528
278,Failed to Converge,0.07030389375265216,0.0022995601766170604,0.021106802245410075
279,Converged,0.06875863325585023,0.004575778986368136,0.015119454164877321
279,Failed to Converge,0.06911005169660205,0.001242123019355126,0.020862713337958992
280,Converged,0.06074454775432312,0.002611125118347456,0.014368710256193185
280,Failed to Converge,0.07320469501329983,5.918224262000933e-4,0.022092380934060105
281,Converged,0.05669903249403144,9.176960027000064e-4,0.014345299848869404
281,Failed to Converge,0.07094693546937014,0.001404367157801071,0.023338218215781456
282,Converged,0.07650520445624899,0.002997962300289157,0.015488137183684175
282,Failed to Converge,0.06796666633788478,0.001531387215868144,0.023543119690363108
283,Converged,0.06410960676770652,0.0037091423316132164,0.019200676773921434
283,Failed to Converge,0.07147961183546274,0.0013259129794430011,0.02315052416133201
284,Converged,0.05891645150184443,0.0028650150681455025,0.0188973271293306
284,Failed to Converge,0.07236682131662292,0.0022950681671405496,0.02298308367706939
285,Converged,0.05673525558308402,0.004021876723199096,0.01721375325653305
285,Failed to Converge,0.07365327744665172,0.00154701812231067,0.019710809453407682
286,Converged,0.05912008213782026,0.0026777235541954225,0.015912706943015775
286,Failed to Converge,0.07038715144782456,0.0024003983289293896,0.020455052084623105
287,Converged,0.055839412238367477,0.0016123689700784961,0.01698395658199165
287,Failed to Converge,0.069494304076899,0.0021613271781595307,0.0188407467586692
288,Converged,0.05232280234720469,0.0013888586337550144,0.020680133619742955
288,Failed to Converge,0.07370374460854939,0.0014211357465837508,0.018881589052649216
289,Converged,0.058587949206336865,0.0032321715372555025,0.019231011825240917
289,Failed to Converge,0.06863289480911682,0.0019226148657487158,0.020145139009606572
290,Converged,0.05830324534190983,0.002119262761856418,0.020390400194874564
290,Failed to Converge,0.07445046762985595,0.0035395046957115064,0.020567938666023113
291,Converged,0.06636877321150939,0.003032495516373996,0.021978801641038232
291,Failed to Converge,0.07709190141456362,8.294903566494733e-4,0.020782360887832727
292,Converged,0.06351673116363779,0.0038307870946550134,0.025074963550596237
292,Failed to Converge,0.08203734138814761,0.0033949737060693947,0.020076994294162973
293,Converged,0.05987990282763398,0.002573691073509628,0.028216782071318426
293,Failed to Converge,0.08127832504194361,0.0027401968602523813,0.022288747299844758
294,Converged,0.06585133950412447,0.002871821516854818,0.02595041734559452
294,Failed to Converge,0.07639934367238606,0.003828467706067129,0.02452573387823887
295,Converged,0.06530737680631124,0.002781411599002822,0.026316986637422053
295,Failed to Converge,0.07973109240214502,0.003514129867794728,0.024255024077430472
296,Converged,0.06626923126912562,0.0016774638697071261,0.02706825905584532
296,Failed to Converge,0.08111120810620007,0.0032774718173993536,0.02423755534002063
297,Converged,0.08323634966176238,0.002074273773655064,0.023056039488296938
297,Failed to Converge,0.08194627290316714,0.0025845746627421408,0.024848903020476633
298,Converged,0.08777624516007931,0.002352680794497209,0.02262709205575346
298,Failed to Converge,0.08153635779773048,0.002011651220965235,0.023964721962114924
299,Converged,0.08675515002194464,0.004972117939741123,0.020924422019758845
299,Failed to Converge,0.08397425247127227,0.002843965669951192,0.023618454512035703
300,Converged,0.09242819162939295,0.002840683491196293,0.021997558112288654
300,Failed to Converge,0.0750694853821929,0.0035784094897011688,0.025202835708922906
301,Converged,0.07982489150801021,0.0034376081661035007,0.020070387579037206
301,Failed to Converge,0.07283197909520982,0.005465719309354176,0.024741326319892017
302,Converged,0.07699195205159548,0.002952043370491475,0.02432263165411735
302,Failed to Converge,0.07281070373038095,0.00506067568141016,0.023458976615383292
303,Converged,0.08068949612559713,0.002448280393623132,0.021932253754095674
303,Failed to Converge,0.06841564496995285,0.002780353655195084,0.02499465818991572
304,Converged,0.07579274108327531,0.0026354962763501973,0.022250190330868076
304,Failed to Converge,0.06868624900558352,0.0030476031257267748,0.023862431373770813
305,Converged,0.07852075473027023,0.0040027880636302575,0.025376461874312195
305,Failed to Converge,0.06863188486079415,0.004049188777354972,0.02513453083932867
306,Converged,0.08076137927002464,0.0018808874775479714,0.026170433633106015
306,Failed to Converge,0.07387437987607266,0.0019893400518914773,0.024668986193143227
307,Converged,0.07570765589999578,0.003725813428091686,0.025515947177052772
307,Failed to Converge,0.06959050132077962,0.0016485391182811094,0.0236484483787731
308,Converged,0.0768875773035026,0.0013059931156034251,0.025476351672447793
308,Failed to Converge,0.07246075742064563,0.0016116831116886339,0.023456203266754336
309,Converged,0.07418620446351967,0.001485312079423844,0.023361778413101927
309,Failed to Converge,0.07117201340335151,0.003223825581064924,0.02523605284301896
310,Converged,0.07396112692053958,0.004496584150940495,0.02248976034502799
310,Failed to Converge,0.0695242945838487,0.004192870445887314,0.024819486379735294
311,Converged,0.07702382422797077,0.0017038744400798519,0.025243879303228037
311,Failed to Converge,0.07711587239794798,0.0044082758473732615,0.023898355304305067
312,Converged,0.07197362337138294,7.967689679305512e-4,0.024252553813980556
312,Failed to Converge,0.0803810634383612,0.0035941146541405146,0.024348725777588523
313,Converged,0.07149507208330924,0.002022047716327409,0.02502405581768898
313,Failed to Converge,0.070676641892959,0.005107989611680835,0.023651745568270235
314,Converged,0.06612352354205545,0.0037267096463278657,0.027204578395185613
314,Failed to Converge,0.06735949262276182,0.004092928763351298,0.02621791939247185
315,Converged,0.06611292208583096,0.0020207713805211057,0.02381898054628684
315,Failed to Converge,0.06607659240824476,0.0012847905714631455,0.02615535666670589
316,Converged,0.06727030655727992,0.0026932429250191366,0.020343321026560474
316,Failed to Converge,0.0700353931828477,0.004730670051579779,0.026089425188739905
317,Converged,0.06659048976899337,7.75184971777437e-4,0.020387545718729062
317,Failed to Converge,0.06514667742970853,0.004563875851550796,0.025192977349443653
318,Converged,0.07597329064547051,8.875958628670958e-4,0.019518098584804404
318,Failed to Converge,0.06543521589361828,0.005297888761324698,0.02514498842814552
319,Converged,0.06862463390599574,0.0017648673410500901,0.022129019004985213
319,Failed to Converge,0.07023759248995681,0.00564865801237676,0.024651417531168486
320,Converged,0.07279155867906906,0.003704672604403254,0.0224149202407644
320,Failed to Converge,0.07357126165762667,0.0035188605587694872,0.025956776313886522
321,Converged,0.07499551722251031,0.0014560460189056215,0.022428213975823112
321,Failed to Converge,0.07538316162255937,0.0025790592845934576,0.024425886575321288
322,Converged,0.07198689755379699,0.0020118410433440296,0.024474452241617595
322,Failed to Converge,0.07254186591366682,0.0032320398281302748,0.025403390595955866
323,Converged,0.0822972364101706,0.0028857876064028766,0.023883679138653784
323,Failed to Converge,0.06988751424936485,0.002544821634042082,0.022681873684663848
324,Converged,0.08831157286499336,0.0011816545800453831,0.02055099146687496
324,Failed to Converge,0.0650040417808927,0.0016313924847357096,0.0216832895324126
325,Converged,0.08747759190320728,0.004420873803949958,0.018431898112342283
325,Failed to Converge,0.06119019357257843,0.0020824178461079034,0.022465215472171764
326,Converged,0.07517076405675925,0.0029912769594505817,0.016892246088638277
326,Failed to Converge,0.0634030604004155,0.0016890653990260037,0.02192576457862465
327,Converged,0.07740956812747779,8.927525662805919e-4,0.019109805176517954
327,Failed to Converge,0.06099439960234455,0.0015574486238862336,0.024175586619481403
328,Converged,0.06433141656303766,0.002523169706878729,0.01980321275768266
328,Failed to Converge,0.0641915336736377,0.0014154871489926557,0.022900450585141077
329,Converged,0.0631756791453529,0.004444317073744818,0.020742391782786456
329,Failed to Converge,0.06996759904716898,0.0031315057547029136,0.024167217655457363
330,Converged,0.06762593457606769,0.002982363515052368,0.02535030948052231
330,Failed to Converge,0.06900405957969986,0.004826713582817481,0.024970190955493493
331,Converged,0.06194711058873873,0.005651939168901367,0.02708313767231393
331,Failed to Converge,0.06924938652480654,0.0037376180541354373,0.02500300233726175
332,Converged,0.06644779772848242,8.172381050830632e-4,0.021453487222829578
332,Failed to Converge,0.0640999365779251,0.0026542523876153467,0.02474453931900896
333,Converged,0.06385539430112842,0.004381768222115272,0.028116220854618214
333,Failed to Converge,0.065188889474251,0.0025733240177326926,0.025222595317477912
334,Converged,0.06179613211254022,0.004288993444509393,0.025161958337891484
334,Failed to Converge,0.06461088603783963,0.002539643343743066,0.024289362237998657
335,Converged,0.07084956764791646,0.004123535716691418,0.024902203741876332
335,Failed to Converge,0.06386579757576775,0.0020859272480633186,0.02417892253443378
336,Converged,0.07407136542096744,0.001785301857349105,0.020167734165339478
336,Failed to Converge,0.06518814807668144,0.0029848454699647193,0.02468644938141741
337,Converged,0.06659205882236297,0.0011026428875251415,0.022503100095246933
337,Failed to Converge,0.06490390310494876,0.0014305733261304918,0.023112136105642136
338,Converged,0.06165579981253673,0.0026584319958782836,0.02437729033225224
338,Failed to Converge,0.06328534478128485,0.0015551378729007934,0.02375948144782377
339,Converged,0.0710253198938433,0.002156621887507971,0.02714148941303106
339,Failed to Converge,0.06354262159902088,0.0014964079691003357,0.024232687525564994
340,Converged,0.06765576361661971,0.002670628264557348,0.025876604731364515
340,Failed to Converge,0.0669716289760707,0.002257600093604573,0.02498387573906561
341,Converged,0.07495085313947278,0.001561341825885657,0.027731472188020224
341,Failed to Converge,0.06666003519033878,0.002653959847900253,0.026098479133126132
342,Converged,0.06420169702029199,0.003381666320220811,0.02693042953759308
342,Failed to Converge,0.07169166551723953,0.0019146168184793312,0.02443784409863065
343,Converged,0.06345870657345895,0.00341658481730102,0.026348586545652176
343,Failed to Converge,0.0728395988146216,0.0023724763377461636,0.025880671165190973
344,Converged,0.0629778906035941,0.0019040042959339502,0.0208835191022963
344,Failed to Converge,0.07518232214164886,0.0013291818360563203,0.022677198156424352
345,Converged,0.06424708649604512,0.0011270946976072028,0.022225042811494254
345,Failed to Converge,0.07791717765742764,0.0023413620705938173,0.023266503827675367
346,Converged,0.05804664319432436,0.001965196843808006,0.027827782635585465
346,Failed to Converge,0.08028871189259656,0.0015189872343425448,0.025381610528387836
347,Converged,0.06058325648988405,0.003720679060967339,0.024313046851255606
347,Failed to Converge,0.07428346418099381,0.0019014303017021914,0.024248915500112607
348,Converged,0.06086463283911389,0.005515906687526254,0.027360592036209483
348,Failed to Converge,0.07241703871950697,0.002200653919808362,0.02236070438959485
349,Converged,0.05652842049983895,0.0031641606820566152,0.0223406980490541
349,Failed to Converge,0.06893082315777564,0.001625452354328383,0.023061360088963864
350,Converged,0.0628390464575321,0.0014049199933533472,0.020823788401038178
350,Failed to Converge,0.06996364395581409,0.0022458772582745158,0.023048661863261863
351,Converged,0.061894164768668866,0.0012167552747867402,0.017687081315584552
351,Failed to Converge,0.07363701744397295,0.0021561291628349635,0.02321834057817797
352,Converged,0.05821214761978218,0.002451408086291292,0.022919933131268645
352,Failed to Converge,0.07516628723858003,0.003167745707642057,0.021535826451898915
353,Converged,0.06004476569677462,0.0038734960207307337,0.022773763337139874
353,Failed to Converge,0.07314736471755531,0.001044759186571139,0.023376991458811447
354,Converged,0.06503626279125689,0.0023983826666133566,0.021447029031289706
354,Failed to Converge,0.07249489977734876,0.0012255914765676819,0.023633620674669408
355,Converged,0.06906461284174926,0.0050696785520873665,0.024447820057003695
355,Failed to Converge,0.07167466575377834,0.0024408421686089206,0.022124588030122874
356,Converged,0.055296312071450075,0.0025182037716557455,0.025914321920549144
356,Failed to Converge,0.07931261678713089,0.0017579345096290547,0.021210878770392502
357,Converged,0.06268845303766363,0.0036071325195060136,0.023752153236260405
357,Failed to Converge,0.07607671025395689,0.001183390650592033,0.02322870492409545
358,Converged,0.06141671794955855,0.004287924588370492,0.02389625320128191
358,Failed to Converge,0.07664815440980757,0.0027386068697905675,0.025557550966326323
359,Converged,0.06574357396598474,0.006530726625373263,0.024795254548456314
359,Failed to Converge,0.07825542412504959,0.001914335160640731,0.02334315661139239
360,Converged,0.07108572047863088,0.004587154800423675,0.021457121016995796
360,Failed to Converge,0.07219296543820697,0.002325633077550979,0.024764297679439967
361,Converged,0.05868105582574416,0.0023030943770429527,0.025823616919036542
361,Failed to Converge,0.07143573152973076,0.002289413888236124,0.024941672491464877
362,Converged,0.05890831175158594,0.00107649221974008,0.02501282079150094
362,Failed to Converge,0.07279160887279135,0.001768950996591034,0.023431436417370447
363,Converged,0.06088120598264454,0.0037724447853378336,0.022564585491266647
363,Failed to Converge,0.07445710338972923,0.0020367788048944054,0.024622248106432577
364,Converged,0.053785821154152924,0.0014098612939677877,0.02417999424475073
364,Failed to Converge,0.07525633424921738,0.003404228230849581,0.024019505404919206
365,Converged,0.059011109711036465,0.003938476081947034,0.024839934433917413
365,Failed to Converge,0.07393752599564299,0.0022655285464476655,0.024792051124105874
366,Converged,0.06284441237262614,0.007541693016849008,0.024845365949391532
366,Failed to Converge,0.07246787146336808,0.002499033497622775,0.023963245252485606
367,Converged,0.060527168492979275,0.00618290040381012,0.025533234466502464
367,Failed to Converge,0.07546168613046034,0.002837020759626627,0.02330592490541859
368,Converged,0.06014170872696527,0.007505313264428599,0.02846184711217944
368,Failed to Converge,0.07788780456331294,0.0020485136394180654,0.025492785125804662
369,Converged,0.06366999669773962,0.003021695575698135,0.026535741855877537
369,Failed to Converge,0.07606633514975984,0.0037975334818123392,0.025291185697500235
370,Converged,0.06428347363057135,0.00560618567875385,0.026245706758215963
370,Failed to Converge,0.07721378495093595,0.002053187209854481,0.02600397436060578
371,Converged,0.06952106691802953,0.004576689259975145,0.026915393728866966
371,Failed to Converge,0.07747696676114205,0.0034011906702506537,0.0248738304078524
372,Converged,0.07472828007035247,0.005617632135270678,0.021582114430190938
372,Failed to Converge,0.07128666251325198,0.002121183829332291,0.024470669043950677
373,Converged,0.07038750074585597,0.0021333996040332386,0.025108765937544193
373,Failed to Converge,0.07824803213728253,0.0028470518512726914,0.024525994580188164
374,Converged,0.07277528383971132,0.002156698073230917,0.02563297505298944
374,Failed to Converge,0.07914474421632353,0.002389246721292713,0.023802695677884154
375,Converged,0.08126779638694324,0.002519510818519894,0.026218432309475993
375,Failed to Converge,0.07369456155048595,0.0011552243008801167,0.0229847957293903
376,Converged,0.08066008948585966,0.002892382265908805,0.026883200525013015
376,Failed to Converge,0.07762069361146241,0.0020815070786162114,0.022501418241586545
377,Converged,0.07896348158582432,0.0010423727186254683,0.028035943082989477
377,Failed to Converge,0.0765971517206713,0.003373215947700109,0.022161421065516173
378,Converged,0.08008736630163948,0.001516838436100934,0.027002676873742314
378,Failed to Converge,0.06909183335399115,0.0028522140211547286,0.021570550878808978
379,Converged,0.08101994624432743,0.004802853988361699,0.028434559058769023
379,Failed to Converge,0.07389177262260803,0.0016463698865643542,0.02190451040204353
380,Converged,0.08107409661202654,0.004829687981965311,0.026220569624485095
380,Failed to Converge,0.0709160429624823,0.0019810475923500983,0.02164600656619182
381,Converged,0.07606038808206614,0.002489196214800011,0.027415344403259455
381,Failed to Converge,0.07402080407732553,0.002989545987371481,0.02202454172835872
382,Converged,0.08020463744314374,0.005542913519340323,0.02743763865759547
382,Failed to Converge,0.07535180360939704,0.0021449578935400847,0.024250266632192957
383,Converged,0.07009003636703298,0.0011839499120198805,0.02869306035939896
383,Failed to Converge,0.07343949693278361,0.0015563941154728006,0.0229635655457187
384,Converged,0.08177385546235202,0.004313974611648721,0.028733370498147046
384,Failed to Converge,0.06764083714982612,8.570952346359996e-4,0.021553695268987344
385,Converged,0.07189859871099086,0.004346284617988274,0.021189507267831573
385,Failed to Converge,0.06999439675367553,0.0010697070424189352,0.022278765896624895
386,Converged,0.07511049917660113,0.0033399745289496375,0.022595075268112705
386,Failed to Converge,0.06313230208444144,0.0018410624903550039,0.023671791253504798
387,Converged,0.07271039314402813,0.0033028298101489785,0.02590435454724621
387,Failed to Converge,0.06666572732906924,0.002156028509708386,0.02339109716639398
388,Converged,0.07527193263863723,0.0045354682984934305,0.025902649270987482
388,Failed to Converge,0.06801824567339987,0.002666012783262066,0.02291610036735288
389,Converged,0.07352158501761348,0.0015435629324008584,0.028052285925744696
389,Failed to Converge,0.07015189175872147,0.002457335802006586,0.023223133714843622
390,Converged,0.07970052144116954,0.004047258095595832,0.026016260039316112
390,Failed to Converge,0.07273806125534509,0.002046953106544661,0.022850443850005082
391,Converged,0.06896708814737154,0.0050717507309215515,0.02548696440316109
391,Failed to Converge,0.07349522030328225,0.0017992061989553804,0.02320396225636042
392,Converged,0.06377201573370178,0.0041417397247025785,0.030883249354656778
392,Failed to Converge,0.07373540019563884,0.0024738566727984567,0.022877978963983615
393,Converged,0.06233779955458472,0.004173857779210829,0.03269563873450634
393,Failed to Converge,0.07344461667393347,0.002680883071439915,0.022570739891574917
394,Converged,0.06684994796454255,0.003333063960332812,0.033999016862169607
394,Failed to Converge,0.07013433000051238,0.0026794675164993303,0.023126836402563446
395,Converged,0.06740458498055084,0.0014686858374500546,0.03150688916906996
395,Failed to Converge,0.06382864482106745,0.0027266011018214314,0.023441912301113393
396,Converged,0.06687951940596679,0.0022889638835947522,0.032219304802875416
396,Failed to Converge,0.06801243907399779,0.0033931284371293852,0.024907582067350928
397,Converged,0.06231889111798845,0.0021756213455006944,0.030982501681570192
397,Failed to Converge,0.06415742591240095,0.002517731385643717,0.0241100437177757
398,Converged,0.07325052080685027,0.002885770392378408,0.03019322878282557
398,Failed to Converge,0.06111137954677787,0.00341867520115135,0.024420704474543725
399,Converged,0.08344423544669693,0.0027696662886419606,0.027130698995732595
399,Failed to Converge,0.05894282915537078,0.004116305056600764,0.023232348322547676
400,Converged,0.07669763800385045,0.0021142157302807604,0.027269450875988584
400,Failed to Converge,0.062224062337639136,0.002041316256473993,0.0235400507269038
401,Converged,0.06751612514709296,0.0066126316640020815,0.026958953006830044
401,Failed to Converge,0.0647232523543031,0.001352643518957647,0.021748915088635624
402,Converged,0.06765064095908963,0.009881062273869153,0.030010268805300347
402,Failed to Converge,0.06932182773421337,0.002267425006799728,0.02215048140057614
403,Converged,0.06320161419091698,0.008606068505933002,0.030280581950347843
403,Failed to Converge,0.06625170575215349,0.0017652164653743521,0.021410198769386508
404,Converged,0.05861401596255515,0.007052387034034077,0.030540643357869976
404,Failed to Converge,0.06528850048965336,0.0031795478794690267,0.02104288990313943
405,Converged,0.06887766677336482,0.007952166081714554,0.026855833085204353
405,Failed to Converge,0.0633732720367895,0.0033697315084303156,0.02103066653151435
406,Converged,0.07757706664564416,0.00310990536345919,0.024282417433146603
406,Failed to Converge,0.062365625042336836,0.0026951683856013594,0.021745083401781502
407,Converged,0.06603411529193257,0.002572248280422609,0.026745001417590928
407,Failed to Converge,0.06417886070359094,0.001525881121409105,0.021657857289581618
408,Converged,0.06329769884721212,0.0031873963722473973,0.02601852357927663
408,Failed to Converge,0.06487684280788536,0.0012089941826872758,0.020521545199815614
409,Converged,0.0648747850568901,0.0010413742870735126,0.030313333223029815
409,Failed to Converge,0.06894486371026501,0.0027480679509218776,0.020778189154759243
410,Converged,0.07108449285018671,0.001672428835263218,0.02997905029711581
410,Failed to Converge,0.06075762044312072,0.0024852307349218722,0.02043840087902403
411,Converged,0.0788910024682957,0.0038481087009975302,0.029846098119627934
411,Failed to Converge,0.0625436101249932,0.0018906265421503048,0.01876737263936757
412,Converged,0.07526941966099253,0.0021701708825462847,0.028472918737710573
412,Failed to Converge,0.06531424439728901,0.0011548721408183892,0.019309959759263355
413,Converged,0.07410738408184095,0.002021367879196164,0.02351426824366128
413,Failed to Converge,0.06427437936647455,0.00322678781159877,0.02035387085705491
414,Converged,0.07163805233375672,0.00436258317100224,0.024617482045681913
414,Failed to Converge,0.06411407967087046,0.002556458738663218,0.02185971609905469
415,Converged,0.07177369082363728,0.003916607827267899,0.026262893569316888
415,Failed to Converge,0.06661117289526157,0.002590368297909905,0.02186223737003632
416,Converged,0.07036714670916054,0.004655562562713628,0.023154865267174703
416,Failed to Converge,0.06141191842947712,0.002209404040951642,0.02138044664028647
417,Converged,0.07259994521716531,0.003349723376635913,0.02456424634768837
417,Failed to Converge,0.06471164217012752,0.0023620992752894066,0.020325053001162566
418,Converged,0.08444375345644718,0.0024346648039142212,0.02395564467137705
418,Failed to Converge,0.06381441284352599,0.002060545281401856,0.02069793288569218
419,Converged,0.07324540844578743,8.485619832704762e-4,0.02355403788975105
419,Failed to Converge,0.0625368700860777,0.0026736252415176295,0.019593888913643484
420,Converged,0.07649028003171066,0.002171546041667111,0.026999948726900383
420,Failed to Converge,0.0632462836606491,0.003070176409292768,0.01870188861839077
421,Converged,0.05927113170887504,0.002050441378229188,0.024980654009399084
421,Failed to Converge,0.0605948271325247,0.0023612955175210124,0.018993762486436243
422,Converged,0.05748868398749424,0.0022671242888226226,0.02437290180067788
422,Failed to Converge,0.05976809573502704,0.002156162333494274,0.019950821774395944
423,Converged,0.061841183655439974,0.004143645128126152,0.023124079144813695
423,Failed to Converge,0.06143864160731585,0.0011690323714191799,0.021412311573500334
424,Converged,0.05906051738501625,0.007021175572970021,0.024074969703450654
424,Failed to Converge,0.06148935053275018,0.0021590500690838155,0.019953711938323494
425,Converged,0.06772366894706677,0.0015089238187561969,0.019621170645706214
425,Failed to Converge,0.06645424456695086,0.0019354213559531594,0.020242594026592602
426,Converged,0.06812628456891869,0.0027569761563100157,0.01804881985129083
426,Failed to Converge,0.0691987441438564,0.001667458912668638,0.020006969733486597
427,Converged,0.06392987939984453,0.003415373505052139,0.019517507142622514
427,Failed to Converge,0.06161231425240524,0.0015686925744682347,0.021212092023797584
428,Converged,0.059985324203543154,0.004129890637266784,0.019259045918785037
428,Failed to Converge,0.06312471185491324,0.0015286072894247602,0.02129685127686622
429,Converged,0.0574120064906169,0.003942350800065853,0.02352597448670407
429,Failed to Converge,0.0586670283328617,0.0016681164746674881,0.019698967696540715
430,Converged,0.06641559462755646,0.0017854410174963113,0.023806759030963687
430,Failed to Converge,0.061253736889259516,0.0019755670619384614,0.01805459199449654
431,Converged,0.06002827812535534,0.003879389183483764,0.022046056758132086
431,Failed to Converge,0.06000794171703778,0.0019408332250104158,0.01783472865106229
432,Converged,0.05735773358403197,7.874455284628304e-4,0.017926493925910548
432,Failed to Converge,0.05797996466562229,0.002237517958761893,0.01733524706201288
433,Converged,0.05815731456097603,8.230183061698606e-4,0.020253164708511337
433,Failed to Converge,0.059750779368419396,0.001266335203670623,0.015775411041817212
434,Converged,0.0645141063170556,9.528209349874387e-4,0.021611546090447048
434,Failed to Converge,0.06050149015130188,0.0013238123230362,0.01596055849905667
435,Converged,0.0715469042899202,0.0018180653410203508,0.02102094252530222
435,Failed to Converge,0.05934485358831512,0.0015515674552791959,0.016358643240053386
436,Converged,0.06248207100882214,0.002873477960814142,0.023303484837954948
436,Failed to Converge,0.06576626704022004,0.0014942043292107661,0.018670835794646522
437,Converged,0.06905758256423514,0.0021920373489961627,0.02422563404862598
437,Failed to Converge,0.06337915469204249,0.001272855108172796,0.018050882618345584
438,Converged,0.06524488962262624,0.0014408410826540557,0.02275804147244873
438,Failed to Converge,0.059894612863435066,0.0015151767348636968,0.01715135998459745
439,Converged,0.059245466214147,8.974854373775421e-4,0.02293273363852576
439,Failed to Converge,0.05764163572581547,0.0026187258899526156,0.017564662109546547
440,Converged,0.06827878022349324,0.0018667757136518063,0.019637419265241284
440,Failed to Converge,0.056677543295344586,0.0017052908090444874,0.016538577458021946
441,Converged,0.06808133465213498,0.002261986085465061,0.01996353598419979
441,Failed to Converge,0.06020588051081596,0.001709513215940914,0.016984454750565627
442,Converged,0.06789160408845141,8.52704140958611e-4,0.020325254864319617
442,Failed to Converge,0.06358099251594226,0.0019080233677662743,0.018427868294357864
443,Converged,0.06782611996171985,0.0035741321323099953,0.01850118835775741
443,Failed to Converge,0.06512086144416175,0.0023461212348320744,0.017210736121512537
444,Converged,0.07333423297116455,0.0016276441376888281,0.015937888272460246
444,Failed to Converge,0.06678982030203712,0.0014646815358665378,0.018376215680156512
445,Converged,0.07130556907976907,1.2998094315174168e-4,0.021929879825282626
445,Failed to Converge,0.065557840040422255,0.0014690625922070613,0.017371871913809837
446,Converged,0.06833627167181552,0.0021941043384442237,0.025266300615890202
446,Failed to Converge,0.06546901931531739,0.0019746624485251305,0.017487083684749404
447,Converged,0.06960719754085758,0.004715181884877561,0.02397628642711623
447,Failed to Converge,0.0652684861149198,0.0012552232790241564,0.018211198113066193
448,Converged,0.0690026754208341,0.005227213228659011,0.02573484699801072
448,Failed to Converge,0.06527266168450117,0.0021737693864140543,0.019414540092042784
449,Converged,0.0622643371682397,0.007500927816378445,0.028109441239779133
449,Failed to Converge,0.06439421797092906,0.0029999463502898673,0.01925611517526032
450,Converged,0.0658170046799214,0.006671416927355198,0.022733914139823192
450,Failed to Converge,0.06985162988254297,0.0023575099244658943,0.018263023448963328
451,Converged,0.06274917739509153,0.005408494424644238,0.025918757514706462
451,Failed to Converge,0.0713025162097464,0.0029146154331642546,0.019166744591753743
452,Converged,0.06407996880788211,0.005411927187910941,0.02871544549675137
452,Failed to Converge,0.0751686486049284,0.0021924274991119283,0.02136867503392004
453,Converged,0.07295922656693699,0.007135706092479339,0.03097800189799007
453,Failed to Converge,0.07017096076835677,0.003356134745927764,0.01939248647146613
454,Converged,0.0676816819181965,0.006805838206977695,0.029233518125721017
454,Failed to Converge,0.0678781265519816,0.0020286380709859746,0.017572500373362564
455,Converged,0.07173700274210333,0.00456300705977969,0.028665489522207002
455,Failed to Converge,0.06525248050223276,0.0011325404639174206,0.017518468480322884
456,Converged,0.07579825909226193,0.004000623025315423,0.027812278771725082
456,Failed to Converge,0.06456102425537874,7.777418101699802e-4,0.017870003668368627
457,Converged,0.08496582562276378,0.004463936421626997,0.027171524236993976
457,Failed to Converge,0.06573443117678109,0.0021901642949431715,0.018672328977554536
458,Converged,0.09140257970741363,0.003888249224564698,0.024511639565961384
458,Failed to Converge,0.06541912856305242,9.29745935007862e-4,0.018282285253883493
459,Converged,0.08362549232779012,0.0057924496876105595,0.026809045224655055
459,Failed to Converge,0.06376551753931062,9.597620494930363e-4,0.019595415826429166
460,Converged,0.08844194166822826,0.0035226425077663783,0.02529005793529951
460,Failed to Converge,0.06246913019091392,0.002647395217879891,0.02008832641531865
461,Converged,0.08064061947909074,0.00711306334702063,0.023117058863771883
461,Failed to Converge,0.06337196103914375,0.0017984745600738952,0.020422846166963486
462,Converged,0.06816139296168386,0.005827583950586424,0.023642221279338523
462,Failed to Converge,0.059895466030181886,0.0021443161382120432,0.01937077143362502
463,Converged,0.07776923053874656,0.006955696873077985,0.022522237932374872
463,Failed to Converge,0.06480436793849526,0.0018708603808467868,0.02011692180017794
464,Converged,0.07474941719526212,0.002283391129681854,0.02263017193970572
464,Failed to Converge,0.06345834302405073,0.0020153763148251665,0.019492606092746063
465,Converged,0.06643017064189194,0.005179559029434837,0.02257648822672617
465,Failed to Converge,0.06402355836924674,0.002336433981226922,0.0206011040248276
466,Converged,0.06332369882859631,0.010306457867830361,0.026062423267931786
466,Failed to Converge,0.06331784427488706,0.0027793955878001324,0.019652943795124955
467,Converged,0.07519279356691648,0.010266554388181543,0.024233577029615726
467,Failed to Converge,0.06208845104454982,0.001417962450686277,0.01945734624970745
468,Converged,0.06812296993304598,0.007840994604473003,0.025453768040374913
468,Failed to Converge,0.07176052465405461,0.0023880616496326735,0.019768634183881924
469,Converged,0.0735091494264686,0.0068256894941291,0.025368051684430987
469,Failed to Converge,0.07040333754320406,0.001964896575756828,0.020092437787078178
470,Converged,0.07302051633032185,0.0014829587739647399,0.0260582165937295
470,Failed to Converge,0.06588825104899165,0.003244561760437171,0.022151624801610738
471,Converged,0.0743115129773788,0.0050705936661917354,0.02390643131782503
471,Failed to Converge,0.06841649584946655,0.0016736258652725862,0.021320703649005783
472,Converged,0.07215622822200513,0.003214392961169487,0.025076951433160247
472,Failed to Converge,0.07174008504554653,0.00207483366117408,0.0203980486871069
473,Converged,0.06280910657341078,0.0018915126281846212,0.024623781702509617
473,Failed to Converge,0.07191386076266225,0.0018339914564291077,0.02091298174574087
474,Converged,0.0595403607716604,0.0018993250223648223,0.023782005969916108
474,Failed to Converge,0.07694592147755393,0.003031124658248251,0.02325928271183928
475,Converged,0.06559249467556043,0.0037642425823011766,0.026432955316307766
475,Failed to Converge,0.06996316583342792,0.003868288870141808,0.022482558164929785
476,Converged,0.05849882399169272,0.0029220956997899946,0.024802246134792268
476,Failed to Converge,0.06480012542526084,0.003479231811384867,0.023054548624486
477,Converged,0.062576614247457,9.835353579757083e-4,0.030317132900774004
477,Failed to Converge,0.062059975070567666,0.0034041284150976596,0.0217284836913677
478,Converged,0.06136705383273919,0.0029939251410180836,0.025224450670472763
478,Failed to Converge,0.06546748263444944,0.0027674133515724303,0.0211426024171135
479,Converged,0.05397138823585177,0.002873876841267688,0.026406238807465263
479,Failed to Converge,0.06743378094956945,0.002714674841867993,0.020833840183721034
480,Converged,0.05693127528697684,0.0038707702307105487,0.027914264067465493
480,Failed to Converge,0.065470396889636,0.0026102009242383113,0.021463538356590234
481,Converged,0.05529082467604119,0.0057371049902080265,0.021673882571467233
481,Failed to Converge,0.062000814164421165,0.0034734699301217577,0.021054798245681936
482,Converged,0.062331767424928006,0.005617033258698662,0.023573745148002187
482,Failed to Converge,0.06394297523508646,0.00263309206717735,0.020052811395922694
483,Converged,0.060971442636881146,0.003481901604052129,0.020001039234460935
483,Failed to Converge,0.061354820101264904,0.0026756512654290184,0.021189340464779934
484,Converged,0.06704531073017508,0.00209470264974715,0.019024188929757782
484,Failed to Converge,0.05916974566228047,0.003232836818819774,0.020045872331958606
485,Converged,0.06296759853706721,0.00310018152156657,0.02007835912661332
485,Failed to Converge,0.06654421527212757,0.0037166583922784123,0.0191389209533481
486,Converged,0.06464041758807809,0.003632530920654239,0.017758974770392354
486,Failed to Converge,0.06695909161723619,0.0037034155010853835,0.020923624938287592
487,Converged,0.07108133387898644,0.0014867306057886186,0.019596159139928918
487,Failed to Converge,0.06801029578920915,0.0024785378594195007,0.021263138204620502
488,Converged,0.06985579507994578,0.0018247757468176152,0.018353028489657544
488,Failed to Converge,0.06557476564984492,0.001597241159413159,0.02183989082707201
489,Converged,0.056505359194910294,0.002341941637175298,0.02401412134584337
489,Failed to Converge,0.06316191408088083,0.0020560759634659876,0.022422316116953903
490,Converged,0.05975269728463582,0.004008615889623918,0.02199003196513031
490,Failed to Converge,0.06450023476224191,0.0011790413574205235,0.02178966419704196
491,Converged,0.06727411659245419,0.005219351414826094,0.019559560579934694
491,Failed to Converge,0.06067460940691241,0.0016922601494478431,0.021508985965618527
492,Converged,0.058292798314153724,0.005968315164707781,0.028511202789930357
492,Failed to Converge,0.06057356710156773,0.002196360974119946,0.021998387330365327
493,Converged,0.05878588144211422,0.0049542399383405,0.02479849557169603
493,Failed to Converge,0.05914452970871376,0.002328511641618178,0.02413242656733256
494,Converged,0.06918726488044856,0.003571296665973094,0.021141426375650713
494,Failed to Converge,0.0581095634905633,0.0020528622128706095,0.024406303606128915
495,Converged,0.06441178630449447,0.0011671496329030615,0.022943783452317193
495,Failed to Converge,0.06752051232255735,0.0015271986136938824,0.02527955064072921
496,Converged,0.06286988663189295,0.0024830949824395272,0.024121085184927324
496,Failed to Converge,0.0582282768753513,0.0027798861664133042,0.02498756181935014
497,Converged,0.06461201905890039,0.004010238744858826,0.025177894506886088
497,Failed to Converge,0.06125441399679241,0.001973267555604209,0.023689706746323584
498,Converged,0.06276270670924036,0.002517120398692791,0.025376769996960084
498,Failed to Converge,0.06404467899115016,0.0020547908058650634,0.023218470287752892
499,Converged,0.06178926448753444,0.0017508294396198635,0.023330837405283605
499,Failed to Converge,0.06723898657735596,0.0018085981339188459,0.02409449768053916
500,Converged,0.06882726494730183,0.0025789569437280288,0.0262255709222694
500,Failed to Converge,0.07005070089614987,0.003394632026753328,0.021309170478047236
501,Converged,0.06973066886762176,0.0029231755627236898,0.025096861832348376
501,Failed to Converge,0.06741247102866585,0.00205930942900405,0.02263840803450641
502,Converged,0.073350771475664,0.0023524156821378064,0.024205454369235345
502,Failed to Converge,0.06632424475470843,0.0026793608078945954,0.023273357408063966
503,Converged,0.07579826623363246,4.489281782628705e-4,0.021251771818137897
503,Failed to Converge,0.07008688723376265,0.0021018071518407915,0.023543973266393264
504,Converged,0.07560529906936571,0.0029142525035730344,0.019851301001647316
504,Failed to Converge,0.06757892885354584,0.0032322870021278417,0.021353743583864757
505,Converged,0.07362672125569975,0.0029536191611641287,0.020013332413362853
505,Failed to Converge,0.0663394538660827,0.002667390019022719,0.019969229535162367
506,Converged,0.07107799736627385,0.0028337511102887536,0.02328202374238556
506,Failed to Converge,0.060381839385938336,0.0036079629106747376,0.021074481204198022
507,Converged,0.07573696341068617,0.0027286893442933697,0.019624934000716486
507,Failed to Converge,0.06409272424075596,0.0030301747990444184,0.021387891801810537
508,Converged,0.06870130506866089,0.0018711147772421924,0.018548961172897734
508,Failed to Converge,0.06705259163320522,0.0025309251582627625,0.021604473097528512
509,Converged,0.0712050916439774,2.112733522275168e-4,0.016637894542327135
509,Failed to Converge,0.0649452046322359,0.002511691298442657,0.020772230731713578
510,Converged,0.061799832120630296,0.0022214337993035644,0.021633747472827185
510,Failed to Converge,0.07023358224761714,0.002122827033241117,0.021656168108930014
511,Converged,0.06341052138029285,0.002327240256431112,0.020679615227060695
511,Failed to Converge,0.06832070459635348,0.003079028284372185,0.02196143047026535
512,Converged,0.05952051098827619,0.0011557995408451576,0.025426573378586042
512,Failed to Converge,0.06683415465610308,0.0020596374924269937,0.02256852927722537
513,Converged,0.06302550489148756,0.0011754262082838338,0.021617894794709935
513,Failed to Converge,0.061305237225446715,0.002309071775436094,0.022312553078960427
514,Converged,0.06926843035947433,0.002185796893079355,0.01977279013233198
514,Failed to Converge,0.06425375904526329,0.0017431487738060745,0.02275691812790098
515,Converged,0.07907573328279899,0.0014963822634077647,0.02146801590531589
515,Failed to Converge,0.06035970549074334,0.0016473875748881438,0.02197697578264308
516,Converged,0.07487482051692751,0.001380112893975798,0.023341330988779913
516,Failed to Converge,0.062048473368970035,0.0017024656684341078,0.021360624985588078
517,Converged,0.0670306748026863,0.001630689578310689,0.018692768064106448
517,Failed to Converge,0.06350397518959652,0.001745681696258259,0.020475163514614807
518,Converged,0.0719797771008118,0.0017924954825044941,0.02073962870479839
518,Failed to Converge,0.06348679043128433,0.0014211367049197176,0.02011052546408904
519,Converged,0.08542420114497379,0.002906851187804978,0.02252243316575471
519,Failed to Converge,0.06607854839965346,0.0016388425192267614,0.020229772325513783
520,Converged,0.06652377985015773,0.0036026824849364233,0.020468673340915
520,Failed to Converge,0.0628671649922252,0.003158427641544847,0.021367104973292694
521,Converged,0.07934973998378636,0.0029385648230543736,0.02139874595871799
521,Failed to Converge,0.06333635219811638,0.0025801717080278065,0.021566710090643475
522,Converged,0.07204015173864621,0.0017330951904961861,0.02073607294301149
522,Failed to Converge,0.06662206363708831,0.002507687589714314,0.021733172464413877
523,Converged,0.06901367636811098,0.0033302847897436916,0.026798514748808594
523,Failed to Converge,0.06352073223912778,0.0011273319453192615,0.02121835555883595
524,Converged,0.06727332524090643,5.407039198023826e-4,0.019233840332346874
524,Failed to Converge,0.06313293880341009,0.0018064895548057251,0.019336775506254983
525,Converged,0.0569279086365161,0.001268421997031986,0.019867284286805693
525,Failed to Converge,0.06234250892676947,0.0028356314792039442,0.020192781102235775
526,Converged,0.06180476456827235,0.0025276497720264036,0.02214179564111133
526,Failed to Converge,0.06615198931993686,0.0020365593136902143,0.020901325288195945
527,Converged,0.06640597033928752,0.00583023807700949,0.028628302235616496
527,Failed to Converge,0.06767552749461503,0.0015171702634011058,0.019852469622206374
528,Converged,0.07553336012238512,0.003606810559889296,0.027347326862940807
528,Failed to Converge,0.06600192774060414,0.0016652788685270182,0.02158218821837802
529,Converged,0.06387540167395664,0.0036010415005874,0.02973125483900002
529,Failed to Converge,0.06785388325100762,0.0019962042516352865,0.021657062762955044
530,Converged,0.06875061065082677,0.0025842820150287476,0.03403595455701963
530,Failed to Converge,0.06875588226767834,0.0023824037681739203,0.022111052628578744
531,Converged,0.07482946741651408,0.0020081267915976163,0.030817511626972056
531,Failed to Converge,0.06804960211668369,0.0018071968995600673,0.020594739295357985
532,Converged,0.08477572401082747,0.004280433723016816,0.028288123998960926
532,Failed to Converge,0.06700370785418233,0.0025134075576315968,0.02192252155879995
533,Converged,0.07073502303133165,0.004152439958963412,0.021715124976752306
533,Failed to Converge,0.06821731570920996,0.0029023157654607928,0.02257861422950804
534,Converged,0.0721764657050667,0.0010174429815432392,0.020540948768175304
534,Failed to Converge,0.06829727407053172,0.002135813122233772,0.020674624134307453
535,Converged,0.07725497631251368,0.0017579704145930112,0.02289390991293278
535,Failed to Converge,0.06850175043632324,0.0011542730844632675,0.020918018335127915
536,Converged,0.07698534047815242,0.005049267969208683,0.022673586310769295
536,Failed to Converge,0.06764075699751862,0.0017285398466838874,0.02280739292637063
537,Converged,0.07056928124603606,0.0028866159255623554,0.02456745576466153
537,Failed to Converge,0.07007349743824362,0.0018238506887397411,0.02116700595196378
538,Converged,0.07314248988906523,0.0028202211121903372,0.02729821931122747
538,Failed to Converge,0.0723171651007357,0.001514518705087404,0.020521253835128678
539,Converged,0.06483258186663182,9.675157283691706e-4,0.02481573512276267
539,Failed to Converge,0.06836699170448918,0.001728319569093515,0.022129805014228843
540,Converged,0.061998758270801244,0.0016076423078650284,0.026720284174303947
540,Failed to Converge,0.07075507108015196,0.0018728700083514604,0.02174022503801841
541,Converged,0.06547050708953285,0.0014474409347415298,0.024203427822632285
541,Failed to Converge,0.06870970546356532,0.001794553811915952,0.021490116975606707
542,Converged,0.0687458561910097,0.0044989165043063046,0.027607427562324025
542,Failed to Converge,0.07371503137627416,0.0026678937538115953,0.021614019798476658
543,Converged,0.06939935773152131,0.0027326941462612817,0.02688335017229731
543,Failed to Converge,0.07000920815156847,0.002125807775401793,0.020928778603188366
544,Converged,0.06578584257382519,0.0042489498424804345,0.02444058506724204
544,Failed to Converge,0.07191129161607908,0.0018269067874434918,0.021350909229960753
545,Converged,0.06300806107063672,0.005361877723722272,0.026548295196263276
545,Failed to Converge,0.06666727187424533,0.001977891489282041,0.02252891495175935
546,Converged,0.06931158124952237,0.0013406318680592615,0.022408107734513228
546,Failed to Converge,0.06839992456298812,0.0011629040548017144,0.020022240775825338
547,Converged,0.07584679358796359,0.0020425300624699353,0.02111594121704012
547,Failed to Converge,0.07089473293183031,0.002246349261438069,0.022942214065597304
548,Converged,0.07206623034820632,0.003681320243144345,0.0197864318653416
548,Failed to Converge,0.0653352840521767,0.0026142681749464105,0.020921922918769514
549,Converged,0.06699458957966456,0.0024798418793912703,0.02130551947683482
549,Failed to Converge,0.06633165993485564,0.0037230436189795674,0.023739047773183808
550,Converged,0.0676345767955393,0.003205064731717275,0.01714113912664643
550,Failed to Converge,0.06948565391377624,0.003321168813863279,0.023502638884940485
551,Converged,0.07182092597064312,5.837806488053207e-4,0.0186336627137339
551,Failed to Converge,0.06897048301021169,0.0038043541754107244,0.02369332375447284
552,Converged,0.06371875060319622,6.436727627187001e-4,0.021269378365760948
552,Failed to Converge,0.07052168752309905,0.002734069501138946,0.023421585702190814
553,Converged,0.06461815888333715,0.0031146718183999132,0.020347687934492972
553,Failed to Converge,0.06886553909170032,0.0021694897562713534,0.023146705649345997
554,Converged,0.05805325432767356,0.0012785277149472002,0.019130664041185637
554,Failed to Converge,0.07031614232559952,0.0011724572354886163,0.02124428799286611
555,Converged,0.05862939678520514,0.0015486022653226552,0.02525162512081873
555,Failed to Converge,0.06852433120441188,0.001772828361589414,0.020733679042150694
556,Converged,0.0661890021620928,0.0023560704577679195,0.024405505829389624
556,Failed to Converge,0.06880575696357576,9.227060887198069e-4,0.022022087499242435
557,Converged,0.058508253139959276,0.0014873380163699275,0.022167558310015163
557,Failed to Converge,0.07211312657498768,0.0019278310353281329,0.021251025167697675
558,Converged,0.057155117883344805,7.844304130316357e-4,0.0194880976634852
558,Failed to Converge,0.07201008951174645,0.0019379419507649124,0.02022533691298379
559,Converged,0.05911379998492253,0.003448277870180886,0.020328446217716144
559,Failed to Converge,0.07451852032195727,0.0019211874107785752,0.021195639155446866
560,Converged,0.06666705103411606,0.005115761082442303,0.026013218200136252
560,Failed to Converge,0.06724679767097176,0.0015267937821581707,0.021401086413459662
561,Converged,0.06121499628858024,0.0027631523546213354,0.024820808515049867
561,Failed to Converge,0.06449324463246606,0.0014707293812137008,0.01958601412287312
562,Converged,0.061901554509313214,0.002160528347671314,0.024852145801471527
562,Failed to Converge,0.06857527202938005,0.0019021197889734708,0.01947629041351066
563,Converged,0.07830094850313388,0.0038422957897614072,0.0267434944828096
563,Failed to Converge,0.06490759154251137,0.0016439559993092195,0.01950429218296255
564,Converged,0.06988784275197152,0.0017892040700928668,0.027293456796042788
564,Failed to Converge,0.06813035709213719,0.0023231391303487415,0.019118459939179544
565,Converged,0.07753483156713634,0.0016884339826558036,0.0245193900114562
565,Failed to Converge,0.06919077663560243,9.992509794443582e-4,0.01803543875291269
566,Converged,0.06870901613365477,0.005025376515014187,0.0211009857647112
566,Failed to Converge,0.06815479114392539,0.0021044517679647805,0.018901057440536266
567,Converged,0.07667111257399069,0.002239358111770136,0.025128647339820856
567,Failed to Converge,0.07046842239174175,0.0010339986975539711,0.020520918797654192
568,Converged,0.07110459029298136,0.004058804133040212,0.025710886342630135
568,Failed to Converge,0.07103209203681866,0.0016973403248035652,0.021367350376474192
569,Converged,0.05806536169799381,0.0019166110701432718,0.029205792367400153
569,Failed to Converge,0.07304221376255036,0.001731001328771211,0.021688579551676825
570,Converged,0.0577682530465524,0.0014883560726615434,0.025013848487444652
570,Failed to Converge,0.06689927763837916,8.982050627742942e-4,0.022492345829654502
571,Converged,0.06321350819642985,0.002354311779241751,0.02267838836139654
571,Failed to Converge,0.0706612508217842,8.758142421208745e-4,0.02253734799666662
572,Converged,0.05184006248573012,0.0033417418182597755,0.03244936781121048
572,Failed to Converge,0.0703551299602692,0.0018558632959445576,0.022442708097389096
573,Converged,0.05886033114923506,0.0066967354667251885,0.02636384874770817
573,Failed to Converge,0.07118677342401991,0.0013223789075746844,0.02163844306943004
574,Converged,0.052477778658924626,0.005776122586014507,0.029386249721623143
574,Failed to Converge,0.07207951575368657,0.0010511682158576665,0.02160110158376646
575,Converged,0.05246066308453082,0.008509055239393135,0.03145247883668021
575,Failed to Converge,0.07395176243617645,0.001307103459449769,0.021811541160729073
576,Converged,0.05336118748761958,0.003991820078933877,0.028245437594887866
576,Failed to Converge,0.07069230205251267,0.0025047185841537887,0.022703141284071554
577,Converged,0.05670770790275775,0.0020534160521334583,0.031203740865115064
577,Failed to Converge,0.07158862151239193,0.0028011832667198893,0.022644792697888876
578,Converged,0.08665209915682878,0.0018689696216164,0.0314245988138205
578,Failed to Converge,0.06950863812101452,0.002050524762022131,0.022455779700166295
579,Converged,0.07068101656911008,0.0017899232838940345,0.03124120293665333
579,Failed to Converge,0.07047216369636312,0.003082249320789179,0.023286355111127453
580,Converged,0.0667042563153389,0.0019895100957944157,0.025070224078050957
580,Failed to Converge,0.06839815005740986,0.002139576352521016,0.02198118354144049
581,Converged,0.061665088596886075,0.0022826324858705883,0.029728575488376957
581,Failed to Converge,0.0664193001600475,0.00243129660337389,0.022201910205082935
582,Converged,0.05824489281407061,0.00222983967796702,0.024084216326894267
582,Failed to Converge,0.06493381137334282,0.0016829096585848898,0.020618531856964665
583,Converged,0.06115648879036039,0.0020810368392483462,0.02572266484221196
583,Failed to Converge,0.06732391930853464,0.0024300461248523454,0.021370355613183435
584,Converged,0.05617097730836264,0.0014772360540329901,0.02495872174981215
584,Failed to Converge,0.06601853844176171,0.003643457680721944,0.022400387071917112
585,Converged,0.05244243213793134,0.0027685674440090595,0.03183186280254652
585,Failed to Converge,0.06557511846855342,0.0017089533477579507,0.021902511723679442
586,Converged,0.04949399951870953,0.0034422430855440903,0.028598023930029762
586,Failed to Converge,0.06823709314879355,0.0018069081032349285,0.020032907097344534
587,Converged,0.05348300296805833,0.0031659913444366805,0.026738994167830155
587,Failed to Converge,0.07089212960274278,0.0016985925436699269,0.020627298347679277
588,Converged,0.05449504086997582,0.005851972782765246,0.029708450496931472
588,Failed to Converge,0.0745866783018915,0.0013590101678529214,0.02079954103860042
589,Converged,0.058295698200321835,0.006907556820325683,0.02208670182672518
589,Failed to Converge,0.07255950995341555,0.001705587392280566,0.02127143481434799
590,Converged,0.050492485377951576,0.002472568881041226,0.019821782092024766
590,Failed to Converge,0.06892904005926664,0.0020302471153469826,0.018370867137486216
591,Converged,0.05021970473580617,0.00174188920124432,0.02777748816395288
591,Failed to Converge,0.0717388898025187,0.0027678711658761534,0.01767968181037663
592,Converged,0.0550091396558241,0.0021027131773578116,0.02584096843446696
592,Failed to Converge,0.07322178900957242,0.0027897151495679218,0.01851402840508565
593,Converged,0.05155477503176553,0.002814781210827744,0.026860549985786332
593,Failed to Converge,0.06938133618145298,0.0018715922480379698,0.018385888204573573
594,Converged,0.05468718130055024,0.0018587639918009515,0.026492169182903542
594,Failed to Converge,0.07434222576841329,0.0017093827824642427,0.0182130903498837
595,Converged,0.05973676181800134,0.0021720485469479325,0.02412505766497091
595,Failed to Converge,0.0714968625055526,0.0021116501666249405,0.018785252930867385
596,Converged,0.06175311653320121,0.002624658316644864,0.02941545756135265
596,Failed to Converge,0.07013130216750325,0.0017075103416140365,0.018372128254310248
597,Converged,0.06122509322489704,0.0023671573851356143,0.02412213918810767
597,Failed to Converge,0.06938307750034323,0.0020495366773290186,0.01802633054996629
598,Converged,0.05949247574548328,0.005311830797811058,0.0219295687415899
598,Failed to Converge,0.07035417283310424,0.003263329430458458,0.01806210533579484
599,Converged,0.06612958192792974,0.00446476743109514,0.02275595830669042
599,Failed to Converge,0.07121132508025828,0.0013267520204326025,0.017789286831681447
600,Converged,0.06150485098227142,0.005524277077914671,0.02325330727871886
600,Failed to Converge,0.07215305588916365,0.0026213622245997124,0.018506006738943093
601,Converged,0.06546624607156193,0.0029742267202143616,0.021203630860989073
601,Failed to Converge,0.06990907730322252,0.002411448931495749,0.01909102877651144
602,Converged,0.05592941766884392,0.004531457000062166,0.021107991991705197
602,Failed to Converge,0.06414551201450962,0.0015303267982384643,0.019677626101062183
603,Converged,0.05585293761879185,0.0029721838855291624,0.019220967892208646
603,Failed to Converge,0.06561037689055073,0.001967994938566376,0.020480643895238536
604,Converged,0.056213115084694,0.0010091523558510647,0.01953999884844192
604,Failed to Converge,0.06460373855406168,0.0017131060264301264,0.018938081038039112
605,Converged,0.05294841006753923,0.0027766075902105275,0.019663064030270898
605,Failed to Converge,0.06768570575846736,0.001103653344343922,0.016705792161185215
606,Converged,0.0615042600986631,0.0019099543177249745,0.020064288684973255
606,Failed to Converge,0.07075414401046222,0.0018396980577114394,0.018089509861824792
607,Converged,0.05876590487667057,0.0032397523307802966,0.0262036640651957
607,Failed to Converge,0.07247054595743854,0.002015043709181334,0.01859785151324405
608,Converged,0.059438131085108675,0.004562390018342138,0.024599797021081716
608,Failed to Converge,0.07308941483086079,0.0027943169772205474,0.01854032761794138
609,Converged,0.06697929383888038,0.004330787706196777,0.0251492125908716
609,Failed to Converge,0.07033414715742367,0.0010471843124723336,0.019794489835891983
610,Converged,0.053551168124721035,0.0018951870759536357,0.027385358762019793
610,Failed to Converge,0.06821601994511292,0.0012348806313187007,0.01868231192805466
611,Converged,0.055415531661207204,0.002808988122267212,0.025242666538258858
611,Failed to Converge,0.06609346048142202,0.0019091549539577007,0.019735613645612146
612,Converged,0.05098227261126585,0.003089436744443065,0.02886943093428197
612,Failed to Converge,0.06926669719981286,0.0016374557622387516,0.019437728892914053
613,Converged,0.05087621873942766,5.933293738205599e-4,0.026055837166815053
613,Failed to Converge,0.07071098068260606,0.001499856285114027,0.018567491457977807
614,Converged,0.0520869346233158,0.003967265716931071,0.020086933615709342
614,Failed to Converge,0.06674352503823187,0.0011820181549427795,0.01936603696351856
615,Converged,0.05717238143959377,0.0011149771588679976,0.025547961895842894
615,Failed to Converge,0.06265426756617468,0.0018833671930260872,0.01896413855380547
616,Converged,0.06050163751018709,0.002032115964309605,0.02188685292639372
616,Failed to Converge,0.060666872291802156,0.0011369991918035063,0.018337097475753864
617,Converged,0.058426947657104183,0.0033357871436979374,0.019842614863547527
617,Failed to Converge,0.06262415852081277,0.00197881488984233,0.018897929652037515
618,Converged,0.056971285058557725,0.004492146799414382,0.020920799498318186
618,Failed to Converge,0.06343529604916584,0.0019299238124001962,0.020276100407259322
619,Converged,0.05944141456673391,0.0026702864635803746,0.018967299010830507
619,Failed to Converge,0.06219082544374413,0.0011298053173986466,0.02135280144921354
620,Converged,0.058509898143847563,0.004133755466402712,0.02314266075902495
620,Failed to Converge,0.05811578301238036,0.003327926769885441,0.02292068034657558
621,Converged,0.05995321191494479,0.005408708825964408,0.021895164928903775
621,Failed to Converge,0.06577120449679552,0.0023210780502082285,0.022909723742948696
622,Converged,0.06187530426120458,0.0017978225599051686,0.018825225894749643
622,Failed to Converge,0.06400386388483519,0.003956775873437599,0.022957891089890423
623,Converged,0.07483924490619952,0.0045347327234838385,0.024965912952843304
623,Failed to Converge,0.06599080835668317,0.002130799341166143,0.021546737222417116
624,Converged,0.07318769358904681,0.007112520081463167,0.027723524317304696
624,Failed to Converge,0.06436172981785654,0.0016229828335542476,0.021928296596841226
625,Converged,0.07407526568963545,0.006491301961306949,0.0294360534857187
625,Failed to Converge,0.06283148451056733,0.0020271916876915923,0.02120404393200031
626,Converged,0.06770986314226518,0.003404082835856208,0.03151264439273689
626,Failed to Converge,0.06433038331499279,0.0014358992604487154,0.021658134077685257
627,Converged,0.07743709971521093,0.00284449192936415,0.0325975185166026
627,Failed to Converge,0.06492875107737985,0.0011420416823915058,0.02084875765331294
628,Converged,0.08327609628928559,0.0017860298811777035,0.029182109602343964
628,Failed to Converge,0.0665055407470666,0.002146797814503583,0.01846299915847701
629,Converged,0.08256700815493077,0.004967843254079254,0.02947917806772739
629,Failed to Converge,0.06317832204262738,0.001841060756051739,0.018553502841580284
630,Converged,0.0911195091421798,0.004459559337675578,0.028109783264778976
630,Failed to Converge,0.06278867206518025,0.0015517343456751872,0.018417143498930345
631,Converged,0.08544828954384262,0.005224328892871183,0.028249426690282808
631,Failed to Converge,0.061497375314829815,0.0019353474341246351,0.02009361030759496
632,Converged,0.09578920367563043,0.0064528505696752995,0.028535270092957254
632,Failed to Converge,0.06224762136063694,0.001374803984417578,0.020436809079497353
633,Converged,0.09674244606035805,0.0028294036705535444,0.025357980739583664
633,Failed to Converge,0.0685043544229144,0.0014182546074289553,0.01896364786162502
634,Converged,0.10170111843733029,0.0032151001383879047,0.023177096023530915
634,Failed to Converge,0.07012377069997593,0.002369572938431487,0.018718387780424697
635,Converged,0.10342157703871431,0.003215658661065671,0.03134336401387004
635,Failed to Converge,0.06984850370194416,0.0021773610876046107,0.017060010036656574
636,Converged,0.10133612876869857,0.0028943638935117547,0.02919991248484953
636,Failed to Converge,0.06542491038627475,0.001838690283592085,0.01952754311652402
637,Converged,0.09264188374477328,0.0036448907322931367,0.029892369468048553
637,Failed to Converge,0.0623142085829195,0.0022829246959275517,0.018980616850573784
638,Converged,0.08405962508565841,0.0025962283762991064,0.03177924315215973
638,Failed to Converge,0.0582928902272335,0.002141375309955097,0.020813938544894335
639,Converged,0.08436558801987104,0.004332740828258494,0.028127222586048127
639,Failed to Converge,0.054376392698411595,0.0010580935112188181,0.020544676051038664
640,Converged,0.08798201498562644,0.006016756584587984,0.028142115780471773
640,Failed to Converge,0.06081904992601274,0.0028621247872221826,0.02133881455736809
641,Converged,0.08580152783723011,0.0061071090256814295,0.028254352042096816
641,Failed to Converge,0.06024307383514623,0.0018348037962000287,0.020967972645565568
642,Converged,0.08002183398181666,0.003691867161148921,0.031236769018232465
642,Failed to Converge,0.06497352164320011,0.0017074329544389158,0.02062901758144573
643,Converged,0.08649373430659893,0.008908878898387105,0.02686630328328464
643,Failed to Converge,0.06365521535231358,0.0023153260484811092,0.01919287569526793
644,Converged,0.08395708811650873,0.00843306876629725,0.028657412755390153
644,Failed to Converge,0.06445345641837089,0.0035845620604656567,0.018650668266292032
645,Converged,0.07929534899432883,0.009948665154636268,0.02922676168336317
645,Failed to Converge,0.06405387809074664,0.001897003792578688,0.02042449862965817
646,Converged,0.06946030515516656,0.008758600718674243,0.0306744198107299
646,Failed to Converge,0.06369175126112947,0.0014949330082635961,0.01990638133405523
647,Converged,0.08073285979517768,0.008444600110885655,0.02966341328542995
647,Failed to Converge,0.06321882524816134,0.001513477110095316,0.01859577103456569
648,Converged,0.06889342164013249,0.0045186165231444414,0.031552612521862214
648,Failed to Converge,0.06232307704117958,0.00169415405502917,0.019684292861028553
649,Converged,0.09133200012936199,0.0027532011725860516,0.027151131777888558
649,Failed to Converge,0.057981784411588605,0.0014287964320303563,0.018038159179092354
650,Converged,0.08011380163828041,0.006131428068805272,0.030924574530434925
650,Failed to Converge,0.05711607132836577,0.002552510226785091,0.019457041962601618
651,Converged,0.07387447932421848,0.0020914081794667864,0.026894703887980986
651,Failed to Converge,0.06171084017735953,7.640519157394142e-4,0.01987483360385837
652,Converged,0.06673989739243433,0.0012186327218079722,0.026946735217276266
652,Failed to Converge,0.06024983258649405,0.0016161787077659138,0.019923609850293126
653,Converged,0.07046758455644231,0.0023847781364518396,0.025787302114694648
653,Failed to Converge,0.06083799098794211,0.001190294671279552,0.017113254427118505
654,Converged,0.07150710691864018,0.006768913358088613,0.02494332245613408
654,Failed to Converge,0.06000590562602213,0.0020856827942330133,0.019725495869694798
655,Converged,0.0761992428246052,0.006355152285989965,0.02775987658596602
655,Failed to Converge,0.06292908211541991,0.0014406611907639938,0.021228106501118373
656,Converged,0.07246475843219712,0.005538286083996497,0.030648019426354405
656,Failed to Converge,0.06071383384339826,0.0011195551536009579,0.01956348353985001
657,Converged,0.08440689116134653,0.009295484321819994,0.029836600506994673
657,Failed to Converge,0.05948655398047094,0.0019171189153781632,0.02060564395593039
658,Converged,0.08022815897575974,0.009718857141943066,0.03201384108135291
658,Failed to Converge,0.055817855031000355,0.0022159211925071773,0.020957237126124892
659,Converged,0.080311605944002315,0.006200133018947538,0.03356856487951268
659,Failed to Converge,0.056208086217261484,0.0016680137026602413,0.019864807701454608
660,Converged,0.07694727552833912,0.0032034483143162673,0.03419608146038785
660,Failed to Converge,0.055652092173780844,0.001292298360649621,0.020523006355011145
661,Converged,0.08843888026141981,0.004102561908366578,0.03138370353728508
661,Failed to Converge,0.055841146707229776,6.971855830701563e-4,0.020655575425592723
662,Converged,0.08607421417050165,0.0023123372143322553,0.0268727511259146
662,Failed to Converge,0.05602639313874029,0.0012644133270182057,0.019910023224457514
663,Converged,0.07890593087138431,0.0013419396802734334,0.028312901569121862
663,Failed to Converge,0.05766857751169265,0.001002709707924302,0.022329426207555556
664,Converged,0.08156188155846769,0.002546918269551611,0.03052067520432166
664,Failed to Converge,0.057305092839510234,0.0010785294176383403,0.02040463321692674
665,Converged,0.09717507771587694,0.007459586820097827,0.028029688242633494
665,Failed to Converge,0.05855106542641037,7.263536355545556e-4,0.021125074230167157
666,Converged,0.08157932897134611,0.0031243112617055256,0.0270675644177305
666,Failed to Converge,0.06361482435878184,0.0015836352183861532,0.022305746858427216
667,Converged,0.07717359766575314,0.004543742252718418,0.0266923909587907
667,Failed to Converge,0.06011233715637787,0.0012636956902717027,0.020930055317403794
668,Converged,0.08229015338853612,0.003945246663861235,0.024724054483082597
668,Failed to Converge,0.05981720876822284,0.0017141518561996298,0.020281774398737712
669,Converged,0.0787681617562073,0.006904405324708431,0.025595547617240585
669,Failed to Converge,0.05875093080773927,0.0017366964965316628,0.020183207113106796
670,Converged,0.07072837719728581,0.005777275119989037,0.021333248986788643
670,Failed to Converge,0.06454352726434293,0.0014666273823517532,0.02089048010826044
671,Converged,0.06713352141533724,0.0023493687722760943,0.02187579520294999
671,Failed to Converge,0.06149898845585884,0.0013391213135526534,0.021705612168000245
672,Converged,0.06470165014146925,6.186438754820847e-4,0.024785982923911005
672,Failed to Converge,0.06166239202042559,0.0011709019334834626,0.0207017217730152
673,Converged,0.06819714681181949,0.002673526802246498,0.025909393907404623
673,Failed to Converge,0.06457975830527747,0.001314238081779028,0.022506077924157285
674,Converged,0.06600234281231754,0.0013381078617347322,0.02904880983943018
674,Failed to Converge,0.0668260683130519,0.002350590562392054,0.02249013156560399
675,Converged,0.06564307376802966,0.0027478574588915374,0.027390859468035215
675,Failed to Converge,0.06597515018212423,0.0032403637936859594,0.023076985160783277
676,Converged,0.08347108497380114,0.005162210832670223,0.030983169145409495
676,Failed to Converge,0.0651043550771992,0.0015678685054075325,0.02311045636492328
677,Converged,0.0777983564782906,0.003069010721432752,0.03331342856514284
677,Failed to Converge,0.06310970976909974,0.002121729379178825,0.022781390103810535
678,Converged,0.07792630308724398,0.0010456133401297012,0.02973473461805807
678,Failed to Converge,0.06382466847636653,0.00200996144407222,0.021522703076586283
679,Converged,0.06745786883721104,0.002377331152472915,0.026166724078589023
679,Failed to Converge,0.0677699341793161,0.0024177631811147394,0.021676872890860684
680,Converged,0.06514550723325938,0.002175481120573346,0.025140222562281253
680,Failed to Converge,0.06703407473379147,0.0036403894826643117,0.022594489084851135
681,Converged,0.05934124958025736,0.0022795215527742782,0.027678750414819812
681,Failed to Converge,0.06668237047466878,0.003337491561249416,0.023139699488508886
682,Converged,0.0652179873131304,0.0024210274319310487,0.024467316819861393
682,Failed to Converge,0.07182104525426102,0.0025371869843629105,0.021913471983576835
683,Converged,0.07023970193370327,0.0021460347258216344,0.03034730488421744
683,Failed to Converge,0.07086531472253105,0.003826637910633114,0.023766613097284256
684,Converged,0.0747780263859602,0.0012145855180542991,0.022846919954565035
684,Failed to Converge,0.07085706020102418,0.0011101325613161112,0.02387480362922452
685,Converged,0.05955975137264011,0.001000644812057497,0.027528227360840138
685,Failed to Converge,0.07036554071871069,0.001722280037409747,0.024435858067890996
686,Converged,0.06292232750023681,0.0015530882433449722,0.029008597663044894
686,Failed to Converge,0.06811361061779828,0.002925523146671998,0.023918577296084688
687,Converged,0.06475362620163438,0.006156940840185166,0.023530117536329477
687,Failed to Converge,0.06689238750640078,0.0019129121788626577,0.02426486435845722
688,Converged,0.0646053365766534,0.0037248036744178927,0.02671885444928973
688,Failed to Converge,0.05887804426679438,0.0028177357896867505,0.02420739226768593
689,Converged,0.06922259132293052,0.005967743716423948,0.02146819264982279
689,Failed to Converge,0.059430735909056974,0.002875631118411682,0.025296900412222455
690,Converged,0.06439863550436707,0.0038630960861756416,0.02428654478333593
690,Failed to Converge,0.06052116918778637,0.0024549873270536585,0.023356691552260986
691,Converged,0.05759588227677862,0.001509709939059381,0.021184416938705077
691,Failed to Converge,0.061613900347823256,0.0032350570623681397,0.02317328258405524
692,Converged,0.05757747280461814,0.004578916092068025,0.024016918406617127
692,Failed to Converge,0.06398838103628822,0.002009722695950786,0.023094614793763263
693,Converged,0.06086709757054738,0.005630202373872443,0.027025427156968748
693,Failed to Converge,0.06233660071074078,0.0013602154022596096,0.02342404771014037
694,Converged,0.05459887439678078,0.006355797397884603,0.027372850747889373
694,Failed to Converge,0.06006352591858331,0.0032206952605941083,0.02061417392415992
695,Converged,0.0538273760128985,0.0015394701675057213,0.02754802616747703
695,Failed to Converge,0.05762627794268342,0.0018478725468929415,0.021300463515396727
696,Converged,0.05129394319435487,0.001586097151281661,0.027135492845160397
696,Failed to Converge,0.0649872080945473,0.0027861306194471355,0.020716022214385624
697,Converged,0.058205466820092075,0.003134796970275495,0.024746686759068978
697,Failed to Converge,0.06886682252980107,0.0020546789597108077,0.020397987301891816
698,Converged,0.06728476647815157,0.004095400158862858,0.028531873100476765
698,Failed to Converge,0.06667708464936961,0.001991109196709974,0.02169147394894773
699,Converged,0.05820067331821903,0.00483066883728429,0.02961321897885253
699,Failed to Converge,0.06702524991417896,0.0026454416786210067,0.021445804150570513
700,Converged,0.04831750397579806,0.007017926259817112,0.0297906101011085
700,Failed to Converge,0.06762212900515625,0.001416694451796251,0.019277411103718903
701,Converged,0.05517900960194538,0.0039368215353758895,0.03357249161190916
701,Failed to Converge,0.06426420553565604,0.0010414808775343041,0.021074410595375095
702,Converged,0.054315927716074394,0.005257766805147739,0.03325823872664125
702,Failed to Converge,0.05540038080787078,0.002398826919758148,0.018348808927561792
703,Converged,0.05504486416602924,0.0038831536571197183,0.032745059094240594
703,Failed to Converge,0.05862495272712252,0.0031395796262592697,0.019015947094283933
704,Converged,0.05641779729657767,0.003642161003521864,0.029403095905227404
704,Failed to Converge,0.05730235563957938,0.002199440906047201,0.019571227160762112
705,Converged,0.05982638090479307,0.003814078235055535,0.029653032466936645
705,Failed to Converge,0.05975832052920757,0.0018908753985957202,0.01932636685157472
706,Converged,0.06215008591818442,0.007914242609912798,0.029750037159602727
706,Failed to Converge,0.05588698687359279,0.0016179116648886917,0.019729710349649526
707,Converged,0.05003642093195028,0.004986478123410941,0.025600647938922656
707,Failed to Converge,0.05675259677256816,0.001806892067203893,0.01895282359359635
708,Converged,0.051906922404571496,0.0022726806922601017,0.025489823732962796
708,Failed to Converge,0.058002999368864785,0.002199823173707096,0.019813950347436625
709,Converged,0.05533606791187288,0.0032080782598474626,0.02244613836391099
709,Failed to Converge,0.05996656038663364,0.0019593933677268497,0.019494654781725945
710,Converged,0.05726855321560695,0.0055205102972893496,0.023290390735736653
710,Failed to Converge,0.06428833389975752,0.0011895852817611163,0.01829065486313959
711,Converged,0.05253083299183681,0.0014406772534174715,0.02416879701460164
711,Failed to Converge,0.06444321391675911,0.0014834516180577968,0.020463055491475236
712,Converged,0.053310568463026085,0.004332875858154279,0.027464695375121903
712,Failed to Converge,0.06618349498052252,0.002148900746184471,0.02118831429865541
713,Converged,0.05642596504094688,0.004958504195286395,0.023802336821138758
713,Failed to Converge,0.06583335251812367,0.0024837458476017413,0.021198798005425408
714,Converged,0.0586099290890055,0.0018306253131393053,0.02352113873992883
714,Failed to Converge,0.06470984145302969,6.979579040345041e-4,0.020952893619080454
715,Converged,0.055134276733401794,0.006077671092278478,0.022320924864611562
715,Failed to Converge,0.06512028618717228,0.0025363785261644715,0.021449114963547518
716,Converged,0.058470780416029274,0.005067436640594958,0.022394879065060273
716,Failed to Converge,0.06341956821888858,0.001692456251115436,0.022496077638521725
717,Converged,0.060053376711293294,0.0028906078400658397,0.020683869304910778
717,Failed to Converge,0.06097964031711426,0.0020762048171896526,0.02255423160394704
718,Converged,0.0621662515256978,0.0026759602413854605,0.02399084978376139
718,Failed to Converge,0.07067964502744412,0.0021958636108139525,0.02106721555993772
719,Converged,0.06412902270542624,0.0016565802888249032,0.02349956872247515
719,Failed to Converge,0.06888327027028873,0.003327622184950079,0.020715931504576443
720,Converged,0.06548635261970566,0.002251910488815291,0.023253079140490466
720,Failed to Converge,0.06928805107740575,0.002974611397867365,0.021761373218985455
721,Converged,0.07501057051606672,0.005326856747427053,0.024739789807286257
721,Failed to Converge,0.07164239327264896,0.0019503087184866573,0.021850729305310873
722,Converged,0.06365227657778065,0.00627768772014997,0.024690891358933743
722,Failed to Converge,0.07058882681222961,0.001797474171460221,0.022568880846783115
723,Converged,0.06953066535604635,0.00450585298623944,0.023517713203530216
723,Failed to Converge,0.06678251302319303,0.002836478498301132,0.024208805985001663
724,Converged,0.06799649815499702,9.479222409147221e-4,0.019973390203711236
724,Failed to Converge,0.06872816882256283,0.002544448444511613,0.022784896674399757
725,Converged,0.06467270543140571,0.003734353927432107,0.02433813039319297
725,Failed to Converge,0.06614181957046392,0.0019735233174195525,0.022577438514771057
726,Converged,0.08392917761182725,0.004688422609159592,0.02343762447813445
726,Failed to Converge,0.06639265795588914,0.002734077371865176,0.02205974714500222
727,Converged,0.08970070888960142,0.0020576427397482537,0.023377471294896993
727,Failed to Converge,0.06968488028356437,0.0024244406497348566,0.02402487839234556
728,Converged,0.08673894388160874,0.001122189440333357,0.025675197048202904
728,Failed to Converge,0.07056911180684672,0.002498783886247899,0.023828869805309304
729,Converged,0.06509405728395416,0.0013315024455270584,0.02158904101218713
729,Failed to Converge,0.07258199565572913,0.0022774993846350123,0.02372638390401425
730,Converged,0.06302824920311505,0.001288270539613625,0.02225470432412567
730,Failed to Converge,0.07403901092753128,0.002546219682113529,0.02386483878966575
731,Converged,0.07166705353281716,8.754503474948432e-4,0.022357130587666155
731,Failed to Converge,0.06914449138359947,0.001983633800588224,0.022447286111437086
732,Converged,0.07080345049542022,0.0032397565512136735,0.02459784257426713
732,Failed to Converge,0.0681878227100133,0.0030873168718877457,0.022539858140144607
733,Converged,0.07438828337323203,0.0023145557928225743,0.024071544202442292
733,Failed to Converge,0.07358774336897661,0.002457063836285506,0.023073480201342485
734,Converged,0.08036402226811275,0.0029330011934806267,0.021068533245288616
734,Failed to Converge,0.07404474432319914,0.0031981114263823548,0.021776812705159465
735,Converged,0.06158832503417505,0.002562275941695023,0.02109045917653176
735,Failed to Converge,0.07502718231739201,0.003702383636374214,0.0234829314268048
736,Converged,0.07059278489133623,0.005040390911777253,0.021310241832430937
736,Failed to Converge,0.0749195678460167,0.0033493310480774805,0.024169929292749713
737,Converged,0.06925789313314507,0.0020234162495303297,0.023618539299624645
737,Failed to Converge,0.08045099634925826,0.003178392551171956,0.022504193432811563
738,Converged,0.0647615753954831,0.0036619617947709735,0.021085950541324176
738,Failed to Converge,0.08010281807426342,0.0025916127438630893,0.02237219704536421
739,Converged,0.07371297400990645,0.0019045956515262728,0.017493553112035088
739,Failed to Converge,0.08114915733454275,0.0036599254961564116,0.021430860620956844
740,Converged,0.06702283522736993,0.0018615416677565555,0.01877655721479498
740,Failed to Converge,0.07995489014082835,0.0034348461093066463,0.021639527700497485
741,Converged,0.0757197883377171,0.0026932415856778286,0.015353247596768678
741,Failed to Converge,0.0782715025441211,0.002666314974734643,0.020323490814923066
742,Converged,0.06894195499551214,0.0028728588984136914,0.016943581834188204
742,Failed to Converge,0.07395399705788101,0.0038024026905572215,0.020860619688795136
743,Converged,0.07908025740314123,0.0022962692380938004,0.016238731758437503
743,Failed to Converge,0.07419816954889295,0.0018066019057722733,0.01997459101944847
744,Converged,0.05610925304284811,0.0028834199545222598,0.015742025420875883
744,Failed to Converge,0.07907936638024698,0.003259627854131423,0.01947760324728007
745,Converged,0.05093241701977272,0.001945261654282441,0.019271483436008194
745,Failed to Converge,0.0762258171091564,0.0025315585478495866,0.018284236273466876
746,Converged,0.047552308444111555,0.0023572728124554632,0.021051356483827978
746,Failed to Converge,0.07114052457985952,0.0020011050456570667,0.018593610143751486
747,Converged,0.06470833660941441,0.002467592502548817,0.02123811852334393
747,Failed to Converge,0.06918801309039366,0.002088752173211316,0.02016500009223736
748,Converged,0.053976768501867556,0.0037463161531967487,0.016439257674123235
748,Failed to Converge,0.07074011973752609,0.0016410155587702287,0.019433039126093177
749,Converged,0.05103724592175278,0.0028217113291160124,0.01760162954609877
749,Failed to Converge,0.06650004872271656,0.0010146595345575668,0.019082890271420225
750,Converged,0.0581205261674515,9.809096390073352e-4,0.018589027618396307
750,Failed to Converge,0.06971406858525601,0.002164093573348689,0.018553229395314376
751,Converged,0.04947468605939869,0.0022803896192817095,0.018493211757767705
751,Failed to Converge,0.06878785014364298,0.0012662172880981354,0.02038899677040251
752,Converged,0.05686034910619852,0.0024328773805670934,0.02097380584282519
752,Failed to Converge,0.06790478322142518,0.001316196147937744,0.01999348867632753
753,Converged,0.06313291913385234,0.0018452009318223586,0.018399623490193633
753,Failed to Converge,0.07127352314348077,0.0016311011683465386,0.020260454483419683
754,Converged,0.06404795339511922,0.002353753651499493,0.020253354157510062
754,Failed to Converge,0.07621775680969389,0.0010173846933726775,0.02171492602225219
755,Converged,0.05762830478867785,0.002889594549455945,0.01977080372701382
755,Failed to Converge,0.07185282793958166,0.0016940352418432652,0.021913074954964525
756,Converged,0.07247932046603134,0.0025654184515487193,0.021043735211230784
756,Failed to Converge,0.07175623346974837,0.0015990105363309708,0.021136882292377628
757,Converged,0.07181528980572048,0.003089872137170592,0.020322059418671098
757,Failed to Converge,0.07612658931523043,0.0018776196024209136,0.020416894200873576
758,Converged,0.07047042409209094,0.0030189407135347087,0.027396895209974566
758,Failed to Converge,0.07373692515315024,0.0021080907268901288,0.01986797177435931
759,Converged,0.061762974689296674,0.001287136076007074,0.020253768802697126
759,Failed to Converge,0.07188382846724163,0.0022004786439471322,0.02015613035877118
760,Converged,0.056403968103317804,0.0010679023573578065,0.021978512249300912
760,Failed to Converge,0.07000121732240887,0.003393411967065014,0.021220644329311
761,Converged,0.0677844879239861,7.039657283560704e-4,0.02337948045961414
761,Failed to Converge,0.06732257563937774,0.0020281800380925292,0.02172785763701671
762,Converged,0.0671887874255493,0.0018502419261257513,0.02424618790907953
762,Failed to Converge,0.06952850590045967,0.0015514401285118384,0.019722688719250057
763,Converged,0.06052807278520282,0.003524969385307902,0.022622334521903202
763,Failed to Converge,0.06656828584919684,0.002430460374046141,0.020595656086962358
764,Converged,0.059534241813626904,0.005563953719963671,0.021344473077128934
764,Failed to Converge,0.06493536333882388,0.0016542696737223618,0.019705111632732593
765,Converged,0.06706664077368774,0.0029488557835387636,0.021320554412149424
765,Failed to Converge,0.06554155701299232,0.002108454980880911,0.019929324115820914
766,Converged,0.06636966221958643,0.002042044240273281,0.024277527793728902
766,Failed to Converge,0.06842551154848048,0.0014289149883202942,0.01945368276446377
767,Converged,0.06014612946708092,0.001958982545199703,0.02537189195990977
767,Failed to Converge,0.06534501537075292,0.0034092498100557964,0.02089038192085292
768,Converged,0.07185629172655106,0.0024371520289133424,0.021086693862799356
768,Failed to Converge,0.061498086600555786,0.0022505700163752865,0.018470249129045824
769,Converged,0.07528894749913112,0.0024158815741384125,0.023519319197812492
769,Failed to Converge,0.06166788021463028,0.0036922713097106243,0.01970952742752738
770,Converged,0.07244942388097851,0.0036492903864390963,0.018356093968369815
770,Failed to Converge,0.06499548225922948,0.0020216782036954354,0.022224913298180753
771,Converged,0.0727152596052258,0.003406453307746849,0.019853290633623163
771,Failed to Converge,0.0632570578868042,0.0017063681411740347,0.021344801680113712
772,Converged,0.07051255239502634,0.003956021411417919,0.018377793066589217
772,Failed to Converge,0.0618051038135708,0.002462296085976797,0.02065601425233815
773,Converged,0.077332398865545,0.0023007772449314943,0.022796705934416735
773,Failed to Converge,0.06905029825692187,0.002066382454995063,0.02113834158142945
774,Converged,0.07847291672708044,0.0017308544650769492,0.026093491160714147
774,Failed to Converge,0.0717018142620992,0.0018584651858229379,0.020782733412658676
775,Converged,0.07942205821274517,6.986561582681928e-4,0.02405313454566281
775,Failed to Converge,0.07236200553895633,0.002611797328805797,0.020021934015427553
776,Converged,0.07575515783289158,0.0019465515753278166,0.022481121741072498
776,Failed to Converge,0.06585280896105751,0.002257486197794653,0.01987400130303072
777,Converged,0.07417463764334989,0.0017616542348689018,0.025032987351108885
777,Failed to Converge,0.0656704261159367,0.0019818092503053656,0.02081741824886739
778,Converged,0.07600642779497759,0.002512783733726725,0.026134050325287483
778,Failed to Converge,0.06935418366689419,0.0011680988436633228,0.01737460928318702
779,Converged,0.07535632739477022,0.0017678275276383658,0.018172583847279884
779,Failed to Converge,0.06157572199835622,0.0023919775389187594,0.018055500795945895
780,Converged,0.07789010546203669,0.00407997193781154,0.025219810574064454
780,Failed to Converge,0.06539484478880374,0.0016405467992989487,0.01849163722069071
781,Converged,0.07362642303352857,0.004253320632707058,0.02355293641292565
781,Failed to Converge,0.06645583977529765,0.0036782740058217012,0.01903586897936302
782,Converged,0.07432939099621755,0.0029273141250848616,0.025199953795095664
782,Failed to Converge,0.06392918574012213,0.0037580512887682104,0.01932696915941261
783,Converged,0.07525168515947643,0.0035581857634719195,0.02362839104358548
783,Failed to Converge,0.0679021299401609,0.0029019069568866455,0.02074510046208608
784,Converged,0.07840268240575471,0.0036535412617137155,0.022896164587609395
784,Failed to Converge,0.062272709942065754,0.0033045287284055804,0.018937480344243134
785,Converged,0.0710074929404838,0.002975155284392993,0.024873748621614015
785,Failed to Converge,0.05745757125727653,0.002191330856693374,0.019031897287778973
786,Converged,0.07065681535560873,0.0033585151971995014,0.024320932120668687
786,Failed to Converge,0.06184396373096608,0.0032860810481941715,0.01817646555908922
787,Converged,0.07073342814754208,0.0031169438699627065,0.024447402607527473
787,Failed to Converge,0.06824524059674403,0.0016909673245494529,0.019335084844138158
788,Converged,0.08180561643115886,9.922949307527853e-4,0.024615903891356664
788,Failed to Converge,0.06803856007540116,0.0019233602171508728,0.019802729467289497
789,Converged,0.07347541945208891,0.002447864606116367,0.026987388376027655
789,Failed to Converge,0.07003281249624896,0.0016017986645596267,0.020628969496759166
790,Converged,0.070849311016293,0.003128716969198505,0.026422051991311507
790,Failed to Converge,0.06962453041251986,0.0019210524599609596,0.01787817899509727
791,Converged,0.07781955427242473,0.0037694937979122108,0.02562550814225048
791,Failed to Converge,0.0673361359355599,0.0010906040770371792,0.01803505741465907
792,Converged,0.07222041168210709,0.00414137096492277,0.02506953081388591
792,Failed to Converge,0.07106598811466189,9.067680420019076e-4,0.016251312041623917
793,Converged,0.07371148196251645,0.0031973166479224843,0.022375759597989653
793,Failed to Converge,0.06872581688393857,0.0011400662288706357,0.01661843738150383
794,Converged,0.07374473467743739,0.001913763578041116,0.020908424243114905
794,Failed to Converge,0.06354430060476286,0.001508162417169181,0.019133687281494942
795,Converged,0.07650821781690786,0.003486930086676176,0.02024400791861305
795,Failed to Converge,0.06323636391420809,0.002430483655805837,0.019702091982483398
796,Converged,0.07207516022848104,0.0032844985874595535,0.021570608352179648
796,Failed to Converge,0.06741404115704878,0.0019904868304746457,0.020223880443195917
797,Converged,0.06994261373055974,0.0022602784875230893,0.017107183730578648
797,Failed to Converge,0.06544146260569707,0.0020568358548541197,0.019532847576691065
798,Converged,0.0664406697168399,0.00195280886631794,0.0238562712150171
798,Failed to Converge,0.06581645687518406,0.0019839516603221224,0.020926354747439847
799,Converged,0.06207235376916968,0.005368057069813938,0.024780324191611955
799,Failed to Converge,0.06868984102679225,0.002956469014993193,0.020503161497405914
800,Converged,0.06364802915986847,0.0012356403887075903,0.024953095666820378
800,Failed to Converge,0.0689977857623229,0.0017267167983180988,0.019056157662711
801,Converged,0.06577875059486842,0.004614693659504509,0.023643052534483823
801,Failed to Converge,0.06534218909466327,0.0029302654547267806,0.01907383947047965
802,Converged,0.0683166777798505,0.006223513038832583,0.02136152356218867
802,Failed to Converge,0.06894244142674678,0.00197259616309792,0.019905188594519244
803,Converged,0.06766220089962979,0.003067593019084511,0.02228733229454482
803,Failed to Converge,0.07129662862925795,0.0019557961279805715,0.02095932336757373
804,Converged,0.06967094392688583,0.0016689925545046813,0.02200442592660596
804,Failed to Converge,0.06422948626615042,0.0018022090979702555,0.019421266777175587
805,Converged,0.07008408281578135,6.939919988397302e-4,0.022648557996437457
805,Failed to Converge,0.06129296956970965,0.001658219668620395,0.018767177171651245
806,Converged,0.057903523697504844,9.537329414145067e-4,0.02304307992490605
806,Failed to Converge,0.061092475291278626,0.0016985294265155185,0.02051231836032808
807,Converged,0.05775467545826954,0.0013810406565706369,0.024193366278607433
807,Failed to Converge,0.06239777615195305,0.0015943683613884629,0.020523000548158588
808,Converged,0.056306802342594,0.002958867860075761,0.019989766640605162
808,Failed to Converge,0.057052498355796163,0.002264400752083828,0.02091758077068425
809,Converged,0.050505868996602386,0.0024113801636824004,0.025286976843388237
809,Failed to Converge,0.06156880056589795,0.002754359165700459,0.021082324098838548
810,Converged,0.048921621615258204,0.0014197482542476565,0.023321855944646155
810,Failed to Converge,0.060049365582575905,0.0011466314690475562,0.02037993653942043
811,Converged,0.05279720351657434,0.002728690398061395,0.024146956344905476
811,Failed to Converge,0.06038041496127966,0.002547180160701127,0.02222150993184339
812,Converged,0.048883234743286,0.004543813319893782,0.0253936796457686
812,Failed to Converge,0.06658187963611369,0.0020273430748655205,0.020795368583395646
813,Converged,0.049118956517080495,0.0027006572198573896,0.02522224259575928
813,Failed to Converge,0.06587386357217746,0.0015486984618759212,0.017460822871593118
814,Converged,0.06105693848890292,0.0019447093446600956,0.022542447683544742
814,Failed to Converge,0.06494624310441914,0.002598249492665873,0.019651240766778343
815,Converged,0.04960285272530752,0.00490147289645933,0.02890157301244356
815,Failed to Converge,0.06340789222941517,0.002292549896979991,0.021436564828328796
816,Converged,0.05452674841856961,0.006019607350978448,0.0288191492611533
816,Failed to Converge,0.06576493194523184,0.0027453810864980356,0.02136184003129806
817,Converged,0.06371338446601477,0.0090918556213893,0.030437114158534374
817,Failed to Converge,0.06856705649483202,0.0023389634062394643,0.020557355303535356
818,Converged,0.06618929343657869,0.005316474066376404,0.028011105118709287
818,Failed to Converge,0.07494281523133704,0.0012716765975371645,0.02237098405518597
819,Converged,0.06797614965884585,0.009494083991221581,0.02734462829045021
819,Failed to Converge,0.07349218915619371,0.002115283182632149,0.020915857463959412
820,Converged,0.08053067865605425,0.00993769000277644,0.025125454631187316
820,Failed to Converge,0.07247212432644339,0.0025509585711917123,0.020328945163024418
821,Converged,0.06951590179934354,0.0059015086664808815,0.024491196595640433
821,Failed to Converge,0.0800478304829447,0.002952011684221144,0.021259990310018295
822,Converged,0.05818990570811762,0.0031708037646661393,0.026024821772002528
822,Failed to Converge,0.079304628173397,0.003219526314523052,0.020974904449157915
823,Converged,0.054823927594250796,0.00410069304286289,0.02898483255576004
823,Failed to Converge,0.08248266681725835,0.0020577323948164686,0.021340221371308202
824,Converged,0.06168668548395068,9.586515217137608e-4,0.027681958774729253
824,Failed to Converge,0.07372646920848294,0.0019477826747294569,0.022489336344764743
825,Converged,0.05445834594077917,0.0018832801337856622,0.025284979490657524
825,Failed to Converge,0.07369166739285764,0.0026655224159420083,0.01979677617387276
826,Converged,0.06315026446906039,0.004739465566287216,0.02678859380214693
826,Failed to Converge,0.06643507380444905,0.0027720701194341533,0.018603327289070517
827,Converged,0.06678663509144132,0.002187842864824322,0.025666103612762857
827,Failed to Converge,0.06665969889883182,0.0023549304211254282,0.017712022765788635
828,Converged,0.06611598085251336,0.002782513326393736,0.027981154005917833
828,Failed to Converge,0.06487627287181452,0.0011991071085874086,0.0173597159296792
829,Converged,0.06923927579429785,0.005130469388228555,0.027038637179419202
829,Failed to Converge,0.06571627911738225,0.001098295126073453,0.019266688843782687
830,Converged,0.05985587994428099,0.005721104103346003,0.024354563815085786
830,Failed to Converge,0.06312373018027512,0.0022668474837037036,0.018589160067806726
831,Converged,0.05671679055318869,0.004635363707166765,0.028807156576271455
831,Failed to Converge,0.06117429509486187,0.002317545141435598,0.020559638903428483
832,Converged,0.054582556486896305,0.0014168976446112594,0.02924871170398206
832,Failed to Converge,0.05890387856383239,0.002688036726526351,0.02013876842576787
833,Converged,0.05424184101432339,0.0011064296705649431,0.01881702352203617
833,Failed to Converge,0.057412419783306065,0.00216957699925351,0.01858091265341947
834,Converged,0.05078952049978356,0.0013008241290898704,0.022563901800865753
834,Failed to Converge,0.05750261457640589,0.0014318214531707475,0.019459234904147173
835,Converged,0.05473301633980922,7.360933067532874e-4,0.023086881066273827
835,Failed to Converge,0.0560587937823037,0.001300227680295978,0.02038943634653393
836,Converged,0.056221231894699214,0.003936921056737316,0.02276132934113021
836,Failed to Converge,0.056080976487226895,7.203598204944642e-4,0.01926418193821204
837,Converged,0.056208262837467084,3.5493552738979515e-4,0.019801442524391866
837,Failed to Converge,0.057891907025776915,0.0020734592587865067,0.01811462354434933
838,Converged,0.05313939887508442,0.0019106281808704405,0.02012887382269984
838,Failed to Converge,0.05776420843109004,0.0012836095931234536,0.016861103314331927
839,Converged,0.05566438414806936,0.002535539343609958,0.021306110200694638
839,Failed to Converge,0.06346825531732855,0.00156294787201007,0.01653262637990651
840,Converged,0.052687118889210356,0.0016269111191432588,0.01844352844064988
840,Failed to Converge,0.06444321025496341,0.0015016418079267853,0.015903296509108836
841,Converged,0.05517162995675341,0.0024779112944521486,0.018692329008762762
841,Failed to Converge,0.06049908847856867,0.0011131349231475024,0.01498456808957654
842,Converged,0.056261067182961894,0.0025542657883913912,0.020952827327407445
842,Failed to Converge,0.059051504759645185,0.001460681932502215,0.014821370196669077
843,Converged,0.059606694126321885,0.002350517012154261,0.01955059030952148
843,Failed to Converge,0.05548882444845322,8.785574384619986e-4,0.017073705845523306
844,Converged,0.05164413543071497,4.8671934693828955e-4,0.021762750279769122
844,Failed to Converge,0.05566791950254847,8.445468982989589e-4,0.016389542368521255
845,Converged,0.04874432764712754,5.643513554662995e-4,0.01825811078502391
845,Failed to Converge,0.055991187914907696,0.0018138647695082988,0.017814182388564574
846,Converged,0.05002412033392766,0.0028383362717498022,0.023110815369429723
846,Failed to Converge,0.056248099531614235,0.0013487009910014248,0.019967849749198907
847,Converged,0.05620521623974542,0.0038356325276202854,0.02109105843936697
847,Failed to Converge,0.06837007907023802,0.0011676460376904554,0.018950872646764306
848,Converged,0.05820666233540769,0.0032793788362617676,0.019258130057716153
848,Failed to Converge,0.06850567345803077,0.0014232344712849629,0.020082970750059354
849,Converged,0.060258684476129566,0.0032225315766942794,0.022106156107902508
849,Failed to Converge,0.06864803082521219,0.0015635386758016676,0.019692550577182825
850,Converged,0.05383254932616815,0.004065048073779757,0.01997627079297588
850,Failed to Converge,0.07120864123165298,0.0013349028729298014,0.020179262334921552
851,Converged,0.052707850011913714,9.718425877269961e-4,0.027069713743029848
851,Failed to Converge,0.06847961191701937,0.0022010847629643686,0.020983720389356912
852,Converged,0.05300350772318057,0.0034717089963867452,0.01895988941478386
852,Failed to Converge,0.06389339684239581,0.0017349131954236606,0.020317377176176703
853,Converged,0.05433495478672485,0.003945023360480041,0.02079630756148173
853,Failed to Converge,0.06795271329944667,0.0021473595520400774,0.0210994533594476
854,Converged,0.057074815695534666,0.003699308502515093,0.01803849759442077
854,Failed to Converge,0.0670226903817098,0.0022514350335596477,0.01969650125482628
855,Converged,0.063193369522994,0.0012116420439492424,0.02116920111292447
855,Failed to Converge,0.061230658649808575,0.0035972838750260626,0.020956391762749004
856,Converged,0.06203813101426793,0.002254098899494597,0.025230697231153516
856,Failed to Converge,0.07159398163029024,0.0024132313900447388,0.020183426870698015
857,Converged,0.06647187961824444,0.0020745583495480934,0.020510050799498667
857,Failed to Converge,0.06970698292853801,0.0010821963458619932,0.01929707626349652
858,Converged,0.06430742447654306,0.0017502787894658135,0.022578322569771096
858,Failed to Converge,0.06666106805666426,0.0014070027696785937,0.02075630021035786
859,Converged,0.06276720924433651,0.001332016451470471,0.02431593528063572
859,Failed to Converge,0.061880427040036615,0.0016921279568742106,0.02037608184093455
860,Converged,0.06768388361137645,9.863059127373714e-4,0.0244770429445919
860,Failed to Converge,0.05940685467195093,8.992060321584546e-4,0.02011380775960498
861,Converged,0.05314073988979931,0.0017982627583342807,0.026036832947145573
861,Failed to Converge,0.060943618543519595,0.0016961257969465907,0.017776348001045973
862,Converged,0.06515834223361294,0.003004536525487532,0.025413167678251275
862,Failed to Converge,0.061428153402905944,0.0020895632064066305,0.016332145928218397
863,Converged,0.05982134348391654,0.003812963926755858,0.02450200627473934
863,Failed to Converge,0.06341958615436764,0.0031672389317183823,0.01764925990806464
864,Converged,0.06484069744274028,0.001170261123298623,0.027711622918782035
864,Failed to Converge,0.06299151560899316,0.00199803291777143,0.018795697913305327
865,Converged,0.06649257994841581,0.0017213368180811872,0.02815313728954175
865,Failed to Converge,0.06482166069848005,0.002385374434093278,0.01862404807587094
866,Converged,0.06634588365651624,0.0024440436546186457,0.027463206101550387
866,Failed to Converge,0.06188859228805147,0.0026061961336371333,0.020667033307307636
867,Converged,0.061317476519049105,0.0038986193245655787,0.02696443505265389
867,Failed to Converge,0.060627627282489625,0.002313515898038598,0.020445032892052104
868,Converged,0.06284143621998844,0.005546224015579912,0.026264484943373446
868,Failed to Converge,0.0634762529103181,0.002350226954305729,0.01963854110227376
869,Converged,0.06243022428743847,0.0070377204980126345,0.026822698054465105
869,Failed to Converge,0.06095366923789807,0.001526849354672617,0.021421043653719482
870,Converged,0.05666258673733468,0.004191262159844723,0.027553998603029005
870,Failed to Converge,0.06029105326909902,0.002189998566565754,0.02180588529866024
871,Converged,0.05198979415564445,0.002883598944327997,0.022249972894632052
871,Failed to Converge,0.06427157559946706,0.003050453717526597,0.023213216255333027
872,Converged,0.05556944099370849,0.0011696474850516557,0.02476014657107188
872,Failed to Converge,0.06170582122708762,0.004570082475924016,0.02247415886385476
873,Converged,0.05337677428123815,0.0028894235127383985,0.02220803573919047
873,Failed to Converge,0.05723943908296476,0.0018582915472869805,0.022548220077814922
874,Converged,0.05614355063217478,0.00406496161143821,0.0223744189948872
874,Failed to Converge,0.060939401939649085,0.0027038240087204467,0.021334356392187177
875,Converged,0.05518285026553051,0.0017622713231077818,0.02001975447581473
875,Failed to Converge,0.057919251548034525,0.0017547338410674328,0.020467616532774395
876,Converged,0.05331288219250402,9.959197314106613e-4,0.021873649974745713
876,Failed to Converge,0.05758685590074264,0.0024319275428325436,0.02000351414853336
877,Converged,0.049739865873487894,0.005765339518042891,0.023172746047240622
877,Failed to Converge,0.05438770699329215,0.00244994587554509,0.019993222481124503
878,Converged,0.04899833434787113,0.003144271378206417,0.020463970483478047
878,Failed to Converge,0.05811573893601341,0.0022210900007908424,0.020695944533486874
879,Converged,0.05177892702382744,0.003551507480090253,0.02058257016294285
879,Failed to Converge,0.05707088457448758,0.0013623768753358084,0.019569508275565188
880,Converged,0.05483996825645991,0.005987549295126581,0.02399445813651355
880,Failed to Converge,0.05694891949632449,0.0013348578202822465,0.01829610791908555
881,Converged,0.04947467969110993,0.005804803758650632,0.02258178484211967
881,Failed to Converge,0.05992355407617906,0.0018906602449794913,0.020622289621658615
882,Converged,0.05071355901525549,0.005005281894817152,0.021684148178019592
882,Failed to Converge,0.05857190258087429,0.0032513950707198274,0.02112657651602954
883,Converged,0.055563217130508796,0.00681349302200723,0.02298769042699035
883,Failed to Converge,0.06297719977575024,0.0028103841235874102,0.01866456064642632
884,Converged,0.0629124580206206,0.0014563362893504311,0.020986070012534105
884,Failed to Converge,0.0633302608491395,0.0011919141608367175,0.020555831349606875
885,Converged,0.06241474538620137,0.001051960965806682,0.019590437908866054
885,Failed to Converge,0.06185870657188009,0.0019424656278752225,0.021343663313410116
886,Converged,0.06174790565577766,0.0010549801247309919,0.020679429293404467
886,Failed to Converge,0.06152719721694301,0.0022260033799536357,0.01919710991554906
887,Converged,0.05136701748096573,0.0031827142654690414,0.02639524179064156
887,Failed to Converge,0.06211558671433556,0.0012851709519141063,0.018354165030838587
888,Converged,0.061327622077622004,0.004289752169741722,0.02371537763593618
888,Failed to Converge,0.06346176349449198,0.0020824189227937797,0.018370297717285447
889,Converged,0.056895574522825024,0.003912938672844201,0.02295729411545757
889,Failed to Converge,0.06109483717965006,0.0021861840310624134,0.01999323876095181
890,Converged,0.052476993135624345,0.003357823835153813,0.021938181042411724
890,Failed to Converge,0.06040398869980576,0.0017179397604153452,0.02007786260228856
891,Converged,0.06324464722398795,0.002695553319732438,0.02375045452152494
891,Failed to Converge,0.05967795266981096,0.0016688915118494585,0.019985208251271765
892,Converged,0.06657068945610495,0.0028574493996092864,0.023234369071037764
892,Failed to Converge,0.06285993307841035,0.001491726188313674,0.01825714098176672
893,Converged,0.06509591959598487,0.0029764914376424825,0.0220273889635884
893,Failed to Converge,0.0647427981780273,0.0018716589337259663,0.01954261330639106
894,Converged,0.051657978544472044,0.0022106609700717683,0.024115438884648767
894,Failed to Converge,0.060094170102904354,0.0022133762993805104,0.019517887332915033
895,Converged,0.06496021002951714,0.0017168507759932215,0.02406310791790671
895,Failed to Converge,0.062144496529659254,0.0014356889300152125,0.01936195043456243
896,Converged,0.05661866679720957,0.0014799481169636335,0.019797504216617717
896,Failed to Converge,0.06517298690569476,0.0016096226724664614,0.02022337691357188
897,Converged,0.04501259902651443,0.0011465143102635837,0.022706483253603603
897,Failed to Converge,0.06529317486460107,0.0014632731630726359,0.020048247436856893
898,Converged,0.05062193368180889,0.0034844274630282408,0.02443652325197044
898,Failed to Converge,0.0678182250919899,0.002612762233556457,0.019840966449790394
899,Converged,0.05788424164131227,0.0026877812102451453,0.024060798671142896
899,Failed to Converge,0.06971959115258994,0.0021262623098968767,0.019217605366213045
900,Converged,0.05752832808978044,0.004460216539370194,0.0241116621672696
900,Failed to Converge,0.06490867939495996,0.0027884934702342894,0.02122593969578853
901,Converged,0.052829139340260324,0.006175474249135288,0.021507345048798903
901,Failed to Converge,0.06487174428227191,0.0025656652144249717,0.02097886569499495
902,Converged,0.0555225750120799,0.0017273866508632997,0.021633541166753673
902,Failed to Converge,0.06280082251761271,0.004319752793586966,0.021813655955313975
903,Converged,0.05259399703651857,0.0027340869481970315,0.018249709493479302
903,Failed to Converge,0.05749858596849613,0.003231424269419123,0.021374185247808524
904,Converged,0.04591718365858642,4.203388479999155e-4,0.020653939583382748
904,Failed to Converge,0.05803361294578871,0.002039864060328091,0.021130514573386362
905,Converged,0.057815480416852194,0.001426545470867858,0.02114746271985516
905,Failed to Converge,0.06035676223632366,0.0036170015813836052,0.019255992264323424
906,Converged,0.058879744887796105,0.002493735792062286,0.01653821595332338
906,Failed to Converge,0.061996935958040685,0.002710296392060414,0.019535237908913223
907,Converged,0.06429702325202594,0.0013266281209673896,0.014198380879685064
907,Failed to Converge,0.06161534396826785,0.0034907158236996594,0.01985677129720722
908,Converged,0.07237916591632912,6.848277751631417e-4,0.01763651515085304
908,Failed to Converge,0.06075028074479418,0.0032164407039788003,0.020610001575617345
909,Converged,0.05652986246771413,6.185552798944356e-4,0.019073639010396395
909,Failed to Converge,0.06069348103439683,0.0023331439275300256,0.020743826327597775
910,Converged,0.07643487021251694,0.0018371760190625044,0.021385904280488956
910,Failed to Converge,0.06483885719127076,0.0013258664714316584,0.02158404489383892
911,Converged,0.08335731429664842,0.001264861425539147,0.018548676091176334
911,Failed to Converge,0.06789232551198882,0.001149885997490317,0.020719549175284162
912,Converged,0.08086623827909192,0.0018500222651067458,0.015650291934059805
912,Failed to Converge,0.06761111910709701,0.002094681553973589,0.01994131477647633
913,Converged,0.07398477188407619,8.390865249167362e-4,0.016661129921539
913,Failed to Converge,0.06598856466306698,0.0018400007304319867,0.01996902697172844
914,Converged,0.07445272610420622,0.002821880761567431,0.01857157692631859
914,Failed to Converge,0.06592507635334732,9.608829102659951e-4,0.019023330206774818
915,Converged,0.07874625841093721,0.003107558256750453,0.020240596778702206
915,Failed to Converge,0.06679637309562761,0.00218512888673485,0.01811722982601182
916,Converged,0.07344783827029974,0.0042017104356510925,0.02033329309473269
916,Failed to Converge,0.06710751682416856,0.0026024138761783625,0.017972594326917474
917,Converged,0.07289453443272206,0.002808973385361536,0.02150783250154461
917,Failed to Converge,0.06762108538267901,0.0018426792691954652,0.019526929211012144
918,Converged,0.07480521111212088,0.004262304567071321,0.02195457671077821
918,Failed to Converge,0.06565687934624234,0.0024755299668972257,0.019374634433363916
919,Converged,0.07581223655452864,0.0025788327560922596,0.0244823270850026
919,Failed to Converge,0.06363729722896264,0.0018312572947949473,0.018514412316454617
920,Converged,0.08360494834454121,0.0030077485632535473,0.026027789048339613
920,Failed to Converge,0.06586412809746928,0.001196305829320234,0.019308591675328564
921,Converged,0.0755637130375883,0.003878216423494541,0.023084843307856553
921,Failed to Converge,0.06002319419781121,0.0013828010908950165,0.02088310838153764
922,Converged,0.07232531560247654,6.583553311159511e-4,0.023911322063898684
922,Failed to Converge,0.05931164709751502,0.0020353961907516576,0.02181716508491042
923,Converged,0.0679531962912244,0.001026034061818698,0.01842433047868005
923,Failed to Converge,0.06020779584803336,0.0015699233638881945,0.01807232194001318
924,Converged,0.060996076020019926,0.001155259722196877,0.020093927945328813
924,Failed to Converge,0.06143423457460798,0.0011122584500650986,0.016951731803305815
925,Converged,0.07168784535131925,0.0037123858578751653,0.019981157102351134
925,Failed to Converge,0.05835046759428482,0.0016721084596782942,0.017199560678217166
926,Converged,0.059819176301529026,5.726526567966361e-4,0.022302249768186934
926,Failed to Converge,0.06441771009063747,0.001534282602447488,0.016482543254659955
927,Converged,0.06975114227079213,0.003246122806285016,0.022250016697000725
927,Failed to Converge,0.06419769029174836,0.001601547907973446,0.017832708764278685
928,Converged,0.07199559596600356,0.0018380758376769005,0.02256245736941826
928,Failed to Converge,0.061651656555606935,0.0012941714943792908,0.018700642631912456
929,Converged,0.07291125517738441,0.0012894472534170718,0.020484986539631565
929,Failed to Converge,0.06022503197587034,0.0018852453679306237,0.019738331750287927
930,Converged,0.07355993742540451,0.003292512881060649,0.023141784327541826
930,Failed to Converge,0.060564084527067255,0.00143784431176444,0.02021494119570822
931,Converged,0.06443518367968057,0.003259960875833555,0.02505562582103185
931,Failed to Converge,0.06157412597299071,0.0024157168332933727,0.02094034183137009
932,Converged,0.05693247153273243,0.003051863293346684,0.023474936822063742
932,Failed to Converge,0.05588044931238717,0.0016361970442696002,0.020904725846505667
933,Converged,0.05564811391600095,0.0034964587382066174,0.023802662550154507
933,Failed to Converge,0.06048360143007282,0.0017763018831177925,0.02265541809848832
934,Converged,0.05512909981292577,0.002896878567717136,0.019818118383600723
934,Failed to Converge,0.06088305531466197,0.0011425577573475185,0.02344217230516208
935,Converged,0.061451851306270316,0.003561005283442853,0.022984053611631902
935,Failed to Converge,0.061377927484705934,0.0015701317750175647,0.02195866293706577
936,Converged,0.06437431920478796,0.005527572359025097,0.0271343791644174
936,Failed to Converge,0.062229570857903545,0.001353306832248111,0.02210603407253617
937,Converged,0.06853950016504703,0.003740930880088024,0.026433694066119617
937,Failed to Converge,0.06475569006077328,0.0018538764988449905,0.02076155956506349
938,Converged,0.06312015447130256,0.002825445382927757,0.026307227689476995
938,Failed to Converge,0.06328791419808336,0.0015093772749771865,0.019574652235370193
939,Converged,0.07134251097159047,0.003786866834950962,0.021643621378632336
939,Failed to Converge,0.06399062238610802,0.0013506321897020187,0.02215127805421857
940,Converged,0.06697029936801144,0.002168590176948311,0.02065315123143524
940,Failed to Converge,0.0661232274527837,0.002265521661085087,0.019986128319082617
941,Converged,0.06768841187477198,0.0028894680157955386,0.020489725252911577
941,Failed to Converge,0.06737945559049753,0.0023839807460829354,0.02028753682573825
942,Converged,0.06958303761005571,0.003302330721223348,0.02500303094452342
942,Failed to Converge,0.07060454969383802,0.0013136068630282237,0.019959674818094263
943,Converged,0.0656689355319139,0.0012356265337056267,0.024181454415294082
943,Failed to Converge,0.06964076096949967,0.0019226760421978436,0.02070245375977839
944,Converged,0.0692784162534194,0.0027390842341978357,0.020752911009971734
944,Failed to Converge,0.06849167772389818,0.00133395436495434,0.019306503891291987
945,Converged,0.07604095315782941,0.002554825583964041,0.02632519525572042
945,Failed to Converge,0.07023618274677214,0.001804579761525295,0.019136327134067398
946,Converged,0.08219934928575487,4.960684572268386e-4,0.024688673853760834
946,Failed to Converge,0.0678968800176692,0.0015188906855010836,0.017261090234334323
947,Converged,0.0865111016200432,0.0018022103344221567,0.023427398988501155
947,Failed to Converge,0.06885902830567672,6.025411594423948e-4,0.019158872659308428
948,Converged,0.09085469594065029,0.0011434223901623632,0.019425208682813513
948,Failed to Converge,0.06815163873776306,0.0017615561208906873,0.017149764222633507
949,Converged,0.06947228814283643,0.0022251716318698943,0.022235090759978187
949,Failed to Converge,0.06440732916013636,0.0032773988490158363,0.017629342705042496
950,Converged,0.07391935521380737,0.0018036538043903084,0.025049059932608662
950,Failed to Converge,0.06565251353590955,0.0017187154847966564,0.019622842178222334
951,Converged,0.07046661247404538,0.0017562572657418049,0.021315469047620314
951,Failed to Converge,0.0652196765121047,0.002563598798882043,0.01745029332033568
952,Converged,0.08518968244835007,0.00229602923432438,0.021178615431981584
952,Failed to Converge,0.06670266154167709,0.002407729353363508,0.018573223339035445
953,Converged,0.08052195348239792,0.004643476401259958,0.024626632167103375
953,Failed to Converge,0.06415969071887681,0.002941489004919072,0.018695739696003365
954,Converged,0.07705408634874943,0.0061441887318247155,0.024303202835639654
954,Failed to Converge,0.06564184801179003,0.00258036953684479,0.018124539693450722
955,Converged,0.07564685839772123,0.005436423648290791,0.026243723375936806
955,Failed to Converge,0.06223906862860371,0.0024000986283646045,0.018126423668379903
956,Converged,0.0686551268697929,0.004454083760786721,0.026321073647695044
956,Failed to Converge,0.06188681483499085,0.002001776597316483,0.018099499718613625
957,Converged,0.06337791979671971,7.758045307288905e-4,0.02779548585938111
957,Failed to Converge,0.06475946425789382,0.0026675150197819075,0.01728788944449779
958,Converged,0.06363427496309304,0.003259975724221898,0.026890882769072547
958,Failed to Converge,0.05820401098116386,0.0023878549513818076,0.01809690591588658
959,Converged,0.06550761054719047,0.0034142522402977552,0.02703571928559749
959,Failed to Converge,0.05500985755421042,0.001435694643519545,0.017627005317706324
960,Converged,0.07466114646225439,0.0018811427108308774,0.026876795324635924
960,Failed to Converge,0.06595257844662782,0.002154026740274192,0.01803964987583933
961,Converged,0.06831401524818288,0.0028641907519421335,0.026373066463786135
961,Failed to Converge,0.06567674334236102,0.0030059226206373404,0.017038762617775743
962,Converged,0.08407442846829084,0.004177994647300591,0.026374639694054812
962,Failed to Converge,0.06518673538375006,0.001609230434053366,0.016053004562429477
963,Converged,0.07299269032775918,0.002379597841544845,0.025749817657242265
963,Failed to Converge,0.06575045808890582,0.0015709253219387406,0.017168609828889854
964,Converged,0.06871968427206683,0.006180752963977885,0.026645485233090096
964,Failed to Converge,0.06390178279215546,0.0026417650733346625,0.017992050990505236
965,Converged,0.07343064574223955,0.005522994862610348,0.026993082791064722
965,Failed to Converge,0.05916764114876809,0.0010331612036314627,0.017182721188422102
966,Converged,0.07728312002180751,0.0038382364047993317,0.024159654657554673
966,Failed to Converge,0.05819834238622115,0.0015427502272359816,0.016821140279395696
967,Converged,0.0751697404432784,0.0024269346086225976,0.023640374023479266
967,Failed to Converge,0.0601013615295894,0.0015194479629752294,0.0190833109254774
968,Converged,0.0646972880946445,0.003079595773711167,0.02402274877749742
968,Failed to Converge,0.0664341037018614,0.001673608511143516,0.01963880234167758
969,Converged,0.07349140035093416,0.0020363470467651087,0.024480922002916218
969,Failed to Converge,0.07070925736389864,0.0031781539357051665,0.019194073552785407
970,Converged,0.07137753837048344,0.003908562399866148,0.024561319112995333
970,Failed to Converge,0.06964838050592284,0.0035044765607958705,0.01857210539978598
971,Converged,0.06665512310927206,0.002628705692549008,0.0226206481746686
971,Failed to Converge,0.07220756813769084,0.0023603045727899337,0.018232329883060318
972,Converged,0.07647577718704408,0.0019869074255405303,0.025076736595695915
972,Failed to Converge,0.0704701202620275,0.0015212743957759905,0.0186302399521229
973,Converged,0.07451413808940345,0.004344022993575718,0.024492986143692188
973,Failed to Converge,0.0653450231557347,0.002849923189726203,0.019428991560523114
974,Converged,0.0816522503252046,0.006100059705681094,0.026995388342072164
974,Failed to Converge,0.06652483195457079,0.0022802977409745492,0.018936221676686023
975,Converged,0.08098644181836476,0.0037975969101297297,0.027271494626833002
975,Failed to Converge,0.06380636840094005,0.0018918427398919825,0.018632733850522422
976,Converged,0.07500966946890483,0.003744678055196769,0.02799552181652982
976,Failed to Converge,0.07104450674681524,0.0018418023921340917,0.016838812369956713
977,Converged,0.08110860724148546,0.0057255946506648125,0.02715229368890355
977,Failed to Converge,0.06945820327051067,0.0016186393860099476,0.017178481769949717
978,Converged,0.0801523039401401,0.0033694269465961374,0.02993742379210957
978,Failed to Converge,0.06653315924733258,0.002104948496978968,0.018475352722505424
979,Converged,0.07280399686943545,0.007827957418193405,0.028179705531297488
979,Failed to Converge,0.06559760542826348,0.001199587169844097,0.018164756340307113
980,Converged,0.07416400740794903,0.010130801458614036,0.0289438692957895
980,Failed to Converge,0.06312732599065692,0.0018842691724951842,0.018225309770243385
981,Converged,0.0772218317384048,0.005095641139509263,0.026550380491539308
981,Failed to Converge,0.06274862906222067,0.0016510774864565512,0.018243639681389548
982,Converged,0.06657193459084751,0.007900347279973149,0.02293526383291468
982,Failed to Converge,0.06369284175068377,0.0017100233136605224,0.01948462881977405
983,Converged,0.0779204812954907,0.005112804888116205,0.024555344433269736
983,Failed to Converge,0.06371233791038698,0.002630851515689171,0.019957789214805465
984,Converged,0.07302942035600875,0.0022675077542531072,0.024064972293936022
984,Failed to Converge,0.06437119730350771,0.001439110281531065,0.018513915086695136
985,Converged,0.0755475832472572,0.0016975175464815156,0.022008473467333943
985,Failed to Converge,0.06524162238170701,6.821685084495332e-4,0.01940921634316954
986,Converged,0.07198298397078977,0.005040121295277977,0.021765355605618028
986,Failed to Converge,0.06327841874332205,8.20626560775743e-4,0.01770825685355405
987,Converged,0.08845989860510416,0.004266542885829936,0.02783203282437017
987,Failed to Converge,0.05777182916976137,0.0012859512320772689,0.01762647467555841
988,Converged,0.10605746264408784,0.0027960132750103487,0.025993781476862883
988,Failed to Converge,0.05966944571283057,0.004330036745957324,0.018431356121013202
989,Converged,0.09871365633153963,0.001098743857626983,0.027257028772167114
989,Failed to Converge,0.059563949024787746,0.0033186531616823853,0.018049712526055472
990,Converged,0.08476088860693634,0.00254856785186887,0.028480935723546867
990,Failed to Converge,0.06010532306036133,0.00192874211832749,0.017539385308060058
991,Converged,0.07355020190770169,7.70157453844406e-4,0.024173031491849434
991,Failed to Converge,0.05802638246797967,0.0017720781849976028,0.01796397402884465
992,Converged,0.05973768726025673,0.002963922435685998,0.023672525617689642
992,Failed to Converge,0.05566797312737227,0.001442344394585817,0.018693102048317138
993,Converged,0.06172405816766861,0.0051507515385352245,0.022659910820907236
993,Failed to Converge,0.056719202590215796,0.0012077973631348592,0.019501045901708515
994,Converged,0.0700481083587593,0.004456344910455697,0.021693055926664297
994,Failed to Converge,0.05947636606894341,0.0018889868222669033,0.019216811582954144
995,Converged,0.06725107812185832,0.00524858749449239,0.02390745820716975
995,Failed to Converge,0.05915027407708135,0.001426107657433001,0.018713711244032247
996,Converged,0.08160046980723533,0.0036985290549517514,0.024354774915584625
996,Failed to Converge,0.062124508741348734,0.0014575170751524348,0.01928951844166016
997,Converged,0.07705114674969357,0.0038751550686802454,0.02200435295903198
997,Failed to Converge,0.06464581370153034,0.0016295016468939846,0.018636740736566203
998,Converged,0.06496511594383063,0.003872924841574843,0.020948245763582608
998,Failed to Converge,0.06695822824846354,0.0014789717402506103,0.021032572302741685
999,Converged,0.07017770104904979,0.0024771802077585142,0.020278059490624667
999,Failed to Converge,0.06744936130092437,0.002503948548520005,0.018739660697502075
1000,Converged,0.06372484408981634,8.818337378913722e-4,0.02090251420712686
1000,Failed to Converge,0.07143226204751091,0.0017489172922600616,0.01881871297262562


==> csvs/convergediota_ss.csv <==
Iteration,Conv,95th,5th,50th
1,Converged,0.6532682036624723,0.006681625287069255,0.26486429356441143
1,Failed to Converge,0.7673197536161396,0.024780448054615073,0.23507576354215315
2,Converged,0.5192722256975908,0.02643923642197009,0.16888794067692814
2,Failed to Converge,0.5096940961046248,0.011132777548571601,0.21003642882729956
3,Converged,0.44550111940248377,0.026879742572856233,0.21581884954284808
3,Failed to Converge,0.5857233951130729,0.01821252233211801,0.19911722192702244
4,Converged,0.47222888937832663,0.01597489348804012,0.18903541427939036
4,Failed to Converge,0.6656820502660733,0.016523481687337,0.16492264811401502
5,Converged,0.3507414061943731,0.009878162984345334,0.1483884624346809
5,Failed to Converge,0.5087297743155732,0.012061726691751772,0.1301376762777702
6,Converged,0.3174253368415675,0.009525035296154512,0.0712901349558856
6,Failed to Converge,0.47072876433159605,0.004660035302418233,0.11200119092337307
7,Converged,0.29811829990561167,0.008780822155019836,0.09912130158430144
7,Failed to Converge,0.33540206796133715,0.01186215558608502,0.10038927553578567
8,Converged,0.3225590887164002,0.007836065955700917,0.1021522744433838
8,Failed to Converge,0.3295506117265351,0.01166061162359613,0.10180191409473494
9,Converged,0.34951288121181745,0.004966587325702633,0.06768433582307942
9,Failed to Converge,0.28553966499897143,0.006660037595344353,0.07238506751899335
10,Converged,0.2577585357460926,0.006734398398283473,0.07510477062758564
10,Failed to Converge,0.2301452388702122,0.007762190640791735,0.07312062507987026
11,Converged,0.23371882053963347,0.0037020728576957706,0.06447179731046342
11,Failed to Converge,0.25314533486510404,0.0053964681816846775,0.06412727503798932
12,Converged,0.1962064003231589,0.004201673605469421,0.06083355927543656
12,Failed to Converge,0.23332924902094385,0.011242222143880654,0.06656816547410477
13,Converged,0.23886644557670927,0.011074796314741285,0.06324601602407787
13,Failed to Converge,0.1987636718185316,0.004539886996751397,0.06528430574395896
14,Converged,0.2135870734398872,0.012558004696701616,0.06598667012410946
14,Failed to Converge,0.18867180560488975,0.008468447596809696,0.06761253985860728
15,Converged,0.19078160998665195,0.005772786101572424,0.062098767562806946
15,Failed to Converge,0.22788687536303112,0.005881756982466657,0.06580505155421221
16,Converged,0.13952339726790527,0.001528394669607696,0.055662638458296845
16,Failed to Converge,0.22257146693775068,0.008319608128016793,0.06164790281023459
17,Converged,0.1456335924984509,0.00916178497836456,0.061035115273608664
17,Failed to Converge,0.21570583058727189,0.00639684985997847,0.062209903915627654
18,Converged,0.14000301886792427,0.005127390648742097,0.04408433867871552
18,Failed to Converge,0.17680166538129244,0.00843251677842015,0.060642115539758304
19,Converged,0.1560919132942913,0.0039561381623890194,0.04138709262158412
19,Failed to Converge,0.18108581271030605,0.005071702204595358,0.05407092678192535
20,Converged,0.14595623318006062,0.0032138271809316124,0.05007126478481909
20,Failed to Converge,0.1700306454817518,0.0036262549648064238,0.051017168291802
21,Converged,0.12599198150570395,0.007215612398066146,0.0454743640477323
21,Failed to Converge,0.16356176767260686,0.004228157701697454,0.050311269244909154
22,Converged,0.11748506326395325,0.002431856791715286,0.047616177062232964
22,Failed to Converge,0.16110628124500256,0.0037737581741573907,0.04943957917855817
23,Converged,0.1169395094096387,0.004685448450626132,0.043727777183677013
23,Failed to Converge,0.15702204621875132,0.0058748890804531445,0.052586808374305176
24,Converged,0.11218849935882022,0.007641807578347495,0.04287786464572463
24,Failed to Converge,0.16028261795924859,0.006680478534458785,0.052699243768462786
25,Converged,0.11213321258873482,0.01015266564120761,0.045536169963340145
25,Failed to Converge,0.15595294419698522,0.004433602681399573,0.05455205453728454
26,Converged,0.10651183715275007,0.00494819643595685,0.03381561414077387
26,Failed to Converge,0.1495325991216582,0.004137342581395733,0.051910875333705864
27,Converged,0.11654805013537015,0.005155691970663269,0.03844496683938044
27,Failed to Converge,0.14429084608388223,0.003220104267252313,0.04593124138526687
28,Converged,0.10520347969291516,0.0056163572921911886,0.03441513347728299
28,Failed to Converge,0.13949876762809824,0.004829909023448521,0.04797401790659038
29,Converged,0.10833371319802977,0.007303278311922819,0.040848786776736354
29,Failed to Converge,0.13659891189758216,0.006422745064523486,0.04649273041989099
30,Converged,0.10666439972705821,0.007205339779919308,0.037485822034183505
30,Failed to Converge,0.1377529088000407,0.004471352547362796,0.047159334151286286
31,Converged,0.10817082934088744,0.004498269706289212,0.04652942235756488
31,Failed to Converge,0.13704520500664827,0.0037057162787927384,0.04489554539055118
32,Converged,0.1148261248149399,0.004747028140923087,0.043642782487307005
32,Failed to Converge,0.13304438841605257,0.003837904250887519,0.046142739500057664
33,Converged,0.10754902966490365,0.005454508815846299,0.0403899801589621
33,Failed to Converge,0.13337012468210446,0.005424374440205488,0.042862982103868755
34,Converged,0.11627621109683936,0.00862200344138778,0.03737923008189854
34,Failed to Converge,0.1320025040449637,0.004207896223401735,0.04299507160238983
35,Converged,0.12015758090013764,0.005819045157490223,0.038085894523443145
35,Failed to Converge,0.12986088777911753,0.00444294407389007,0.0422349594945224
36,Converged,0.12246873040517312,0.006541466151913355,0.03647772385463258
36,Failed to Converge,0.12997487898682042,0.004539172798268192,0.04197282916261577
37,Converged,0.12592121232338133,0.005479506456375441,0.03645867765431916
37,Failed to Converge,0.1258571448685602,0.002891794791639223,0.04383326840052384
38,Converged,0.1237705323834413,0.0036697025886544624,0.03254609774995977
38,Failed to Converge,0.12115254617719765,0.004540152367679715,0.04354881099956352
39,Converged,0.11920255658374915,0.0037790088673484105,0.03366984878396394
39,Failed to Converge,0.11992750294424283,0.004031775670584841,0.04026740804474396
40,Converged,0.121274001975186,0.003188289085623389,0.029426940022180388
40,Failed to Converge,0.1209833551485717,0.003943729624122667,0.03843082498383015
41,Converged,0.12355723800362686,7.585079407643013e-4,0.028115813352599293
41,Failed to Converge,0.12098529882147846,0.002592304403453802,0.038287323076598725
42,Converged,0.12861865417812451,0.0024887753861943815,0.03108200585933138
42,Failed to Converge,0.12017588499695946,0.003278353058984568,0.03849574362204636
43,Converged,0.124162728785325,9.810695639721088e-4,0.030772925829574797
43,Failed to Converge,0.12007256016162612,0.00414913559154052,0.03905970343999869
44,Converged,0.12669758555770688,0.0037705821975725163,0.03143889938712901
44,Failed to Converge,0.11937203162075032,0.0029564889420461904,0.03827738974231923
45,Converged,0.12584058383270338,0.001629374900042272,0.029753514070975807
45,Failed to Converge,0.11585537344798746,0.002306462815980168,0.038256564003437035
46,Converged,0.12575485055936797,5.19296227920701e-4,0.029647388385853585
46,Failed to Converge,0.11499643107164426,0.002792489150310431,0.040696288104685785
47,Converged,0.12737945890760893,0.002457373303324404,0.030616972827365252
47,Failed to Converge,0.11368458966511306,0.004252833288383145,0.04115621064070685
48,Converged,0.11901991008076586,0.0027913115626794563,0.030517647147169053
48,Failed to Converge,0.11083688949743203,0.0031023099975067622,0.03903470857613266
49,Converged,0.11465717042048523,0.0011263040471125932,0.030257631664171804
49,Failed to Converge,0.10924461591505472,0.002595909272821613,0.0367666724423512
50,Converged,0.11258578642637379,0.0014863020713567685,0.030873569302771395
50,Failed to Converge,0.10889942989743907,0.0028685318669228375,0.036401407161119906
51,Converged,0.10130393293195296,0.001792875769064603,0.031473665023977616
51,Failed to Converge,0.11141577419902585,0.00503511824518225,0.03700651303912922
52,Converged,0.10385530148267519,0.0025370777097332687,0.03308596639824582
52,Failed to Converge,0.11277345150403548,0.004588736537864543,0.03649914089294093
53,Converged,0.10244138007471969,0.0035619896539366585,0.03365074547970474
53,Failed to Converge,0.11250064706175048,0.0066027161440768405,0.03527859251040598
54,Converged,0.09745999041466562,0.0031549866376459185,0.03439064594075901
54,Failed to Converge,0.11218698942608428,0.0036641958897618617,0.03610363464920663
55,Converged,0.09864270430639704,0.0012545534657403949,0.03472045371264812
55,Failed to Converge,0.10939050736382552,0.005550458410010271,0.0375632763283919
56,Converged,0.09677991595051565,0.0028613576290131624,0.03362058651904788
56,Failed to Converge,0.11098046351607496,0.004038626635041184,0.03721584120795071
57,Converged,0.09785581266927476,0.0015879044650036285,0.0340910188826829
57,Failed to Converge,0.11021773618933743,0.0025096925709277465,0.03700841618476225
58,Converged,0.0970077846942444,0.0010803891536909614,0.035705245662787
58,Failed to Converge,0.1066991465889126,0.004576596092831242,0.0366742732878397
59,Converged,0.09199180819379482,0.0016778623255498902,0.03411531953665263
59,Failed to Converge,0.1052633093266327,0.003184671595529234,0.036445355048710826
60,Converged,0.0901926315498241,0.0019516927755610465,0.03271159682330878
60,Failed to Converge,0.10395936944930656,0.002548670626752085,0.035663453457548615
61,Converged,0.09076723581475923,0.0018120574207366501,0.03282686239590213
61,Failed to Converge,0.10344246618465937,0.002339121719720438,0.03515479502630058
62,Converged,0.09151424490070212,0.004025579021353063,0.03230949794603304
62,Failed to Converge,0.10463280413426795,0.0027224961259853676,0.0353406917884148
63,Converged,0.09488753579835363,0.003267002445077035,0.03095682219469418
63,Failed to Converge,0.1034779495056092,0.0038169094189788207,0.03509910216981281
64,Converged,0.092456356236128,0.005624007932575044,0.026351994615507614
64,Failed to Converge,0.10284335718447209,0.0026303680624569395,0.03481358242752722
65,Converged,0.09186723635606596,0.0043104056839417095,0.027197316492728024
65,Failed to Converge,0.10096909860393247,0.0014861269211940821,0.034831310248183964
66,Converged,0.0912167712890985,0.0036847088900422574,0.02852819935883124
66,Failed to Converge,0.10109679810545032,0.0019508678005245269,0.035232554520514034
67,Converged,0.09230565489476056,0.006884879450116485,0.02861972801477257
67,Failed to Converge,0.10078187398811364,0.001547803737685023,0.03444323011104357
68,Converged,0.08934622426487329,0.0017078477115627108,0.03012613637230164
68,Failed to Converge,0.10058171042323813,0.0029334338668165322,0.033892978523862916
69,Converged,0.09160035137739601,0.002123224726741339,0.029879291270488426
69,Failed to Converge,0.10095058866067891,0.002654653396946445,0.033507600749654864
70,Converged,0.0941779986942938,0.0018381197880955207,0.03102350568379162
70,Failed to Converge,0.10156613176204321,0.0025417647210031025,0.033845151675857804
71,Converged,0.09396288388247981,0.001918168149421012,0.029439970769544428
71,Failed to Converge,0.1019353106693896,0.0022270939572080067,0.0341815705806879
72,Converged,0.09328596154509664,0.004244786961353478,0.029438024576130394
72,Failed to Converge,0.10173170502956509,0.0025971305014504914,0.034332540082920825
73,Converged,0.0932852242657068,0.003248220329655367,0.027864926408307854
73,Failed to Converge,0.10097770565656367,0.0020248457029359394,0.03295403298807459
74,Converged,0.09134077065394969,0.002957649549635121,0.02915891513225337
74,Failed to Converge,0.09975441365423315,0.002229223392571043,0.03323905528597115
75,Converged,0.09019879952127982,0.003194680747445758,0.028844235038413917
75,Failed to Converge,0.0995735409198699,0.0023743688731591014,0.033593534554691225
76,Converged,0.08696015659629394,0.00726142835059355,0.028699529296349467
76,Failed to Converge,0.09871544135435158,0.0018583291496301164,0.03444733930631963
77,Converged,0.08591286137886123,0.004935541911509431,0.030930520356776223
77,Failed to Converge,0.09839403859254252,0.0025861888476806953,0.03402560861818227
78,Converged,0.08577432791083614,0.006284142378693495,0.027571953296250343
78,Failed to Converge,0.09850813352631893,0.003276642160457301,0.03360731691144872
79,Converged,0.08631165368211904,0.0035776464958294928,0.028509682234790803
79,Failed to Converge,0.09829879576986157,0.0038956187424447064,0.0336566309285476
80,Converged,0.08942780791085733,0.004217184466735829,0.028902475405981697
80,Failed to Converge,0.0979918472967572,0.003348876965563945,0.033578061031190584
81,Converged,0.08983144423136563,0.0035510758060396472,0.02903407584896628
81,Failed to Converge,0.0984238210407302,0.0041306063031141425,0.03275212031055038
82,Converged,0.08665559601206257,0.004139083206943623,0.02924855204740677
82,Failed to Converge,0.09765600265314162,0.003247110794277687,0.032615859817419414
83,Converged,0.08508026306589944,0.002067341442086551,0.02728598572483834
83,Failed to Converge,0.09666684381737636,0.002840894122246191,0.03250662787468946
84,Converged,0.08512844252898644,0.0019924703479997767,0.027024107738983182
84,Failed to Converge,0.09759338367493621,0.0017532798474552812,0.03283885266587591
85,Converged,0.08604741540478344,0.0032248352715059745,0.027030693625679978
85,Failed to Converge,0.0974872854628148,0.0025795220261321636,0.032616072859110584
86,Converged,0.08626815187288336,0.0019597757605598325,0.027819250129984992
86,Failed to Converge,0.0977847659454468,0.0020346249753627394,0.03257700148996118
87,Converged,0.08540185505308434,0.0018024597344746185,0.023510594435634455
87,Failed to Converge,0.09795782295538305,0.0019541378288736844,0.03240732418293291
88,Converged,0.08581547496131924,0.0012049943191063742,0.024232410423381274
88,Failed to Converge,0.09789827479589736,0.0014392521130522178,0.033270899239111265
89,Converged,0.08462078795333364,0.0022849266097337553,0.02414727501518148
89,Failed to Converge,0.0974559271347161,0.0015415755732876531,0.033057055605037466
90,Converged,0.08388981889780947,0.0020702867247432387,0.024658645136444376
90,Failed to Converge,0.0977637976273028,0.0023044712454380776,0.032535593146123684
91,Converged,0.0818464708198243,0.001057611036145975,0.025210631799505563
91,Failed to Converge,0.09736929575288321,0.0021163823058159845,0.033018949343976665
92,Converged,0.08156099504604114,0.0018608624518723466,0.024629788514377256
92,Failed to Converge,0.09736269120188663,0.002048534510636952,0.033282678554420186
93,Converged,0.08000172758715293,0.002571983859128896,0.02440428236280657
93,Failed to Converge,0.09680042157543178,0.0018175674192413463,0.032928788349451885
94,Converged,0.08177806340673198,0.0023880711975415476,0.0245173872520526
94,Failed to Converge,0.09645998273110329,0.0024256059916834094,0.032856650810574636
95,Converged,0.08057288248294005,0.0023590548559604347,0.024487190943891887
95,Failed to Converge,0.09632528156419354,0.0024016657770263433,0.03197109067560487
96,Converged,0.07990718275937737,0.0012939198620262337,0.024532780671302695
96,Failed to Converge,0.09554176941359706,0.0024267738635332524,0.03195142567502725
97,Converged,0.0778955967927549,9.969482062554514e-4,0.025155114997268253
97,Failed to Converge,0.09471418997724033,0.0029149381665511376,0.031700614138485794
98,Converged,0.07801304450078508,0.0026565883761052516,0.02541274715429455
98,Failed to Converge,0.09441196457531285,0.002949352471961013,0.03149029736447412
99,Converged,0.08098975213912998,0.0030824122829121703,0.025310761426713926
99,Failed to Converge,0.09381007698213492,0.003632760545561654,0.031242026782986945
100,Converged,0.07946109472826358,0.0026024932625909564,0.02594809980256075
100,Failed to Converge,0.093584093274862,0.003108615635870784,0.0304536036929351
101,Converged,0.08074311340554034,0.001982120597904121,0.025167075625840037
101,Failed to Converge,0.09331794139075825,0.003070313616230768,0.030079806159995157
102,Converged,0.07887367942455133,0.0033330149958209257,0.023822799674094574
102,Failed to Converge,0.09324057109363117,0.0031447728777395504,0.029990356137543445
103,Converged,0.07815334539558627,0.004288295303609265,0.023578132033990055
103,Failed to Converge,0.09320642560791782,0.004582936096956385,0.03071616945047348
104,Converged,0.06597385768114611,0.0020741956130403407,0.02264590841690295
104,Failed to Converge,0.0944329462643084,0.0034432199155296148,0.030262047544108994
105,Converged,0.07638778731170784,6.23121273250118e-4,0.02249993772831218
105,Failed to Converge,0.08030995873512548,0.0019529697185358612,0.03127722002099431
106,Converged,0.0736981301689657,0.0022550922774919697,0.022338973756175245
106,Failed to Converge,0.08755463174886623,0.0017535011267501024,0.02870277078066684
107,Converged,0.07591178472179569,0.004797439030032948,0.0215950754855853
107,Failed to Converge,0.10531110190969843,0.0028143866604612646,0.02693871394908014
108,Converged,0.07163117192268442,0.0019944808469519746,0.01922639440392987
108,Failed to Converge,0.09537753903243126,0.0032037562441911316,0.028292822812840547
109,Converged,0.07316469434345105,0.002132627334993307,0.020303255701323276
109,Failed to Converge,0.09341052743479875,0.0033035640829144957,0.031086805626119658
110,Converged,0.06316076761038114,0.0010709197290699503,0.02036509647698119
110,Failed to Converge,0.08512521319853472,0.0031245383864893,0.027679952022801102
111,Converged,0.06093057493834078,0.0037468553524212427,0.020128136244819843
111,Failed to Converge,0.09954008339127299,0.0017627136822208217,0.026521837942757094
112,Converged,0.06099216459258777,0.003008057777282522,0.01935146086267665
112,Failed to Converge,0.0907563625650365,0.0028116368990349777,0.025548316495244743
113,Converged,0.05979747597237534,0.0039517451806210455,0.015423792028456097
113,Failed to Converge,0.09084619390963153,0.004074050108520805,0.026989969800345404
114,Converged,0.05523873537763637,0.0017581513983565922,0.015003734372459533
114,Failed to Converge,0.08413509471667205,0.0016121396818284566,0.024722526443296453
115,Converged,0.06176019322896316,0.0027094429279498097,0.017229627767466827
115,Failed to Converge,0.08136116195608084,0.0022127764418038366,0.023787317131943084
116,Converged,0.058276431200914754,0.0022994696451452534,0.019298977894415446
116,Failed to Converge,0.08848311291526247,0.003701175511516966,0.025192863243826837
117,Converged,0.06396450492585493,0.0016845482147564228,0.01957456707280969
117,Failed to Converge,0.092596860189668,0.0030881940813116356,0.027026550448737634
118,Converged,0.059449417545756014,7.081591803916065e-4,0.0221624463841922
118,Failed to Converge,0.0891003449391664,0.0041155030531035836,0.024136916255117803
119,Converged,0.062443435338404955,0.002588441556620884,0.024549105478031297
119,Failed to Converge,0.07287773526437537,0.003056755426485183,0.026097346712530924
120,Converged,0.05564588267824147,0.001201818736625348,0.024380019373337267
120,Failed to Converge,0.0789273773168552,0.003121983687921359,0.022811793132343078
121,Converged,0.0604926861263074,0.0033557222091944072,0.025091414054206448
121,Failed to Converge,0.0788895148732078,0.004597135594292092,0.022311111552863763
122,Converged,0.06079757164784271,0.0035630644192533745,0.02469690407074155
122,Failed to Converge,0.07898844982842262,0.001850491985659337,0.022644366915751744
123,Converged,0.06212011165355019,0.0033498734770745324,0.018887067012204384
123,Failed to Converge,0.08863717431825428,0.002106722990409401,0.02195320833952446
124,Converged,0.06452396150114459,0.003919867368594372,0.02354363891319565
124,Failed to Converge,0.07123204266448385,0.0022299269760755833,0.02395997845680748
125,Converged,0.0634115328746078,0.0015037801970697244,0.026434377373713278
125,Failed to Converge,0.0702165027592941,0.0021562187407953843,0.0224527760547169
126,Converged,0.06391641930656476,0.0011637510158081365,0.02293708521446653
126,Failed to Converge,0.07849603302926933,0.001574161392472835,0.02324559093203666
127,Converged,0.06692392833888638,0.006010244796062771,0.025839066908639585
127,Failed to Converge,0.07210210807350068,0.001551000352907111,0.02394670405834713
128,Converged,0.06715962168523411,0.001652169254107033,0.023962827809419194
128,Failed to Converge,0.07705138321161355,0.0018414606413305053,0.023046614832257777
129,Converged,0.07089077433412239,0.0013674831238800493,0.025010080184164875
129,Failed to Converge,0.07719581671812724,0.00185358907065895,0.021447806774940282
130,Converged,0.07297412807563373,0.002771462662490737,0.025680399138540318
130,Failed to Converge,0.07865822151698838,0.0023167765365806987,0.022831998796647976
131,Converged,0.07460871600354252,0.0029343004297905945,0.022604182735743793
131,Failed to Converge,0.08403923166902566,0.002177652131346464,0.023287689066409333
132,Converged,0.07194863037418209,0.0014064021339005763,0.022583894000641196
132,Failed to Converge,0.07885012709380798,0.0030220194841616248,0.024636544144683137
133,Converged,0.07113708285495507,0.0033680869214126243,0.018241421019483173
133,Failed to Converge,0.07612819413446129,0.001998222212830591,0.024448065752468526
134,Converged,0.07350476959313519,0.002541627983043729,0.02012787974707078
134,Failed to Converge,0.08265883825836257,0.002627476684673725,0.02277288762188471
135,Converged,0.06567058893537543,0.0035281073037490623,0.020304890056159073
135,Failed to Converge,0.07964514980553034,0.0028650470085755317,0.022411375969281448
136,Converged,0.06866027175818393,0.0015898947983160254,0.027232078820837065
136,Failed to Converge,0.08756635166294904,0.001809955872936054,0.021601800075341515
137,Converged,0.06393048180690579,0.0038346657283485326,0.024593591384511428
137,Failed to Converge,0.08904963767651704,0.0012649840098142712,0.022845567338259685
138,Converged,0.06336142020643046,0.003513479208204732,0.023079614970846207
138,Failed to Converge,0.0843304776793195,0.0010752812016715007,0.02324740049251085
139,Converged,0.06771579846068573,0.004125207847797022,0.027633088707414245
139,Failed to Converge,0.08916741310684767,0.002575581492502753,0.02198493790865333
140,Converged,0.07305214685239222,0.0042106150339424565,0.027998169363738872
140,Failed to Converge,0.07487848753946996,0.001687570683586712,0.022562355851304006
141,Converged,0.07646750104377022,0.004211998414081735,0.025195535622677137
141,Failed to Converge,0.08198060936016002,0.003062700525693745,0.02193535664810488
142,Converged,0.07674614434149914,0.003271336917081063,0.027201695691755273
142,Failed to Converge,0.0831012570208096,0.001959395216959653,0.02326679617766335
143,Converged,0.07562445639095845,0.00460736470763923,0.029380500654371935
143,Failed to Converge,0.06732053061936631,0.0035029452216040124,0.024200964305240935
144,Converged,0.0761293343239719,0.005542335946522347,0.029542367368575725
144,Failed to Converge,0.06941350742641161,0.0027641108509424894,0.023726274767767813
145,Converged,0.06965766832624921,0.0034112452534576466,0.022720774925609984
145,Failed to Converge,0.07083354235510812,0.0017543049227680858,0.024602211602196222
146,Converged,0.06665457182635653,0.005572798179279044,0.02865085729487942
146,Failed to Converge,0.06426108253583362,0.0014643336571350622,0.022945853847350442
147,Converged,0.07661396169726038,0.008960984289595627,0.027060735103547215
147,Failed to Converge,0.06467904964254353,0.0018520195668403363,0.0230358998831331
148,Converged,0.07458587390068831,0.007690434857769566,0.02405316720153069
148,Failed to Converge,0.06665239100167397,0.0020277344638113095,0.023292299508777103
149,Converged,0.08663080021487064,0.004447376413629424,0.03163150109325403
149,Failed to Converge,0.06237058577295828,0.00229353893282343,0.024156468533520523
150,Converged,0.08753493715998739,0.008718222997714999,0.029423405890454994
150,Failed to Converge,0.06293935102136317,0.002376732322113034,0.02103391273953513
151,Converged,0.08149710205093103,0.0029385089615934544,0.028621954459460267
151,Failed to Converge,0.06377481614444719,0.0011705895008997408,0.02457694864676256
152,Converged,0.09210848849460074,0.004541262988892611,0.027808323060313618
152,Failed to Converge,0.07082853057809116,0.0015644056101585518,0.021845450398842305
153,Converged,0.08429437290053504,0.00620907908936116,0.025843175948766117
153,Failed to Converge,0.06597388342089987,0.0020350676754498807,0.023431974726903705
154,Converged,0.07925742943962513,0.00787109656593489,0.028762720283730128
154,Failed to Converge,0.06803324616536943,0.002269500657487561,0.02386083351050878
155,Converged,0.07948503237741394,0.006219187396561442,0.030169332520362545
155,Failed to Converge,0.06399816799461548,0.003429868775339604,0.023784408734781493
156,Converged,0.08262919378747664,0.005813785127406152,0.03251131962449817
156,Failed to Converge,0.06403724032855122,0.005165949171759867,0.02273533948843392
157,Converged,0.08655658064935412,0.006920979961254277,0.029669333616519786
157,Failed to Converge,0.06775881232001553,0.004726875065850069,0.02417895990333886
158,Converged,0.08543036709377708,0.006178492012637059,0.03172795145911428
158,Failed to Converge,0.065899052964297,0.0018346025918946594,0.023008628303670835
159,Converged,0.07947679400891483,0.009237751187248552,0.03184486743999318
159,Failed to Converge,0.06933645961436376,0.002064475416646147,0.023072765274940888
160,Converged,0.0766971707910401,0.005244820910469288,0.03249182094240215
160,Failed to Converge,0.06833900493646812,0.0025038930589023683,0.021052633667049177
161,Converged,0.07548678491285465,0.0011232526012808592,0.033187189766800906
161,Failed to Converge,0.07018550410522902,0.0024214835725767134,0.02193932600245125
162,Converged,0.07404294827048916,0.007325261264073773,0.03167661252350565
162,Failed to Converge,0.06440611715545605,0.001886608566863626,0.02189186160018989
163,Converged,0.07607666980601974,0.008441294863875348,0.030994254814367496
163,Failed to Converge,0.06567594504965699,0.0032171477987294615,0.022056543866681308
164,Converged,0.06479777281755303,0.00689047452368643,0.0283397704257108
164,Failed to Converge,0.0670409541417647,0.0030618359646141405,0.021447464970811875
165,Converged,0.07481763693489674,0.0012419034366731839,0.03195505761960656
165,Failed to Converge,0.06425468620448925,0.0036864392709933577,0.021257885009203087
166,Converged,0.06527567391080297,0.007129122818857399,0.027508155750269284
166,Failed to Converge,0.06316014297886496,0.002524232707982928,0.02329495972049794
167,Converged,0.06506444710333839,0.007088116861642086,0.03563869976385105
167,Failed to Converge,0.061684698146969585,0.0015008153701937365,0.02274586172253646
168,Converged,0.06511855210587293,0.009144131125502844,0.033715725902213986
168,Failed to Converge,0.06282050754642121,0.0016211105989480238,0.02139545780393317
169,Converged,0.0661863992481343,0.00933009286088075,0.024832601363418708
169,Failed to Converge,0.06305137402688718,0.0016135250588970808,0.020198901572093596
170,Converged,0.0755557199448829,0.00473131932883161,0.019232505064464805
170,Failed to Converge,0.06321536606413461,0.0015538863173785477,0.019732497192365854
171,Converged,0.06934153035032732,0.002714018248094888,0.020445880735925834
171,Failed to Converge,0.06351907991342136,8.67462078409351e-4,0.021854315874569
172,Converged,0.067022155890432,0.0028352225707945107,0.023053239877793247
172,Failed to Converge,0.06230722726170207,0.0012972825004749437,0.02300177261166715
173,Converged,0.06641501466487269,0.0057944829052872125,0.021762051997289054
173,Failed to Converge,0.06004492461560713,0.001367464125200326,0.020890108011937178
174,Converged,0.06021071504079735,0.008562852038082765,0.02256905280899224
174,Failed to Converge,0.0706506365303997,0.0010823284075744501,0.023016376122413057
175,Converged,0.06639248839075976,0.004242046197782212,0.023180190573992898
175,Failed to Converge,0.06769813181986963,0.0016458993803702851,0.020082716288996414
176,Converged,0.06897981310131565,0.003909288496973209,0.023238841135862564
176,Failed to Converge,0.06705736960158153,0.002729697886349908,0.02260003284051349
177,Converged,0.06523738881640617,0.003469218923871296,0.022709850242873416
177,Failed to Converge,0.062461915879549766,0.0017015419705028983,0.023775045422809407
178,Converged,0.06436653236784617,0.004502383686479294,0.024500293300503732
178,Failed to Converge,0.06156835431218352,0.0014299273877897015,0.02170398046628671
179,Converged,0.06440056083926592,0.0038064587921582023,0.025739121194322798
179,Failed to Converge,0.06268809575596018,0.0022208116180199465,0.024419780027900174
180,Converged,0.060983383328009635,0.0042600600460691,0.02431904322046366
180,Failed to Converge,0.06461788217417438,0.0023692534580102417,0.0223221416911114
181,Converged,0.05955725400893906,0.002847682379714841,0.027403932124632782
181,Failed to Converge,0.06775734328177295,0.0012814234106145476,0.021266189033379818
182,Converged,0.05882166932466097,0.0021747934077526758,0.02529487963824678
182,Failed to Converge,0.06703296471366345,0.0019282149649054094,0.02061363226078211
183,Converged,0.06388667074249857,0.002661023768003332,0.02807598871094668
183,Failed to Converge,0.06770008725312818,0.0018132862393783053,0.022733335712902397
184,Converged,0.06274866923659392,0.004255353197003473,0.025305230049658588
184,Failed to Converge,0.06749147292990565,0.002634746430794573,0.021959907445250622
185,Converged,0.05907692144147092,0.0059367796013035466,0.02217780955034135
185,Failed to Converge,0.06701702602087442,0.0019811751061812916,0.024006838345135888
186,Converged,0.06841036377432712,0.004225022615483368,0.024204598508881323
186,Failed to Converge,0.06387174987269416,0.0033825529797029083,0.024670387201012948
187,Converged,0.06051495453948737,0.0025473909000428615,0.021557015240111138
187,Failed to Converge,0.06252082146969319,0.004002079982846127,0.024732599605090805
188,Converged,0.058264329449069764,0.00120209061551088,0.0259874511698829
188,Failed to Converge,0.05929977535342577,0.003214142624809278,0.025214760930559268
189,Converged,0.06487840096419553,0.0015335381295489322,0.023451243661918676
189,Failed to Converge,0.06086094227012331,0.0023717386505804562,0.02634121202159277
190,Converged,0.062391768489865204,0.0022099431720505004,0.023218546070894783
190,Failed to Converge,0.06687205100649875,0.0028898536625810898,0.024737554950068266
191,Converged,0.07100279641436545,0.003020000586658948,0.026272538238284807
191,Failed to Converge,0.07231786300056312,0.001907148841907919,0.024273638019197352
192,Converged,0.07806686250315345,0.0013344542076352362,0.02112108548094762
192,Failed to Converge,0.06745677417417459,0.00232703912068921,0.025045360116432228
193,Converged,0.06143505847597695,0.0048174678640866015,0.02214958011436765
193,Failed to Converge,0.06594537764543179,0.002870011775686768,0.024349468360769202
194,Converged,0.06917990109399683,0.0036509244020095657,0.020246786090306806
194,Failed to Converge,0.06848486176595156,0.0028714301535447987,0.021785277628279566
195,Converged,0.07041943543662556,0.0038614725553621047,0.020442073187657755
195,Failed to Converge,0.06999272553394992,0.0023761626340740066,0.02286610933415529
196,Converged,0.06965411290253415,0.0018042250656091175,0.019406702583148513
196,Failed to Converge,0.07128313972352875,0.0020184572908919208,0.02219645801708619
197,Converged,0.06867770404996702,0.00103610564956586,0.017318926590960293
197,Failed to Converge,0.07578643983938836,0.0016778902489036347,0.02470080850671635
198,Converged,0.06988251426523591,0.0025172652973239613,0.020895531734655845
198,Failed to Converge,0.0677595381201938,0.00222163887206341,0.02408676255101043
199,Converged,0.06358712917555799,0.002152121371186949,0.021179338894152924
199,Failed to Converge,0.0708457654291296,0.002546507190138165,0.02506733099885152
200,Converged,0.057670610539865275,0.0023039843650865255,0.021053137859143232
200,Failed to Converge,0.07217746252808357,0.001081068122612671,0.023592588598163218
201,Converged,0.06076448785762373,0.002974987385008561,0.022143564195939568
201,Failed to Converge,0.07192631014892562,0.0023161467783243015,0.021847627421553155
202,Converged,0.06333454892959332,0.0018693456129629544,0.02220500656425855
202,Failed to Converge,0.07292261021662293,0.0022550205553157217,0.02377090014027433
203,Converged,0.06537844642012032,0.001530784255103537,0.016802202033625802
203,Failed to Converge,0.073503756045644,0.0032841322219923294,0.021108487907639882
204,Converged,0.059168856587714494,0.001107132937594101,0.018262921951968387
204,Failed to Converge,0.07057866313048977,0.001386531494536421,0.02033861027685971
205,Converged,0.06290944905634503,0.002541456127802681,0.02125321631263853
205,Failed to Converge,0.0682977044502359,0.0018379594219153042,0.020231228488863943
206,Converged,0.063481068599396,0.004677453044887226,0.018177979286717078
206,Failed to Converge,0.07420434649906542,0.002309012350545613,0.02263784559235226
207,Converged,0.06327092913176387,0.0011660891987883958,0.019805721743467487
207,Failed to Converge,0.07565137149868946,0.0015581352698826939,0.02330611523235991
208,Converged,0.056277079005872546,0.0018836336440259667,0.019644192583678256
208,Failed to Converge,0.074676718464524,0.002296131977801398,0.022303162665601207
209,Converged,0.055474706219674604,0.00137335774202006,0.01791474341575438
209,Failed to Converge,0.0701444116110881,5.638498294686543e-4,0.022087608779018216
210,Converged,0.05297887280182048,0.0018845081990213385,0.014612741130154152
210,Failed to Converge,0.07147702621128801,9.415377957060218e-4,0.022518504855561228
211,Converged,0.04966049404411248,0.005902930667100761,0.015440473773088551
211,Failed to Converge,0.07070151034266606,0.001275776867026381,0.020870529816591418
212,Converged,0.05398699245637781,0.0034692392974585875,0.020618331385500094
212,Failed to Converge,0.07166461408009733,0.0020122858870024844,0.020280502769310753
213,Converged,0.051608835096575205,0.007396822967081357,0.021629585313744044
213,Failed to Converge,0.07312588079963138,0.0014208919476512538,0.02143628898329695
214,Converged,0.05634496682805581,0.0038481308524788986,0.02556717153318625
214,Failed to Converge,0.07637440777168508,0.002011604220911838,0.024079538262694565
215,Converged,0.05579953502840261,0.0040171342083092105,0.02521300526312916
215,Failed to Converge,0.0758760587937214,0.002539963605972162,0.023349807261762293
216,Converged,0.05319726139614416,0.003484936894978722,0.027961135158078146
216,Failed to Converge,0.07878752426453242,0.001475488743751451,0.023626881130615597
217,Converged,0.05420113748924661,8.613997364478502e-4,0.022088038785032557
217,Failed to Converge,0.07805281011042299,0.00223645993825426,0.02382365320665427
218,Converged,0.05861043519867884,0.001198106729652572,0.01888709844875365
218,Failed to Converge,0.08005785922013596,0.0018562297705946441,0.02343512638950467
219,Converged,0.05110616589419517,0.002278078710122899,0.021029789378991866
219,Failed to Converge,0.07851470029408371,0.0026110922711265277,0.024370844248194704
220,Converged,0.050660286301631205,0.003291746709983589,0.02555899398443857
220,Failed to Converge,0.08230682011629586,0.004133381035526327,0.025143777169436225
221,Converged,0.052030679772225384,0.002064458382664722,0.0241866173390883
221,Failed to Converge,0.0842984107924462,0.0037334205533746875,0.025935664896740315
222,Converged,0.059563699009891516,0.0012727378104275193,0.024984542859717324
222,Failed to Converge,0.08145442077535126,0.0022003489138278137,0.026043841614049976
223,Converged,0.061314771033138676,4.1839041184705866e-4,0.024765515779081503
223,Failed to Converge,0.07765668163496173,0.0024142252724812813,0.026235371739369684
224,Converged,0.0667722176485927,0.0010094173370971812,0.02413289451706409
224,Failed to Converge,0.07815332413661,0.0022093397556889344,0.024918425218954442
225,Converged,0.05627375534165224,7.188548511566134e-4,0.023880399478736998
225,Failed to Converge,0.08469394542046353,0.0023612765564981235,0.0248531585508878
226,Converged,0.055698687801528056,0.0018369281930808968,0.019668826021714672
226,Failed to Converge,0.08060648994958271,0.0025896653159781205,0.025407274948874986
227,Converged,0.059481112805196634,0.0014586024154029766,0.020123972436979727
227,Failed to Converge,0.07920821167754523,0.002863104714980147,0.02453816949877695
228,Converged,0.061242054470526996,0.004028380642408378,0.022042584189175055
228,Failed to Converge,0.08289292539741817,0.003843970276293674,0.024541436063451612
229,Converged,0.05736963799392399,0.002798723115196598,0.021650389985732765
229,Failed to Converge,0.08123169559050394,0.0018388910387898826,0.024644356192787285
230,Converged,0.05659650693425105,0.0035981272883772153,0.02158974524525082
230,Failed to Converge,0.08156780158548746,0.0033195297284809378,0.025077874828977116
231,Converged,0.06101453535808757,0.0028743607029059126,0.02160643148422146
231,Failed to Converge,0.07438325770681069,0.004139271876132644,0.025339616226522477
232,Converged,0.05838016698731257,0.0024842621229746622,0.019590765691693924
232,Failed to Converge,0.07288624981300146,0.0035358325000549667,0.026693489803770717
233,Converged,0.0552367472261234,0.004783898089619945,0.020840165711091044
233,Failed to Converge,0.07130805854980225,0.004111505386004729,0.025303223662466706
234,Converged,0.06470654948462845,0.003679981236929795,0.019491061613445423
234,Failed to Converge,0.07339198805395072,0.0034107645223563562,0.024185397058396042
235,Converged,0.06089118156402623,0.0030525630947502644,0.021463875788701632
235,Failed to Converge,0.07544940828750617,0.0032306330450610835,0.023092927309387737
236,Converged,0.06409389462336075,0.0038411769471974745,0.019095151638765996
236,Failed to Converge,0.07807832868774905,0.0028260552140620147,0.022475725679962734
237,Converged,0.06027715901413734,0.005357201806264093,0.020731587475367415
237,Failed to Converge,0.07367724466001059,0.0034980210757468554,0.022391386565078837
238,Converged,0.062221700687470426,0.005200509829619884,0.022172523860719953
238,Failed to Converge,0.07472266975966955,0.00226080424370415,0.02250454593513796
239,Converged,0.05277051859562065,0.0045139195055486775,0.023219320518880066
239,Failed to Converge,0.0754594485110365,0.001880530548753603,0.022612608574131284
240,Converged,0.05179487429554215,0.004226013238772085,0.026239457062249984
240,Failed to Converge,0.07037868378099904,0.0013944484590536082,0.022234512829538665
241,Converged,0.059315023458306186,0.006584640155209138,0.024580582212705468
241,Failed to Converge,0.0710291475192362,0.002481131433209845,0.02273354967324828
242,Converged,0.05304518594694041,0.00558873281088582,0.025038040456645885
242,Failed to Converge,0.07221145569127324,0.0026546032743520248,0.022552949116037974
243,Converged,0.05037301098942546,0.001162241962224344,0.024866901452275415
243,Failed to Converge,0.07289309768966441,0.0014225558430160988,0.023256219461919622
244,Converged,0.05099337213356946,0.007780558267570085,0.025028743223504207
244,Failed to Converge,0.07195664489668435,0.001766959989168435,0.02194351195045218
245,Converged,0.05739361153518698,0.005703053328828438,0.02556414459576372
245,Failed to Converge,0.07007273321227801,0.0024297460003254857,0.02210281304539482
246,Converged,0.06027319213504553,0.0014405792292085213,0.024492858549810054
246,Failed to Converge,0.08136279497791067,0.0015796548541979823,0.02019905054334837
247,Converged,0.056013311604989846,0.002963613900333585,0.023474533601219982
247,Failed to Converge,0.08197993253908965,0.0019156688478052838,0.019917918843245133
248,Converged,0.06350744202190602,0.0024528283874163588,0.026237318326310433
248,Failed to Converge,0.07099784557556375,0.0018684346862968583,0.01893884468529978
249,Converged,0.07429864171252581,0.003409706714098145,0.02520094876025939
249,Failed to Converge,0.07058039454848986,0.002306885188907926,0.020209627861329182
250,Converged,0.06915087468105431,0.002307651865229657,0.0242934955876673
250,Failed to Converge,0.0712962231367122,0.0020243931947405854,0.019696603429722653
251,Converged,0.07137463717382476,0.0054326973932728485,0.022100537842188663
251,Failed to Converge,0.07088897091814995,0.0023172683229582304,0.018910293835967675
252,Converged,0.06556678745142139,0.0037088075011983547,0.02649813222943332
252,Failed to Converge,0.07141471564515639,0.0022540996746163717,0.017242604466799774
253,Converged,0.05452664752900312,0.005494491719917024,0.025119087980284453
253,Failed to Converge,0.06916974736964052,0.0011952380535504524,0.01667990540024528
254,Converged,0.06160178119152878,0.007741252783555116,0.026401124815317402
254,Failed to Converge,0.07289688342973459,0.0016256591577225408,0.0178648834942964
255,Converged,0.06552080448325605,0.005169378359040979,0.023932574381513534
255,Failed to Converge,0.06986667017799712,9.609158670152261e-4,0.017956873305294222
256,Converged,0.06315142330820339,0.005484892706619442,0.021882835443438983
256,Failed to Converge,0.07323963896073082,0.0014145006568542983,0.018453471944527355
257,Converged,0.07513483699535323,0.00660448730051084,0.020765576276786435
257,Failed to Converge,0.07375538873296858,0.0014907759666017274,0.020229633921406896
258,Converged,0.07317875628720699,0.004201740022704944,0.020548275691728048
258,Failed to Converge,0.07457937753801377,0.0018773491600237574,0.02130884757937486
259,Converged,0.07260422856223539,0.001539446516247905,0.0220895378983998
259,Failed to Converge,0.0756442282726765,0.0024619829594977162,0.020397409247193403
260,Converged,0.06927893801266725,0.0034286000834714138,0.021838752948988953
260,Failed to Converge,0.07859803280884801,0.0016527840030206439,0.020968025028802316
261,Converged,0.06588147765742855,0.002721565537307504,0.02902629103724544
261,Failed to Converge,0.07645488690984274,0.001385807252433053,0.02078917616424817
262,Converged,0.05946250345833706,0.00268458514388323,0.022332191166987682
262,Failed to Converge,0.08071246610463632,0.002132962487468169,0.021074095402868365
263,Converged,0.06163449313404462,0.002828540420343634,0.020780301508034598
263,Failed to Converge,0.0813347412750374,0.0011032438219996353,0.018962280684790046
264,Converged,0.061507326220441624,0.0021690792382869596,0.021060342156714207
264,Failed to Converge,0.08151914874126305,9.896104913567356e-4,0.02026188632492073
265,Converged,0.06524134379705342,0.0033859434875988625,0.023241388632029764
265,Failed to Converge,0.07613956185354412,0.0027604575417815897,0.02094196861488975
266,Converged,0.06319509161018755,0.00350546689579427,0.019703869140740116
266,Failed to Converge,0.07968669361807618,0.0021367932752638418,0.021470476464796294
267,Converged,0.0594339763929711,0.00585193542580527,0.02196224148485264
267,Failed to Converge,0.08272126995306445,0.0016191217280011707,0.021111427863528855
268,Converged,0.05950328551024271,0.0012944223081669706,0.021326583011432122
268,Failed to Converge,0.07510783302159735,0.0029126957182171614,0.02260183484909933
269,Converged,0.056955999072318575,5.651462954221915e-4,0.019318041810837322
269,Failed to Converge,0.07697646558093871,0.0011851796962086358,0.02194729970467317
270,Converged,0.05281018441373489,0.001257016668270739,0.02155076833060434
270,Failed to Converge,0.073605096884133,0.002448883844069366,0.021813552100768914
271,Converged,0.06708831745741226,0.002687548736135946,0.019518772546071636
271,Failed to Converge,0.0711438720589573,0.0014231343871694857,0.022192520920149894
272,Converged,0.060718362694999785,0.001727151649043543,0.02226706247535727
272,Failed to Converge,0.07195706369784396,9.658432311879593e-4,0.02332987083950061
273,Converged,0.05361950379660153,0.0011868667298205265,0.021448711934275246
273,Failed to Converge,0.08573292950280431,0.0020679825385283143,0.022167253107230743
274,Converged,0.05336221043054436,7.21167868998366e-4,0.019575877990608184
274,Failed to Converge,0.07564033829300451,0.0026855647379426762,0.021437022965551937
275,Converged,0.05707986364935931,0.003262406951055577,0.01815733803726384
275,Failed to Converge,0.09803306540652304,0.0019705139578525353,0.020919577720768592
276,Converged,0.053903977483955534,0.0020309532170851297,0.016995217335566647
276,Failed to Converge,0.07345661809828848,0.0018061241185765658,0.022026292702620784
277,Converged,0.06625298994757281,0.004455170137010128,0.016532428555102067
277,Failed to Converge,0.06843006840684387,0.0017989258965251742,0.021792461798356682
278,Converged,0.07387846647794076,0.0023544815199089833,0.01454519175036528
278,Failed to Converge,0.07030389375265216,0.0022995601766170604,0.021106802245410075
279,Converged,0.06875863325585023,0.004575778986368136,0.015119454164877321
279,Failed to Converge,0.06911005169660205,0.001242123019355126,0.020862713337958992
280,Converged,0.06074454775432312,0.002611125118347456,0.014368710256193185
280,Failed to Converge,0.07320469501329983,5.918224262000933e-4,0.022092380934060105
281,Converged,0.05669903249403144,9.176960027000064e-4,0.014345299848869404
281,Failed to Converge,0.07094693546937014,0.001404367157801071,0.023338218215781456
282,Converged,0.07650520445624899,0.002997962300289157,0.015488137183684175
282,Failed to Converge,0.06796666633788478,0.001531387215868144,0.023543119690363108
283,Converged,0.06410960676770652,0.0037091423316132164,0.019200676773921434
283,Failed to Converge,0.07147961183546274,0.0013259129794430011,0.02315052416133201
284,Converged,0.05891645150184443,0.0028650150681455025,0.0188973271293306
284,Failed to Converge,0.07236682131662292,0.0022950681671405496,0.02298308367706939
285,Converged,0.05673525558308402,0.004021876723199096,0.01721375325653305
285,Failed to Converge,0.07365327744665172,0.00154701812231067,0.019710809453407682
286,Converged,0.05912008213782026,0.0026777235541954225,0.015912706943015775
286,Failed to Converge,0.07038715144782456,0.0024003983289293896,0.020455052084623105
287,Converged,0.055839412238367477,0.0016123689700784961,0.01698395658199165
287,Failed to Converge,0.069494304076899,0.0021613271781595307,0.0188407467586692
288,Converged,0.05232280234720469,0.0013888586337550144,0.020680133619742955
288,Failed to Converge,0.07370374460854939,0.0014211357465837508,0.018881589052649216
289,Converged,0.058587949206336865,0.0032321715372555025,0.019231011825240917
289,Failed to Converge,0.06863289480911682,0.0019226148657487158,0.020145139009606572
290,Converged,0.05830324534190983,0.002119262761856418,0.020390400194874564
290,Failed to Converge,0.07445046762985595,0.0035395046957115064,0.020567938666023113
291,Converged,0.06636877321150939,0.003032495516373996,0.021978801641038232
291,Failed to Converge,0.07709190141456362,8.294903566494733e-4,0.020782360887832727
292,Converged,0.06351673116363779,0.0038307870946550134,0.025074963550596237
292,Failed to Converge,0.08203734138814761,0.0033949737060693947,0.020076994294162973
293,Converged,0.05987990282763398,0.002573691073509628,0.028216782071318426
293,Failed to Converge,0.08127832504194361,0.0027401968602523813,0.022288747299844758
294,Converged,0.06585133950412447,0.002871821516854818,0.02595041734559452
294,Failed to Converge,0.07639934367238606,0.003828467706067129,0.02452573387823887
295,Converged,0.06530737680631124,0.002781411599002822,0.026316986637422053
295,Failed to Converge,0.07973109240214502,0.003514129867794728,0.024255024077430472
296,Converged,0.06626923126912562,0.0016774638697071261,0.02706825905584532
296,Failed to Converge,0.08111120810620007,0.0032774718173993536,0.02423755534002063
297,Converged,0.08323634966176238,0.002074273773655064,0.023056039488296938
297,Failed to Converge,0.08194627290316714,0.0025845746627421408,0.024848903020476633
298,Converged,0.08777624516007931,0.002352680794497209,0.02262709205575346
298,Failed to Converge,0.08153635779773048,0.002011651220965235,0.023964721962114924
299,Converged,0.08675515002194464,0.004972117939741123,0.020924422019758845
299,Failed to Converge,0.08397425247127227,0.002843965669951192,0.023618454512035703
300,Converged,0.09242819162939295,0.002840683491196293,0.021997558112288654
300,Failed to Converge,0.0750694853821929,0.0035784094897011688,0.025202835708922906
301,Converged,0.07982489150801021,0.0034376081661035007,0.020070387579037206
301,Failed to Converge,0.07283197909520982,0.005465719309354176,0.024741326319892017
302,Converged,0.07699195205159548,0.002952043370491475,0.02432263165411735
302,Failed to Converge,0.07281070373038095,0.00506067568141016,0.023458976615383292
303,Converged,0.08068949612559713,0.002448280393623132,0.021932253754095674
303,Failed to Converge,0.06841564496995285,0.002780353655195084,0.02499465818991572
304,Converged,0.07579274108327531,0.0026354962763501973,0.022250190330868076
304,Failed to Converge,0.06868624900558352,0.0030476031257267748,0.023862431373770813
305,Converged,0.07852075473027023,0.0040027880636302575,0.025376461874312195
305,Failed to Converge,0.06863188486079415,0.004049188777354972,0.02513453083932867
306,Converged,0.08076137927002464,0.0018808874775479714,0.026170433633106015
306,Failed to Converge,0.07387437987607266,0.0019893400518914773,0.024668986193143227
307,Converged,0.07570765589999578,0.003725813428091686,0.025515947177052772
307,Failed to Converge,0.06959050132077962,0.0016485391182811094,0.0236484483787731
308,Converged,0.0768875773035026,0.0013059931156034251,0.025476351672447793
308,Failed to Converge,0.07246075742064563,0.0016116831116886339,0.023456203266754336
309,Converged,0.07418620446351967,0.001485312079423844,0.023361778413101927
309,Failed to Converge,0.07117201340335151,0.003223825581064924,0.02523605284301896
310,Converged,0.07396112692053958,0.004496584150940495,0.02248976034502799
310,Failed to Converge,0.0695242945838487,0.004192870445887314,0.024819486379735294
311,Converged,0.07702382422797077,0.0017038744400798519,0.025243879303228037
311,Failed to Converge,0.07711587239794798,0.0044082758473732615,0.023898355304305067
312,Converged,0.07197362337138294,7.967689679305512e-4,0.024252553813980556
312,Failed to Converge,0.0803810634383612,0.0035941146541405146,0.024348725777588523
313,Converged,0.07149507208330924,0.002022047716327409,0.02502405581768898
313,Failed to Converge,0.070676641892959,0.005107989611680835,0.023651745568270235
314,Converged,0.06612352354205545,0.0037267096463278657,0.027204578395185613
314,Failed to Converge,0.06735949262276182,0.004092928763351298,0.02621791939247185
315,Converged,0.06611292208583096,0.0020207713805211057,0.02381898054628684
315,Failed to Converge,0.06607659240824476,0.0012847905714631455,0.02615535666670589
316,Converged,0.06727030655727992,0.0026932429250191366,0.020343321026560474
316,Failed to Converge,0.0700353931828477,0.004730670051579779,0.026089425188739905
317,Converged,0.06659048976899337,7.75184971777437e-4,0.020387545718729062
317,Failed to Converge,0.06514667742970853,0.004563875851550796,0.025192977349443653
318,Converged,0.07597329064547051,8.875958628670958e-4,0.019518098584804404
318,Failed to Converge,0.06543521589361828,0.005297888761324698,0.02514498842814552
319,Converged,0.06862463390599574,0.0017648673410500901,0.022129019004985213
319,Failed to Converge,0.07023759248995681,0.00564865801237676,0.024651417531168486
320,Converged,0.07279155867906906,0.003704672604403254,0.0224149202407644
320,Failed to Converge,0.07357126165762667,0.0035188605587694872,0.025956776313886522
321,Converged,0.07499551722251031,0.0014560460189056215,0.022428213975823112
321,Failed to Converge,0.07538316162255937,0.0025790592845934576,0.024425886575321288
322,Converged,0.07198689755379699,0.0020118410433440296,0.024474452241617595
322,Failed to Converge,0.07254186591366682,0.0032320398281302748,0.025403390595955866
323,Converged,0.0822972364101706,0.0028857876064028766,0.023883679138653784
323,Failed to Converge,0.06988751424936485,0.002544821634042082,0.022681873684663848
324,Converged,0.08831157286499336,0.0011816545800453831,0.02055099146687496
324,Failed to Converge,0.0650040417808927,0.0016313924847357096,0.0216832895324126
325,Converged,0.08747759190320728,0.004420873803949958,0.018431898112342283
325,Failed to Converge,0.06119019357257843,0.0020824178461079034,0.022465215472171764
326,Converged,0.07517076405675925,0.0029912769594505817,0.016892246088638277
326,Failed to Converge,0.0634030604004155,0.0016890653990260037,0.02192576457862465
327,Converged,0.07740956812747779,8.927525662805919e-4,0.019109805176517954
327,Failed to Converge,0.06099439960234455,0.0015574486238862336,0.024175586619481403
328,Converged,0.06433141656303766,0.002523169706878729,0.01980321275768266
328,Failed to Converge,0.0641915336736377,0.0014154871489926557,0.022900450585141077
329,Converged,0.0631756791453529,0.004444317073744818,0.020742391782786456
329,Failed to Converge,0.06996759904716898,0.0031315057547029136,0.024167217655457363
330,Converged,0.06762593457606769,0.002982363515052368,0.02535030948052231
330,Failed to Converge,0.06900405957969986,0.004826713582817481,0.024970190955493493
331,Converged,0.06194711058873873,0.005651939168901367,0.02708313767231393
331,Failed to Converge,0.06924938652480654,0.0037376180541354373,0.02500300233726175
332,Converged,0.06644779772848242,8.172381050830632e-4,0.021453487222829578
332,Failed to Converge,0.0640999365779251,0.0026542523876153467,0.02474453931900896
333,Converged,0.06385539430112842,0.004381768222115272,0.028116220854618214
333,Failed to Converge,0.065188889474251,0.0025733240177326926,0.025222595317477912
334,Converged,0.06179613211254022,0.004288993444509393,0.025161958337891484
334,Failed to Converge,0.06461088603783963,0.002539643343743066,0.024289362237998657
335,Converged,0.07084956764791646,0.004123535716691418,0.024902203741876332
335,Failed to Converge,0.06386579757576775,0.0020859272480633186,0.02417892253443378
336,Converged,0.07407136542096744,0.001785301857349105,0.020167734165339478
336,Failed to Converge,0.06518814807668144,0.0029848454699647193,0.02468644938141741
337,Converged,0.06659205882236297,0.0011026428875251415,0.022503100095246933
337,Failed to Converge,0.06490390310494876,0.0014305733261304918,0.023112136105642136
338,Converged,0.06165579981253673,0.0026584319958782836,0.02437729033225224
338,Failed to Converge,0.06328534478128485,0.0015551378729007934,0.02375948144782377
339,Converged,0.0710253198938433,0.002156621887507971,0.02714148941303106
339,Failed to Converge,0.06354262159902088,0.0014964079691003357,0.024232687525564994
340,Converged,0.06765576361661971,0.002670628264557348,0.025876604731364515
340,Failed to Converge,0.0669716289760707,0.002257600093604573,0.02498387573906561
341,Converged,0.07495085313947278,0.001561341825885657,0.027731472188020224
341,Failed to Converge,0.06666003519033878,0.002653959847900253,0.026098479133126132
342,Converged,0.06420169702029199,0.003381666320220811,0.02693042953759308
342,Failed to Converge,0.07169166551723953,0.0019146168184793312,0.02443784409863065
343,Converged,0.06345870657345895,0.00341658481730102,0.026348586545652176
343,Failed to Converge,0.0728395988146216,0.0023724763377461636,0.025880671165190973
344,Converged,0.0629778906035941,0.0019040042959339502,0.0208835191022963
344,Failed to Converge,0.07518232214164886,0.0013291818360563203,0.022677198156424352
345,Converged,0.06424708649604512,0.0011270946976072028,0.022225042811494254
345,Failed to Converge,0.07791717765742764,0.0023413620705938173,0.023266503827675367
346,Converged,0.05804664319432436,0.001965196843808006,0.027827782635585465
346,Failed to Converge,0.08028871189259656,0.0015189872343425448,0.025381610528387836
347,Converged,0.06058325648988405,0.003720679060967339,0.024313046851255606
347,Failed to Converge,0.07428346418099381,0.0019014303017021914,0.024248915500112607
348,Converged,0.06086463283911389,0.005515906687526254,0.027360592036209483
348,Failed to Converge,0.07241703871950697,0.002200653919808362,0.02236070438959485
349,Converged,0.05652842049983895,0.0031641606820566152,0.0223406980490541
349,Failed to Converge,0.06893082315777564,0.001625452354328383,0.023061360088963864
350,Converged,0.0628390464575321,0.0014049199933533472,0.020823788401038178
350,Failed to Converge,0.06996364395581409,0.0022458772582745158,0.023048661863261863
351,Converged,0.061894164768668866,0.0012167552747867402,0.017687081315584552
351,Failed to Converge,0.07363701744397295,0.0021561291628349635,0.02321834057817797
352,Converged,0.05821214761978218,0.002451408086291292,0.022919933131268645
352,Failed to Converge,0.07516628723858003,0.003167745707642057,0.021535826451898915
353,Converged,0.06004476569677462,0.0038734960207307337,0.022773763337139874
353,Failed to Converge,0.07314736471755531,0.001044759186571139,0.023376991458811447
354,Converged,0.06503626279125689,0.0023983826666133566,0.021447029031289706
354,Failed to Converge,0.07249489977734876,0.0012255914765676819,0.023633620674669408
355,Converged,0.06906461284174926,0.0050696785520873665,0.024447820057003695
355,Failed to Converge,0.07167466575377834,0.0024408421686089206,0.022124588030122874
356,Converged,0.055296312071450075,0.0025182037716557455,0.025914321920549144
356,Failed to Converge,0.07931261678713089,0.0017579345096290547,0.021210878770392502
357,Converged,0.06268845303766363,0.0036071325195060136,0.023752153236260405
357,Failed to Converge,0.07607671025395689,0.001183390650592033,0.02322870492409545
358,Converged,0.06141671794955855,0.004287924588370492,0.02389625320128191
358,Failed to Converge,0.07664815440980757,0.0027386068697905675,0.025557550966326323
359,Converged,0.06574357396598474,0.006530726625373263,0.024795254548456314
359,Failed to Converge,0.07825542412504959,0.001914335160640731,0.02334315661139239
360,Converged,0.07108572047863088,0.004587154800423675,0.021457121016995796
360,Failed to Converge,0.07219296543820697,0.002325633077550979,0.024764297679439967
361,Converged,0.05868105582574416,0.0023030943770429527,0.025823616919036542
361,Failed to Converge,0.07143573152973076,0.002289413888236124,0.024941672491464877
362,Converged,0.05890831175158594,0.00107649221974008,0.02501282079150094
362,Failed to Converge,0.07279160887279135,0.001768950996591034,0.023431436417370447
363,Converged,0.06088120598264454,0.0037724447853378336,0.022564585491266647
363,Failed to Converge,0.07445710338972923,0.0020367788048944054,0.024622248106432577
364,Converged,0.053785821154152924,0.0014098612939677877,0.02417999424475073
364,Failed to Converge,0.07525633424921738,0.003404228230849581,0.024019505404919206
365,Converged,0.059011109711036465,0.003938476081947034,0.024839934433917413
365,Failed to Converge,0.07393752599564299,0.0022655285464476655,0.024792051124105874
366,Converged,0.06284441237262614,0.007541693016849008,0.024845365949391532
366,Failed to Converge,0.07246787146336808,0.002499033497622775,0.023963245252485606
367,Converged,0.060527168492979275,0.00618290040381012,0.025533234466502464
367,Failed to Converge,0.07546168613046034,0.002837020759626627,0.02330592490541859
368,Converged,0.06014170872696527,0.007505313264428599,0.02846184711217944
368,Failed to Converge,0.07788780456331294,0.0020485136394180654,0.025492785125804662
369,Converged,0.06366999669773962,0.003021695575698135,0.026535741855877537
369,Failed to Converge,0.07606633514975984,0.0037975334818123392,0.025291185697500235
370,Converged,0.06428347363057135,0.00560618567875385,0.026245706758215963
370,Failed to Converge,0.07721378495093595,0.002053187209854481,0.02600397436060578
371,Converged,0.06952106691802953,0.004576689259975145,0.026915393728866966
371,Failed to Converge,0.07747696676114205,0.0034011906702506537,0.0248738304078524
372,Converged,0.07472828007035247,0.005617632135270678,0.021582114430190938
372,Failed to Converge,0.07128666251325198,0.002121183829332291,0.024470669043950677
373,Converged,0.07038750074585597,0.0021333996040332386,0.025108765937544193
373,Failed to Converge,0.07824803213728253,0.0028470518512726914,0.024525994580188164
374,Converged,0.07277528383971132,0.002156698073230917,0.02563297505298944
374,Failed to Converge,0.07914474421632353,0.002389246721292713,0.023802695677884154
375,Converged,0.08126779638694324,0.002519510818519894,0.026218432309475993
375,Failed to Converge,0.07369456155048595,0.0011552243008801167,0.0229847957293903
376,Converged,0.08066008948585966,0.002892382265908805,0.026883200525013015
376,Failed to Converge,0.07762069361146241,0.0020815070786162114,0.022501418241586545
377,Converged,0.07896348158582432,0.0010423727186254683,0.028035943082989477
377,Failed to Converge,0.0765971517206713,0.003373215947700109,0.022161421065516173
378,Converged,0.08008736630163948,0.001516838436100934,0.027002676873742314
378,Failed to Converge,0.06909183335399115,0.0028522140211547286,0.021570550878808978
379,Converged,0.08101994624432743,0.004802853988361699,0.028434559058769023
379,Failed to Converge,0.07389177262260803,0.0016463698865643542,0.02190451040204353
380,Converged,0.08107409661202654,0.004829687981965311,0.026220569624485095
380,Failed to Converge,0.0709160429624823,0.0019810475923500983,0.02164600656619182
381,Converged,0.07606038808206614,0.002489196214800011,0.027415344403259455
381,Failed to Converge,0.07402080407732553,0.002989545987371481,0.02202454172835872
382,Converged,0.08020463744314374,0.005542913519340323,0.02743763865759547
382,Failed to Converge,0.07535180360939704,0.0021449578935400847,0.024250266632192957
383,Converged,0.07009003636703298,0.0011839499120198805,0.02869306035939896
383,Failed to Converge,0.07343949693278361,0.0015563941154728006,0.0229635655457187
384,Converged,0.08177385546235202,0.004313974611648721,0.028733370498147046
384,Failed to Converge,0.06764083714982612,8.570952346359996e-4,0.021553695268987344
385,Converged,0.07189859871099086,0.004346284617988274,0.021189507267831573
385,Failed to Converge,0.06999439675367553,0.0010697070424189352,0.022278765896624895
386,Converged,0.07511049917660113,0.0033399745289496375,0.022595075268112705
386,Failed to Converge,0.06313230208444144,0.0018410624903550039,0.023671791253504798
387,Converged,0.07271039314402813,0.0033028298101489785,0.02590435454724621
387,Failed to Converge,0.06666572732906924,0.002156028509708386,0.02339109716639398
388,Converged,0.07527193263863723,0.0045354682984934305,0.025902649270987482
388,Failed to Converge,0.06801824567339987,0.002666012783262066,0.02291610036735288
389,Converged,0.07352158501761348,0.0015435629324008584,0.028052285925744696
389,Failed to Converge,0.07015189175872147,0.002457335802006586,0.023223133714843622
390,Converged,0.07970052144116954,0.004047258095595832,0.026016260039316112
390,Failed to Converge,0.07273806125534509,0.002046953106544661,0.022850443850005082
391,Converged,0.06896708814737154,0.0050717507309215515,0.02548696440316109
391,Failed to Converge,0.07349522030328225,0.0017992061989553804,0.02320396225636042
392,Converged,0.06377201573370178,0.0041417397247025785,0.030883249354656778
392,Failed to Converge,0.07373540019563884,0.0024738566727984567,0.022877978963983615
393,Converged,0.06233779955458472,0.004173857779210829,0.03269563873450634
393,Failed to Converge,0.07344461667393347,0.002680883071439915,0.022570739891574917
394,Converged,0.06684994796454255,0.003333063960332812,0.033999016862169607
394,Failed to Converge,0.07013433000051238,0.0026794675164993303,0.023126836402563446
395,Converged,0.06740458498055084,0.0014686858374500546,0.03150688916906996
395,Failed to Converge,0.06382864482106745,0.0027266011018214314,0.023441912301113393
396,Converged,0.06687951940596679,0.0022889638835947522,0.032219304802875416
396,Failed to Converge,0.06801243907399779,0.0033931284371293852,0.024907582067350928
397,Converged,0.06231889111798845,0.0021756213455006944,0.030982501681570192
397,Failed to Converge,0.06415742591240095,0.002517731385643717,0.0241100437177757
398,Converged,0.07325052080685027,0.002885770392378408,0.03019322878282557
398,Failed to Converge,0.06111137954677787,0.00341867520115135,0.024420704474543725
399,Converged,0.08344423544669693,0.0027696662886419606,0.027130698995732595
399,Failed to Converge,0.05894282915537078,0.004116305056600764,0.023232348322547676
400,Converged,0.07669763800385045,0.0021142157302807604,0.027269450875988584
400,Failed to Converge,0.062224062337639136,0.002041316256473993,0.0235400507269038
401,Converged,0.06751612514709296,0.0066126316640020815,0.026958953006830044
401,Failed to Converge,0.0647232523543031,0.001352643518957647,0.021748915088635624
402,Converged,0.06765064095908963,0.009881062273869153,0.030010268805300347
402,Failed to Converge,0.06932182773421337,0.002267425006799728,0.02215048140057614
403,Converged,0.06320161419091698,0.008606068505933002,0.030280581950347843
403,Failed to Converge,0.06625170575215349,0.0017652164653743521,0.021410198769386508
404,Converged,0.05861401596255515,0.007052387034034077,0.030540643357869976
404,Failed to Converge,0.06528850048965336,0.0031795478794690267,0.02104288990313943
405,Converged,0.06887766677336482,0.007952166081714554,0.026855833085204353
405,Failed to Converge,0.0633732720367895,0.0033697315084303156,0.02103066653151435
406,Converged,0.07757706664564416,0.00310990536345919,0.024282417433146603
406,Failed to Converge,0.062365625042336836,0.0026951683856013594,0.021745083401781502
407,Converged,0.06603411529193257,0.002572248280422609,0.026745001417590928
407,Failed to Converge,0.06417886070359094,0.001525881121409105,0.021657857289581618
408,Converged,0.06329769884721212,0.0031873963722473973,0.02601852357927663
408,Failed to Converge,0.06487684280788536,0.0012089941826872758,0.020521545199815614
409,Converged,0.0648747850568901,0.0010413742870735126,0.030313333223029815
409,Failed to Converge,0.06894486371026501,0.0027480679509218776,0.020778189154759243
410,Converged,0.07108449285018671,0.001672428835263218,0.02997905029711581
410,Failed to Converge,0.06075762044312072,0.0024852307349218722,0.02043840087902403
411,Converged,0.0788910024682957,0.0038481087009975302,0.029846098119627934
411,Failed to Converge,0.0625436101249932,0.0018906265421503048,0.01876737263936757
412,Converged,0.07526941966099253,0.0021701708825462847,0.028472918737710573
412,Failed to Converge,0.06531424439728901,0.0011548721408183892,0.019309959759263355
413,Converged,0.07410738408184095,0.002021367879196164,0.02351426824366128
413,Failed to Converge,0.06427437936647455,0.00322678781159877,0.02035387085705491
414,Converged,0.07163805233375672,0.00436258317100224,0.024617482045681913
414,Failed to Converge,0.06411407967087046,0.002556458738663218,0.02185971609905469
415,Converged,0.07177369082363728,0.003916607827267899,0.026262893569316888
415,Failed to Converge,0.06661117289526157,0.002590368297909905,0.02186223737003632
416,Converged,0.07036714670916054,0.004655562562713628,0.023154865267174703
416,Failed to Converge,0.06141191842947712,0.002209404040951642,0.02138044664028647
417,Converged,0.07259994521716531,0.003349723376635913,0.02456424634768837
417,Failed to Converge,0.06471164217012752,0.0023620992752894066,0.020325053001162566
418,Converged,0.08444375345644718,0.0024346648039142212,0.02395564467137705
418,Failed to Converge,0.06381441284352599,0.002060545281401856,0.02069793288569218
419,Converged,0.07324540844578743,8.485619832704762e-4,0.02355403788975105
419,Failed to Converge,0.0625368700860777,0.0026736252415176295,0.019593888913643484
420,Converged,0.07649028003171066,0.002171546041667111,0.026999948726900383
420,Failed to Converge,0.0632462836606491,0.003070176409292768,0.01870188861839077
421,Converged,0.05927113170887504,0.002050441378229188,0.024980654009399084
421,Failed to Converge,0.0605948271325247,0.0023612955175210124,0.018993762486436243
422,Converged,0.05748868398749424,0.0022671242888226226,0.02437290180067788
422,Failed to Converge,0.05976809573502704,0.002156162333494274,0.019950821774395944
423,Converged,0.061841183655439974,0.004143645128126152,0.023124079144813695
423,Failed to Converge,0.06143864160731585,0.0011690323714191799,0.021412311573500334
424,Converged,0.05906051738501625,0.007021175572970021,0.024074969703450654
424,Failed to Converge,0.06148935053275018,0.0021590500690838155,0.019953711938323494
425,Converged,0.06772366894706677,0.0015089238187561969,0.019621170645706214
425,Failed to Converge,0.06645424456695086,0.0019354213559531594,0.020242594026592602
426,Converged,0.06812628456891869,0.0027569761563100157,0.01804881985129083
426,Failed to Converge,0.0691987441438564,0.001667458912668638,0.020006969733486597
427,Converged,0.06392987939984453,0.003415373505052139,0.019517507142622514
427,Failed to Converge,0.06161231425240524,0.0015686925744682347,0.021212092023797584
428,Converged,0.059985324203543154,0.004129890637266784,0.019259045918785037
428,Failed to Converge,0.06312471185491324,0.0015286072894247602,0.02129685127686622
429,Converged,0.0574120064906169,0.003942350800065853,0.02352597448670407
429,Failed to Converge,0.0586670283328617,0.0016681164746674881,0.019698967696540715
430,Converged,0.06641559462755646,0.0017854410174963113,0.023806759030963687
430,Failed to Converge,0.061253736889259516,0.0019755670619384614,0.01805459199449654
431,Converged,0.06002827812535534,0.003879389183483764,0.022046056758132086
431,Failed to Converge,0.06000794171703778,0.0019408332250104158,0.01783472865106229
432,Converged,0.05735773358403197,7.874455284628304e-4,0.017926493925910548
432,Failed to Converge,0.05797996466562229,0.002237517958761893,0.01733524706201288
433,Converged,0.05815731456097603,8.230183061698606e-4,0.020253164708511337
433,Failed to Converge,0.059750779368419396,0.001266335203670623,0.015775411041817212
434,Converged,0.0645141063170556,9.528209349874387e-4,0.021611546090447048
434,Failed to Converge,0.06050149015130188,0.0013238123230362,0.01596055849905667
435,Converged,0.0715469042899202,0.0018180653410203508,0.02102094252530222
435,Failed to Converge,0.05934485358831512,0.0015515674552791959,0.016358643240053386
436,Converged,0.06248207100882214,0.002873477960814142,0.023303484837954948
436,Failed to Converge,0.06576626704022004,0.0014942043292107661,0.018670835794646522
437,Converged,0.06905758256423514,0.0021920373489961627,0.02422563404862598
437,Failed to Converge,0.06337915469204249,0.001272855108172796,0.018050882618345584
438,Converged,0.06524488962262624,0.0014408410826540557,0.02275804147244873
438,Failed to Converge,0.059894612863435066,0.0015151767348636968,0.01715135998459745
439,Converged,0.059245466214147,8.974854373775421e-4,0.02293273363852576
439,Failed to Converge,0.05764163572581547,0.0026187258899526156,0.017564662109546547
440,Converged,0.06827878022349324,0.0018667757136518063,0.019637419265241284
440,Failed to Converge,0.056677543295344586,0.0017052908090444874,0.016538577458021946
441,Converged,0.06808133465213498,0.002261986085465061,0.01996353598419979
441,Failed to Converge,0.06020588051081596,0.001709513215940914,0.016984454750565627
442,Converged,0.06789160408845141,8.52704140958611e-4,0.020325254864319617
442,Failed to Converge,0.06358099251594226,0.0019080233677662743,0.018427868294357864
443,Converged,0.06782611996171985,0.0035741321323099953,0.01850118835775741
443,Failed to Converge,0.06512086144416175,0.0023461212348320744,0.017210736121512537
444,Converged,0.07333423297116455,0.0016276441376888281,0.015937888272460246
444,Failed to Converge,0.06678982030203712,0.0014646815358665378,0.018376215680156512
445,Converged,0.07130556907976907,1.2998094315174168e-4,0.021929879825282626
445,Failed to Converge,0.065557840040422255,0.0014690625922070613,0.017371871913809837
446,Converged,0.06833627167181552,0.0021941043384442237,0.025266300615890202
446,Failed to Converge,0.06546901931531739,0.0019746624485251305,0.017487083684749404
447,Converged,0.06960719754085758,0.004715181884877561,0.02397628642711623
447,Failed to Converge,0.0652684861149198,0.0012552232790241564,0.018211198113066193
448,Converged,0.0690026754208341,0.005227213228659011,0.02573484699801072
448,Failed to Converge,0.06527266168450117,0.0021737693864140543,0.019414540092042784
449,Converged,0.0622643371682397,0.007500927816378445,0.028109441239779133
449,Failed to Converge,0.06439421797092906,0.0029999463502898673,0.01925611517526032
450,Converged,0.0658170046799214,0.006671416927355198,0.022733914139823192
450,Failed to Converge,0.06985162988254297,0.0023575099244658943,0.018263023448963328
451,Converged,0.06274917739509153,0.005408494424644238,0.025918757514706462
451,Failed to Converge,0.0713025162097464,0.0029146154331642546,0.019166744591753743
452,Converged,0.06407996880788211,0.005411927187910941,0.02871544549675137
452,Failed to Converge,0.0751686486049284,0.0021924274991119283,0.02136867503392004
453,Converged,0.07295922656693699,0.007135706092479339,0.03097800189799007
453,Failed to Converge,0.07017096076835677,0.003356134745927764,0.01939248647146613
454,Converged,0.0676816819181965,0.006805838206977695,0.029233518125721017
454,Failed to Converge,0.0678781265519816,0.0020286380709859746,0.017572500373362564
455,Converged,0.07173700274210333,0.00456300705977969,0.028665489522207002
455,Failed to Converge,0.06525248050223276,0.0011325404639174206,0.017518468480322884
456,Converged,0.07579825909226193,0.004000623025315423,0.027812278771725082
456,Failed to Converge,0.06456102425537874,7.777418101699802e-4,0.017870003668368627
457,Converged,0.08496582562276378,0.004463936421626997,0.027171524236993976
457,Failed to Converge,0.06573443117678109,0.0021901642949431715,0.018672328977554536
458,Converged,0.09140257970741363,0.003888249224564698,0.024511639565961384
458,Failed to Converge,0.06541912856305242,9.29745935007862e-4,0.018282285253883493
459,Converged,0.08362549232779012,0.0057924496876105595,0.026809045224655055
459,Failed to Converge,0.06376551753931062,9.597620494930363e-4,0.019595415826429166
460,Converged,0.08844194166822826,0.0035226425077663783,0.02529005793529951
460,Failed to Converge,0.06246913019091392,0.002647395217879891,0.02008832641531865
461,Converged,0.08064061947909074,0.00711306334702063,0.023117058863771883
461,Failed to Converge,0.06337196103914375,0.0017984745600738952,0.020422846166963486
462,Converged,0.06816139296168386,0.005827583950586424,0.023642221279338523
462,Failed to Converge,0.059895466030181886,0.0021443161382120432,0.01937077143362502
463,Converged,0.07776923053874656,0.006955696873077985,0.022522237932374872
463,Failed to Converge,0.06480436793849526,0.0018708603808467868,0.02011692180017794
464,Converged,0.07474941719526212,0.002283391129681854,0.02263017193970572
464,Failed to Converge,0.06345834302405073,0.0020153763148251665,0.019492606092746063
465,Converged,0.06643017064189194,0.005179559029434837,0.02257648822672617
465,Failed to Converge,0.06402355836924674,0.002336433981226922,0.0206011040248276
466,Converged,0.06332369882859631,0.010306457867830361,0.026062423267931786
466,Failed to Converge,0.06331784427488706,0.0027793955878001324,0.019652943795124955
467,Converged,0.07519279356691648,0.010266554388181543,0.024233577029615726
467,Failed to Converge,0.06208845104454982,0.001417962450686277,0.01945734624970745
468,Converged,0.06812296993304598,0.007840994604473003,0.025453768040374913
468,Failed to Converge,0.07176052465405461,0.0023880616496326735,0.019768634183881924
469,Converged,0.0735091494264686,0.0068256894941291,0.025368051684430987
469,Failed to Converge,0.07040333754320406,0.001964896575756828,0.020092437787078178
470,Converged,0.07302051633032185,0.0014829587739647399,0.0260582165937295
470,Failed to Converge,0.06588825104899165,0.003244561760437171,0.022151624801610738
471,Converged,0.0743115129773788,0.0050705936661917354,0.02390643131782503
471,Failed to Converge,0.06841649584946655,0.0016736258652725862,0.021320703649005783
472,Converged,0.07215622822200513,0.003214392961169487,0.025076951433160247
472,Failed to Converge,0.07174008504554653,0.00207483366117408,0.0203980486871069
473,Converged,0.06280910657341078,0.0018915126281846212,0.024623781702509617
473,Failed to Converge,0.07191386076266225,0.0018339914564291077,0.02091298174574087
474,Converged,0.0595403607716604,0.0018993250223648223,0.023782005969916108
474,Failed to Converge,0.07694592147755393,0.003031124658248251,0.02325928271183928
475,Converged,0.06559249467556043,0.0037642425823011766,0.026432955316307766
475,Failed to Converge,0.06996316583342792,0.003868288870141808,0.022482558164929785
476,Converged,0.05849882399169272,0.0029220956997899946,0.024802246134792268
476,Failed to Converge,0.06480012542526084,0.003479231811384867,0.023054548624486
477,Converged,0.062576614247457,9.835353579757083e-4,0.030317132900774004
477,Failed to Converge,0.062059975070567666,0.0034041284150976596,0.0217284836913677
478,Converged,0.06136705383273919,0.0029939251410180836,0.025224450670472763
478,Failed to Converge,0.06546748263444944,0.0027674133515724303,0.0211426024171135
479,Converged,0.05397138823585177,0.002873876841267688,0.026406238807465263
479,Failed to Converge,0.06743378094956945,0.002714674841867993,0.020833840183721034
480,Converged,0.05693127528697684,0.0038707702307105487,0.027914264067465493
480,Failed to Converge,0.065470396889636,0.0026102009242383113,0.021463538356590234
481,Converged,0.05529082467604119,0.0057371049902080265,0.021673882571467233
481,Failed to Converge,0.062000814164421165,0.0034734699301217577,0.021054798245681936
482,Converged,0.062331767424928006,0.005617033258698662,0.023573745148002187
482,Failed to Converge,0.06394297523508646,0.00263309206717735,0.020052811395922694
483,Converged,0.060971442636881146,0.003481901604052129,0.020001039234460935
483,Failed to Converge,0.061354820101264904,0.0026756512654290184,0.021189340464779934
484,Converged,0.06704531073017508,0.00209470264974715,0.019024188929757782
484,Failed to Converge,0.05916974566228047,0.003232836818819774,0.020045872331958606
485,Converged,0.06296759853706721,0.00310018152156657,0.02007835912661332
485,Failed to Converge,0.06654421527212757,0.0037166583922784123,0.0191389209533481
486,Converged,0.06464041758807809,0.003632530920654239,0.017758974770392354
486,Failed to Converge,0.06695909161723619,0.0037034155010853835,0.020923624938287592
487,Converged,0.07108133387898644,0.0014867306057886186,0.019596159139928918
487,Failed to Converge,0.06801029578920915,0.0024785378594195007,0.021263138204620502
488,Converged,0.06985579507994578,0.0018247757468176152,0.018353028489657544
488,Failed to Converge,0.06557476564984492,0.001597241159413159,0.02183989082707201
489,Converged,0.056505359194910294,0.002341941637175298,0.02401412134584337
489,Failed to Converge,0.06316191408088083,0.0020560759634659876,0.022422316116953903
490,Converged,0.05975269728463582,0.004008615889623918,0.02199003196513031
490,Failed to Converge,0.06450023476224191,0.0011790413574205235,0.02178966419704196
491,Converged,0.06727411659245419,0.005219351414826094,0.019559560579934694
491,Failed to Converge,0.06067460940691241,0.0016922601494478431,0.021508985965618527
492,Converged,0.058292798314153724,0.005968315164707781,0.028511202789930357
492,Failed to Converge,0.06057356710156773,0.002196360974119946,0.021998387330365327
493,Converged,0.05878588144211422,0.0049542399383405,0.02479849557169603
493,Failed to Converge,0.05914452970871376,0.002328511641618178,0.02413242656733256
494,Converged,0.06918726488044856,0.003571296665973094,0.021141426375650713
494,Failed to Converge,0.0581095634905633,0.0020528622128706095,0.024406303606128915
495,Converged,0.06441178630449447,0.0011671496329030615,0.022943783452317193
495,Failed to Converge,0.06752051232255735,0.0015271986136938824,0.02527955064072921
496,Converged,0.06286988663189295,0.0024830949824395272,0.024121085184927324
496,Failed to Converge,0.0582282768753513,0.0027798861664133042,0.02498756181935014
497,Converged,0.06461201905890039,0.004010238744858826,0.025177894506886088
497,Failed to Converge,0.06125441399679241,0.001973267555604209,0.023689706746323584
498,Converged,0.06276270670924036,0.002517120398692791,0.025376769996960084
498,Failed to Converge,0.06404467899115016,0.0020547908058650634,0.023218470287752892
499,Converged,0.06178926448753444,0.0017508294396198635,0.023330837405283605
499,Failed to Converge,0.06723898657735596,0.0018085981339188459,0.02409449768053916
500,Converged,0.06882726494730183,0.0025789569437280288,0.0262255709222694
500,Failed to Converge,0.07005070089614987,0.003394632026753328,0.021309170478047236
501,Converged,0.06973066886762176,0.0029231755627236898,0.025096861832348376
501,Failed to Converge,0.06741247102866585,0.00205930942900405,0.02263840803450641
502,Converged,0.073350771475664,0.0023524156821378064,0.024205454369235345
502,Failed to Converge,0.06632424475470843,0.0026793608078945954,0.023273357408063966
503,Converged,0.07579826623363246,4.489281782628705e-4,0.021251771818137897
503,Failed to Converge,0.07008688723376265,0.0021018071518407915,0.023543973266393264
504,Converged,0.07560529906936571,0.0029142525035730344,0.019851301001647316
504,Failed to Converge,0.06757892885354584,0.0032322870021278417,0.021353743583864757
505,Converged,0.07362672125569975,0.0029536191611641287,0.020013332413362853
505,Failed to Converge,0.0663394538660827,0.002667390019022719,0.019969229535162367
506,Converged,0.07107799736627385,0.0028337511102887536,0.02328202374238556
506,Failed to Converge,0.060381839385938336,0.0036079629106747376,0.021074481204198022
507,Converged,0.07573696341068617,0.0027286893442933697,0.019624934000716486
507,Failed to Converge,0.06409272424075596,0.0030301747990444184,0.021387891801810537
508,Converged,0.06870130506866089,0.0018711147772421924,0.018548961172897734
508,Failed to Converge,0.06705259163320522,0.0025309251582627625,0.021604473097528512
509,Converged,0.0712050916439774,2.112733522275168e-4,0.016637894542327135
509,Failed to Converge,0.0649452046322359,0.002511691298442657,0.020772230731713578
510,Converged,0.061799832120630296,0.0022214337993035644,0.021633747472827185
510,Failed to Converge,0.07023358224761714,0.002122827033241117,0.021656168108930014
511,Converged,0.06341052138029285,0.002327240256431112,0.020679615227060695
511,Failed to Converge,0.06832070459635348,0.003079028284372185,0.02196143047026535
512,Converged,0.05952051098827619,0.0011557995408451576,0.025426573378586042
512,Failed to Converge,0.06683415465610308,0.0020596374924269937,0.02256852927722537
513,Converged,0.06302550489148756,0.0011754262082838338,0.021617894794709935
513,Failed to Converge,0.061305237225446715,0.002309071775436094,0.022312553078960427
514,Converged,0.06926843035947433,0.002185796893079355,0.01977279013233198
514,Failed to Converge,0.06425375904526329,0.0017431487738060745,0.02275691812790098
515,Converged,0.07907573328279899,0.0014963822634077647,0.02146801590531589
515,Failed to Converge,0.06035970549074334,0.0016473875748881438,0.02197697578264308
516,Converged,0.07487482051692751,0.001380112893975798,0.023341330988779913
516,Failed to Converge,0.062048473368970035,0.0017024656684341078,0.021360624985588078
517,Converged,0.0670306748026863,0.001630689578310689,0.018692768064106448
517,Failed to Converge,0.06350397518959652,0.001745681696258259,0.020475163514614807
518,Converged,0.0719797771008118,0.0017924954825044941,0.02073962870479839
518,Failed to Converge,0.06348679043128433,0.0014211367049197176,0.02011052546408904
519,Converged,0.08542420114497379,0.002906851187804978,0.02252243316575471
519,Failed to Converge,0.06607854839965346,0.0016388425192267614,0.020229772325513783
520,Converged,0.06652377985015773,0.0036026824849364233,0.020468673340915
520,Failed to Converge,0.0628671649922252,0.003158427641544847,0.021367104973292694
521,Converged,0.07934973998378636,0.0029385648230543736,0.02139874595871799
521,Failed to Converge,0.06333635219811638,0.0025801717080278065,0.021566710090643475
522,Converged,0.07204015173864621,0.0017330951904961861,0.02073607294301149
522,Failed to Converge,0.06662206363708831,0.002507687589714314,0.021733172464413877
523,Converged,0.06901367636811098,0.0033302847897436916,0.026798514748808594
523,Failed to Converge,0.06352073223912778,0.0011273319453192615,0.02121835555883595
524,Converged,0.06727332524090643,5.407039198023826e-4,0.019233840332346874
524,Failed to Converge,0.06313293880341009,0.0018064895548057251,0.019336775506254983
525,Converged,0.0569279086365161,0.001268421997031986,0.019867284286805693
525,Failed to Converge,0.06234250892676947,0.0028356314792039442,0.020192781102235775
526,Converged,0.06180476456827235,0.0025276497720264036,0.02214179564111133
526,Failed to Converge,0.06615198931993686,0.0020365593136902143,0.020901325288195945
527,Converged,0.06640597033928752,0.00583023807700949,0.028628302235616496
527,Failed to Converge,0.06767552749461503,0.0015171702634011058,0.019852469622206374
528,Converged,0.07553336012238512,0.003606810559889296,0.027347326862940807
528,Failed to Converge,0.06600192774060414,0.0016652788685270182,0.02158218821837802
529,Converged,0.06387540167395664,0.0036010415005874,0.02973125483900002
529,Failed to Converge,0.06785388325100762,0.0019962042516352865,0.021657062762955044
530,Converged,0.06875061065082677,0.0025842820150287476,0.03403595455701963
530,Failed to Converge,0.06875588226767834,0.0023824037681739203,0.022111052628578744
531,Converged,0.07482946741651408,0.0020081267915976163,0.030817511626972056
531,Failed to Converge,0.06804960211668369,0.0018071968995600673,0.020594739295357985
532,Converged,0.08477572401082747,0.004280433723016816,0.028288123998960926
532,Failed to Converge,0.06700370785418233,0.0025134075576315968,0.02192252155879995
533,Converged,0.07073502303133165,0.004152439958963412,0.021715124976752306
533,Failed to Converge,0.06821731570920996,0.0029023157654607928,0.02257861422950804
534,Converged,0.0721764657050667,0.0010174429815432392,0.020540948768175304
534,Failed to Converge,0.06829727407053172,0.002135813122233772,0.020674624134307453
535,Converged,0.07725497631251368,0.0017579704145930112,0.02289390991293278
535,Failed to Converge,0.06850175043632324,0.0011542730844632675,0.020918018335127915
536,Converged,0.07698534047815242,0.005049267969208683,0.022673586310769295
536,Failed to Converge,0.06764075699751862,0.0017285398466838874,0.02280739292637063
537,Converged,0.07056928124603606,0.0028866159255623554,0.02456745576466153
537,Failed to Converge,0.07007349743824362,0.0018238506887397411,0.02116700595196378
538,Converged,0.07314248988906523,0.0028202211121903372,0.02729821931122747
538,Failed to Converge,0.0723171651007357,0.001514518705087404,0.020521253835128678
539,Converged,0.06483258186663182,9.675157283691706e-4,0.02481573512276267
539,Failed to Converge,0.06836699170448918,0.001728319569093515,0.022129805014228843
540,Converged,0.061998758270801244,0.0016076423078650284,0.026720284174303947
540,Failed to Converge,0.07075507108015196,0.0018728700083514604,0.02174022503801841
541,Converged,0.06547050708953285,0.0014474409347415298,0.024203427822632285
541,Failed to Converge,0.06870970546356532,0.001794553811915952,0.021490116975606707
542,Converged,0.0687458561910097,0.0044989165043063046,0.027607427562324025
542,Failed to Converge,0.07371503137627416,0.0026678937538115953,0.021614019798476658
543,Converged,0.06939935773152131,0.0027326941462612817,0.02688335017229731
543,Failed to Converge,0.07000920815156847,0.002125807775401793,0.020928778603188366
544,Converged,0.06578584257382519,0.0042489498424804345,0.02444058506724204
544,Failed to Converge,0.07191129161607908,0.0018269067874434918,0.021350909229960753
545,Converged,0.06300806107063672,0.005361877723722272,0.026548295196263276
545,Failed to Converge,0.06666727187424533,0.001977891489282041,0.02252891495175935
546,Converged,0.06931158124952237,0.0013406318680592615,0.022408107734513228
546,Failed to Converge,0.06839992456298812,0.0011629040548017144,0.020022240775825338
547,Converged,0.07584679358796359,0.0020425300624699353,0.02111594121704012
547,Failed to Converge,0.07089473293183031,0.002246349261438069,0.022942214065597304
548,Converged,0.07206623034820632,0.003681320243144345,0.0197864318653416
548,Failed to Converge,0.0653352840521767,0.0026142681749464105,0.020921922918769514
549,Converged,0.06699458957966456,0.0024798418793912703,0.02130551947683482
549,Failed to Converge,0.06633165993485564,0.0037230436189795674,0.023739047773183808
550,Converged,0.0676345767955393,0.003205064731717275,0.01714113912664643
550,Failed to Converge,0.06948565391377624,0.003321168813863279,0.023502638884940485
551,Converged,0.07182092597064312,5.837806488053207e-4,0.0186336627137339
551,Failed to Converge,0.06897048301021169,0.0038043541754107244,0.02369332375447284
552,Converged,0.06371875060319622,6.436727627187001e-4,0.021269378365760948
552,Failed to Converge,0.07052168752309905,0.002734069501138946,0.023421585702190814
553,Converged,0.06461815888333715,0.0031146718183999132,0.020347687934492972
553,Failed to Converge,0.06886553909170032,0.0021694897562713534,0.023146705649345997
554,Converged,0.05805325432767356,0.0012785277149472002,0.019130664041185637
554,Failed to Converge,0.07031614232559952,0.0011724572354886163,0.02124428799286611
555,Converged,0.05862939678520514,0.0015486022653226552,0.02525162512081873
555,Failed to Converge,0.06852433120441188,0.001772828361589414,0.020733679042150694
556,Converged,0.0661890021620928,0.0023560704577679195,0.024405505829389624
556,Failed to Converge,0.06880575696357576,9.227060887198069e-4,0.022022087499242435
557,Converged,0.058508253139959276,0.0014873380163699275,0.022167558310015163
557,Failed to Converge,0.07211312657498768,0.0019278310353281329,0.021251025167697675
558,Converged,0.057155117883344805,7.844304130316357e-4,0.0194880976634852
558,Failed to Converge,0.07201008951174645,0.0019379419507649124,0.02022533691298379
559,Converged,0.05911379998492253,0.003448277870180886,0.020328446217716144
559,Failed to Converge,0.07451852032195727,0.0019211874107785752,0.021195639155446866
560,Converged,0.06666705103411606,0.005115761082442303,0.026013218200136252
560,Failed to Converge,0.06724679767097176,0.0015267937821581707,0.021401086413459662
561,Converged,0.06121499628858024,0.0027631523546213354,0.024820808515049867
561,Failed to Converge,0.06449324463246606,0.0014707293812137008,0.01958601412287312
562,Converged,0.061901554509313214,0.002160528347671314,0.024852145801471527
562,Failed to Converge,0.06857527202938005,0.0019021197889734708,0.01947629041351066
563,Converged,0.07830094850313388,0.0038422957897614072,0.0267434944828096
563,Failed to Converge,0.06490759154251137,0.0016439559993092195,0.01950429218296255
564,Converged,0.06988784275197152,0.0017892040700928668,0.027293456796042788
564,Failed to Converge,0.06813035709213719,0.0023231391303487415,0.019118459939179544
565,Converged,0.07753483156713634,0.0016884339826558036,0.0245193900114562
565,Failed to Converge,0.06919077663560243,9.992509794443582e-4,0.01803543875291269
566,Converged,0.06870901613365477,0.005025376515014187,0.0211009857647112
566,Failed to Converge,0.06815479114392539,0.0021044517679647805,0.018901057440536266
567,Converged,0.07667111257399069,0.002239358111770136,0.025128647339820856
567,Failed to Converge,0.07046842239174175,0.0010339986975539711,0.020520918797654192
568,Converged,0.07110459029298136,0.004058804133040212,0.025710886342630135
568,Failed to Converge,0.07103209203681866,0.0016973403248035652,0.021367350376474192
569,Converged,0.05806536169799381,0.0019166110701432718,0.029205792367400153
569,Failed to Converge,0.07304221376255036,0.001731001328771211,0.021688579551676825
570,Converged,0.0577682530465524,0.0014883560726615434,0.025013848487444652
570,Failed to Converge,0.06689927763837916,8.982050627742942e-4,0.022492345829654502
571,Converged,0.06321350819642985,0.002354311779241751,0.02267838836139654
571,Failed to Converge,0.0706612508217842,8.758142421208745e-4,0.02253734799666662
572,Converged,0.05184006248573012,0.0033417418182597755,0.03244936781121048
572,Failed to Converge,0.0703551299602692,0.0018558632959445576,0.022442708097389096
573,Converged,0.05886033114923506,0.0066967354667251885,0.02636384874770817
573,Failed to Converge,0.07118677342401991,0.0013223789075746844,0.02163844306943004
574,Converged,0.052477778658924626,0.005776122586014507,0.029386249721623143
574,Failed to Converge,0.07207951575368657,0.0010511682158576665,0.02160110158376646
575,Converged,0.05246066308453082,0.008509055239393135,0.03145247883668021
575,Failed to Converge,0.07395176243617645,0.001307103459449769,0.021811541160729073
576,Converged,0.05336118748761958,0.003991820078933877,0.028245437594887866
576,Failed to Converge,0.07069230205251267,0.0025047185841537887,0.022703141284071554
577,Converged,0.05670770790275775,0.0020534160521334583,0.031203740865115064
577,Failed to Converge,0.07158862151239193,0.0028011832667198893,0.022644792697888876
578,Converged,0.08665209915682878,0.0018689696216164,0.0314245988138205
578,Failed to Converge,0.06950863812101452,0.002050524762022131,0.022455779700166295
579,Converged,0.07068101656911008,0.0017899232838940345,0.03124120293665333
579,Failed to Converge,0.07047216369636312,0.003082249320789179,0.023286355111127453
580,Converged,0.0667042563153389,0.0019895100957944157,0.025070224078050957
580,Failed to Converge,0.06839815005740986,0.002139576352521016,0.02198118354144049
581,Converged,0.061665088596886075,0.0022826324858705883,0.029728575488376957
581,Failed to Converge,0.0664193001600475,0.00243129660337389,0.022201910205082935
582,Converged,0.05824489281407061,0.00222983967796702,0.024084216326894267
582,Failed to Converge,0.06493381137334282,0.0016829096585848898,0.020618531856964665
583,Converged,0.06115648879036039,0.0020810368392483462,0.02572266484221196
583,Failed to Converge,0.06732391930853464,0.0024300461248523454,0.021370355613183435
584,Converged,0.05617097730836264,0.0014772360540329901,0.02495872174981215
584,Failed to Converge,0.06601853844176171,0.003643457680721944,0.022400387071917112
585,Converged,0.05244243213793134,0.0027685674440090595,0.03183186280254652
585,Failed to Converge,0.06557511846855342,0.0017089533477579507,0.021902511723679442
586,Converged,0.04949399951870953,0.0034422430855440903,0.028598023930029762
586,Failed to Converge,0.06823709314879355,0.0018069081032349285,0.020032907097344534
587,Converged,0.05348300296805833,0.0031659913444366805,0.026738994167830155
587,Failed to Converge,0.07089212960274278,0.0016985925436699269,0.020627298347679277
588,Converged,0.05449504086997582,0.005851972782765246,0.029708450496931472
588,Failed to Converge,0.0745866783018915,0.0013590101678529214,0.02079954103860042
589,Converged,0.058295698200321835,0.006907556820325683,0.02208670182672518
589,Failed to Converge,0.07255950995341555,0.001705587392280566,0.02127143481434799
590,Converged,0.050492485377951576,0.002472568881041226,0.019821782092024766
590,Failed to Converge,0.06892904005926664,0.0020302471153469826,0.018370867137486216
591,Converged,0.05021970473580617,0.00174188920124432,0.02777748816395288
591,Failed to Converge,0.0717388898025187,0.0027678711658761534,0.01767968181037663
592,Converged,0.0550091396558241,0.0021027131773578116,0.02584096843446696
592,Failed to Converge,0.07322178900957242,0.0027897151495679218,0.01851402840508565
593,Converged,0.05155477503176553,0.002814781210827744,0.026860549985786332
593,Failed to Converge,0.06938133618145298,0.0018715922480379698,0.018385888204573573
594,Converged,0.05468718130055024,0.0018587639918009515,0.026492169182903542
594,Failed to Converge,0.07434222576841329,0.0017093827824642427,0.0182130903498837
595,Converged,0.05973676181800134,0.0021720485469479325,0.02412505766497091
595,Failed to Converge,0.0714968625055526,0.0021116501666249405,0.018785252930867385
596,Converged,0.06175311653320121,0.002624658316644864,0.02941545756135265
596,Failed to Converge,0.07013130216750325,0.0017075103416140365,0.018372128254310248
597,Converged,0.06122509322489704,0.0023671573851356143,0.02412213918810767
597,Failed to Converge,0.06938307750034323,0.0020495366773290186,0.01802633054996629
598,Converged,0.05949247574548328,0.005311830797811058,0.0219295687415899
598,Failed to Converge,0.07035417283310424,0.003263329430458458,0.01806210533579484
599,Converged,0.06612958192792974,0.00446476743109514,0.02275595830669042
599,Failed to Converge,0.07121132508025828,0.0013267520204326025,0.017789286831681447
600,Converged,0.06150485098227142,0.005524277077914671,0.02325330727871886
600,Failed to Converge,0.07215305588916365,0.0026213622245997124,0.018506006738943093
601,Converged,0.06546624607156193,0.0029742267202143616,0.021203630860989073
601,Failed to Converge,0.06990907730322252,0.002411448931495749,0.01909102877651144
602,Converged,0.05592941766884392,0.004531457000062166,0.021107991991705197
602,Failed to Converge,0.06414551201450962,0.0015303267982384643,0.019677626101062183
603,Converged,0.05585293761879185,0.0029721838855291624,0.019220967892208646
603,Failed to Converge,0.06561037689055073,0.001967994938566376,0.020480643895238536
604,Converged,0.056213115084694,0.0010091523558510647,0.01953999884844192
604,Failed to Converge,0.06460373855406168,0.0017131060264301264,0.018938081038039112
605,Converged,0.05294841006753923,0.0027766075902105275,0.019663064030270898
605,Failed to Converge,0.06768570575846736,0.001103653344343922,0.016705792161185215
606,Converged,0.0615042600986631,0.0019099543177249745,0.020064288684973255
606,Failed to Converge,0.07075414401046222,0.0018396980577114394,0.018089509861824792
607,Converged,0.05876590487667057,0.0032397523307802966,0.0262036640651957
607,Failed to Converge,0.07247054595743854,0.002015043709181334,0.01859785151324405
608,Converged,0.059438131085108675,0.004562390018342138,0.024599797021081716
608,Failed to Converge,0.07308941483086079,0.0027943169772205474,0.01854032761794138
609,Converged,0.06697929383888038,0.004330787706196777,0.0251492125908716
609,Failed to Converge,0.07033414715742367,0.0010471843124723336,0.019794489835891983
610,Converged,0.053551168124721035,0.0018951870759536357,0.027385358762019793
610,Failed to Converge,0.06821601994511292,0.0012348806313187007,0.01868231192805466
611,Converged,0.055415531661207204,0.002808988122267212,0.025242666538258858
611,Failed to Converge,0.06609346048142202,0.0019091549539577007,0.019735613645612146
612,Converged,0.05098227261126585,0.003089436744443065,0.02886943093428197
612,Failed to Converge,0.06926669719981286,0.0016374557622387516,0.019437728892914053
613,Converged,0.05087621873942766,5.933293738205599e-4,0.026055837166815053
613,Failed to Converge,0.07071098068260606,0.001499856285114027,0.018567491457977807
614,Converged,0.0520869346233158,0.003967265716931071,0.020086933615709342
614,Failed to Converge,0.06674352503823187,0.0011820181549427795,0.01936603696351856
615,Converged,0.05717238143959377,0.0011149771588679976,0.025547961895842894
615,Failed to Converge,0.06265426756617468,0.0018833671930260872,0.01896413855380547
616,Converged,0.06050163751018709,0.002032115964309605,0.02188685292639372
616,Failed to Converge,0.060666872291802156,0.0011369991918035063,0.018337097475753864
617,Converged,0.058426947657104183,0.0033357871436979374,0.019842614863547527
617,Failed to Converge,0.06262415852081277,0.00197881488984233,0.018897929652037515
618,Converged,0.056971285058557725,0.004492146799414382,0.020920799498318186
618,Failed to Converge,0.06343529604916584,0.0019299238124001962,0.020276100407259322
619,Converged,0.05944141456673391,0.0026702864635803746,0.018967299010830507
619,Failed to Converge,0.06219082544374413,0.0011298053173986466,0.02135280144921354
620,Converged,0.058509898143847563,0.004133755466402712,0.02314266075902495
620,Failed to Converge,0.05811578301238036,0.003327926769885441,0.02292068034657558
621,Converged,0.05995321191494479,0.005408708825964408,0.021895164928903775
621,Failed to Converge,0.06577120449679552,0.0023210780502082285,0.022909723742948696
622,Converged,0.06187530426120458,0.0017978225599051686,0.018825225894749643
622,Failed to Converge,0.06400386388483519,0.003956775873437599,0.022957891089890423
623,Converged,0.07483924490619952,0.0045347327234838385,0.024965912952843304
623,Failed to Converge,0.06599080835668317,0.002130799341166143,0.021546737222417116
624,Converged,0.07318769358904681,0.007112520081463167,0.027723524317304696
624,Failed to Converge,0.06436172981785654,0.0016229828335542476,0.021928296596841226
625,Converged,0.07407526568963545,0.006491301961306949,0.0294360534857187
625,Failed to Converge,0.06283148451056733,0.0020271916876915923,0.02120404393200031
626,Converged,0.06770986314226518,0.003404082835856208,0.03151264439273689
626,Failed to Converge,0.06433038331499279,0.0014358992604487154,0.021658134077685257
627,Converged,0.07743709971521093,0.00284449192936415,0.0325975185166026
627,Failed to Converge,0.06492875107737985,0.0011420416823915058,0.02084875765331294
628,Converged,0.08327609628928559,0.0017860298811777035,0.029182109602343964
628,Failed to Converge,0.0665055407470666,0.002146797814503583,0.01846299915847701
629,Converged,0.08256700815493077,0.004967843254079254,0.02947917806772739
629,Failed to Converge,0.06317832204262738,0.001841060756051739,0.018553502841580284
630,Converged,0.0911195091421798,0.004459559337675578,0.028109783264778976
630,Failed to Converge,0.06278867206518025,0.0015517343456751872,0.018417143498930345
631,Converged,0.08544828954384262,0.005224328892871183,0.028249426690282808
631,Failed to Converge,0.061497375314829815,0.0019353474341246351,0.02009361030759496
632,Converged,0.09578920367563043,0.0064528505696752995,0.028535270092957254
632,Failed to Converge,0.06224762136063694,0.001374803984417578,0.020436809079497353
633,Converged,0.09674244606035805,0.0028294036705535444,0.025357980739583664
633,Failed to Converge,0.0685043544229144,0.0014182546074289553,0.01896364786162502
634,Converged,0.10170111843733029,0.0032151001383879047,0.023177096023530915
634,Failed to Converge,0.07012377069997593,0.002369572938431487,0.018718387780424697
635,Converged,0.10342157703871431,0.003215658661065671,0.03134336401387004
635,Failed to Converge,0.06984850370194416,0.0021773610876046107,0.017060010036656574
636,Converged,0.10133612876869857,0.0028943638935117547,0.02919991248484953
636,Failed to Converge,0.06542491038627475,0.001838690283592085,0.01952754311652402
637,Converged,0.09264188374477328,0.0036448907322931367,0.029892369468048553
637,Failed to Converge,0.0623142085829195,0.0022829246959275517,0.018980616850573784
638,Converged,0.08405962508565841,0.0025962283762991064,0.03177924315215973
638,Failed to Converge,0.0582928902272335,0.002141375309955097,0.020813938544894335
639,Converged,0.08436558801987104,0.004332740828258494,0.028127222586048127
639,Failed to Converge,0.054376392698411595,0.0010580935112188181,0.020544676051038664
640,Converged,0.08798201498562644,0.006016756584587984,0.028142115780471773
640,Failed to Converge,0.06081904992601274,0.0028621247872221826,0.02133881455736809
641,Converged,0.08580152783723011,0.0061071090256814295,0.028254352042096816
641,Failed to Converge,0.06024307383514623,0.0018348037962000287,0.020967972645565568
642,Converged,0.08002183398181666,0.003691867161148921,0.031236769018232465
642,Failed to Converge,0.06497352164320011,0.0017074329544389158,0.02062901758144573
643,Converged,0.08649373430659893,0.008908878898387105,0.02686630328328464
643,Failed to Converge,0.06365521535231358,0.0023153260484811092,0.01919287569526793
644,Converged,0.08395708811650873,0.00843306876629725,0.028657412755390153
644,Failed to Converge,0.06445345641837089,0.0035845620604656567,0.018650668266292032
645,Converged,0.07929534899432883,0.009948665154636268,0.02922676168336317
645,Failed to Converge,0.06405387809074664,0.001897003792578688,0.02042449862965817
646,Converged,0.06946030515516656,0.008758600718674243,0.0306744198107299
646,Failed to Converge,0.06369175126112947,0.0014949330082635961,0.01990638133405523
647,Converged,0.08073285979517768,0.008444600110885655,0.02966341328542995
647,Failed to Converge,0.06321882524816134,0.001513477110095316,0.01859577103456569
648,Converged,0.06889342164013249,0.0045186165231444414,0.031552612521862214
648,Failed to Converge,0.06232307704117958,0.00169415405502917,0.019684292861028553
649,Converged,0.09133200012936199,0.0027532011725860516,0.027151131777888558
649,Failed to Converge,0.057981784411588605,0.0014287964320303563,0.018038159179092354
650,Converged,0.08011380163828041,0.006131428068805272,0.030924574530434925
650,Failed to Converge,0.05711607132836577,0.002552510226785091,0.019457041962601618
651,Converged,0.07387447932421848,0.0020914081794667864,0.026894703887980986
651,Failed to Converge,0.06171084017735953,7.640519157394142e-4,0.01987483360385837
652,Converged,0.06673989739243433,0.0012186327218079722,0.026946735217276266
652,Failed to Converge,0.06024983258649405,0.0016161787077659138,0.019923609850293126
653,Converged,0.07046758455644231,0.0023847781364518396,0.025787302114694648
653,Failed to Converge,0.06083799098794211,0.001190294671279552,0.017113254427118505
654,Converged,0.07150710691864018,0.006768913358088613,0.02494332245613408
654,Failed to Converge,0.06000590562602213,0.0020856827942330133,0.019725495869694798
655,Converged,0.0761992428246052,0.006355152285989965,0.02775987658596602
655,Failed to Converge,0.06292908211541991,0.0014406611907639938,0.021228106501118373
656,Converged,0.07246475843219712,0.005538286083996497,0.030648019426354405
656,Failed to Converge,0.06071383384339826,0.0011195551536009579,0.01956348353985001
657,Converged,0.08440689116134653,0.009295484321819994,0.029836600506994673
657,Failed to Converge,0.05948655398047094,0.0019171189153781632,0.02060564395593039
658,Converged,0.08022815897575974,0.009718857141943066,0.03201384108135291
658,Failed to Converge,0.055817855031000355,0.0022159211925071773,0.020957237126124892
659,Converged,0.080311605944002315,0.006200133018947538,0.03356856487951268
659,Failed to Converge,0.056208086217261484,0.0016680137026602413,0.019864807701454608
660,Converged,0.07694727552833912,0.0032034483143162673,0.03419608146038785
660,Failed to Converge,0.055652092173780844,0.001292298360649621,0.020523006355011145
661,Converged,0.08843888026141981,0.004102561908366578,0.03138370353728508
661,Failed to Converge,0.055841146707229776,6.971855830701563e-4,0.020655575425592723
662,Converged,0.08607421417050165,0.0023123372143322553,0.0268727511259146
662,Failed to Converge,0.05602639313874029,0.0012644133270182057,0.019910023224457514
663,Converged,0.07890593087138431,0.0013419396802734334,0.028312901569121862
663,Failed to Converge,0.05766857751169265,0.001002709707924302,0.022329426207555556
664,Converged,0.08156188155846769,0.002546918269551611,0.03052067520432166
664,Failed to Converge,0.057305092839510234,0.0010785294176383403,0.02040463321692674
665,Converged,0.09717507771587694,0.007459586820097827,0.028029688242633494
665,Failed to Converge,0.05855106542641037,7.263536355545556e-4,0.021125074230167157
666,Converged,0.08157932897134611,0.0031243112617055256,0.0270675644177305
666,Failed to Converge,0.06361482435878184,0.0015836352183861532,0.022305746858427216
667,Converged,0.07717359766575314,0.004543742252718418,0.0266923909587907
667,Failed to Converge,0.06011233715637787,0.0012636956902717027,0.020930055317403794
668,Converged,0.08229015338853612,0.003945246663861235,0.024724054483082597
668,Failed to Converge,0.05981720876822284,0.0017141518561996298,0.020281774398737712
669,Converged,0.0787681617562073,0.006904405324708431,0.025595547617240585
669,Failed to Converge,0.05875093080773927,0.0017366964965316628,0.020183207113106796
670,Converged,0.07072837719728581,0.005777275119989037,0.021333248986788643
670,Failed to Converge,0.06454352726434293,0.0014666273823517532,0.02089048010826044
671,Converged,0.06713352141533724,0.0023493687722760943,0.02187579520294999
671,Failed to Converge,0.06149898845585884,0.0013391213135526534,0.021705612168000245
672,Converged,0.06470165014146925,6.186438754820847e-4,0.024785982923911005
672,Failed to Converge,0.06166239202042559,0.0011709019334834626,0.0207017217730152
673,Converged,0.06819714681181949,0.002673526802246498,0.025909393907404623
673,Failed to Converge,0.06457975830527747,0.001314238081779028,0.022506077924157285
674,Converged,0.06600234281231754,0.0013381078617347322,0.02904880983943018
674,Failed to Converge,0.0668260683130519,0.002350590562392054,0.02249013156560399
675,Converged,0.06564307376802966,0.0027478574588915374,0.027390859468035215
675,Failed to Converge,0.06597515018212423,0.0032403637936859594,0.023076985160783277
676,Converged,0.08347108497380114,0.005162210832670223,0.030983169145409495
676,Failed to Converge,0.0651043550771992,0.0015678685054075325,0.02311045636492328
677,Converged,0.0777983564782906,0.003069010721432752,0.03331342856514284
677,Failed to Converge,0.06310970976909974,0.002121729379178825,0.022781390103810535
678,Converged,0.07792630308724398,0.0010456133401297012,0.02973473461805807
678,Failed to Converge,0.06382466847636653,0.00200996144407222,0.021522703076586283
679,Converged,0.06745786883721104,0.002377331152472915,0.026166724078589023
679,Failed to Converge,0.0677699341793161,0.0024177631811147394,0.021676872890860684
680,Converged,0.06514550723325938,0.002175481120573346,0.025140222562281253
680,Failed to Converge,0.06703407473379147,0.0036403894826643117,0.022594489084851135
681,Converged,0.05934124958025736,0.0022795215527742782,0.027678750414819812
681,Failed to Converge,0.06668237047466878,0.003337491561249416,0.023139699488508886
682,Converged,0.0652179873131304,0.0024210274319310487,0.024467316819861393
682,Failed to Converge,0.07182104525426102,0.0025371869843629105,0.021913471983576835
683,Converged,0.07023970193370327,0.0021460347258216344,0.03034730488421744
683,Failed to Converge,0.07086531472253105,0.003826637910633114,0.023766613097284256
684,Converged,0.0747780263859602,0.0012145855180542991,0.022846919954565035
684,Failed to Converge,0.07085706020102418,0.0011101325613161112,0.02387480362922452
685,Converged,0.05955975137264011,0.001000644812057497,0.027528227360840138
685,Failed to Converge,0.07036554071871069,0.001722280037409747,0.024435858067890996
686,Converged,0.06292232750023681,0.0015530882433449722,0.029008597663044894
686,Failed to Converge,0.06811361061779828,0.002925523146671998,0.023918577296084688
687,Converged,0.06475362620163438,0.006156940840185166,0.023530117536329477
687,Failed to Converge,0.06689238750640078,0.0019129121788626577,0.02426486435845722
688,Converged,0.0646053365766534,0.0037248036744178927,0.02671885444928973
688,Failed to Converge,0.05887804426679438,0.0028177357896867505,0.02420739226768593
689,Converged,0.06922259132293052,0.005967743716423948,0.02146819264982279
689,Failed to Converge,0.059430735909056974,0.002875631118411682,0.025296900412222455
690,Converged,0.06439863550436707,0.0038630960861756416,0.02428654478333593
690,Failed to Converge,0.06052116918778637,0.0024549873270536585,0.023356691552260986
691,Converged,0.05759588227677862,0.001509709939059381,0.021184416938705077
691,Failed to Converge,0.061613900347823256,0.0032350570623681397,0.02317328258405524
692,Converged,0.05757747280461814,0.004578916092068025,0.024016918406617127
692,Failed to Converge,0.06398838103628822,0.002009722695950786,0.023094614793763263
693,Converged,0.06086709757054738,0.005630202373872443,0.027025427156968748
693,Failed to Converge,0.06233660071074078,0.0013602154022596096,0.02342404771014037
694,Converged,0.05459887439678078,0.006355797397884603,0.027372850747889373
694,Failed to Converge,0.06006352591858331,0.0032206952605941083,0.02061417392415992
695,Converged,0.0538273760128985,0.0015394701675057213,0.02754802616747703
695,Failed to Converge,0.05762627794268342,0.0018478725468929415,0.021300463515396727
696,Converged,0.05129394319435487,0.001586097151281661,0.027135492845160397
696,Failed to Converge,0.0649872080945473,0.0027861306194471355,0.020716022214385624
697,Converged,0.058205466820092075,0.003134796970275495,0.024746686759068978
697,Failed to Converge,0.06886682252980107,0.0020546789597108077,0.020397987301891816
698,Converged,0.06728476647815157,0.004095400158862858,0.028531873100476765
698,Failed to Converge,0.06667708464936961,0.001991109196709974,0.02169147394894773
699,Converged,0.05820067331821903,0.00483066883728429,0.02961321897885253
699,Failed to Converge,0.06702524991417896,0.0026454416786210067,0.021445804150570513
700,Converged,0.04831750397579806,0.007017926259817112,0.0297906101011085
700,Failed to Converge,0.06762212900515625,0.001416694451796251,0.019277411103718903
701,Converged,0.05517900960194538,0.0039368215353758895,0.03357249161190916
701,Failed to Converge,0.06426420553565604,0.0010414808775343041,0.021074410595375095
702,Converged,0.054315927716074394,0.005257766805147739,0.03325823872664125
702,Failed to Converge,0.05540038080787078,0.002398826919758148,0.018348808927561792
703,Converged,0.05504486416602924,0.0038831536571197183,0.032745059094240594
703,Failed to Converge,0.05862495272712252,0.0031395796262592697,0.019015947094283933
704,Converged,0.05641779729657767,0.003642161003521864,0.029403095905227404
704,Failed to Converge,0.05730235563957938,0.002199440906047201,0.019571227160762112
705,Converged,0.05982638090479307,0.003814078235055535,0.029653032466936645
705,Failed to Converge,0.05975832052920757,0.0018908753985957202,0.01932636685157472
706,Converged,0.06215008591818442,0.007914242609912798,0.029750037159602727
706,Failed to Converge,0.05588698687359279,0.0016179116648886917,0.019729710349649526
707,Converged,0.05003642093195028,0.004986478123410941,0.025600647938922656
707,Failed to Converge,0.05675259677256816,0.001806892067203893,0.01895282359359635
708,Converged,0.051906922404571496,0.0022726806922601017,0.025489823732962796
708,Failed to Converge,0.058002999368864785,0.002199823173707096,0.019813950347436625
709,Converged,0.05533606791187288,0.0032080782598474626,0.02244613836391099
709,Failed to Converge,0.05996656038663364,0.0019593933677268497,0.019494654781725945
710,Converged,0.05726855321560695,0.0055205102972893496,0.023290390735736653
710,Failed to Converge,0.06428833389975752,0.0011895852817611163,0.01829065486313959
711,Converged,0.05253083299183681,0.0014406772534174715,0.02416879701460164
711,Failed to Converge,0.06444321391675911,0.0014834516180577968,0.020463055491475236
712,Converged,0.053310568463026085,0.004332875858154279,0.027464695375121903
712,Failed to Converge,0.06618349498052252,0.002148900746184471,0.02118831429865541
713,Converged,0.05642596504094688,0.004958504195286395,0.023802336821138758
713,Failed to Converge,0.06583335251812367,0.0024837458476017413,0.021198798005425408
714,Converged,0.0586099290890055,0.0018306253131393053,0.02352113873992883
714,Failed to Converge,0.06470984145302969,6.979579040345041e-4,0.020952893619080454
715,Converged,0.055134276733401794,0.006077671092278478,0.022320924864611562
715,Failed to Converge,0.06512028618717228,0.0025363785261644715,0.021449114963547518
716,Converged,0.058470780416029274,0.005067436640594958,0.022394879065060273
716,Failed to Converge,0.06341956821888858,0.001692456251115436,0.022496077638521725
717,Converged,0.060053376711293294,0.0028906078400658397,0.020683869304910778
717,Failed to Converge,0.06097964031711426,0.0020762048171896526,0.02255423160394704
718,Converged,0.0621662515256978,0.0026759602413854605,0.02399084978376139
718,Failed to Converge,0.07067964502744412,0.0021958636108139525,0.02106721555993772
719,Converged,0.06412902270542624,0.0016565802888249032,0.02349956872247515
719,Failed to Converge,0.06888327027028873,0.003327622184950079,0.020715931504576443
720,Converged,0.06548635261970566,0.002251910488815291,0.023253079140490466
720,Failed to Converge,0.06928805107740575,0.002974611397867365,0.021761373218985455
721,Converged,0.07501057051606672,0.005326856747427053,0.024739789807286257
721,Failed to Converge,0.07164239327264896,0.0019503087184866573,0.021850729305310873
722,Converged,0.06365227657778065,0.00627768772014997,0.024690891358933743
722,Failed to Converge,0.07058882681222961,0.001797474171460221,0.022568880846783115
723,Converged,0.06953066535604635,0.00450585298623944,0.023517713203530216
723,Failed to Converge,0.06678251302319303,0.002836478498301132,0.024208805985001663
724,Converged,0.06799649815499702,9.479222409147221e-4,0.019973390203711236
724,Failed to Converge,0.06872816882256283,0.002544448444511613,0.022784896674399757
725,Converged,0.06467270543140571,0.003734353927432107,0.02433813039319297
725,Failed to Converge,0.06614181957046392,0.0019735233174195525,0.022577438514771057
726,Converged,0.08392917761182725,0.004688422609159592,0.02343762447813445
726,Failed to Converge,0.06639265795588914,0.002734077371865176,0.02205974714500222
727,Converged,0.08970070888960142,0.0020576427397482537,0.023377471294896993
727,Failed to Converge,0.06968488028356437,0.0024244406497348566,0.02402487839234556
728,Converged,0.08673894388160874,0.001122189440333357,0.025675197048202904
728,Failed to Converge,0.07056911180684672,0.002498783886247899,0.023828869805309304
729,Converged,0.06509405728395416,0.0013315024455270584,0.02158904101218713
729,Failed to Converge,0.07258199565572913,0.0022774993846350123,0.02372638390401425
730,Converged,0.06302824920311505,0.001288270539613625,0.02225470432412567
730,Failed to Converge,0.07403901092753128,0.002546219682113529,0.02386483878966575
731,Converged,0.07166705353281716,8.754503474948432e-4,0.022357130587666155
731,Failed to Converge,0.06914449138359947,0.001983633800588224,0.022447286111437086
732,Converged,0.07080345049542022,0.0032397565512136735,0.02459784257426713
732,Failed to Converge,0.0681878227100133,0.0030873168718877457,0.022539858140144607
733,Converged,0.07438828337323203,0.0023145557928225743,0.024071544202442292
733,Failed to Converge,0.07358774336897661,0.002457063836285506,0.023073480201342485
734,Converged,0.08036402226811275,0.0029330011934806267,0.021068533245288616
734,Failed to Converge,0.07404474432319914,0.0031981114263823548,0.021776812705159465
735,Converged,0.06158832503417505,0.002562275941695023,0.02109045917653176
735,Failed to Converge,0.07502718231739201,0.003702383636374214,0.0234829314268048
736,Converged,0.07059278489133623,0.005040390911777253,0.021310241832430937
736,Failed to Converge,0.0749195678460167,0.0033493310480774805,0.024169929292749713
737,Converged,0.06925789313314507,0.0020234162495303297,0.023618539299624645
737,Failed to Converge,0.08045099634925826,0.003178392551171956,0.022504193432811563
738,Converged,0.0647615753954831,0.0036619617947709735,0.021085950541324176
738,Failed to Converge,0.08010281807426342,0.0025916127438630893,0.02237219704536421
739,Converged,0.07371297400990645,0.0019045956515262728,0.017493553112035088
739,Failed to Converge,0.08114915733454275,0.0036599254961564116,0.021430860620956844
740,Converged,0.06702283522736993,0.0018615416677565555,0.01877655721479498
740,Failed to Converge,0.07995489014082835,0.0034348461093066463,0.021639527700497485
741,Converged,0.0757197883377171,0.0026932415856778286,0.015353247596768678
741,Failed to Converge,0.0782715025441211,0.002666314974734643,0.020323490814923066
742,Converged,0.06894195499551214,0.0028728588984136914,0.016943581834188204
742,Failed to Converge,0.07395399705788101,0.0038024026905572215,0.020860619688795136
743,Converged,0.07908025740314123,0.0022962692380938004,0.016238731758437503
743,Failed to Converge,0.07419816954889295,0.0018066019057722733,0.01997459101944847
744,Converged,0.05610925304284811,0.0028834199545222598,0.015742025420875883
744,Failed to Converge,0.07907936638024698,0.003259627854131423,0.01947760324728007
745,Converged,0.05093241701977272,0.001945261654282441,0.019271483436008194
745,Failed to Converge,0.0762258171091564,0.0025315585478495866,0.018284236273466876
746,Converged,0.047552308444111555,0.0023572728124554632,0.021051356483827978
746,Failed to Converge,0.07114052457985952,0.0020011050456570667,0.018593610143751486
747,Converged,0.06470833660941441,0.002467592502548817,0.02123811852334393
747,Failed to Converge,0.06918801309039366,0.002088752173211316,0.02016500009223736
748,Converged,0.053976768501867556,0.0037463161531967487,0.016439257674123235
748,Failed to Converge,0.07074011973752609,0.0016410155587702287,0.019433039126093177
749,Converged,0.05103724592175278,0.0028217113291160124,0.01760162954609877
749,Failed to Converge,0.06650004872271656,0.0010146595345575668,0.019082890271420225
750,Converged,0.0581205261674515,9.809096390073352e-4,0.018589027618396307
750,Failed to Converge,0.06971406858525601,0.002164093573348689,0.018553229395314376
751,Converged,0.04947468605939869,0.0022803896192817095,0.018493211757767705
751,Failed to Converge,0.06878785014364298,0.0012662172880981354,0.02038899677040251
752,Converged,0.05686034910619852,0.0024328773805670934,0.02097380584282519
752,Failed to Converge,0.06790478322142518,0.001316196147937744,0.01999348867632753
753,Converged,0.06313291913385234,0.0018452009318223586,0.018399623490193633
753,Failed to Converge,0.07127352314348077,0.0016311011683465386,0.020260454483419683
754,Converged,0.06404795339511922,0.002353753651499493,0.020253354157510062
754,Failed to Converge,0.07621775680969389,0.0010173846933726775,0.02171492602225219
755,Converged,0.05762830478867785,0.002889594549455945,0.01977080372701382
755,Failed to Converge,0.07185282793958166,0.0016940352418432652,0.021913074954964525
756,Converged,0.07247932046603134,0.0025654184515487193,0.021043735211230784
756,Failed to Converge,0.07175623346974837,0.0015990105363309708,0.021136882292377628
757,Converged,0.07181528980572048,0.003089872137170592,0.020322059418671098
757,Failed to Converge,0.07612658931523043,0.0018776196024209136,0.020416894200873576
758,Converged,0.07047042409209094,0.0030189407135347087,0.027396895209974566
758,Failed to Converge,0.07373692515315024,0.0021080907268901288,0.01986797177435931
759,Converged,0.061762974689296674,0.001287136076007074,0.020253768802697126
759,Failed to Converge,0.07188382846724163,0.0022004786439471322,0.02015613035877118
760,Converged,0.056403968103317804,0.0010679023573578065,0.021978512249300912
760,Failed to Converge,0.07000121732240887,0.003393411967065014,0.021220644329311
761,Converged,0.0677844879239861,7.039657283560704e-4,0.02337948045961414
761,Failed to Converge,0.06732257563937774,0.0020281800380925292,0.02172785763701671
762,Converged,0.0671887874255493,0.0018502419261257513,0.02424618790907953
762,Failed to Converge,0.06952850590045967,0.0015514401285118384,0.019722688719250057
763,Converged,0.06052807278520282,0.003524969385307902,0.022622334521903202
763,Failed to Converge,0.06656828584919684,0.002430460374046141,0.020595656086962358
764,Converged,0.059534241813626904,0.005563953719963671,0.021344473077128934
764,Failed to Converge,0.06493536333882388,0.0016542696737223618,0.019705111632732593
765,Converged,0.06706664077368774,0.0029488557835387636,0.021320554412149424
765,Failed to Converge,0.06554155701299232,0.002108454980880911,0.019929324115820914
766,Converged,0.06636966221958643,0.002042044240273281,0.024277527793728902
766,Failed to Converge,0.06842551154848048,0.0014289149883202942,0.01945368276446377
767,Converged,0.06014612946708092,0.001958982545199703,0.02537189195990977
767,Failed to Converge,0.06534501537075292,0.0034092498100557964,0.02089038192085292
768,Converged,0.07185629172655106,0.0024371520289133424,0.021086693862799356
768,Failed to Converge,0.061498086600555786,0.0022505700163752865,0.018470249129045824
769,Converged,0.07528894749913112,0.0024158815741384125,0.023519319197812492
769,Failed to Converge,0.06166788021463028,0.0036922713097106243,0.01970952742752738
770,Converged,0.07244942388097851,0.0036492903864390963,0.018356093968369815
770,Failed to Converge,0.06499548225922948,0.0020216782036954354,0.022224913298180753
771,Converged,0.0727152596052258,0.003406453307746849,0.019853290633623163
771,Failed to Converge,0.0632570578868042,0.0017063681411740347,0.021344801680113712
772,Converged,0.07051255239502634,0.003956021411417919,0.018377793066589217
772,Failed to Converge,0.0618051038135708,0.002462296085976797,0.02065601425233815
773,Converged,0.077332398865545,0.0023007772449314943,0.022796705934416735
773,Failed to Converge,0.06905029825692187,0.002066382454995063,0.02113834158142945
774,Converged,0.07847291672708044,0.0017308544650769492,0.026093491160714147
774,Failed to Converge,0.0717018142620992,0.0018584651858229379,0.020782733412658676
775,Converged,0.07942205821274517,6.986561582681928e-4,0.02405313454566281
775,Failed to Converge,0.07236200553895633,0.002611797328805797,0.020021934015427553
776,Converged,0.07575515783289158,0.0019465515753278166,0.022481121741072498
776,Failed to Converge,0.06585280896105751,0.002257486197794653,0.01987400130303072
777,Converged,0.07417463764334989,0.0017616542348689018,0.025032987351108885
777,Failed to Converge,0.0656704261159367,0.0019818092503053656,0.02081741824886739
778,Converged,0.07600642779497759,0.002512783733726725,0.026134050325287483
778,Failed to Converge,0.06935418366689419,0.0011680988436633228,0.01737460928318702
779,Converged,0.07535632739477022,0.0017678275276383658,0.018172583847279884
779,Failed to Converge,0.06157572199835622,0.0023919775389187594,0.018055500795945895
780,Converged,0.07789010546203669,0.00407997193781154,0.025219810574064454
780,Failed to Converge,0.06539484478880374,0.0016405467992989487,0.01849163722069071
781,Converged,0.07362642303352857,0.004253320632707058,0.02355293641292565
781,Failed to Converge,0.06645583977529765,0.0036782740058217012,0.01903586897936302
782,Converged,0.07432939099621755,0.0029273141250848616,0.025199953795095664
782,Failed to Converge,0.06392918574012213,0.0037580512887682104,0.01932696915941261
783,Converged,0.07525168515947643,0.0035581857634719195,0.02362839104358548
783,Failed to Converge,0.0679021299401609,0.0029019069568866455,0.02074510046208608
784,Converged,0.07840268240575471,0.0036535412617137155,0.022896164587609395
784,Failed to Converge,0.062272709942065754,0.0033045287284055804,0.018937480344243134
785,Converged,0.0710074929404838,0.002975155284392993,0.024873748621614015
785,Failed to Converge,0.05745757125727653,0.002191330856693374,0.019031897287778973
786,Converged,0.07065681535560873,0.0033585151971995014,0.024320932120668687
786,Failed to Converge,0.06184396373096608,0.0032860810481941715,0.01817646555908922
787,Converged,0.07073342814754208,0.0031169438699627065,0.024447402607527473
787,Failed to Converge,0.06824524059674403,0.0016909673245494529,0.019335084844138158
788,Converged,0.08180561643115886,9.922949307527853e-4,0.024615903891356664
788,Failed to Converge,0.06803856007540116,0.0019233602171508728,0.019802729467289497
789,Converged,0.07347541945208891,0.002447864606116367,0.026987388376027655
789,Failed to Converge,0.07003281249624896,0.0016017986645596267,0.020628969496759166
790,Converged,0.070849311016293,0.003128716969198505,0.026422051991311507
790,Failed to Converge,0.06962453041251986,0.0019210524599609596,0.01787817899509727
791,Converged,0.07781955427242473,0.0037694937979122108,0.02562550814225048
791,Failed to Converge,0.0673361359355599,0.0010906040770371792,0.01803505741465907
792,Converged,0.07222041168210709,0.00414137096492277,0.02506953081388591
792,Failed to Converge,0.07106598811466189,9.067680420019076e-4,0.016251312041623917
793,Converged,0.07371148196251645,0.0031973166479224843,0.022375759597989653
793,Failed to Converge,0.06872581688393857,0.0011400662288706357,0.01661843738150383
794,Converged,0.07374473467743739,0.001913763578041116,0.020908424243114905
794,Failed to Converge,0.06354430060476286,0.001508162417169181,0.019133687281494942
795,Converged,0.07650821781690786,0.003486930086676176,0.02024400791861305
795,Failed to Converge,0.06323636391420809,0.002430483655805837,0.019702091982483398
796,Converged,0.07207516022848104,0.0032844985874595535,0.021570608352179648
796,Failed to Converge,0.06741404115704878,0.0019904868304746457,0.020223880443195917
797,Converged,0.06994261373055974,0.0022602784875230893,0.017107183730578648
797,Failed to Converge,0.06544146260569707,0.0020568358548541197,0.019532847576691065
798,Converged,0.0664406697168399,0.00195280886631794,0.0238562712150171
798,Failed to Converge,0.06581645687518406,0.0019839516603221224,0.020926354747439847
799,Converged,0.06207235376916968,0.005368057069813938,0.024780324191611955
799,Failed to Converge,0.06868984102679225,0.002956469014993193,0.020503161497405914
800,Converged,0.06364802915986847,0.0012356403887075903,0.024953095666820378
800,Failed to Converge,0.0689977857623229,0.0017267167983180988,0.019056157662711
801,Converged,0.06577875059486842,0.004614693659504509,0.023643052534483823
801,Failed to Converge,0.06534218909466327,0.0029302654547267806,0.01907383947047965
802,Converged,0.0683166777798505,0.006223513038832583,0.02136152356218867
802,Failed to Converge,0.06894244142674678,0.00197259616309792,0.019905188594519244
803,Converged,0.06766220089962979,0.003067593019084511,0.02228733229454482
803,Failed to Converge,0.07129662862925795,0.0019557961279805715,0.02095932336757373
804,Converged,0.06967094392688583,0.0016689925545046813,0.02200442592660596
804,Failed to Converge,0.06422948626615042,0.0018022090979702555,0.019421266777175587
805,Converged,0.07008408281578135,6.939919988397302e-4,0.022648557996437457
805,Failed to Converge,0.06129296956970965,0.001658219668620395,0.018767177171651245
806,Converged,0.057903523697504844,9.537329414145067e-4,0.02304307992490605
806,Failed to Converge,0.061092475291278626,0.0016985294265155185,0.02051231836032808
807,Converged,0.05775467545826954,0.0013810406565706369,0.024193366278607433
807,Failed to Converge,0.06239777615195305,0.0015943683613884629,0.020523000548158588
808,Converged,0.056306802342594,0.002958867860075761,0.019989766640605162
808,Failed to Converge,0.057052498355796163,0.002264400752083828,0.02091758077068425
809,Converged,0.050505868996602386,0.0024113801636824004,0.025286976843388237
809,Failed to Converge,0.06156880056589795,0.002754359165700459,0.021082324098838548
810,Converged,0.048921621615258204,0.0014197482542476565,0.023321855944646155
810,Failed to Converge,0.060049365582575905,0.0011466314690475562,0.02037993653942043
811,Converged,0.05279720351657434,0.002728690398061395,0.024146956344905476
811,Failed to Converge,0.06038041496127966,0.002547180160701127,0.02222150993184339
812,Converged,0.048883234743286,0.004543813319893782,0.0253936796457686
812,Failed to Converge,0.06658187963611369,0.0020273430748655205,0.020795368583395646
813,Converged,0.049118956517080495,0.0027006572198573896,0.02522224259575928
813,Failed to Converge,0.06587386357217746,0.0015486984618759212,0.017460822871593118
814,Converged,0.06105693848890292,0.0019447093446600956,0.022542447683544742
814,Failed to Converge,0.06494624310441914,0.002598249492665873,0.019651240766778343
815,Converged,0.04960285272530752,0.00490147289645933,0.02890157301244356
815,Failed to Converge,0.06340789222941517,0.002292549896979991,0.021436564828328796
816,Converged,0.05452674841856961,0.006019607350978448,0.0288191492611533
816,Failed to Converge,0.06576493194523184,0.0027453810864980356,0.02136184003129806
817,Converged,0.06371338446601477,0.0090918556213893,0.030437114158534374
817,Failed to Converge,0.06856705649483202,0.0023389634062394643,0.020557355303535356
818,Converged,0.06618929343657869,0.005316474066376404,0.028011105118709287
818,Failed to Converge,0.07494281523133704,0.0012716765975371645,0.02237098405518597
819,Converged,0.06797614965884585,0.009494083991221581,0.02734462829045021
819,Failed to Converge,0.07349218915619371,0.002115283182632149,0.020915857463959412
820,Converged,0.08053067865605425,0.00993769000277644,0.025125454631187316
820,Failed to Converge,0.07247212432644339,0.0025509585711917123,0.020328945163024418
821,Converged,0.06951590179934354,0.0059015086664808815,0.024491196595640433
821,Failed to Converge,0.0800478304829447,0.002952011684221144,0.021259990310018295
822,Converged,0.05818990570811762,0.0031708037646661393,0.026024821772002528
822,Failed to Converge,0.079304628173397,0.003219526314523052,0.020974904449157915
823,Converged,0.054823927594250796,0.00410069304286289,0.02898483255576004
823,Failed to Converge,0.08248266681725835,0.0020577323948164686,0.021340221371308202
824,Converged,0.06168668548395068,9.586515217137608e-4,0.027681958774729253
824,Failed to Converge,0.07372646920848294,0.0019477826747294569,0.022489336344764743
825,Converged,0.05445834594077917,0.0018832801337856622,0.025284979490657524
825,Failed to Converge,0.07369166739285764,0.0026655224159420083,0.01979677617387276
826,Converged,0.06315026446906039,0.004739465566287216,0.02678859380214693
826,Failed to Converge,0.06643507380444905,0.0027720701194341533,0.018603327289070517
827,Converged,0.06678663509144132,0.002187842864824322,0.025666103612762857
827,Failed to Converge,0.06665969889883182,0.0023549304211254282,0.017712022765788635
828,Converged,0.06611598085251336,0.002782513326393736,0.027981154005917833
828,Failed to Converge,0.06487627287181452,0.0011991071085874086,0.0173597159296792
829,Converged,0.06923927579429785,0.005130469388228555,0.027038637179419202
829,Failed to Converge,0.06571627911738225,0.001098295126073453,0.019266688843782687
830,Converged,0.05985587994428099,0.005721104103346003,0.024354563815085786
830,Failed to Converge,0.06312373018027512,0.0022668474837037036,0.018589160067806726
831,Converged,0.05671679055318869,0.004635363707166765,0.028807156576271455
831,Failed to Converge,0.06117429509486187,0.002317545141435598,0.020559638903428483
832,Converged,0.054582556486896305,0.0014168976446112594,0.02924871170398206
832,Failed to Converge,0.05890387856383239,0.002688036726526351,0.02013876842576787
833,Converged,0.05424184101432339,0.0011064296705649431,0.01881702352203617
833,Failed to Converge,0.057412419783306065,0.00216957699925351,0.01858091265341947
834,Converged,0.05078952049978356,0.0013008241290898704,0.022563901800865753
834,Failed to Converge,0.05750261457640589,0.0014318214531707475,0.019459234904147173
835,Converged,0.05473301633980922,7.360933067532874e-4,0.023086881066273827
835,Failed to Converge,0.0560587937823037,0.001300227680295978,0.02038943634653393
836,Converged,0.056221231894699214,0.003936921056737316,0.02276132934113021
836,Failed to Converge,0.056080976487226895,7.203598204944642e-4,0.01926418193821204
837,Converged,0.056208262837467084,3.5493552738979515e-4,0.019801442524391866
837,Failed to Converge,0.057891907025776915,0.0020734592587865067,0.01811462354434933
838,Converged,0.05313939887508442,0.0019106281808704405,0.02012887382269984
838,Failed to Converge,0.05776420843109004,0.0012836095931234536,0.016861103314331927
839,Converged,0.05566438414806936,0.002535539343609958,0.021306110200694638
839,Failed to Converge,0.06346825531732855,0.00156294787201007,0.01653262637990651
840,Converged,0.052687118889210356,0.0016269111191432588,0.01844352844064988
840,Failed to Converge,0.06444321025496341,0.0015016418079267853,0.015903296509108836
841,Converged,0.05517162995675341,0.0024779112944521486,0.018692329008762762
841,Failed to Converge,0.06049908847856867,0.0011131349231475024,0.01498456808957654
842,Converged,0.056261067182961894,0.0025542657883913912,0.020952827327407445
842,Failed to Converge,0.059051504759645185,0.001460681932502215,0.014821370196669077
843,Converged,0.059606694126321885,0.002350517012154261,0.01955059030952148
843,Failed to Converge,0.05548882444845322,8.785574384619986e-4,0.017073705845523306
844,Converged,0.05164413543071497,4.8671934693828955e-4,0.021762750279769122
844,Failed to Converge,0.05566791950254847,8.445468982989589e-4,0.016389542368521255
845,Converged,0.04874432764712754,5.643513554662995e-4,0.01825811078502391
845,Failed to Converge,0.055991187914907696,0.0018138647695082988,0.017814182388564574
846,Converged,0.05002412033392766,0.0028383362717498022,0.023110815369429723
846,Failed to Converge,0.056248099531614235,0.0013487009910014248,0.019967849749198907
847,Converged,0.05620521623974542,0.0038356325276202854,0.02109105843936697
847,Failed to Converge,0.06837007907023802,0.0011676460376904554,0.018950872646764306
848,Converged,0.05820666233540769,0.0032793788362617676,0.019258130057716153
848,Failed to Converge,0.06850567345803077,0.0014232344712849629,0.020082970750059354
849,Converged,0.060258684476129566,0.0032225315766942794,0.022106156107902508
849,Failed to Converge,0.06864803082521219,0.0015635386758016676,0.019692550577182825
850,Converged,0.05383254932616815,0.004065048073779757,0.01997627079297588
850,Failed to Converge,0.07120864123165298,0.0013349028729298014,0.020179262334921552
851,Converged,0.052707850011913714,9.718425877269961e-4,0.027069713743029848
851,Failed to Converge,0.06847961191701937,0.0022010847629643686,0.020983720389356912
852,Converged,0.05300350772318057,0.0034717089963867452,0.01895988941478386
852,Failed to Converge,0.06389339684239581,0.0017349131954236606,0.020317377176176703
853,Converged,0.05433495478672485,0.003945023360480041,0.02079630756148173
853,Failed to Converge,0.06795271329944667,0.0021473595520400774,0.0210994533594476
854,Converged,0.057074815695534666,0.003699308502515093,0.01803849759442077
854,Failed to Converge,0.0670226903817098,0.0022514350335596477,0.01969650125482628
855,Converged,0.063193369522994,0.0012116420439492424,0.02116920111292447
855,Failed to Converge,0.061230658649808575,0.0035972838750260626,0.020956391762749004
856,Converged,0.06203813101426793,0.002254098899494597,0.025230697231153516
856,Failed to Converge,0.07159398163029024,0.0024132313900447388,0.020183426870698015
857,Converged,0.06647187961824444,0.0020745583495480934,0.020510050799498667
857,Failed to Converge,0.06970698292853801,0.0010821963458619932,0.01929707626349652
858,Converged,0.06430742447654306,0.0017502787894658135,0.022578322569771096
858,Failed to Converge,0.06666106805666426,0.0014070027696785937,0.02075630021035786
859,Converged,0.06276720924433651,0.001332016451470471,0.02431593528063572
859,Failed to Converge,0.061880427040036615,0.0016921279568742106,0.02037608184093455
860,Converged,0.06768388361137645,9.863059127373714e-4,0.0244770429445919
860,Failed to Converge,0.05940685467195093,8.992060321584546e-4,0.02011380775960498
861,Converged,0.05314073988979931,0.0017982627583342807,0.026036832947145573
861,Failed to Converge,0.060943618543519595,0.0016961257969465907,0.017776348001045973
862,Converged,0.06515834223361294,0.003004536525487532,0.025413167678251275
862,Failed to Converge,0.061428153402905944,0.0020895632064066305,0.016332145928218397
863,Converged,0.05982134348391654,0.003812963926755858,0.02450200627473934
863,Failed to Converge,0.06341958615436764,0.0031672389317183823,0.01764925990806464
864,Converged,0.06484069744274028,0.001170261123298623,0.027711622918782035
864,Failed to Converge,0.06299151560899316,0.00199803291777143,0.018795697913305327
865,Converged,0.06649257994841581,0.0017213368180811872,0.02815313728954175
865,Failed to Converge,0.06482166069848005,0.002385374434093278,0.01862404807587094
866,Converged,0.06634588365651624,0.0024440436546186457,0.027463206101550387
866,Failed to Converge,0.06188859228805147,0.0026061961336371333,0.020667033307307636
867,Converged,0.061317476519049105,0.0038986193245655787,0.02696443505265389
867,Failed to Converge,0.060627627282489625,0.002313515898038598,0.020445032892052104
868,Converged,0.06284143621998844,0.005546224015579912,0.026264484943373446
868,Failed to Converge,0.0634762529103181,0.002350226954305729,0.01963854110227376
869,Converged,0.06243022428743847,0.0070377204980126345,0.026822698054465105
869,Failed to Converge,0.06095366923789807,0.001526849354672617,0.021421043653719482
870,Converged,0.05666258673733468,0.004191262159844723,0.027553998603029005
870,Failed to Converge,0.06029105326909902,0.002189998566565754,0.02180588529866024
871,Converged,0.05198979415564445,0.002883598944327997,0.022249972894632052
871,Failed to Converge,0.06427157559946706,0.003050453717526597,0.023213216255333027
872,Converged,0.05556944099370849,0.0011696474850516557,0.02476014657107188
872,Failed to Converge,0.06170582122708762,0.004570082475924016,0.02247415886385476
873,Converged,0.05337677428123815,0.0028894235127383985,0.02220803573919047
873,Failed to Converge,0.05723943908296476,0.0018582915472869805,0.022548220077814922
874,Converged,0.05614355063217478,0.00406496161143821,0.0223744189948872
874,Failed to Converge,0.060939401939649085,0.0027038240087204467,0.021334356392187177
875,Converged,0.05518285026553051,0.0017622713231077818,0.02001975447581473
875,Failed to Converge,0.057919251548034525,0.0017547338410674328,0.020467616532774395
876,Converged,0.05331288219250402,9.959197314106613e-4,0.021873649974745713
876,Failed to Converge,0.05758685590074264,0.0024319275428325436,0.02000351414853336
877,Converged,0.049739865873487894,0.005765339518042891,0.023172746047240622
877,Failed to Converge,0.05438770699329215,0.00244994587554509,0.019993222481124503
878,Converged,0.04899833434787113,0.003144271378206417,0.020463970483478047
878,Failed to Converge,0.05811573893601341,0.0022210900007908424,0.020695944533486874
879,Converged,0.05177892702382744,0.003551507480090253,0.02058257016294285
879,Failed to Converge,0.05707088457448758,0.0013623768753358084,0.019569508275565188
880,Converged,0.05483996825645991,0.005987549295126581,0.02399445813651355
880,Failed to Converge,0.05694891949632449,0.0013348578202822465,0.01829610791908555
881,Converged,0.04947467969110993,0.005804803758650632,0.02258178484211967
881,Failed to Converge,0.05992355407617906,0.0018906602449794913,0.020622289621658615
882,Converged,0.05071355901525549,0.005005281894817152,0.021684148178019592
882,Failed to Converge,0.05857190258087429,0.0032513950707198274,0.02112657651602954
883,Converged,0.055563217130508796,0.00681349302200723,0.02298769042699035
883,Failed to Converge,0.06297719977575024,0.0028103841235874102,0.01866456064642632
884,Converged,0.0629124580206206,0.0014563362893504311,0.020986070012534105
884,Failed to Converge,0.0633302608491395,0.0011919141608367175,0.020555831349606875
885,Converged,0.06241474538620137,0.001051960965806682,0.019590437908866054
885,Failed to Converge,0.06185870657188009,0.0019424656278752225,0.021343663313410116
886,Converged,0.06174790565577766,0.0010549801247309919,0.020679429293404467
886,Failed to Converge,0.06152719721694301,0.0022260033799536357,0.01919710991554906
887,Converged,0.05136701748096573,0.0031827142654690414,0.02639524179064156
887,Failed to Converge,0.06211558671433556,0.0012851709519141063,0.018354165030838587
888,Converged,0.061327622077622004,0.004289752169741722,0.02371537763593618
888,Failed to Converge,0.06346176349449198,0.0020824189227937797,0.018370297717285447
889,Converged,0.056895574522825024,0.003912938672844201,0.02295729411545757
889,Failed to Converge,0.06109483717965006,0.0021861840310624134,0.01999323876095181
890,Converged,0.052476993135624345,0.003357823835153813,0.021938181042411724
890,Failed to Converge,0.06040398869980576,0.0017179397604153452,0.02007786260228856
891,Converged,0.06324464722398795,0.002695553319732438,0.02375045452152494
891,Failed to Converge,0.05967795266981096,0.0016688915118494585,0.019985208251271765
892,Converged,0.06657068945610495,0.0028574493996092864,0.023234369071037764
892,Failed to Converge,0.06285993307841035,0.001491726188313674,0.01825714098176672
893,Converged,0.06509591959598487,0.0029764914376424825,0.0220273889635884
893,Failed to Converge,0.0647427981780273,0.0018716589337259663,0.01954261330639106
894,Converged,0.051657978544472044,0.0022106609700717683,0.024115438884648767
894,Failed to Converge,0.060094170102904354,0.0022133762993805104,0.019517887332915033
895,Converged,0.06496021002951714,0.0017168507759932215,0.02406310791790671
895,Failed to Converge,0.062144496529659254,0.0014356889300152125,0.01936195043456243
896,Converged,0.05661866679720957,0.0014799481169636335,0.019797504216617717
896,Failed to Converge,0.06517298690569476,0.0016096226724664614,0.02022337691357188
897,Converged,0.04501259902651443,0.0011465143102635837,0.022706483253603603
897,Failed to Converge,0.06529317486460107,0.0014632731630726359,0.020048247436856893
898,Converged,0.05062193368180889,0.0034844274630282408,0.02443652325197044
898,Failed to Converge,0.0678182250919899,0.002612762233556457,0.019840966449790394
899,Converged,0.05788424164131227,0.0026877812102451453,0.024060798671142896
899,Failed to Converge,0.06971959115258994,0.0021262623098968767,0.019217605366213045
900,Converged,0.05752832808978044,0.004460216539370194,0.0241116621672696
900,Failed to Converge,0.06490867939495996,0.0027884934702342894,0.02122593969578853
901,Converged,0.052829139340260324,0.006175474249135288,0.021507345048798903
901,Failed to Converge,0.06487174428227191,0.0025656652144249717,0.02097886569499495
902,Converged,0.0555225750120799,0.0017273866508632997,0.021633541166753673
902,Failed to Converge,0.06280082251761271,0.004319752793586966,0.021813655955313975
903,Converged,0.05259399703651857,0.0027340869481970315,0.018249709493479302
903,Failed to Converge,0.05749858596849613,0.003231424269419123,0.021374185247808524
904,Converged,0.04591718365858642,4.203388479999155e-4,0.020653939583382748
904,Failed to Converge,0.05803361294578871,0.002039864060328091,0.021130514573386362
905,Converged,0.057815480416852194,0.001426545470867858,0.02114746271985516
905,Failed to Converge,0.06035676223632366,0.0036170015813836052,0.019255992264323424
906,Converged,0.058879744887796105,0.002493735792062286,0.01653821595332338
906,Failed to Converge,0.061996935958040685,0.002710296392060414,0.019535237908913223
907,Converged,0.06429702325202594,0.0013266281209673896,0.014198380879685064
907,Failed to Converge,0.06161534396826785,0.0034907158236996594,0.01985677129720722
908,Converged,0.07237916591632912,6.848277751631417e-4,0.01763651515085304
908,Failed to Converge,0.06075028074479418,0.0032164407039788003,0.020610001575617345
909,Converged,0.05652986246771413,6.185552798944356e-4,0.019073639010396395
909,Failed to Converge,0.06069348103439683,0.0023331439275300256,0.020743826327597775
910,Converged,0.07643487021251694,0.0018371760190625044,0.021385904280488956
910,Failed to Converge,0.06483885719127076,0.0013258664714316584,0.02158404489383892
911,Converged,0.08335731429664842,0.001264861425539147,0.018548676091176334
911,Failed to Converge,0.06789232551198882,0.001149885997490317,0.020719549175284162
912,Converged,0.08086623827909192,0.0018500222651067458,0.015650291934059805
912,Failed to Converge,0.06761111910709701,0.002094681553973589,0.01994131477647633
913,Converged,0.07398477188407619,8.390865249167362e-4,0.016661129921539
913,Failed to Converge,0.06598856466306698,0.0018400007304319867,0.01996902697172844
914,Converged,0.07445272610420622,0.002821880761567431,0.01857157692631859
914,Failed to Converge,0.06592507635334732,9.608829102659951e-4,0.019023330206774818
915,Converged,0.07874625841093721,0.003107558256750453,0.020240596778702206
915,Failed to Converge,0.06679637309562761,0.00218512888673485,0.01811722982601182
916,Converged,0.07344783827029974,0.0042017104356510925,0.02033329309473269
916,Failed to Converge,0.06710751682416856,0.0026024138761783625,0.017972594326917474
917,Converged,0.07289453443272206,0.002808973385361536,0.02150783250154461
917,Failed to Converge,0.06762108538267901,0.0018426792691954652,0.019526929211012144
918,Converged,0.07480521111212088,0.004262304567071321,0.02195457671077821
918,Failed to Converge,0.06565687934624234,0.0024755299668972257,0.019374634433363916
919,Converged,0.07581223655452864,0.0025788327560922596,0.0244823270850026
919,Failed to Converge,0.06363729722896264,0.0018312572947949473,0.018514412316454617
920,Converged,0.08360494834454121,0.0030077485632535473,0.026027789048339613
920,Failed to Converge,0.06586412809746928,0.001196305829320234,0.019308591675328564
921,Converged,0.0755637130375883,0.003878216423494541,0.023084843307856553
921,Failed to Converge,0.06002319419781121,0.0013828010908950165,0.02088310838153764
922,Converged,0.07232531560247654,6.583553311159511e-4,0.023911322063898684
922,Failed to Converge,0.05931164709751502,0.0020353961907516576,0.02181716508491042
923,Converged,0.0679531962912244,0.001026034061818698,0.01842433047868005
923,Failed to Converge,0.06020779584803336,0.0015699233638881945,0.01807232194001318
924,Converged,0.060996076020019926,0.001155259722196877,0.020093927945328813
924,Failed to Converge,0.06143423457460798,0.0011122584500650986,0.016951731803305815
925,Converged,0.07168784535131925,0.0037123858578751653,0.019981157102351134
925,Failed to Converge,0.05835046759428482,0.0016721084596782942,0.017199560678217166
926,Converged,0.059819176301529026,5.726526567966361e-4,0.022302249768186934
926,Failed to Converge,0.06441771009063747,0.001534282602447488,0.016482543254659955
927,Converged,0.06975114227079213,0.003246122806285016,0.022250016697000725
927,Failed to Converge,0.06419769029174836,0.001601547907973446,0.017832708764278685
928,Converged,0.07199559596600356,0.0018380758376769005,0.02256245736941826
928,Failed to Converge,0.061651656555606935,0.0012941714943792908,0.018700642631912456
929,Converged,0.07291125517738441,0.0012894472534170718,0.020484986539631565
929,Failed to Converge,0.06022503197587034,0.0018852453679306237,0.019738331750287927
930,Converged,0.07355993742540451,0.003292512881060649,0.023141784327541826
930,Failed to Converge,0.060564084527067255,0.00143784431176444,0.02021494119570822
931,Converged,0.06443518367968057,0.003259960875833555,0.02505562582103185
931,Failed to Converge,0.06157412597299071,0.0024157168332933727,0.02094034183137009
932,Converged,0.05693247153273243,0.003051863293346684,0.023474936822063742
932,Failed to Converge,0.05588044931238717,0.0016361970442696002,0.020904725846505667
933,Converged,0.05564811391600095,0.0034964587382066174,0.023802662550154507
933,Failed to Converge,0.06048360143007282,0.0017763018831177925,0.02265541809848832
934,Converged,0.05512909981292577,0.002896878567717136,0.019818118383600723
934,Failed to Converge,0.06088305531466197,0.0011425577573475185,0.02344217230516208
935,Converged,0.061451851306270316,0.003561005283442853,0.022984053611631902
935,Failed to Converge,0.061377927484705934,0.0015701317750175647,0.02195866293706577
936,Converged,0.06437431920478796,0.005527572359025097,0.0271343791644174
936,Failed to Converge,0.062229570857903545,0.001353306832248111,0.02210603407253617
937,Converged,0.06853950016504703,0.003740930880088024,0.026433694066119617
937,Failed to Converge,0.06475569006077328,0.0018538764988449905,0.02076155956506349
938,Converged,0.06312015447130256,0.002825445382927757,0.026307227689476995
938,Failed to Converge,0.06328791419808336,0.0015093772749771865,0.019574652235370193
939,Converged,0.07134251097159047,0.003786866834950962,0.021643621378632336
939,Failed to Converge,0.06399062238610802,0.0013506321897020187,0.02215127805421857
940,Converged,0.06697029936801144,0.002168590176948311,0.02065315123143524
940,Failed to Converge,0.0661232274527837,0.002265521661085087,0.019986128319082617
941,Converged,0.06768841187477198,0.0028894680157955386,0.020489725252911577
941,Failed to Converge,0.06737945559049753,0.0023839807460829354,0.02028753682573825
942,Converged,0.06958303761005571,0.003302330721223348,0.02500303094452342
942,Failed to Converge,0.07060454969383802,0.0013136068630282237,0.019959674818094263
943,Converged,0.0656689355319139,0.0012356265337056267,0.024181454415294082
943,Failed to Converge,0.06964076096949967,0.0019226760421978436,0.02070245375977839
944,Converged,0.0692784162534194,0.0027390842341978357,0.020752911009971734
944,Failed to Converge,0.06849167772389818,0.00133395436495434,0.019306503891291987
945,Converged,0.07604095315782941,0.002554825583964041,0.02632519525572042
945,Failed to Converge,0.07023618274677214,0.001804579761525295,0.019136327134067398
946,Converged,0.08219934928575487,4.960684572268386e-4,0.024688673853760834
946,Failed to Converge,0.0678968800176692,0.0015188906855010836,0.017261090234334323
947,Converged,0.0865111016200432,0.0018022103344221567,0.023427398988501155
947,Failed to Converge,0.06885902830567672,6.025411594423948e-4,0.019158872659308428
948,Converged,0.09085469594065029,0.0011434223901623632,0.019425208682813513
948,Failed to Converge,0.06815163873776306,0.0017615561208906873,0.017149764222633507
949,Converged,0.06947228814283643,0.0022251716318698943,0.022235090759978187
949,Failed to Converge,0.06440732916013636,0.0032773988490158363,0.017629342705042496
950,Converged,0.07391935521380737,0.0018036538043903084,0.025049059932608662
950,Failed to Converge,0.06565251353590955,0.0017187154847966564,0.019622842178222334
951,Converged,0.07046661247404538,0.0017562572657418049,0.021315469047620314
951,Failed to Converge,0.0652196765121047,0.002563598798882043,0.01745029332033568
952,Converged,0.08518968244835007,0.00229602923432438,0.021178615431981584
952,Failed to Converge,0.06670266154167709,0.002407729353363508,0.018573223339035445
953,Converged,0.08052195348239792,0.004643476401259958,0.024626632167103375
953,Failed to Converge,0.06415969071887681,0.002941489004919072,0.018695739696003365
954,Converged,0.07705408634874943,0.0061441887318247155,0.024303202835639654
954,Failed to Converge,0.06564184801179003,0.00258036953684479,0.018124539693450722
955,Converged,0.07564685839772123,0.005436423648290791,0.026243723375936806
955,Failed to Converge,0.06223906862860371,0.0024000986283646045,0.018126423668379903
956,Converged,0.0686551268697929,0.004454083760786721,0.026321073647695044
956,Failed to Converge,0.06188681483499085,0.002001776597316483,0.018099499718613625
957,Converged,0.06337791979671971,7.758045307288905e-4,0.02779548585938111
957,Failed to Converge,0.06475946425789382,0.0026675150197819075,0.01728788944449779
958,Converged,0.06363427496309304,0.003259975724221898,0.026890882769072547
958,Failed to Converge,0.05820401098116386,0.0023878549513818076,0.01809690591588658
959,Converged,0.06550761054719047,0.0034142522402977552,0.02703571928559749
959,Failed to Converge,0.05500985755421042,0.001435694643519545,0.017627005317706324
960,Converged,0.07466114646225439,0.0018811427108308774,0.026876795324635924
960,Failed to Converge,0.06595257844662782,0.002154026740274192,0.01803964987583933
961,Converged,0.06831401524818288,0.0028641907519421335,0.026373066463786135
961,Failed to Converge,0.06567674334236102,0.0030059226206373404,0.017038762617775743
962,Converged,0.08407442846829084,0.004177994647300591,0.026374639694054812
962,Failed to Converge,0.06518673538375006,0.001609230434053366,0.016053004562429477
963,Converged,0.07299269032775918,0.002379597841544845,0.025749817657242265
963,Failed to Converge,0.06575045808890582,0.0015709253219387406,0.017168609828889854
964,Converged,0.06871968427206683,0.006180752963977885,0.026645485233090096
964,Failed to Converge,0.06390178279215546,0.0026417650733346625,0.017992050990505236
965,Converged,0.07343064574223955,0.005522994862610348,0.026993082791064722
965,Failed to Converge,0.05916764114876809,0.0010331612036314627,0.017182721188422102
966,Converged,0.07728312002180751,0.0038382364047993317,0.024159654657554673
966,Failed to Converge,0.05819834238622115,0.0015427502272359816,0.016821140279395696
967,Converged,0.0751697404432784,0.0024269346086225976,0.023640374023479266
967,Failed to Converge,0.0601013615295894,0.0015194479629752294,0.0190833109254774
968,Converged,0.0646972880946445,0.003079595773711167,0.02402274877749742
968,Failed to Converge,0.0664341037018614,0.001673608511143516,0.01963880234167758
969,Converged,0.07349140035093416,0.0020363470467651087,0.024480922002916218
969,Failed to Converge,0.07070925736389864,0.0031781539357051665,0.019194073552785407
970,Converged,0.07137753837048344,0.003908562399866148,0.024561319112995333
970,Failed to Converge,0.06964838050592284,0.0035044765607958705,0.01857210539978598
971,Converged,0.06665512310927206,0.002628705692549008,0.0226206481746686
971,Failed to Converge,0.07220756813769084,0.0023603045727899337,0.018232329883060318
972,Converged,0.07647577718704408,0.0019869074255405303,0.025076736595695915
972,Failed to Converge,0.0704701202620275,0.0015212743957759905,0.0186302399521229
973,Converged,0.07451413808940345,0.004344022993575718,0.024492986143692188
973,Failed to Converge,0.0653450231557347,0.002849923189726203,0.019428991560523114
974,Converged,0.0816522503252046,0.006100059705681094,0.026995388342072164
974,Failed to Converge,0.06652483195457079,0.0022802977409745492,0.018936221676686023
975,Converged,0.08098644181836476,0.0037975969101297297,0.027271494626833002
975,Failed to Converge,0.06380636840094005,0.0018918427398919825,0.018632733850522422
976,Converged,0.07500966946890483,0.003744678055196769,0.02799552181652982
976,Failed to Converge,0.07104450674681524,0.0018418023921340917,0.016838812369956713
977,Converged,0.08110860724148546,0.0057255946506648125,0.02715229368890355
977,Failed to Converge,0.06945820327051067,0.0016186393860099476,0.017178481769949717
978,Converged,0.0801523039401401,0.0033694269465961374,0.02993742379210957
978,Failed to Converge,0.06653315924733258,0.002104948496978968,0.018475352722505424
979,Converged,0.07280399686943545,0.007827957418193405,0.028179705531297488
979,Failed to Converge,0.06559760542826348,0.001199587169844097,0.018164756340307113
980,Converged,0.07416400740794903,0.010130801458614036,0.0289438692957895
980,Failed to Converge,0.06312732599065692,0.0018842691724951842,0.018225309770243385
981,Converged,0.0772218317384048,0.005095641139509263,0.026550380491539308
981,Failed to Converge,0.06274862906222067,0.0016510774864565512,0.018243639681389548
982,Converged,0.06657193459084751,0.007900347279973149,0.02293526383291468
982,Failed to Converge,0.06369284175068377,0.0017100233136605224,0.01948462881977405
983,Converged,0.0779204812954907,0.005112804888116205,0.024555344433269736
983,Failed to Converge,0.06371233791038698,0.002630851515689171,0.019957789214805465
984,Converged,0.07302942035600875,0.0022675077542531072,0.024064972293936022
984,Failed to Converge,0.06437119730350771,0.001439110281531065,0.018513915086695136
985,Converged,0.0755475832472572,0.0016975175464815156,0.022008473467333943
985,Failed to Converge,0.06524162238170701,6.821685084495332e-4,0.01940921634316954
986,Converged,0.07198298397078977,0.005040121295277977,0.021765355605618028
986,Failed to Converge,0.06327841874332205,8.20626560775743e-4,0.01770825685355405
987,Converged,0.08845989860510416,0.004266542885829936,0.02783203282437017
987,Failed to Converge,0.05777182916976137,0.0012859512320772689,0.01762647467555841
988,Converged,0.10605746264408784,0.0027960132750103487,0.025993781476862883
988,Failed to Converge,0.05966944571283057,0.004330036745957324,0.018431356121013202
989,Converged,0.09871365633153963,0.001098743857626983,0.027257028772167114
989,Failed to Converge,0.059563949024787746,0.0033186531616823853,0.018049712526055472
990,Converged,0.08476088860693634,0.00254856785186887,0.028480935723546867
990,Failed to Converge,0.06010532306036133,0.00192874211832749,0.017539385308060058
991,Converged,0.07355020190770169,7.70157453844406e-4,0.024173031491849434
991,Failed to Converge,0.05802638246797967,0.0017720781849976028,0.01796397402884465
992,Converged,0.05973768726025673,0.002963922435685998,0.023672525617689642
992,Failed to Converge,0.05566797312737227,0.001442344394585817,0.018693102048317138
993,Converged,0.06172405816766861,0.0051507515385352245,0.022659910820907236
993,Failed to Converge,0.056719202590215796,0.0012077973631348592,0.019501045901708515
994,Converged,0.0700481083587593,0.004456344910455697,0.021693055926664297
994,Failed to Converge,0.05947636606894341,0.0018889868222669033,0.019216811582954144
995,Converged,0.06725107812185832,0.00524858749449239,0.02390745820716975
995,Failed to Converge,0.05915027407708135,0.001426107657433001,0.018713711244032247
996,Converged,0.08160046980723533,0.0036985290549517514,0.024354774915584625
996,Failed to Converge,0.062124508741348734,0.0014575170751524348,0.01928951844166016
997,Converged,0.07705114674969357,0.0038751550686802454,0.02200435295903198
997,Failed to Converge,0.06464581370153034,0.0016295016468939846,0.018636740736566203
998,Converged,0.06496511594383063,0.003872924841574843,0.020948245763582608
998,Failed to Converge,0.06695822824846354,0.0014789717402506103,0.021032572302741685
999,Converged,0.07017770104904979,0.0024771802077585142,0.020278059490624667
999,Failed to Converge,0.06744936130092437,0.002503948548520005,0.018739660697502075
1000,Converged,0.06372484408981634,8.818337378913722e-4,0.02090251420712686
1000,Failed to Converge,0.07143226204751091,0.0017489172922600616,0.01881871297262562


==> csvs/convergedrho.csv <==
Iteration,5th,50th,95th
15,1.6095512703667414e-6,0.04667940489331615,0.46444493944785703
16,6.60380639361001e-7,0.030982929711626753,0.44917563767082236
17,2.1765985376454926e-6,0.02748386665571395,2.931747863895332
18,2.8406301139293274e-8,0.027511454689842695,1.7857320199282216
19,9.415495319143505e-7,0.027737732562795797,2.4770474548403767
20,1.0559783956461983e-6,0.027351361816560477,2.331076691341694
21,1.961243650237856e-6,0.02705484611485423,0.4502349880702595
22,4.092246699683924e-6,0.027475627099625942,0.5168672400566732
23,2.887047271559654e-7,0.02655813846198338,0.46048165902103905
24,3.652062245307688e-6,0.02713092927529393,0.6054443265940851
25,1.0830202368842168e-6,0.027206639095053185,0.6470885929407101
26,5.187667570986106e-7,0.02711271804428859,0.6082480087879294
27,2.039722463137253e-6,0.027517141378509025,0.6787388570702584
28,4.734537377597674e-6,0.027882077801061292,0.48188427110051096
29,3.842333482571141e-6,0.02722478707240067,0.5511648805486152
30,5.895219387643954e-6,0.027174829425016155,0.6945684113667052
31,8.373615680786936e-6,0.028018642119510495,0.741110301596348
32,1.957296635826395e-7,0.027355759048355025,0.529485414243939
33,4.076020797119676e-6,0.027641151786937344,0.5752396404720529
34,5.912347014006308e-7,0.028542454466319298,0.6819561090007671
35,1.8952880889021042e-7,0.028229535359449852,0.5542954371727901
36,8.934883843108513e-6,0.027932400033553684,0.467620774741314
37,2.103548585825602e-6,0.028837199612571064,0.5775151355843016
38,3.910379662067282e-6,0.02787595316501279,0.6106276565515348
39,5.624117159711462e-7,0.02903800004921244,0.48265630639170126
40,2.560424729137925e-6,0.028958961358635647,0.3974166494303153
41,3.772901507899581e-6,0.02924669036640386,0.465564790104903
42,2.5301250639394956e-6,0.02863348341260193,0.7259955782285911
43,4.90511559436267e-6,0.028710038590490383,0.45691345067837186
44,1.2822833669623093e-5,0.02906232775801012,0.668757410897787
45,1.3263002216043782e-5,0.02870614440330007,0.6854587920150117
46,3.2212100966162905e-6,0.0291858728974337,0.4825238501191731
47,1.5479319035186104e-7,0.028938961981090923,0.673821157518718
48,1.2172647945948085e-6,0.029198186579632354,0.6025447845727095
49,2.9617699109859867e-6,0.028803236851957736,0.4887721652776296
50,2.0063944606694014e-6,0.02924071608649418,0.4381034010101405
51,3.7684017174718546e-7,0.02963156136657232,0.4270101058239993
52,4.128540167605071e-6,0.02890796365006387,0.4830254907577462
53,1.787517631948195e-6,0.02911987907158485,0.48493300642526516
54,3.2957119734551846e-7,0.029846972039706564,0.42980457570012687
55,2.5647200972431105e-6,0.029825517842133747,0.5120679844493673
56,4.305705477707275e-6,0.02934869491589602,0.5065800321991061
57,6.5491496116994055e-6,0.02939304276313984,0.47847448127246656
58,1.7320340488314814e-6,0.02922104789186463,0.6513577349877958
59,1.580141451708863e-6,0.02997643220039316,0.4566368506297334
60,1.6279512728783047e-6,0.030602518394525567,0.5308754831234025
61,3.1228636388823744e-7,0.029964877772595135,0.4039907561497222
62,5.244906543346375e-6,0.03036674100342205,0.6128753389825754
63,2.3704928437301182e-6,0.030544337462890113,0.545731375042268
64,6.116606108298022e-6,0.030422156971541155,0.4203315311731725
65,2.9828164542257866e-6,0.030206096452313494,0.46282951420890994
66,1.0356648413051373e-5,0.03007754965045014,0.712623905711872
67,4.0846093535641334e-6,0.03013716053485966,0.40128743490962904
68,3.7821827384455294e-6,0.030860287645055207,0.5165591236029369
69,6.863299427627006e-7,0.02996511515065551,0.6232496288802049
70,9.411481870134334e-6,0.030404668941596106,0.47456806967053555
71,5.589633453243156e-7,0.030504514775972557,0.834222747137947
72,1.17172931518765e-5,0.030805870767282625,1.1260434218276307
73,1.000016775798819e-5,0.02963848625546133,0.5325150247856156
74,2.2287491400705247e-6,0.030249079507152506,0.44042100776924786
75,1.438017031157591e-6,0.03058183320366623,0.5052543687290579
76,1.5895487133348615e-5,0.02953174724528432,0.473670360886551
77,3.538018896793793e-7,0.02965483423066429,0.5316760669297419
78,1.555542709466902e-5,0.03058197284760937,0.6578027570851787
79,9.057431217776747e-7,0.030675867420514126,0.51417007419203975
80,2.994419987681887e-6,0.03055016252785524,0.8519249910014907
81,1.975314150503477e-6,0.0304851611461086,0.5564188588470822
82,2.5773208118383874e-6,0.03082502309259549,0.4550024488616849
83,3.662534634520187e-6,0.03035605661466264,0.7549419032360252
84,1.1799517151312588e-6,0.030689308466737487,0.5919896029447264
85,3.7288196117925673e-6,0.030145465021248093,0.45541159500073863
86,5.639383145922336e-6,0.030559835263446744,0.6982568261491652
87,9.410285979879875e-7,0.030933006589761267,0.3777583794479152
88,2.690345291534412e-6,0.031117887809440165,0.5649290230416777
89,2.4583448455700085e-6,0.030615847254850455,0.4862877219620595
90,5.592821447867497e-6,0.030156709532467352,0.6685740605018616
91,5.942939127043828e-6,0.0310354065296991,0.8374363173122169
92,3.751858944025716e-7,0.030325125021367333,0.5164841988055684
93,1.7131407632304665e-7,0.030180749811537483,0.5094888977196359
94,4.732191039396696e-6,0.0308489652401405,0.48742555221775824
95,4.933971112499428e-6,0.030801736435706016,0.5360315138766749
96,1.2952797151523477e-6,0.03089933802729333,0.522267386924133
97,1.8082339052108453e-6,0.030743968339233256,0.4698338592773113
98,1.387616930315327e-5,0.030790414901449487,0.40801960867444215
99,1.2860839920102851e-6,0.03031339878856768,0.5464119224450845
100,3.1439482000834417e-6,0.030001576750779056,0.3764379189358765
101,1.0546221686908534e-6,0.030672534371612978,0.6538874669018895
102,2.1088838905696843e-6,0.03155638397255753,0.46946558619640616
103,1.735071792551171e-5,0.03077183345950199,0.40209842756920966
104,9.445753815500057e-6,0.031021809574933924,0.5264805486590945
105,4.5407771721629625e-7,0.030302253057079523,0.38426321487668
106,6.830515132832497e-6,0.029839482876024892,0.5457106451866166
107,2.9145708164021386e-7,0.031040317630415898,0.4238525639975763
108,6.308158050624213e-6,0.02990687841997907,0.8618620261848968
109,3.895763336572502e-6,0.030727970334381877,0.6031767947874647
110,1.0373706781887598e-5,0.030598804988023327,0.5353326438836341
111,4.1049561338282866e-7,0.03071532344654098,0.549133808652166
112,1.5244410996222548e-6,0.03130919237401602,0.542227582265505
113,1.5511421027153307e-6,0.03180145187403159,0.5253451618393659
114,9.114175737615015e-7,0.03089681715005189,0.517275890026124
115,7.509975428155283e-7,0.030797582521612563,0.5553026661709405
116,4.608212835722488e-6,0.030927676096902283,0.6605068936444326
117,9.991626721553855e-7,0.030643078908498794,0.5197991433407471
118,2.474676319799296e-6,0.03170201044316762,0.5165407937697917
119,1.1786472237698508e-6,0.030698536340368267,0.5035818741199294
120,4.445476363887597e-6,0.03086909954539585,0.5147002968914071
121,5.660897004438311e-6,0.030640682760894017,0.49386539288434317
122,2.8712258582778553e-6,0.03134796488327811,0.7266293162805304
123,1.9209208345230898e-5,0.031447024829883735,0.3887656228551131
124,3.775556748965001e-6,0.031308073275145405,0.8214614530008798
125,1.1148322390782329e-6,0.031421248924337924,0.5011392880334407
126,1.9286733624556516e-6,0.0312698253441976,0.8631121772198372
127,7.036528644524311e-6,0.031291609638262274,0.4844804137526782
128,3.7226383380591336e-6,0.03107453903431432,0.5653697848025121
129,2.9514296270864772e-6,0.03170050309603335,0.5685525797280636
130,1.2837873533651586e-5,0.031413598907480446,0.6514837552213585
131,4.571776674221088e-6,0.031047871463572206,0.4215761472945049
132,2.000199767406006e-6,0.031677895734521816,0.37757647387221466
133,4.354111019401164e-6,0.031425354656041266,0.6912549701559815
134,1.4069803022868546e-6,0.030842153260473563,0.5718288109769758
135,4.211140700431507e-6,0.03116986660021749,0.5008221922432804
136,1.674408294164629e-6,0.031991891685074283,0.5220011616767428
137,5.390146589708198e-6,0.03127324493432102,0.39582196595587266
138,5.1468341529966035e-6,0.031208564004773343,0.6228569495297831
139,4.828899285110519e-8,0.03144909933807283,0.5296039585036552
140,1.423565837111218e-6,0.031036738026661764,0.4958290512548191
141,4.056765865822479e-6,0.03165525476627525,0.5842051124062353
142,1.5240263776664048e-5,0.03144357074229341,0.3941568694366956
143,5.787031819497712e-6,0.030854492035340284,0.5193370030881395
144,8.585969567769617e-7,0.03219135019107559,0.7447879549286744
145,1.9598652218066223e-6,0.03174145256678986,0.3842263170592059
146,9.901841822181051e-7,0.031621296821024644,0.5946609459068
147,1.22600679715516e-5,0.031205329839851727,0.8009477585840513
148,1.7418107654461835e-6,0.0316591414234785,0.6028943118550798
149,6.208310726444217e-7,0.031225663691158582,0.7295986680881542
150,3.550729629734651e-6,0.031183013090538947,0.615453355197385
151,2.1985980769282573e-6,0.0315870195308289,0.5131855227269732
152,6.81452819063802e-8,0.031525967952031816,0.4349821518100904
153,3.449711334949599e-7,0.03108038745224396,0.6070890610401753
154,1.093583048254086e-6,0.031533982677919514,0.5300655986361482
155,2.933609080605914e-6,0.031219941287987107,0.4853636125197148
156,9.366180270149027e-7,0.03189293948345254,0.6485680889674518
157,8.423460931427582e-6,0.03209222255201313,0.5146086639942026
158,3.3555127546604576e-6,0.03153828542692969,0.36634740133837007
159,1.0778145682413586e-5,0.0319970663891367,0.48637630289725586
160,9.140473508128293e-6,0.03224794539003578,0.5516011000694067
161,2.1515273001469246e-6,0.0314099730205926,0.5640029337221817
162,3.479053892566986e-6,0.03217596420109759,0.5606629316521143
163,2.308433714113289e-7,0.03186863025241725,0.40058657420197963
164,8.989885659649057e-6,0.03138504388005007,0.4980505296771391
165,9.239257275951424e-6,0.03222945202293588,0.4403781712839519
166,1.1490045898892958e-6,0.031978560299165126,0.5697176537060483
167,3.7415005672561967e-6,0.03185502524552071,0.7488982471944974
168,3.146529920963761e-6,0.032025546409552935,0.7366103243593419
169,2.9768470907717194e-7,0.031070579747786115,0.678068144054782
170,5.6929398403964655e-6,0.03232569472412258,0.46962767003079986
171,2.3397367349157135e-5,0.03207682734306975,0.5022981210800245
172,5.801132635939552e-6,0.031994920415464465,0.5324067723253736
173,2.0470617718180494e-6,0.03177620250749992,0.5937971198017593
174,5.90384969641104e-6,0.0313315806519202,0.47750958530036214
175,6.391261114284033e-6,0.03187735957731368,0.7400902930108713
176,5.092712487151353e-6,0.03208378856682791,0.5008183169683972
177,1.4886504394736792e-6,0.032646719752981404,0.42977773197312946
178,1.8535675838414215e-7,0.03268338719166994,0.5174700440767331
179,8.37485586163901e-7,0.03176683979933133,0.5308016619081961
180,3.3486393107288614e-6,0.03281281299450205,0.5876101394581981
181,2.0198318891993506e-6,0.032869848980280704,0.557986330501736
182,5.978919456481178e-7,0.03229906529207016,0.42397908309289134
183,6.704696120231412e-7,0.03183109535964416,0.5508959881942507
184,3.6108207018702466e-6,0.03266958646540087,0.6158137277651489
185,1.067708138135311e-6,0.032478052692914476,0.4709701073692956
186,1.3086533895416073e-7,0.03200334260113531,0.9189610258520857
187,7.238626930756671e-6,0.03246655686101525,0.4382662452408723
188,5.036568208354725e-7,0.03320745221387117,0.4486830715877381
189,2.9278836427860445e-7,0.03197404754156691,0.6701935773260392
190,2.60827195775319e-7,0.03236245669796976,0.6240873522860682
191,5.378812979104092e-6,0.03230748950839576,0.6309735136709137
192,5.132317643939272e-7,0.0320757366072472,0.7399921914054166
193,1.6984239342460898e-5,0.032843208460593146,0.8711289757481462
194,2.7882073027122305e-6,0.03221499121270015,0.4883217113072146
195,4.110100134745781e-6,0.03230534569716931,0.46736133668633517
196,3.4150879578525153e-6,0.03244823743511831,0.57747079017363
197,1.1028604918020899e-5,0.032846253107901166,0.6440857667916992
198,1.6511556846712812e-6,0.0322468623321504,0.5149541477574557
199,3.2402309550417334e-6,0.03219217212792231,0.5741600613395709
200,3.196772208253673e-7,0.03147215346675873,0.474533998877388
201,1.6064575645053997e-5,0.03274024209850886,0.5198384591661677
202,3.341489705600086e-8,0.03214756836442506,0.48488819627981405
203,3.1895808524063195e-6,0.032367974758028877,0.4717370231240579
204,2.068888392822772e-6,0.03194132918213313,0.5756931071821444
205,1.5144337802767246e-5,0.032419399421736855,0.6144019832672054
206,1.1191457925800697e-6,0.032148034962839425,0.955976198115322
207,5.030190645812631e-6,0.03295410391402319,0.6133744634589277
208,3.1251119556255468e-6,0.032578619257542296,0.7184088806488793
209,2.6224271682210345e-6,0.032213485282315685,0.3534692547967858
210,5.323679382510013e-6,0.03251439405755991,0.5024497438812898
211,3.620493065730441e-6,0.03188068483595853,0.5344539782074221
212,8.084179559191081e-6,0.0321940370219529,0.6115205978788799
213,2.4686054940839043e-6,0.03252450339761092,0.4407122396804355
214,5.090047446979221e-6,0.03275741188633553,0.6619704417485118
215,8.948713595802107e-7,0.03243508290860393,0.5627019214207033
216,2.110583753427022e-6,0.032591481914984316,0.551797680901136
217,3.5532358111925722e-6,0.03272010110185652,0.6074046782427388
218,4.2828724917271485e-6,0.03277062896924465,0.45308066897689164
219,3.463906406233463e-6,0.032795152321835934,0.7842114983434305
220,6.9650663545501176e-6,0.0327393989517414,0.48141105761296177
221,2.609109368159528e-6,0.03206468965612941,0.43424206536003157
222,1.0731506734918245e-5,0.0324485427743485,0.4400599163630193
223,8.063747442783111e-6,0.03250316606331552,0.5375259685072803
224,3.8387129082098685e-6,0.03279524951140971,0.519588308845791
225,2.179008284941601e-5,0.031247954253691618,0.7012650123066003
226,1.2948409796307459e-5,0.03270059412322119,0.510146077497066
227,1.7115514274009154e-6,0.03242401185067481,0.7453302809909644
228,5.243348117427906e-6,0.0320218060174092,0.5517113203539749
229,5.354707848584731e-6,0.03204592118287734,0.7119095969625254
230,5.394054625575194e-7,0.031671676565042085,0.48140279215068327
231,3.511484450194762e-6,0.03233753795818818,0.4560734389976779
232,3.1983410201422813e-6,0.03267007260238864,0.6456891065236984
233,1.7222801134770244e-6,0.031686954120932524,0.4819764966762061
234,4.508950597117895e-6,0.0325630786557727,0.7120992782452208
235,1.68058252732897e-5,0.03172806596064182,0.5666010554299573
236,1.4301799488164957e-6,0.032726702644525665,0.5220091264285669
237,2.0411457709039883e-6,0.0324226521659956,0.5892042072973088
238,2.2701824452727442e-6,0.032134597979295874,0.43146580688411335
239,1.3609279018098722e-6,0.032047601646065585,0.6957822624040042
240,7.206676644431889e-6,0.032919250852351825,0.4605737951173137
241,1.1838748870033573e-6,0.032758130722247515,0.5910761013779366
242,2.2097722968169657e-6,0.03174877138874523,0.4820186805343705
243,2.1224083600216866e-6,0.03284986888860723,0.514867488419274
244,1.4436015942428773e-6,0.032365709838078766,0.6090678722636921
245,4.913282309173653e-6,0.033280200740023205,0.6391856802056821
246,8.168498929188061e-6,0.03231147534467824,0.6240277390604261
247,7.183040529511597e-6,0.03254302982615975,0.5452893500838444
248,1.1484139520548444e-5,0.03208614373018603,0.5568540969964815
249,4.233719635848934e-6,0.03252969154391738,0.6222620593343968
250,4.534042621896064e-6,0.03292445281606339,0.5172705228982161
251,2.3245839832245414e-6,0.03112451706757375,0.5391005239319329
252,7.716077698241782e-7,0.031929197242426995,0.5477756258586707
253,4.796063515053815e-6,0.032414872746252946,0.7576379124646682
254,9.256473719502575e-7,0.032736699227405575,0.6247940599785289
255,8.294305851613444e-6,0.032823963753050286,0.6429037600573005
256,6.746157094823365e-6,0.03268705450866417,0.4172860899752644
257,1.1154626419996173e-6,0.03242270030987046,0.562507213327359
258,3.0425725756314013e-6,0.03278120536534271,0.5681119740315965
259,7.946651406653925e-7,0.03340880586771998,0.6504810815980828
260,1.5485322093844758e-6,0.03238487663376875,0.5260246656284147
261,1.790140935682741e-5,0.03230584708064687,0.5923234394690863
262,5.730147688269092e-6,0.03175758081055666,0.57651986089927
263,1.966154797365282e-6,0.0321085927924533,0.6571099154333115
264,1.0372065865106998e-6,0.03306060679665224,0.6280020508822433
265,2.0452341864972047e-5,0.032495700775453225,0.8646633621518305
266,1.0205224349085566e-6,0.032315826780272505,0.45962419364313295
267,3.996190522837413e-6,0.03244805464225766,0.531700339146613
268,2.093269729806152e-6,0.03213586935606854,0.7738465302907196
269,8.501620358518431e-6,0.03194273026042768,0.6130923940111113
270,1.4129324054346826e-5,0.03206135398235939,0.6608395856818703
271,5.553020840771945e-8,0.031447579758533795,0.7232632453902609
272,3.4790424914492364e-6,0.03173288039651989,0.6416486228004292
273,3.846443547476911e-6,0.03241094140844884,0.8222090038991369
274,1.8521666829467513e-6,0.03216561864750336,0.6106552451086913
275,6.900126874397485e-6,0.03237570347759833,0.42105164515550264
276,2.8779493189691454e-6,0.03242441623981824,0.4682262101342319
277,2.1188914129788668e-6,0.032135576614068045,0.6561840060398452
278,4.148631095809168e-6,0.032556709362440456,0.49884092211475695
279,8.678648131380067e-6,0.03201256217207801,0.44597001739656494
280,8.969122373894836e-7,0.032040577697540366,0.5572888701753217
281,4.510329011274808e-6,0.03286006200252285,0.5298637613176
282,8.256282611157401e-7,0.032554677171920586,0.5864147145305733
283,8.177646022483985e-6,0.03270502854915844,0.5747519107175937
284,5.279912305085364e-7,0.03277767215998852,0.5981889535381004
285,9.611086368137526e-6,0.032249648415808484,0.5161320524756955
286,2.8006160257714542e-6,0.03246758341974662,0.3748926189752943
287,1.5655854717273013e-7,0.031913185027841406,0.543011026922014
288,5.8501220601934506e-6,0.032646927613029245,0.4551544647617251
289,2.6362327041624324e-6,0.03290747845559015,0.48452269010093774
290,1.211471845984759e-6,0.03372310441887887,0.6200045208392254
291,4.520238614686837e-6,0.032119506109108645,0.5384571178269794
292,8.562032471151182e-6,0.032585881129735934,0.7231534475038491
293,7.47565095817184e-7,0.03240273644586221,0.5721468913582545
294,7.665753760899881e-6,0.03212993776012463,0.5565785228220567
295,3.259524100499566e-6,0.03252146957231118,0.6082552006885771
296,2.4014347178554807e-7,0.03212536333556967,0.6971145402520043
297,2.6156766199619353e-6,0.03206899420465011,0.5530652294067041
298,7.2744572393343925e-6,0.032126851682791766,0.44341255994416834
299,2.734629587790748e-6,0.03286775966113308,0.5416950600198468
300,8.164761405087109e-6,0.03243118947403348,0.44513988915273583
301,1.0810987617633357e-6,0.03230545636588248,0.5272555851847611
302,2.3588173047011026e-6,0.03244527173589722,0.5493876784282119
303,6.809055721062865e-7,0.03231614111268527,0.4822531957480679
304,2.9079939623538225e-6,0.03297557156713414,0.5483010623910631
305,4.889043213377822e-7,0.03232339724846403,0.5842085474072132
306,6.166128846965988e-7,0.032692963855869894,0.560143875509466
307,1.8085925675054302e-5,0.033444708157271914,0.6097542899829745
308,5.30619954564149e-6,0.032576897236050964,0.48783776264316187
309,1.954494706030505e-8,0.03212414297955765,0.5947256646934113
310,1.214262712773761e-6,0.03270581340785819,0.39601027115056625
311,9.241147355512166e-6,0.03286585934041326,0.848228868828408
312,1.2414883094131104e-6,0.03259572342325866,0.5894792252819874
313,4.007495407238453e-6,0.03202633628213174,0.5537436170947303
314,4.2507632511630853e-7,0.032281076716331555,0.4768403361955041


==> csvs/convergedrho_ss.csv <==
Iteration,5th,50th,95th
0,1.2332868974051514e-6,0.05817120892324709,19.38869606396766
1,8.121763573639547e-5,0.13604433442441366,3.4402245638858244
2,1.9427082768572627e-5,0.14085593456950463,65.54075076472057
3,1.412570396712322e-6,0.12076544311816531,383.51501209318633
4,9.16577753997817e-5,0.11662255432631685,547.107625768076
5,6.695500151565633e-5,0.12433813593508014,1266.779855715271
6,7.196976767056308e-5,0.1254247123808765,565.6802992313897
7,1.6184701780845627e-5,0.13651373334099914,1449.7410218284053
8,1.5434517261122496e-5,0.13337323165130782,838.4609239533883
9,3.3302980819469204e-6,0.12592729710002198,1091.6921298071684
10,2.0476541101030795e-5,0.12210362718494958,6636.396174166299
11,1.905586338166905e-5,0.1312470534713915,1157.8828500051065
12,6.859361020978515e-6,0.1343684467376734,483.378077408476
13,3.9849604429409746e-5,0.14955305254605092,159.59004301985746
14,1.813601941184459e-5,0.14754874056716344,257.9016517609723
15,2.1336993452021206e-5,0.1445136216285876,363.33490826805013
16,0.00010068358542128773,0.134552195065321,559.6354920261917
17,8.58036805363892e-6,0.14779477293166948,97.40262334581533
18,8.62316572588506e-5,0.12996092336830364,4756.092666181591
19,4.2581837932873096e-5,0.1287237074693868,825.7121954627088
20,5.569366579579146e-5,0.12676143831740488,477.9851174270894
21,7.145098546543904e-5,0.12257866904987,1003.1438468439621
22,1.1955019643489395e-4,0.1225399236597118,228.74610083912236
23,4.4501798303860245e-5,0.12704013294723193,287.2588433563139
24,9.680456164885576e-6,0.1255539506365917,1062.649034784272
25,2.6829228816076272e-5,0.12211575591296558,328.8469322342547
26,7.98297917622004e-5,0.1226897026195488,1325.5108720744195
27,4.805233971150283e-5,0.11677636813415224,1513.3441483200424
28,8.384880816769624e-6,0.12693733523305095,216.1306259356369
29,5.370821866712928e-5,0.13079120519395737,584.1713377598134
30,2.0628244053965225e-5,0.13516634394500393,440.4701435209006
31,1.4398061494300064e-4,0.1455172452074945,638.4117862252992
32,1.2011196463760137e-4,0.16028805967689572,75.97563751403163
33,1.0355540238787585e-4,0.15055823699045717,264.5026718440357
34,1.0713795667858455e-5,0.16804354439507835,306.2910579003594
35,2.1488763186920188e-4,0.15441375776700023,825.4659848982354
36,3.5608824709686802e-6,0.14702115269967925,2004.5851979406975
37,2.0888299789730062e-5,0.15481326418965716,54.65410821612606
38,2.6172246002928375e-5,0.1381194039186995,287.7499926249975
39,1.1660692830645628e-5,0.13933883061326194,3609.8240999887807
40,1.8718265679864762e-5,0.14154392760611667,213.2547825090752
41,7.272653056346775e-5,0.17002849305866868,200.23727919036037
42,5.558366379325246e-5,0.17075089640747523,211.69162045453203
43,1.8804085697048644e-5,0.17446127326082073,248.7864033680471
44,1.0624102701142283e-4,0.18707423367887266,41.14454018579746
45,4.7511063354845675e-5,0.19128858606698082,82.74086387228137
46,1.2326957532953728e-5,0.18711523916177436,356.57545403863645
47,3.1838139693551556e-5,0.1789066055631429,99.57786544730263
48,1.0462583458699842e-4,0.18060305922736053,213.33529113743026
49,2.297087812796128e-6,0.17897049881750182,118.9845208519531
50,7.9399814085684e-5,0.17496343052333768,36.40076961584035
51,1.1808081707174548e-5,0.17634948766772615,22.236116860175382
52,7.988626771959876e-5,0.17655285909090168,167.95425966438637
53,3.041233827491729e-5,0.16982868758813335,268.5033517781289
54,2.2816637130819545e-5,0.17463735748961245,67.22925259723047
55,6.510148960271397e-5,0.16496623412961864,57.24292585700539
56,4.047287279148974e-5,0.16306791303140222,224.88839065549425
57,8.938886250792601e-5,0.1710986859105812,708.8729230474116
58,4.481759240325514e-6,0.16807848782776796,823.5315395333367
59,2.2190871748081967e-5,0.17691344050124397,106.28699588878672
60,2.8668769522271118e-05,0.1763851124530687,225.2169115861907
61,1.4107022731315696e-4,0.17623384547968252,96.58227210624051
62,2.6756998740819406e-5,0.18240334646130668,115.72432797094471
63,2.1998968168572147e-5,0.1850046704241324,309.27346648924026
64,1.6853305006476205e-4,0.1983458290859053,196.3987752215664
65,5.180027638396645e-5,0.18171062148284756,70.64091739961272
66,2.832615800417599e-6,0.17247426825846363,97.60041407943972
67,4.4774910200843314e-5,0.19301311568085905,277.9019892042378
68,1.4772392140454567e-4,0.18320597089921803,225.97562747121583
69,8.130642086238702e-5,0.1907639180409454,78.12002134213535
70,8.814858510885887e-6,0.1787758091758081,103.09667306073547
71,5.081526612496354e-5,0.17631983051608346,333.43849851335483
72,5.8295436982968535e-6,0.1730243373257323,235.24122393983396
73,6.51285359424119e-6,0.18960780931607826,517.3562465514553
74,5.3930477475726736e-5,0.20076744132980356,86.60151799243127
75,2.2244395578665906e-5,0.1973781545417847,128.87694109652165
76,5.347122672872407e-5,0.1799515536211257,1155.372034550046
77,9.704314791567599e-5,0.17585582252385584,142.0766562406105
78,1.544375618948065e-4,0.1824167292443727,125.08846352157103
79,4.896077217792209e-5,0.18592308232496682,110.89807477892201
80,1.4990692861609604e-4,0.1950231346574522,227.34881080322103
81,1.2343213531686147e-5,0.21058630385222743,81.66237955131875
82,1.0736373713638173e-4,0.21418691956583777,387.7469129398429
83,7.676981296310941e-5,0.20331669876001945,64.13415256542751
84,5.364855673496623e-5,0.21618369310133123,152.23471384008013
85,9.0533271407298e-5,0.20753351459744557,180.1727183014612
86,1.416913298306047e-4,0.23138011778910061,679.8766503967323
87,1.047937794027811e-4,0.24075366473895116,70.41983225048662
88,1.7792789082919273e-4,0.2646188233100375,166.83576727722175
89,1.4814499568894577e-4,0.2781099775294836,144.03692531894552
90,1.4941611081467214e-4,0.2762413352115902,16.10095880857467
91,1.9747236581708274e-5,0.3060370864942913,111.01532935495652
92,2.3839713325550327e-5,0.2602795651677521,94.25537434916747
93,7.726228923335488e-5,0.2603546429062926,56.12904302310707
94,4.8389211285998456e-5,0.2594521599729075,44.89270393537205
95,3.331075439892956e-5,0.21161363841573988,273.7448577207001
96,8.772450774438327e-5,0.1790030466702413,24.010134138575747
97,6.120135093228899e-5,0.1808000000000002,82.20163743070113
98,4.482614967799546e-5,0.1483609762908944,43.55708360253146
99,8.484557941367386e-5,0.14892086307676267,431.6251588567746
100,2.75823237519811e-5,0.1481008640574994,743.8690499108578
101,6.6664845939809225e-6,0.14806775389247442,20.20778209939647
102,2.7988480471494134e-5,0.1547160701130184,112.53426030389112
103,2.3017594846954175e-5,0.1667227665027738,54.03429361723827
104,2.4380273338005306e-5,0.14242514524919236,278.4228079699129
105,6.8218595838898796e-6,0.17506017863580128,134.81472334071546
106,1.3358420517401107e-6,0.1878015977497402,616.5054455730356
107,4.4967715597992265e-5,0.1988652167980534,3321.7766161281106
108,1.179913743264945e-4,0.1969685289328758,35.25534268492116
109,5.1834750418483855e-5,0.18467585197244582,254.1152183186114
110,9.080893548407351e-5,0.18240859548071425,243.62546342635787
111,7.689649289904943e-5,0.20710563330461215,190.80370107883923
112,6.454749707773603e-6,0.20123663207552683,1318.9628669112415
113,1.8628856322951667e-5,0.20411506952693406,75.29115859441394
114,4.3403419607826774e-6,0.21598914939717476,117.41032289421406
115,1.363649703091017e-4,0.2363188343101111,230.13494526295614
116,3.815299093073559e-5,0.23249248014206378,213.26462250652708
117,2.8243486849341173e-5,0.21837714819480908,1012.9724197954195
118,2.208555340229255e-4,0.24861367181928168,1654.7366875834987
119,1.129584559660571e-4,0.2718305956542708,2033.3635766950902
120,9.77316959078528e-6,0.2592117066525803,4626.050244526669
121,6.747300227499989e-5,0.25575951492307103,2050.125164583213
122,3.90111224281884e-5,0.2161157148672836,448.5306422263924
123,7.98427518937438e-5,0.19857282562321454,867.5780487045557
124,9.898953420220193e-5,0.1809391361461704,2353.782280543524
125,4.691827949140432e-5,0.19098815172814188,2391.0485018899367
126,1.1710263057946213e-5,0.20770629328469792,637.161323288773
127,7.800172423762254e-5,0.20583555136012133,475.84025671667894
128,9.094501836078559e-5,0.21898738199074208,1221.8349600590786
129,8.467302944591346e-5,0.20483350210966494,688.4999832423504
130,5.4189881964755994e-5,0.21363134430149405,3226.3429973227558
131,1.9670031222159193e-4,0.20737729000541416,869.6780913390868
132,4.9397175198553746e-5,0.20765577691128567,785.512334868914
133,7.213062038901826e-6,0.21982964089634616,1343.191472209793
134,3.760586412317646e-5,0.23091899972910696,3685.5932948762734
135,3.095166524230934e-5,0.23413332006027718,314.80220812582496
136,1.3661852699145302e-5,0.23521101043606296,499.4948997448165
137,1.762817704765983e-5,0.18151226551950106,895.6035628108348
138,9.416739052548651e-5,0.18531217938406597,281.8936544021688
139,2.2683372586160637e-5,0.18561415718208263,808.5854702327593
140,3.086031475569384e-4,0.19349695854554413,945.3316103492774
141,1.975834057488352e-5,0.2060144884917371,2733.85631762294
142,7.769820005574339e-5,0.20123228520550196,2242.0229358985025
143,1.6441263525574674e-5,0.1733149657412406,231.92514054566905
144,5.0537220745118576e-5,0.17708104249872145,753.8768082917413
145,9.816326831230942e-5,0.17590140583094355,912.4074660181514
146,1.6240818918226627e-4,0.18044710010324916,873.188948016882
147,1.5257927889064963e-4,0.1780454459001983,634.0359429721321
148,4.2415527456203226e-5,0.18015720688727416,920.1213952003782
149,8.998602932597467e-6,0.17664370581194952,12683.660435247797
150,2.1396621313834733e-4,0.18201418603110292,2884.7444752549045
151,2.143729686879114e-5,0.18672977469165852,283.6459657422294
152,1.5534735285891411e-4,0.18210394591441553,118.60213948793718
153,1.7319253537986115e-4,0.18492520818227115,90.93505598007548
154,3.784410522512203e-5,0.1812291719666374,568.3452978420979
155,1.680425935961571e-4,0.1987526145946418,1008.4391808024876
156,1.2479151717924845e-4,0.18784737264861343,250.24564647556045
157,6.271035289875403e-5,0.19733572428753549,998.5378826738679
158,4.461423536564301e-6,0.20015626283063814,473.994682474915
159,2.2017954910494484e-4,0.20213310686823954,1274.2923018971294
160,5.038985183317719e-5,0.2041835446891146,1801.0126930274464
161,1.018601480857379e-4,0.19683045015960687,4104.228851649617
162,1.7772837290769156e-4,0.19010299273456208,314.78891524194296
163,6.875360327049952e-5,0.20020390406806537,168.00719253986892
164,9.513910554864831e-5,0.19214712153815122,975.0408630613313
165,3.459445924508239e-5,0.18285047268754112,267.71086295750257
166,3.5259830304386995e-5,0.19210248094939286,189.96742700346167
167,2.1855820416129092e-5,0.1920368486665614,1162.9458762336903
168,2.532495662796342e-7,0.20216402214802442,56.73025430772344
169,7.5004046515220385e-6,0.18546977429871842,330.0711780653751
170,8.680094361762372e-5,0.1847341300034117,266.5210505417191
171,4.68876258955308e-5,0.21284842228172474,146.80340757271193
172,6.399419009083567e-5,0.19920869397633714,86.46958371719421
173,2.791425028316501e-5,0.20244499578378777,463.19978333954487
174,1.369280534709134e-4,0.20508458588221173,237.15032249383606
175,8.002479187383117e-5,0.19501404162350167,100.72189989988911
176,2.714633274330433e-5,0.1846438993916266,447.80311735014675
177,2.442385691949461e-4,0.1874159966789519,129.7288546575677
178,4.134345659883054e-5,0.1991817681835859,189.5593078191644
179,1.0583346403647045e-4,0.20628885562709418,708.4841644073655
180,7.718550889286212e-5,0.20267207692414108,1294.981347314176
181,1.1925117192194476e-5,0.19267579448367195,765.8049994972947
182,1.555558255610406e-4,0.19055674913457943,324.65548601014586
183,3.6256070472968966e-5,0.18718445205944903,481.0007038773182
184,3.0307071626101286e-7,0.17870335922293362,918.7621451478035
185,2.295612181497865e-5,0.17863234023600827,883.3157088859416
186,6.72298754530149e-5,0.18969567349607572,99.83011969718143
187,9.897526243579497e-6,0.19784499585425339,552.5896426964036
188,1.1739818295837351e-4,0.18011564503864197,633.8301549959317
189,2.5465904764558122e-5,0.1890954085733874,462.651837315916
190,2.0148458800903266e-5,0.18907645104027457,159.01028338943354
191,9.905283900115392e-6,0.1916647550268987,417.1876063447336
192,1.493332482054265e-4,0.20316839601814243,409.4369732039268
193,8.098437215097183e-5,0.20855909687412344,758.7589376203877
194,1.96704402265256e-4,0.2012123104640976,243.5885296258015
195,1.3014442946819287e-4,0.2141631145870609,1049.2973601264298
196,4.2889052514834965e-5,0.20635701770319165,5822.7873717578295
197,1.4603300461146488e-5,0.19722240915445405,728.344043022918
198,1.5769409115209264e-5,0.20185058423811347,400.6395178534022
199,6.382381316690602e-5,0.20455611778868082,213.20898829654962
200,3.995400029877143e-5,0.1987971290144001,152.6101026563604
201,1.0459486723481576e-5,0.2050099620728449,98.5977781720737
202,4.6547953805558555e-5,0.2042233062303453,380.46983557104846
203,2.468515125582204e-4,0.20348458965588312,210.5816806850339
204,3.953360242694696e-5,0.2102398431965013,338.1848869375838
205,7.601497257218294e-5,0.21811036671839518,108.62142367740452
206,1.2208783736265052e-4,0.23821365306442988,211.8447865813462
207,2.9819485727693334e-5,0.2302684411050248,189.23366660299155
208,7.245106018635907e-6,0.21888611715739958,197.38010886791488
209,1.3887287938261938e-4,0.21553414197838627,78.35103914223208
210,2.8941705899900456e-5,0.20647253735459328,14184.252912977076
211,1.1351361337593341e-4,0.1892434515687339,64.67884744858685
212,1.436303143355564e-5,0.20913596611070534,735.3037820691693
213,1.5324603583902815e-4,0.18609343165230718,275.6304773675098
214,4.042574043300913e-5,0.19426683336827605,588.2393959691084
215,1.996421403145586e-5,0.1843771439057706,646.1642879400973
216,7.4980738478683705e-6,0.18732827887441744,149.00592807701995
217,2.953147570900801e-4,0.1834868656408398,560.6925297812485
218,1.359975213565598e-4,0.175323946885874,668.6686955388936
219,1.3074353847056355e-4,0.1762640499861722,455.19806980995213
220,1.3919274680370552e-4,0.17831305496956243,572.7607353210537
221,1.0823328273241792e-5,0.18420374159589403,343.06748424529343
222,3.152540404393135e-5,0.1966559742461756,568.7821286352666
223,1.791159704350625e-4,0.20319213927149468,216.72497544523029
224,1.970900011321708e-4,0.19299145967384518,1476.8852197148617
225,1.1318535075714469e-4,0.20817624593215486,983.3787367492864
226,4.637033638797976e-5,0.21221416840133123,662.0019465478041
227,1.0573027957748087e-4,0.20123562511389903,73.69025284409706
228,3.052035008790423e-4,0.20732331808866733,114.70213467410514
229,3.3306018562521692e-6,0.21133482242361662,807.3335495728012
230,3.7515515117465694e-5,0.19308418516116116,377.46214116752475
231,1.5466085176522558e-4,0.1981287711411659,366.6329653985632
232,2.9290811899737232e-5,0.20187524615296293,108.06516158061054
233,5.237200893840328e-5,0.20570060616164565,364.3534587057816
234,2.5471475502721054e-5,0.1966594109975335,73.08491255855213
235,4.1145212979775865e-5,0.21119995276793163,544.9383042027241
236,4.167451571380722e-5,0.1929605072559222,221.07611469936984
237,1.7942954205390815e-4,0.19583834584704046,155.6499167585873
238,4.46357712721923e-5,0.20028297278251175,458.73644376540096
239,8.981940187493066e-5,0.19504238314944197,316.00097367390197
240,1.596962872246571e-5,0.19528757168348976,143.50115771568053
241,1.6260572516313938e-4,0.19588672333053708,49.95282765468007
242,1.8757931523743056e-4,0.18193112328444122,725.5117838056638
243,3.678144757504036e-5,0.18030384329753218,227.64240624588825
244,3.47937522619085e-5,0.19559937162627478,277.67009235120827
245,2.9984757801830586e-4,0.1956030504410199,150.97886411599538
246,1.0006775266484414e-5,0.18461768714504467,3712.1936546982224
247,1.3023070759049895e-4,0.1872183585728046,180.04640651227965
248,8.5454211156814e-5,0.1898076650953517,216.46149136473144
249,1.0787267397954053e-5,0.18973834651420857,4332.480301866022
250,3.959123370649954e-5,0.1690589349253256,624.922016598205
251,1.569034707359459e-5,0.18122728401092125,870.9485443272979
252,1.0817320093409972e-5,0.16984357955160567,1623.4449691714337
253,3.5978710487685666e-5,0.16827332565370073,869.6341891751362
254,5.010384393163874e-6,0.16959146219856963,13147.996647943475
255,3.722734599795111e-5,0.17519459424824657,617.1087492448554
256,6.579859831162832e-5,0.1718835191699249,389.3302332203313
257,3.8714662101433185e-5,0.1640708785966487,779.2381551685494
258,6.3269497513692565e-6,0.1727185230311772,2931.329912515853
259,1.0246225002089846e-5,0.1748205603421325,690.7395084089343
260,1.3276311517224205e-5,0.1918871064712278,210.15653318165758
261,4.457400142924806e-5,0.19098330996551177,17.98025297621872
262,1.5581732532354462e-5,0.18750680666897493,37.854003216650135
263,9.674615388181603e-6,0.19865084932482938,90.31959088831118
264,1.0476516112758518e-4,0.19080315827706984,36.48334450247115
265,7.029783567605797e-5,0.1861602275184748,18.018728387067206
266,8.137066125367972e-5,0.18992819552120255,192.98065263236091
267,1.0353093494547437e-4,0.18079276371898478,58.26984295359155
268,1.8821152187393663e-5,0.18255126726745513,66.33637409292515
269,5.3691446855229304e-5,0.17476727592140917,31.199473249365713
270,2.618364065297581e-5,0.18600115113608534,46.15929413548542


==> csvs/golubrepinside.csv <==
it,max,min,up,low
15,6874.831923390833,6874.831923390833,34093.345182356155,-34093.34518235616
16,275.8726126960755,275.8726126960755,32114.068002523098,-32114.068002523094
17,-2027.155011904637,-2027.155011904637,30719.813910297613,-30719.81391029761
18,-1811.827028732303,-1811.827028732303,29161.296241549804,-29161.296241549808
19,-1056.3312338807154,-1056.3312338807154,27210.519035058984,-27210.519035058987
20,-775.9183914746391,-775.9183914746391,26278.373568396368,-26278.37356839637
21,-503.6474119438062,-503.6474119438062,24920.222423751577,-24920.222423751584
22,-964.6156515379043,-964.6156515379043,22545.13479229044,-22545.13479229044
23,-782.1582271928783,-782.1582271928783,21136.39235181504,-21136.39235181504
24,-860.4260198046177,-860.4260198046177,20255.587888508308,-20255.587888508308
25,-566.9524735322339,-566.9524735322339,19530.68436679094,-19530.684366790938
26,-166.15865704786484,-166.15865704786484,18209.87875898384,-18209.87875898384
27,194.43077628207539,194.43077628207539,16812.811866790362,-16812.811866790362
28,614.3723324021885,614.3723324021885,16004.403758748045,-16004.403758748047
29,500.15104088470616,500.15104088470616,15010.086780007608,-15010.086780007607
30,499.60477140057264,499.60477140057264,14292.957140394981,-14292.957140394983
31,-40.186752818044624,-40.186752818044624,14249.219736549749,-14249.219736549745
32,161.74074598653533,161.74074598653533,13380.682657134988,-13380.682657134992
33,-211.78660468319868,-211.78660468319868,13254.904234085257,-13254.904234085254
34,-43.968459260046075,-43.968459260046075,12834.041260710896,-12834.041260710896
35,-277.82479714431247,-277.82479714431247,12435.409974703744,-12435.409974703744
36,-273.71533078826906,-273.71533078826906,12160.449328683182,-12160.449328683182
37,-125.42235066138892,-125.42235066138892,11885.632241311694,-11885.63224131169
38,-522.2249748378381,-522.2249748378381,11727.294617169871,-11727.294617169873
39,-643.4440638805427,-643.4440638805427,11566.675267473809,-11566.675267473809
40,-945.6335378118492,-945.6335378118492,11520.573236170923,-11520.573236170923
41,-1234.3035984438939,-1234.3035984438939,11434.135105032208,-11434.135105032206
42,-1351.4742018960205,-1351.4742018960205,11423.178287203686,-11423.178287203684
43,-1644.3561993475596,-1644.3561993475596,11407.209945291183,-11407.209945291183
44,-1438.3388375043214,-1438.3388375043214,11072.031301550625,-11072.031301550625
45,-1663.2005791764823,-1663.2005791764823,11054.3537505098,-11054.3537505098
46,-1454.6478982998378,-1454.6478982998378,10718.717279806115,-10718.717279806115
47,-1417.5631803348224,-1417.5631803348224,10572.222438462486,-10572.222438462488
48,-1224.8336730302108,-1224.8336730302108,10247.080861103237,-10247.080861103237
49,-1163.863539148475,-1163.863539148475,9985.630132873233,-9985.630132873233
50,-1178.4132514568191,-1178.4132514568191,9737.233874494388,-9737.233874494388
51,-867.1222790107695,-867.1222790107695,9501.540229080209,-9501.540229080209
52,-957.4533406780702,-957.4533406780702,9449.990940325399,-9449.990940325399
53,-945.6613321481054,-945.6613321481054,9158.046349649887,-9158.046349649887
54,-326.89493887519893,-326.89493887519893,8914.634395251176,-8914.634395251178
55,-451.91476559765215,-451.91476559765215,8650.786963921075,-8650.786963921075
56,-556.6458243898614,-556.6458243898614,8542.7292691903,-8542.7292691903
57,-319.34562101313713,-319.34562101313713,8290.538376327837,-8290.538376327835
58,-181.07486570997935,-181.07486570997935,7988.475639406815,-7988.475639406814
59,25.656420472678292,25.656420472678292,7797.959017987725,-7797.959017987724
60,-166.22619294774267,-166.22619294774267,7724.623831023631,-7724.62383102363
61,-188.1405849423263,-188.1405849423263,7573.83503275713,-7573.835032757132
62,-356.6838488822723,-356.6838488822723,7459.135083163037,-7459.135083163038
63,-591.0407824391095,-591.0407824391095,7504.6380631962365,-7504.638063196235
64,-486.37356420887227,-486.37356420887227,7433.160046174715,-7433.160046174714
65,-417.6603546195838,-417.6603546195838,7320.453892429652,-7320.453892429651
66,-444.95393169264025,-444.95393169264025,7265.119478289405,-7265.119478289405
67,-283.17080296197855,-283.17080296197855,7089.859678986557,-7089.859678986557
68,-241.0142358390658,-241.0142358390658,6891.494098313749,-6891.494098313749
69,-208.66030789684555,-208.66030789684555,6870.58044531763,-6870.580445317629
70,-143.85537976131855,-143.85537976131855,6746.837187492485,-6746.837187492484
71,168.44066583437598,168.44066583437598,6516.78640098363,-6516.78640098363
72,38.83744816114449,38.83744816114449,6565.644383718456,-6565.644383718455
73,-165.78289085871074,-165.78289085871074,6477.151982701811,-6477.151982701811
74,-574.4653911552905,-574.4653911552905,6660.645640662164,-6660.645640662163
75,-442.7705607059561,-442.7705607059561,6593.2152137645335,-6593.215213764535
76,-330.7008384313376,-330.7008384313376,6447.8337410022905,-6447.833741002291
77,-249.73143011304455,-249.73143011304455,6347.592017216024,-6347.592017216022
78,-114.23963353671206,-114.23963353671206,6183.717936844945,-6183.717936844947
79,-247.04128517014033,-247.04128517014033,6166.767139111205,-6166.767139111205
80,-296.4715086315118,-296.4715086315118,6195.799020250111,-6195.7990202501105
81,-430.0738688326328,-430.0738688326328,6215.594041321894,-6215.594041321893
82,-333.12838533622016,-333.12838533622016,6061.97208796067,-6061.972087960669
83,-392.5954352767603,-392.5954352767603,6054.309404855323,-6054.309404855323
84,-327.88467471990407,-327.88467471990407,6014.154002663823,-6014.154002663823
85,-383.1536741226464,-383.1536741226464,5995.651516404951,-5995.65151640495
86,-390.43916203918707,-390.43916203918707,5922.757430989379,-5922.757430989377
87,-239.75623578800696,-239.75623578800696,5811.016676871806,-5811.016676871807
88,-139.35611773136225,-139.35611773136225,5772.458891805583,-5772.458891805583
89,-194.20600352972542,-194.20600352972542,5628.579001358161,-5628.579001358162
90,-273.747426324966,-273.747426324966,5628.662335710127,-5628.662335710127
91,-512.2891710248405,-512.2891710248405,5724.80237549708,-5724.80237549708
92,-660.5016314981967,-660.5016314981967,5693.099877509043,-5693.099877509042
93,-567.9250207312998,-567.9250207312998,5691.741837528154,-5691.741837528155
94,-400.8837010457755,-400.8837010457755,5555.268067200403,-5555.2680672004035
95,-267.3343855171497,-267.3343855171497,5415.253878141319,-5415.253878141319
96,-329.4446695299521,-329.4446695299521,5432.558225554112,-5432.558225554113
97,-463.72237701960876,-463.72237701960876,5431.803906426987,-5431.803906426987
98,-354.3562389873223,-354.3562389873223,5328.996846703685,-5328.996846703685
99,-117.48782877098347,-117.48782877098347,5267.080336025865,-5267.080336025865
100,-245.50727301988445,-245.50727301988445,5284.1458788946875,-5284.145878894687
101,-272.95400851647355,-272.95400851647355,5225.338263864394,-5225.338263864394
102,-281.7002453584664,-281.7002453584664,5184.13130272425,-5184.131302724251
103,-462.92584205645835,-462.92584205645835,5175.2173194975785,-5175.217319497579
104,-369.0107428537358,-369.0107428537358,5113.062452700691,-5113.06245270069
105,-385.2378559270037,-385.2378559270037,5012.124249827628,-5012.124249827629
106,-305.7868201078345,-305.7868201078345,4860.019085458898,-4860.019085458897
107,-387.90403996384885,-387.90403996384885,4851.01990140926,-4851.019901409259
108,-274.5068452691048,-274.5068452691048,4816.374512340108,-4816.374512340107
109,-309.81880603302125,-309.81880603302125,4810.143165464593,-4810.143165464594
110,-278.976845456702,-278.976845456702,4787.932978893918,-4787.932978893918
111,-283.7838802543165,-283.7838802543165,4682.702456252515,-4682.702456252514
112,-413.7913052077447,-413.7913052077447,4682.445046104227,-4682.445046104227
113,-177.654333829375,-177.654333829375,4620.569362197474,-4620.569362197474
114,-387.1821642555151,-387.1821642555151,4647.449567583224,-4647.449567583223
115,-193.5859008753414,-193.5859008753414,4508.359906187843,-4508.359906187842
116,-122.68219761221644,-122.68219761221644,4433.812708231877,-4433.812708231877
117,-230.2643208893969,-230.2643208893969,4474.020054904638,-4474.020054904638
118,18.53372298614522,18.53372298614522,4343.2554944856975,-4343.2554944856975
119,68.63563446812168,68.63563446812168,4273.632424566791,-4273.63242456679
120,180.56703990004644,180.56703990004644,4161.95599459527,-4161.955994595271
121,101.9092863635642,101.9092863635642,4178.381068528664,-4178.381068528665
122,164.02224198360454,164.02224198360454,4134.664060923777,-4134.664060923777
123,62.71592763549779,62.71592763549779,4162.538432044316,-4162.538432044317
124,129.87215884752368,129.87215884752368,4103.319195209039,-4103.319195209039
125,172.45027656251023,172.45027656251023,4063.711083248165,-4063.711083248166
126,19.638125280584973,19.638125280584973,4097.83337217113,-4097.83337217113
127,-19.32187402395175,-19.32187402395175,4077.8281794827935,-4077.8281794827935
128,-110.91207416288398,-110.91207416288398,4116.303723412487,-4116.303723412487
129,-46.47940679727162,-46.47940679727162,4070.5464916045694,-4070.5464916045703
130,-148.13350108051782,-148.13350108051782,4117.623841314073,-4117.623841314073
131,-272.96465057979185,-272.96465057979185,4188.646893926227,-4188.646893926228
132,-189.59866524546032,-189.59866524546032,4106.135792565364,-4106.135792565364
133,-158.18162708129512,-158.18162708129512,4067.2908357678207,-4067.2908357678207
134,-223.50538123814385,-223.50538123814385,4102.661493979478,-4102.661493979478
135,-336.862365360912,-336.862365360912,4150.4356385485635,-4150.4356385485635
136,-351.6311977486621,-351.6311977486621,4136.549189674034,-4136.549189674034
137,-521.6489104613247,-521.6489104613247,4181.298378328453,-4181.298378328453
138,-614.7772615131043,-614.7772615131043,4167.402400806201,-4167.402400806201
139,-661.3201625936163,-661.3201625936163,4195.3219469994565,-4195.321946999456
140,-825.5031303333681,-825.5031303333681,4197.836377273382,-4197.836377273381
141,-654.1163182130904,-654.1163182130904,4097.615265975419,-4097.615265975419
142,-667.8750218385676,-667.8750218385676,4045.160441832265,-4045.1604418322654
143,-637.9579556908384,-637.9579556908384,3997.5608543577773,-3997.560854357778
144,-528.3006477250574,-528.3006477250574,3969.363046235784,-3969.3630462357837
145,-303.03619519112,-303.03619519112,3899.1708296267207,-3899.17082962672
146,-306.864452078059,-306.864452078059,3821.4899501991267,-3821.4899501991276
147,-332.6678347021998,-332.6678347021998,3817.762971198409,-3817.762971198409
148,-375.35713125200436,-375.35713125200436,3812.887606943078,-3812.8876069430776
149,-77.40625089752575,-77.40625089752575,3728.1209249325093,-3728.12092493251
150,-71.8668548487667,-71.8668548487667,3650.780012337951,-3650.780012337952
151,-153.15766370295205,-153.15766370295205,3703.0269962318625,-3703.0269962318616
152,-142.38856962319915,-142.38856962319915,3696.7231641928984,-3696.7231641928993
153,-195.92403466003452,-195.92403466003452,3684.554420607574,-3684.5544206075742
154,-9.26573688816734,-9.26573688816734,3620.47068349651,-3620.4706834965104
155,5.901694052453422,5.901694052453422,3564.6309903392357,-3564.6309903392357
156,-66.57812026438933,-66.57812026438933,3567.6413705354507,-3567.6413705354507
157,-170.10077825684402,-170.10077825684402,3603.4228072455635,-3603.4228072455644
158,-264.0295582426397,-264.0295582426397,3640.626711466308,-3640.626711466308
159,-367.10543726883407,-367.10543726883407,3691.3275281153174,-3691.327528115318
160,-553.84507434846,-553.84507434846,3747.873991348303,-3747.873991348303
161,-491.95431247044326,-491.95431247044326,3719.241754398934,-3719.241754398933
162,-484.27156162862957,-484.27156162862957,3700.5243617175547,-3700.524361717555
163,-370.5447291880846,-370.5447291880846,3630.809114515161,-3630.8091145151607
164,-268.46000421540884,-268.46000421540884,3596.444099035777,-3596.4440990357766
165,-294.5339044768034,-294.5339044768034,3608.1687430078246,-3608.1687430078237
166,-211.78625776167155,-211.78625776167155,3542.0341215070257,-3542.0341215070257
167,-220.20323289177577,-220.20323289177577,3444.990575795814,-3444.9905757958136
168,-238.6441625651596,-238.6441625651596,3435.5452388777358,-3435.5452388777358
169,-188.71151167194876,-188.71151167194876,3413.898461768088,-3413.8984617680876
170,-194.50439265081422,-194.50439265081422,3388.794267608364,-3388.7942676083644
171,-307.10554842832244,-307.10554842832244,3465.881006899751,-3465.881006899751
172,-239.71695896734673,-239.71695896734673,3423.0715415998347,-3423.0715415998347
173,-404.75009543314263,-404.75009543314263,3440.2701606037663,-3440.270160603766
174,-380.50030130284904,-380.50030130284904,3408.0732887335753,-3408.073288733575
175,-257.45618258934337,-257.45618258934337,3328.1486223016973,-3328.1486223016964
176,-324.2191279485314,-324.2191279485314,3342.2320895035036,-3342.2320895035027
177,-353.64789886781637,-353.64789886781637,3336.5551140712596,-3336.5551140712587
178,-382.1719941301144,-382.1719941301144,3348.77893721488,-3348.7789372148804
179,-289.0304845824776,-289.0304845824776,3302.109038378373,-3302.1090383783735
180,-152.26828084307,-152.26828084307,3247.147787982536,-3247.147787982536
181,2.491647122368704,2.491647122368704,3165.6056935277584,-3165.605693527758
182,2.031924620645441,2.031924620645441,3156.0212526344058,-3156.0212526344053
183,39.108421260524665,39.108421260524665,3084.1241482699133,-3084.1241482699133
184,198.97266948794095,198.97266948794095,3050.637565484074,-3050.637565484074
185,213.27985619349238,213.27985619349238,3058.9104687612416,-3058.9104687612426
186,355.30630243284395,355.30630243284395,2943.928745987936,-2943.928745987936
187,446.57641998252166,446.57641998252166,2893.046665625405,-2893.0466656254043
188,481.2982239737603,481.2982239737603,2823.242314261677,-2823.2423142616767
189,402.97309212950677,402.97309212950677,2806.176939850264,-2806.1769398502634
190,425.92510869532816,425.92510869532816,2789.123748223802,-2789.123748223802
191,377.14425751828276,377.14425751828276,2762.4693870843803,-2762.46938708438
192,398.1774291297079,398.1774291297079,2732.1475472192697,-2732.147547219269
193,398.465838628239,398.465838628239,2713.725532976885,-2713.725532976885
194,288.48973847325306,288.48973847325306,2782.0988398872123,-2782.098839887212
195,310.82324454897207,310.82324454897207,2768.602368489639,-2768.6023684896386
196,368.64392229172336,368.64392229172336,2754.3894677820963,-2754.3894677820967
197,342.67118131555617,342.67118131555617,2758.4053852269435,-2758.405385226944
198,321.9620841072092,321.9620841072092,2786.803292521471,-2786.803292521471
199,92.54572271254983,92.54572271254983,2882.077981386644,-2882.0779813866434
200,-11.676203276018896,-11.676203276018896,2937.5069674718534,-2937.506967471854
201,-113.40953379097664,-113.40953379097664,2967.356543318885,-2967.3565433188846
202,-97.39210674842889,-97.39210674842889,2993.576684071726,-2993.576684071726
203,-122.27735902503628,-122.27735902503628,3007.1611905286,-3007.1611905286
204,-145.72743434412678,-145.72743434412678,3018.523771477033,-3018.5237714770337
205,-291.63633371955893,-291.63633371955893,3097.054511387645,-3097.0545113876447
206,-241.2996583976219,-241.2996583976219,3066.993411923395,-3066.993411923395
207,-286.8160341251414,-286.8160341251414,3074.7812652744024,-3074.781265274402
208,-339.8036749939756,-339.8036749939756,3090.019288636254,-3090.0192886362547
209,-475.6769552838741,-475.6769552838741,3114.8138115956253,-3114.813811595625
210,-588.2880158646803,-588.2880158646803,3151.1150500158437,-3151.1150500158437
211,-622.8434366980973,-622.8434366980973,3173.3991020221965,-3173.399102022196
212,-617.5907648841821,-617.5907648841821,3166.15734421691,-3166.157344216911
213,-709.0702421177439,-709.0702421177439,3182.087304547975,-3182.087304547975
214,-585.8521099464051,-585.8521099464051,3126.6548271435204,-3126.6548271435213
215,-510.79574085611966,-510.79574085611966,3073.352165510052,-3073.3521655100526
216,-540.8037022249737,-540.8037022249737,3033.7515582592596,-3033.7515582592596
217,-504.75852743036285,-504.75852743036285,3036.950060506325,-3036.9500605063254
218,-428.8331000951639,-428.8331000951639,2978.040550091073,-2978.040550091074
219,-337.15916999463116,-337.15916999463116,2952.493048392924,-2952.4930483929243
220,-220.19396429296557,-220.19396429296557,2864.529320240803,-2864.529320240803
221,-182.7147158118578,-182.7147158118578,2868.066981463591,-2868.066981463591
222,-339.7786408170505,-339.7786408170505,2925.0601736520885,-2925.0601736520885
223,-210.18110629827333,-210.18110629827333,2901.0131819534126,-2901.013181953412
224,-195.37396790944604,-195.37396790944604,2864.5300046802167,-2864.5300046802167
225,-208.77375704649603,-208.77375704649603,2849.9541967409195,-2849.9541967409195
226,-217.97414914492856,-217.97414914492856,2870.337660987356,-2870.337660987356
227,-154.72001663788797,-154.72001663788797,2824.302871434049,-2824.302871434049
228,-62.27001061898682,-62.27001061898682,2762.3212120930475,-2762.321212093048
229,-12.957356498009176,-12.957356498009176,2721.096636982522,-2721.0966369825214
230,10.675278923170481,10.675278923170481,2688.094706900345,-2688.0947069003446
231,86.1106308006847,86.1106308006847,2625.7499728847442,-2625.749972884744
232,73.42547363858102,73.42547363858102,2598.4766646469034,-2598.476664646903
233,-6.923163312892029,-6.923163312892029,2635.387256105678,-2635.387256105678
234,-43.82550111686032,-43.82550111686032,2685.3728406108685,-2685.3728406108685
235,-26.739545158293367,-26.739545158293367,2671.9591598005572,-2671.9591598005577
236,48.376575948384925,48.376575948384925,2647.3123789541723,-2647.312378954172
237,220.49787280166402,220.49787280166402,2545.4432452349865,-2545.443245234986
238,139.10814605993892,139.10814605993892,2575.2955610130884,-2575.295561013088
239,110.26438215975759,110.26438215975759,2570.248188365341,-2570.248188365341
240,-40.02973287554323,-40.02973287554323,2636.705211401092,-2636.7052114010917
241,64.50740688947644,64.50740688947644,2574.1937146350465,-2574.193714635046
242,56.93329274437474,56.93329274437474,2599.4413771479803,-2599.4413771479803
243,-74.26064491306352,-74.26064491306352,2651.616079096455,-2651.6160790964545
244,-91.67249038456066,-91.67249038456066,2658.4724031583,-2658.4724031583
245,-65.14153501930014,-65.14153501930014,2660.714847473462,-2660.714847473462
246,-79.12794927582581,-79.12794927582581,2671.3152167359494,-2671.315216735949
247,-136.0766785757014,-136.0766785757014,2670.0755281736083,-2670.0755281736087
248,-53.5830250688432,-53.5830250688432,2626.3501745922513,-2626.3501745922513
249,11.863458980730684,11.863458980730684,2551.203569350626,-2551.2035693506255
250,-5.66735289296048,-5.66735289296048,2546.565301048132,-2546.565301048132
251,-9.281735065054818,-9.281735065054818,2538.4078237788526,-2538.407823778852
252,-48.707799516809246,-48.707799516809246,2584.184491745801,-2584.1844917458016
253,3.0483136837856364,3.0483136837856364,2572.0194538952483,-2572.0194538952483
254,8.344356973467256,8.344356973467256,2548.732216678439,-2548.732216678439
255,-26.965104434420937,-26.965104434420937,2510.47205142652,-2510.4720514265196
256,-35.11829302757178,-35.11829302757178,2502.978265189893,-2502.978265189893
257,-13.846393723427354,-13.846393723427354,2482.283594168387,-2482.283594168387
258,25.276842184151974,25.276842184151974,2458.2325706779848,-2458.2325706779848
259,-19.75079307864962,-19.75079307864962,2437.876921365524,-2437.8769213655246
260,86.39246069370438,86.39246069370438,2383.8658877400658,-2383.8658877400653
261,30.39265434434037,30.39265434434037,2434.6820980520724,-2434.682098052073
262,43.0798966952907,43.0798966952907,2423.780343195125,-2423.780343195125
263,-45.98816248530784,-45.98816248530784,2468.5085576085403,-2468.5085576085403
264,-3.5378744010204173,-3.5378744010204173,2449.3844222760035,-2449.384422276003
265,-48.355809595406754,-48.355809595406754,2475.270044216455,-2475.270044216455
266,-52.309113972251,-52.309113972251,2492.7893717571533,-2492.7893717571537
267,-77.37064716268196,-77.37064716268196,2476.6620355055984,-2476.6620355055984
268,-50.19710856301026,-50.19710856301026,2470.3249267598903,-2470.32492675989
269,-48.24698279976292,-48.24698279976292,2454.923274443063,-2454.923274443063
270,6.070360477792747,6.070360477792747,2371.55568821017,-2371.55568821017
271,-105.29732394014081,-105.29732394014081,2411.1443803970633,-2411.1443803970633
272,-95.13843498723782,-95.13843498723782,2433.365398003245,-2433.3653980032454
273,-38.732132774804086,-38.732132774804086,2407.9313872028906,-2407.9313872028906
274,-95.67655509245833,-95.67655509245833,2435.7662898665385,-2435.766289866538
275,-104.82692277786009,-104.82692277786009,2434.5118399703906,-2434.511839970391
276,28.1565626251504,28.1565626251504,2382.1115217593124,-2382.111521759313
277,-53.668147531484465,-53.668147531484465,2400.8711687291234,-2400.871168729124
278,-65.89148964800279,-65.89148964800279,2396.79449436881,-2396.79449436881
279,-53.791860865262606,-53.791860865262606,2401.3885138718424,-2401.388513871842
280,43.352678569549425,43.352678569549425,2355.846422485557,-2355.8464224855575
281,42.73333625100622,42.73333625100622,2392.603685587006,-2392.6036855870057
282,-25.191748757772075,-25.191748757772075,2389.866122595912,-2389.866122595912
283,86.92122759789345,86.92122759789345,2342.919661098429,-2342.9196610984286
284,80.29723378900962,80.29723378900962,2349.428932670885,-2349.4289326708845
285,8.191879250386592,8.191879250386592,2369.6201740469423,-2369.620174046943
286,70.47813512331231,70.47813512331231,2320.404700167989,-2320.4047001679887
287,-71.82183292775608,-71.82183292775608,2333.494999165606,-2333.4949991656053
288,-7.22426415242353,-7.22426415242353,2320.280854349262,-2320.280854349262
289,89.48744191039259,89.48744191039259,2273.558126124388,-2273.558126124388
290,45.51637476893484,45.51637476893484,2282.9479800968547,-2282.9479800968547
291,-4.939944723767439,-4.939944723767439,2305.318087428377,-2305.3180874283767
292,46.78694108605532,46.78694108605532,2259.8752779738534,-2259.875277973854
293,91.8347923481806,91.8347923481806,2212.6781963296435,-2212.6781963296435
294,27.89922090038681,27.89922090038681,2206.905674289084,-2206.905674289084
295,-93.748086183542,-93.748086183542,2296.9156203435246,-2296.9156203435246
296,-68.50266930638918,-68.50266930638918,2323.2812604395003,-2323.2812604395003
297,-39.58496661329127,-39.58496661329127,2312.918512296249,-2312.9185122962485
298,-26.104400469779193,-26.104400469779193,2308.721128122383,-2308.721128122383
299,-3.8610944154993376,-3.8610944154993376,2284.51464812893,-2284.51464812893
300,-78.93811503680263,-78.93811503680263,2302.997992220873,-2302.997992220873


==> csvs/golubrepinside1.csv <==
Iteration,rho,min_up,max_low
15,61727.62993519865,73305.2855850552,46790.97518872686
16,52921.60829955532,63068.192829272484,40101.80427492678
17,49662.00848455213,58144.40742272049,38276.88637836229
18,48083.1238258388,56756.21000161396,37046.27182368729
19,45648.40752609658,52547.326217990354,35235.17242293919
20,44118.70824987986,52382.06295856227,34403.67999357921
21,41889.647399187685,49681.60715359096,32129.513255025588
22,37919.94622353451,44797.047124176956,29157.16484711557
23,35827.187628296844,42077.548409196956,28172.41535877156
24,34076.211968781594,40057.736186081696,26982.698924898967
25,32930.25937344611,38933.76038268638,25234.199762112614
26,31209.557535705866,36219.23198500156,24466.5442346129
27,29316.431850476853,33978.37583781568,22715.21961957468
28,28381.614419560385,32441.28773801637,22279.22123327058
29,26846.31971889953,31351.960622915067,20812.375300947264
30,25533.000389665463,29662.24372028553,19903.85473277432
31,24914.692122941276,28521.962987209765,19864.22026101031
32,23804.28982265805,26101.595074883848,18746.727247287985
33,23196.693840578588,26930.535213612573,18304.817517074003
34,22698.641362802264,26735.640901769435,17910.186839669735
35,21843.20438956447,24771.02950543307,17195.74153410868
36,21359.376786358258,24308.849961113643,16708.959963453526
37,21017.537938989186,24520.066875236196,16564.788569561366
38,20376.320452030872,22896.377851974183,16463.731711251152
39,19958.459182501218,22580.347390449275,15754.002641222738
40,19574.021369792845,22055.338951749352,15421.028899776491
41,19131.37190923912,22076.05168928524,15190.475372643843
42,18991.630497179223,21859.726992724092,15067.004296553418
43,18670.99515886043,21419.075045942584,14746.33298466014
44,18259.043139606805,20496.158343261883,14619.575879774762
45,17993.848349467502,20687.443974607326,14471.568055663238
46,17635.434170239147,20194.521796966237,13955.348155239204
47,17384.333207671174,19843.211467116435,13901.266830455032
48,16906.463270376717,18634.348594794108,13467.98559693381
49,16494.181727223666,18631.983975443723,13149.744184268406
50,16045.411859993746,18136.594785387053,12927.811657734106
51,15869.908187023933,18142.480385395524,12886.513695676738
52,15688.904222129126,17599.80688763575,12468.895593656442
53,15250.092285873687,16956.399988694346,12212.392446510512
54,15376.409571884324,17661.223884512292,12100.616328405249
55,14809.955903577154,16854.333185127954,11822.820714930102
56,14542.37310305161,16488.60336235137,11870.71083036911
57,14292.876825975804,15720.187880592786,11282.853697279545
58,13980.163425130018,15666.302824827866,11011.57087996228
59,13781.612760009137,15604.202480814087,11197.580205547203
60,13462.029333512519,15314.291540963839,11051.416659717894
61,13185.44042334293,15017.0123113219,10561.617163252184
62,12814.926699372758,14722.103373749753,10203.227128983419
63,12672.626381622671,14249.817478799298,10076.307682197545
64,12649.826770525047,14019.237731133231,10265.6539809565
65,12518.836452474776,14293.284403488417,10089.243406319041
66,12366.657874884977,13912.978134600195,9823.45983507046
67,12250.632214738707,14052.363116758544,9959.889396879647
68,11963.35288220938,13295.328382176229,9604.93913737506
69,11950.931577643634,13525.200689641308,9649.597195929811
70,11787.256011573043,13538.60391605205,9625.73400765092
71,11763.598149051977,13193.040587174002,9395.468142060266
72,11726.84925258643,13001.314618651839,9325.554221709957
73,11380.423262613307,13002.13797133584,9129.473379979887
74,11310.715100986086,12722.443397325353,9359.743553259805
75,11327.585330582831,12604.262767805498,9174.318508632114
76,11148.555933350115,12299.433705841304,8887.925764526051
77,11038.179402020072,12520.828051475328,8754.365653282712
78,10848.10323684753,12309.380610597085,8721.10937969936
79,10687.951817748668,11993.659396933197,8674.328798912042
80,10685.653352612671,11599.437926542209,8693.67715379272
81,10592.532490553556,11681.75577365789,8395.153220046093
82,10393.972999475223,11884.81431109422,8407.702843301713
83,10320.890612950254,11730.279474293506,8195.223103737615
84,10302.501565609717,11524.989777991008,8340.766098240292
85,10211.047292980598,11567.969902212764,8397.875766037207
86,10078.423179953897,11230.255901230505,8068.977268895336
87,10022.775024869461,11113.934007615033,8325.137349047704
88,10061.04128695627,11538.594999075063,8039.484754583305
89,9793.123687132316,11024.790405632364,7908.869911536227
90,9713.711686978888,11042.758251965975,7825.41115793903
91,9656.987196153055,11032.68986241865,7817.162609443439
92,9443.012487621756,10520.291654924236,7557.451303736345
93,9532.350747128232,10839.409879791147,7716.298079722952
94,9459.953816437708,10647.904649332893,7623.191947299182
95,9366.884889735935,10697.103881213954,7461.9780762646715
96,9334.12931967475,10203.535755902907,7668.624498863097
97,9198.211600933071,10166.785031622507,7482.559294260123
98,9119.366060947452,10288.842441499375,7350.639784607534
99,9219.77735411329,10270.362684009438,7364.080723150961
100,9121.22982899868,10377.668918147076,7209.788714722135
101,8988.221706138487,10244.36580013179,7243.781605786417
102,8893.544432872577,9590.200955326352,7141.716772304739
103,8698.80952414299,9400.7022009155,7247.989364623492
104,8690.02228025218,9800.483013589295,6933.495850717093
105,8516.9930226096385,9632.70664588137,6848.294040946117
106,8328.353400859174,9466.106000346945,6667.699608311695
107,8229.1609934596745,9184.654736595783,6678.8524392645795
108,8266.518562683535,9277.728813155007,6912.639663064801
109,8219.760209725413,9141.543199844164,6597.684402132683
110,8212.136376272045,8893.85858369057,6711.746905984357
111,8033.067426481538,8900.61147211438,6707.16137426763
112,7902.576620989267,8690.489970011726,6490.343102917211
113,8007.548878693859,9132.35564503969,6747.404352177979
114,7854.211435637177,8876.876001317509,6345.090202473519
115,7797.000712320674,8823.107453423538,6209.958738133598
116,7726.112143258989,8685.954601102065,6327.640832375522
117,7691.182299923076,8642.257804245532,6240.750020085549
118,7743.026807076664,8578.57149931552,6358.281497706359
119,7677.991587603353,8397.342637357067,6203.332158941506
120,7597.194419050418,8416.412814397683,6173.334564440656
121,7549.025445894956,8260.788592716499,6305.699261612112
122,7533.417748957438,8301.75099688402,6176.172163236662
123,7485.886510148334,8443.019906507465,6057.522987293528
124,7448.933568616326,8342.308894011363,6080.739809815323
125,7427.642571745514,8379.514441110703,6088.003351180892
126,7328.820899723924,8266.874388557932,5987.636452579628
127,7255.976520433055,8032.227881530971,5843.454754516239
128,7240.673717628451,8179.994645563001,5970.502196501528
129,7217.750275675072,7937.151368641347,5849.013027645466
130,7205.250202693835,8119.097967789952,5897.567673359679
131,7207.730275911408,8028.0605650166235,5934.213428337915
132,7141.34291968686,8004.236726143495,5767.273488022151
133,7103.961643357155,8094.098918758534,5855.184650697626
134,7097.062432867956,7887.258390289494,5706.109588540487
135,7073.182856720131,8027.068834990595,5794.348597189354
136,7032.93488411114,7631.2019844683955,5745.026631724614
137,6942.380695740858,7667.501217260229,5711.882259466148
138,6823.061214273262,7512.161302031529,5605.620748004114
139,6828.864199429705,7777.177405608639,5623.2083584451775
140,6669.089405969236,7482.090355147752,5384.0735274904255
141,6658.14300003661,7442.929565515377,5536.007426368824
142,6542.540882919873,7284.4295999043725,5328.821285710171
143,6477.870692870874,7094.715839526773,5307.728158751663
144,6524.935028470225,7163.035912411699,5180.498700954996
145,6615.926307305823,7405.322213204701,5383.68277935285
146,6482.351606080745,7314.989360858663,5310.494236790124
147,6449.128694216015,7360.020452421599,5370.169240889931
148,6397.692705704407,7059.656318711059,5288.829771598128
149,6555.638437749507,7413.059479103365,5265.616032912525
150,6424.922695840466,7037.129264917861,5221.909013474686
151,6424.128309987677,7182.058970573891,5145.506693138997
152,6425.589013508973,7227.252303976222,5163.767585621916
153,6350.707371793289,7144.026992877934,5179.087148950037
154,6425.441074123888,7011.794670319843,5152.4035590428175
155,6349.027638739214,7094.591428844651,5088.094047404735
156,6282.294480572855,7027.559929604494,5028.267553553209
157,6242.649235096487,6890.373423928801,5112.7541652924865
158,6217.360466261377,6967.889101457556,5057.37936658464
159,6213.192703697198,6819.507398093983,4985.995978086418
160,6132.145227142208,6800.18952209377,5095.674460919972
161,6137.048510173159,6763.354230167842,5021.516705740215
162,6106.409939350508,6816.753204802498,5022.973005571324
163,6075.718639255707,6774.1423817812665,4863.166954594475
164,6108.626866164536,6882.151290290722,4997.785253206377
165,6105.628613960365,6866.893849686209,4898.580246589735
166,6087.268435774659,6776.02381194106,4911.7061663004315
167,5918.1131971468285,6537.7683597569685,4795.997113139107
168,5883.558532397749,6554.05308357912,4863.263353474979
169,5890.650114238865,6640.10011626516,4814.1797007930345
170,5839.208176648616,6529.316041089528,4736.828611534897
171,5848.588567381378,6617.718375803088,4699.112649056432
172,5841.659019777522,6571.558043514824,4750.628850478449
173,5703.622839482676,6321.041750958068,4768.900041798246
174,5672.1915837910265,6284.669695466362,4557.290260170021
175,5654.103526762564,6293.76392163046,4581.69225877086
176,5613.382063222762,6185.0813922766,4501.359584496324
177,5572.779574939655,6031.036266928303,4586.989871843332
178,5571.55968718142,6197.51373812761,4625.318203683536
179,5551.39125701198,6246.095245818646,4437.849307265762
180,5577.469915812827,6238.36982945544,4682.529008979936
181,5583.294218972256,6033.862880822163,4635.147047049561
182,5564.936896618081,6172.991187206135,4611.448861413683
183,5467.271658629831,6082.245018027881,4581.206950316114
184,5557.134868761228,6084.894421038395,4540.784526272291
185,5585.506259756663,6240.049093717966,4448.726054213985
186,5559.976855693344,6317.468544252944,4526.002207692001
187,5558.061349101775,6349.285238330014,4569.340173148335
188,5493.951083602616,6158.27623233012,4529.516821428831
189,5388.753875047003,6066.449530903725,4412.976601329563
190,5379.993061560234,5902.818627807617,4524.164657916345
191,5289.335421696311,5864.362150231317,4233.570908416508
192,5256.4453832184145,5838.66664134198,4323.377796123694
193,5222.867550696569,5888.222426177622,4222.8887044512485
194,5245.665897217184,5948.339225480171,4340.964074100024
195,5239.204995060609,5755.550590518653,4227.10087958714
196,5267.734265183034,5855.897564012532,4319.874072349739
197,5248.4041738886945,5853.148790786911,4290.773099026404
198,5281.070561263789,5981.026550398328,4273.4658393172285
199,5212.482840975738,5814.48964594537,4252.91780202274
200,5188.256548088775,5858.493955567454,4264.301563739944
201,5135.918210759843,5682.601988694482,4190.800095370768
202,5204.105753516274,5722.108618283426,4238.398530716346
203,5201.373023065705,5953.587272474657,4258.30979591072
204,5197.264535767872,5762.497527490879,4199.988619817392
205,5188.54714322641,5765.401831695039,4184.32506061572
206,5178.239668155478,5814.37642029786,4138.033234392093
207,5149.133194600499,5667.470689278736,4251.560000564733
208,5127.959344922898,5650.752821483401,4149.698219531259
209,5034.281641748049,5597.125738647306,4073.17081023422
210,5001.739542473977,5501.339550134846,4094.6658859307377
211,5017.885458165704,5490.580795125144,4213.8170399410465
212,5009.221627879819,5581.893398164099,4062.84531153377
213,4948.016692386694,5418.117698758742,3971.350322991556
214,4975.764331977982,5559.618742900742,4055.6496089728125
215,4968.6593776643185,5528.646508851361,4158.969103596587
216,4869.036577400203,5382.546812948766,4019.1561186181116
217,4911.025372416121,5395.089530231957,3960.605966528702
218,4878.8951176898845,5458.777399069635,3952.3559373200515
219,4926.316167541139,5580.516267815766,3967.5339635974724
220,4894.901239109242,5579.44554142399,3999.0256280912063
221,4939.6068055329215,5316.4975805882505,4151.756056573671
222,4878.550374244089,5498.920985669664,4048.052235366304
223,4959.39747247873,5594.942659897215,4028.4884862220606
224,4915.2491118702965,5593.652072477179,4012.952130367977
225,4874.879797291995,5459.80780063379,3990.384829235434
226,4902.268031419133,5589.255317454397,4040.675986438438
227,4871.7954837427715,5394.805328144003,4010.9859012569495
228,4846.086543449349,5435.447125354233,3895.512950266989
229,4816.017683690265,5504.9561361807755,3895.3997321984016
230,4787.051866199208,5327.875490165614,3930.543261514584
231,4732.140523052192,5309.830716484419,3861.639381313911
232,4673.17705683221,5152.947593251461,3791.4790671573865
233,4655.777651530968,5032.8995460261895,3885.1822584083875
234,4693.473691099659,5162.321842095308,3787.374403484225
235,4683.226762302128,5141.392955486286,3881.5565897009146
236,4708.024436491999,5152.476974458825,3797.7691624525296
237,4708.834790139003,5240.562867465457,3891.084549670577
238,4680.287001835347,5276.515235063485,3754.1069512124222
239,4643.466138559928,5129.789722589001,3748.135872391079
240,4593.977851391544,5195.830164431288,3799.6120881080606
241,4582.940336704266,4990.2482459144585,3718.939608228825
242,4625.708630921292,4915.4230357081715,3778.425701066067
243,4591.295884254116,5101.829393780129,3708.9031991720217
244,4588.193963418857,5067.842162318408,3728.2955820759034
245,4618.492211970539,5141.582296229571,3903.4796952843626
246,4631.9216669235175,5195.775742578282,3708.6392319517263
247,4572.651324474806,5160.460495934129,3795.0803769154018
248,4578.021036747333,5140.099638215251,3763.762934202529
249,4528.207526216284,5051.03868150955,3830.747697125556
250,4501.052440077815,5079.036447442491,3734.9527902267655
251,4479.294330751449,4846.181527303679,3680.398885239703
252,4526.886540639479,5004.805196983707,3713.6689089453766
253,4558.030864906058,5164.924498509583,3760.168926716765
254,4524.040597245912,5092.347423868316,3651.2638657628086
255,4435.784902416558,5018.292095127228,3639.631550264064
256,4410.553616032159,4956.713760245051,3559.7213954806366
257,4392.860677030599,4850.098594945088,3680.209019211421
258,4393.698036716467,4984.353979124697,3661.09476152758
259,4307.467056184143,4768.172134171941,3598.129834850636
260,4318.586695554968,4684.654290911995,3456.468456780812
261,4355.883833310982,4948.740077932496,3614.1305859312006
262,4349.321962173814,4719.965716944835,3527.044195693402
263,4333.561370536739,4762.610428071133,3579.66167354577
264,4340.841670654109,4733.319338437821,3522.9770845596704
265,4344.360063732063,4734.712269107819,3483.4955859761685
266,4377.089918032132,4883.499135385315,3603.2795160477517
267,4325.088602419282,4830.092034316641,3545.875931022315
268,4341.439244336728,4869.190256333866,3597.088833040149
269,4315.523589478949,4868.212845271603,3523.854389398153
270,4221.8511965373,4716.4367865676095,3451.228653947088
271,4186.931599208845,4573.49209536175,3400.157858412027
272,4237.635132969902,4653.802136196069,3411.268657458504
273,4248.662917580544,4656.556270618513,3428.595500159405
274,4246.079142750113,4737.347507145065,3483.970636714532
275,4234.2551288710465,4657.788151112602,3423.253931320898
276,4270.475882228897,4670.849549978704,3515.5149740412544
277,4220.574600958104,4719.881738838034,3430.2309824022495
278,4202.423000776628,4690.38896259069,3491.8741069770367
279,4223.165332313987,4691.875646597891,3392.155814931486
280,4231.894485727025,4585.117394290632,3515.886224496991
281,4292.923922511097,4762.495034311856,3617.1725246235465
282,4220.368847730767,4711.114329623384,3448.4232581151396
283,4240.576493114257,4811.731239437713,3403.64270055585
284,4245.495388728362,4558.066746796542,3467.7439179399903
285,4216.151940629382,4690.147872913691,3458.136026133676
286,4181.50272142202,4549.741581060299,3465.4907021239537
287,4059.9188086311933,4481.655703104028,3268.774904647078
288,4098.693714964718,4595.867371534719,3511.870445682317
289,4102.010082637643,4599.941496784204,3317.2773214827844
290,4076.189310535454,4537.742198246471,3408.454692697086
291,4069.2252296068555,4587.297168034863,3267.7233635500384
292,4040.7106172567296,4476.766882348204,3253.520644905705
293,4013.868951856217,4484.4332116052165,3225.8695053604242
294,3939.9050522470943,4251.037980679773,3234.9023812332925
295,3966.7271918587517,4440.526103140953,3260.3001676627405
296,4028.9840975071193,4597.71027024015,3347.266379967423
297,4040.2638241117133,4408.824811088095,3308.268017692434
298,4043.7575652399664,4554.408326522172,3345.2050155787665
299,4021.3813897208465,4398.984145820998,3269.5514567908585
300,3979.159035681667,4448.058122750303,3334.0347716036003
301,3966.770165974498,4484.528505830139,3365.395928021994
302,3938.443773974778,4196.622400557378,3210.7960827155175
303,3941.4622143756587,4508.22563591226,3171.250704211069
304,3931.5688903311957,4211.807135861944,3176.316674036365
305,3983.324990595641,4410.614669648627,3242.8390171478122
306,3947.2219574804326,4406.422738637319,3198.241138917999
307,3999.4991011837224,4373.557454386464,3286.6670939426567
308,3951.735387184543,4245.693759722317,3262.3785397245106
309,3940.6854867401903,4286.050410942091,3171.290555328708
310,3952.846057764957,4421.329309747888,3372.5684154541555
311,3890.9371742333497,4333.980632042471,3132.02991101493
312,3872.8979862567917,4451.211539315393,3129.750201675018
313,3861.1644075959566,4294.97456627994,3179.879300646227
314,3841.5545126845086,4172.133341314706,3096.244883680056
315,3852.050402907441,4304.726149882435,3152.8066076581053
316,3861.6888627478006,4294.465241976862,3103.0154877216773
317,3846.79301118515,4238.632132990742,3173.112677049882
318,3779.607086533427,4222.242040948742,3105.054379397719
319,3795.2699730594927,4246.052284446913,3125.1176219333956
320,3768.3336129088243,4193.085235935371,3064.0672961645787
321,3774.594701944143,4321.666066996786,3019.9301933762526
322,3766.0208054920054,4141.716141586488,3117.39388338378
323,3756.537564889359,4151.692196543254,3091.4574559855046
324,3734.5046503302374,3804.453106181957,3133.3557976091442
325,3801.417445313024,4334.753666784494,3104.9500342634424
326,3799.025707555531,4202.761239578833,3153.5528179577104
327,3818.517629303108,4267.402457627627,3129.82992389049
328,3825.500951524607,4289.463203927503,3104.228241373023
329,3783.0112246118665,4284.577159833138,3249.5248345092623
330,3783.2402550481384,4109.654825559585,3114.467997404738
331,3770.783028349501,4132.799563561893,3034.332625677207
332,3731.7347209363675,4074.1070720909684,3054.2315049652643
333,3736.6917705774963,4187.932234943209,2999.4854150631863
334,3716.6868885192653,4112.721600070109,3002.514626221255
335,3673.5833628209743,4131.968141282026,3057.720575538174
336,3689.499874684809,4149.612433330989,3019.25619837328
337,3706.4636104941146,4207.7618434884935,3078.2681771654848
338,3682.058390795686,4123.47388963549,3019.236509664722
339,3662.9728632538627,3934.973329572424,3023.139259721127
340,3659.1923028937613,4009.544890127434,2974.5888746213345
341,3593.8132771730898,3909.5477381857922,2902.2901305776063
342,3592.8258516448955,3921.445262716991,2949.292565368075
343,3590.2070874090878,4059.2203757893094,2968.976747678077
344,3592.347452764014,4001.746647444509,2902.304694705501
345,3624.79974054713,4074.6110973115633,2964.7830068240423
346,3619.093257158001,4035.9577120983217,2948.5222793897774
347,3635.6389336445013,4001.3624875152736,3025.851705616389
348,3627.677233843696,4060.02288437151,3028.219531365996
349,3611.894241104817,4012.3654196640136,2995.5884665879366
350,3624.043095875701,4040.120392884879,3049.501874072229
351,3616.84782156109,3996.883967998763,3037.581648458449
352,3651.737013561179,3982.1791624892858,2957.6794816127967
353,3654.581981573082,4110.424940668972,2995.125102970519
354,3645.8816569638593,4107.7660106788035,3014.620094441383
355,3612.041607790876,4050.6122904766194,3006.307997523718
356,3636.8207537953294,4091.7127807775487,3133.5121380673595
357,3672.1463749850627,4085.300351094378,2978.8827009898287
358,3640.9876609863272,4134.063176643022,3028.1382782495098
359,3601.9062949956756,4005.8292830137284,2954.6536043156207
360,3570.8719734882593,3863.764824580876,2976.8590591172174
361,3535.17261437901,3925.0281472169017,2851.572049917908
362,3525.8949074219486,3958.6919890551508,2918.822061734621
363,3552.8401548870243,3922.9619933142612,2908.4858382946577
364,3557.626850717604,4037.105396124568,2904.734365918755
365,3565.000200687335,4001.919663804986,2932.665171567576
366,3541.567184272074,3813.7375763584455,2850.4126463866824
367,3571.116315415078,4021.176856387497,2917.0076563463617
368,3542.4727903677635,3936.4903673509552,2904.723283253119
369,3572.4498535276675,4050.431493682701,2963.9766120040713
370,3524.8439504785783,3880.6353545628044,2862.2085153441785
371,3523.652347377581,3872.2873117501267,2949.446132180437
372,3503.78712210323,3768.8786879055115,2840.69575562726
373,3522.2938575805424,3925.602651895772,2919.2093698343533
374,3544.429468683871,3806.6314641894423,2868.5420711882525
375,3470.917390450746,3848.4749922901883,2818.8806124237726
376,3471.749448967921,3804.1740650124025,2849.597149314472
377,3490.4260719265526,3965.0981810265653,2839.4092269106186
378,3492.290048588046,3821.7649407159056,2935.220057838921
379,3470.0941453708983,3863.3758372739317,2858.71895365109
380,3482.8610909631284,3855.678905171809,2892.5849953480133
381,3468.3115114940233,3919.0886544199225,2835.5813328619897
382,3428.1674222923557,3794.1005619420794,2867.552051341572
383,3449.1369843941484,3817.5478602275016,2893.8423223796403
384,3431.2961068623367,3815.8438930044645,2753.455415228998
385,3389.856874852835,3774.4909917211016,2764.227746752905
386,3419.5781872927964,3867.310848349845,2837.447113986232
387,3437.963648269771,3925.8093155854535,2794.5499947579774
388,3440.5905788764644,3782.9299127231925,2786.3504034231164
389,3442.606812078593,3727.7712414868956,2782.861872295106
390,3389.834500860608,3847.5200439299815,2715.835614364826
391,3385.0773598008695,3767.0333359931337,2784.8131741907982
392,3372.299546733248,3634.3047356426086,2824.2448239582127
393,3383.592769274529,3803.161941151815,2754.800172030871
394,3364.5051562127387,3691.736405030001,2744.4552911954197
395,3382.8824619154293,3893.2447312489558,2804.725076516219
396,3398.04048546605,3781.20129239452,2806.38880333514
397,3417.246872757419,3790.066662840488,2765.4994616078793
398,3380.455527056683,3757.5851049228036,2766.309333649929
399,3348.4555899091597,3722.772238738588,2773.7555001518313
400,3362.4030536161745,3779.8289709013134,2739.922062047858
401,3357.266773106724,3759.5904820134647,2747.0453020128325
402,3323.2735702274654,3598.324396143459,2726.181119150304
403,3355.4798969884996,3751.4125947559796,2708.432581368289
404,3355.807298043819,3638.116835267646,2711.4419300266172
405,3345.826863137674,3707.4908488375195,2780.01223569745
406,3350.4119473758237,3776.4852033514167,2680.1606928569136
407,3360.9243287076056,3746.792218459578,2796.2054978190063
408,3363.8210393956765,3814.553377522053,2823.4860423953132
409,3314.9225634583336,3653.4635402088684,2727.2297308798434
410,3273.6803639756417,3641.288421619656,2672.836980684719
411,3230.967097750181,3609.566742018206,2641.2655257423667
412,3262.9257303740446,3492.399515824185,2697.4760244269783
413,3254.9383291521954,3615.6828463094616,2645.0284600087725
414,3218.239150499558,3466.1929127038766,2580.7461828757823
415,3218.6691623974566,3582.6127021744805,2623.631435293225
416,3247.2400929951273,3601.3359042778475,2712.236085348618
417,3244.417242690721,3670.7131900233653,2696.486410097224
418,3252.7031795288726,3605.367666691343,2651.011301667939
419,3282.5461416514013,3613.096988628769,2630.5843468487137
420,3308.5595390065046,3740.0999946407187,2636.0388661543234
421,3296.133099195961,3709.29278730269,2666.4434136362283
422,3286.489803227114,3625.0687926370792,2645.1330065898383
423,3287.365052084916,3708.5886484325806,2673.925598299678
424,3294.462828312153,3648.5851065076713,2698.9430142958354
425,3255.3399161012217,3538.999278853072,2710.5971721222118
426,3203.5576958210977,3605.801579223562,2669.5280384509033
427,3201.729292455417,3600.037661648165,2707.5567538182486
428,3189.777701720131,3531.5317487625884,2588.4218575598074
429,3169.6991069260666,3575.039312696278,2629.276716915868
430,3190.6442841229214,3276.434853649541,2589.24207256262
431,3235.5815718952963,3493.2764192745335,2623.3203790548146
432,3186.6293998851556,3571.580232071284,2618.434968950234
433,3198.314870858338,3600.57400335916,2619.7015931317655
434,3239.7289349162456,3638.926311653762,2594.038862964179
435,3234.9311604049853,3533.1186361874966,2623.2858728029078
436,3245.4595575079684,3470.678733505731,2665.9391031580376
437,3219.7212857799937,3491.7635114555096,2641.2408664235472
438,3226.773269523724,3641.220423424601,2652.3197158497032
439,3200.1516462439054,3614.375725530379,2635.437815887208
440,3224.41372864032,3668.0879909736364,2694.528045449126
441,3212.3735313864586,3528.5095076627535,2715.8748729013705
442,3184.851382205106,3548.345474674918,2676.899373328765
443,3198.2659734242648,3578.5909256534756,2616.05037160096
444,3203.948747664712,3576.8750911054626,2667.3316396250557
445,3181.349559316611,3586.6502713178097,2549.891426798068
446,3152.282528239832,3532.344517280152,2587.742473797389
447,3161.980957311296,3599.7295650707415,2678.1612346013335
448,3185.594096536482,3477.013631641421,2565.6532612340025
449,3229.10155571377,3616.6651069881154,2598.0270423343686
450,3179.5534463202016,3476.3625803907526,2556.5199952685816
451,3176.485755772693,3523.725239223441,2549.351846916753
452,3177.6660850218827,3529.1484148391723,2560.347579074647
453,3114.6576829008955,3519.284768284934,2546.3135129122984
454,3149.0692791380766,3579.6949026784823,2590.248364776874
455,3128.340757395513,3359.173401702694,2589.3698149543698
456,3126.401105001015,3460.905084928157,2527.386181624377
457,3110.461403765014,3371.9821199555427,2487.6367816564925
458,3077.6175505426227,3443.4040519776713,2483.5366301594518
459,3075.696850419672,3446.803253641763,2539.014651008474
460,3079.620498348793,3443.3182496915683,2531.0615060211767
461,3091.4719386257875,3484.48898040854,2545.5649857255466
462,3068.7810621783838,3414.4626705283017,2499.6469176037945
463,3074.468885300929,3485.882305952933,2491.5441614516394
464,3053.483005429885,3429.8533026125824,2518.36727699743
465,3045.0920659000885,3392.282269709906,2518.7559658817945
466,3046.5959771046932,3393.664705259497,2568.0193313031386
467,3062.640926646856,3452.898852282392,2518.1077970575734
468,3020.020390515291,3342.28795588719,2479.261572700783
469,3074.341122438134,3425.5384190542827,2526.4282247231013
470,3077.303407945502,3419.386601398922,2543.890829670612
471,3016.790341576535,3370.1209072408496,2445.1632108971953
472,3010.5981308479577,3294.3308057052805,2432.824097364321
473,3003.2140040154673,3312.855240569885,2412.2909424052305
474,3026.251710043497,3328.1486730393,2521.2307599628675
475,3008.1302690578063,3226.0137640975054,2431.7502044121616
476,2988.028342575812,3331.116933356493,2439.0725956335955
477,2980.7803539470824,3200.22119217018,2411.3850262760743
478,3004.0606936794343,3340.4466504591574,2421.340070950694
479,3011.574658811057,3369.317917099143,2515.295355265225
480,3070.480197085044,3400.9536659452747,2466.849028331796
481,3027.0799577540192,3294.481740669732,2470.5778800679577
482,3021.6360558383917,3206.8143104527717,2446.087645373845
483,2996.136061495624,3361.095699560577,2471.0369504876026
484,3040.716534965994,3349.9223793196784,2498.835512482071
485,3016.122726372529,3343.7323870793557,2473.114724427846
486,3066.721109981486,3360.8295950669,2464.074151855326
487,3026.8689484389647,3453.8217863925606,2428.605368952151
488,3048.0530473618596,3351.145292792312,2523.3489538257513
489,3036.6851453397016,3458.0650792831666,2453.333054395476
490,2984.7385839811573,3329.207200658629,2400.3226041219236
491,2943.1792568139167,3208.199972190625,2413.370583439837
492,2949.0765925065753,3172.6932035378227,2439.2424732163554
493,2936.0392686672085,3252.2760386172104,2370.411134136054
494,2949.4423976478206,3166.9155133474214,2419.662683430147
495,2975.7322314952407,3268.3066926540387,2410.0077280412047
496,2916.109512327984,3162.16829605736,2380.9295623195158
497,2941.1760930900487,3254.5083082083406,2388.804775352135
498,2966.882518966564,3289.4870178550727,2429.1385447087814
499,2953.5603490410604,3247.099302375967,2423.2256414609956
500,2927.815647365141,3306.292111589249,2350.128357123379
501,2912.3756110748755,3147.966653608275,2374.9005543150424
502,2890.580599816433,3227.4864798269227,2451.727000347041
503,2901.110487251079,3211.031656657077,2361.174793685821
504,2908.0942639072346,3190.9933724419443,2351.7129804756664
505,2918.7261157938797,3266.4385220567474,2447.29588939618
506,2931.3734608098302,3289.1425567411025,2371.5299623416113
507,2894.4423195503355,3210.009479264174,2320.5388187969666
508,2894.5922146094904,3209.5407074861287,2390.002325247782
509,2852.2744690710433,3086.7038016329184,2299.2786080758315
510,2860.5965293430804,3143.5642087335837,2299.363802649731
511,2898.7353779975388,3212.0466453860363,2456.464115287527
512,2863.053408281345,3216.5545330494,2388.54168846427
513,2845.428538387687,3103.9174726027504,2333.171394843379
514,2843.7924347329704,3228.152743440491,2315.2444391184536


==> csvs/golubrepinside1_eta.csv <==
Iteration,rho,min_up,max_low
15,61727.62993519865,65164.330467614425,56072.681128659475
16,52921.60829955532,56327.65315316947,48090.71021021073
17,49662.00848455213,52104.20935770751,45707.57146283122
18,48083.1238258388,50728.16539405628,44194.42929118598
19,45648.40752609658,47103.93848764096,41926.51030500301
20,44118.70824987986,46861.642602058586,40865.32996135235
21,41889.647399187685,44515.13862699183,38115.20976509438
22,37919.94622353451,40179.711795865886,34668.59371674714
23,35827.187628296844,37771.503739706604,33383.577925256555
24,34076.211968781594,35860.914461577115,31972.65458865068
25,32930.25937344611,34924.540817118635,29986.291511900938
26,31209.557535705866,32451.914337923623,29013.26428913239
27,29316.431850476853,30445.07176512263,26989.364608233314
28,28381.614419560385,29105.254314424274,26407.93948152411
29,26846.31971889953,28110.343664447308,24695.607556656687
30,25533.000389665463,26638.558585484705,23564.998946183194
31,24914.692122941276,25617.77501698482,23496.54515548332
32,23804.28982265805,23441.752288454983,22188.013539896205
33,23196.693840578588,24179.55045710188,21663.781955066526
34,22698.641362802264,24011.966695626546,21190.70920570255
35,21843.20438956447,22266.15372820504,20330.354793855513
36,21359.376786358258,21851.49130557177,19765.274841395923
37,21017.537938989186,22027.08734289599,19568.155297895224
38,20376.320452030872,20573.63601174463,19441.0984719088
39,19958.459182501218,20296.20594846681,18715.118706204637
40,19574.021369792845,19814.624143111847,18218.384176436877
41,19131.37190923912,19851.172164519154,17945.19435373896
42,18991.630497179223,19634.442153961623,17808.138017812016
43,18670.99515886043,19249.74129311502,17518.976007289824
44,18259.043139606805,18423.845990988004,17295.11235142326
45,17993.848349467502,18574.796195162366,17110.296445487635
46,17635.434170239147,18124.71506363913,16537.348657057817
47,17384.333207671174,17829.3791576852,16439.386396018665
48,16906.463270376717,16737.213937745226,15930.863540145645
49,16494.181727223666,16739.25463765229,15546.419139275538
50,16045.411859993746,16300.015663779273,15274.005433915161
51,15869.908187023933,16297.762082445939,15234.609155589174
52,15688.904222129126,15825.765251931487,14749.539318281764
53,15250.092285873687,15241.484099333658,14455.142536545425
54,15376.409571884324,15868.096813001874,14304.384671071917
55,14809.955903577154,15148.191056205946,13993.759197969277
56,14542.37310305161,14817.339080472177,14037.210540884891
57,14292.876825975804,14133.472421036404,13341.830694452265
58,13980.163425130018,14078.71594869889,13008.429868482744
59,13781.612760009137,14026.744899140092,13237.151647749417
60,13462.029333512519,13769.830558463604,13058.510936693154
61,13185.44042334293,13498.65785028248,12513.751514316495
62,12814.926699372758,13236.639697122511,12052.249075340875
63,12672.626381622671,12815.640610370014,11908.96656091206
64,12649.826770525047,12606.971052608027,12138.819913468173
65,12518.836452474776,12844.937364716026,11918.439801525546
66,12366.657874884977,12512.258063295902,11614.168812572296
67,12250.632214738707,12619.264964290094,11776.99832522215
68,11963.35288220938,11952.146287374482,11356.64557252801
69,11950.931577643634,12150.750928492393,11403.541861398517
70,11787.256011573043,12165.651766901845,11375.667810974093
71,11763.598149051977,11863.701727901247,11132.260594392117
72,11726.84925258643,11685.299681592176,11023.948235752803
73,11380.423262613307,11692.763329980226,10793.686218846604
74,11310.715100986086,11439.685692746902,11057.570224708925
75,11327.585330582831,11328.874134153142,10839.04897435669
76,11148.555933350115,11058.188911259644,10500.828843295581
77,11038.179402020072,11245.235378302685,10350.307572414049
78,10848.10323684753,11061.324452401615,10316.137341501164
79,10687.951817748668,10777.591824042494,10238.967130096145
80,10685.653352612671,10431.332310939364,10265.887647636902
81,10592.532490553556,10500.788615547794,9929.594840466554
82,10393.972999475223,10676.248958300674,9936.517469545224
83,10320.890612950254,10542.770653363234,9697.951681239509
84,10302.501565609717,10359.558936761814,9849.677948813656
85,10211.047292980598,10399.938231839336,9921.330865451038
86,10078.423179953897,10092.172637600665,9528.838321631978
87,10022.775024869461,9992.316071112647,9829.742820925945
88,10061.04128695627,10368.481244270246,9514.655787389855
89,9793.123687132316,9913.917866750962,9350.676957658725
90,9713.711686978888,9923.43182110401,9254.724491620651
91,9656.987196153055,9912.430964860447,9246.49066185062
92,9443.012487621756,9460.274345011825,8944.175025297145
93,9532.350747128232,9745.01109056843,9128.443465474986
94,9459.953816437708,9566.239737627431,9013.06930789409
95,9366.884889735935,9616.69396342758,8831.93980599936
96,9334.12931967475,9170.566767229804,9065.94381547504
97,9198.211600933071,9134.648608630356,8834.371684547454
98,9119.366060947452,9252.09314014953,8694.792526945834
99,9219.77735411329,9237.609775114926,8712.679167537517
100,9121.22982899868,9330.100844567867,8521.011611115404
101,8988.221706138487,9211.378964411313,8556.469478726369
102,8893.544432872577,8623.767841728488,8447.529503480033
103,8698.80952414299,8445.01981177756,8565.861355721414
104,8690.02228025218,8806.653547999551,8199.140870843004
105,8516.9930226096385,8659.09069023486,8089.9024710598205
106,8328.353400859174,8505.005821115807,7884.537178241584
107,8229.1609934596745,8250.456764186629,7889.8908519618335
108,8266.518562683535,8336.697832402955,8174.867843239448
109,8219.760209725413,8215.583895798092,7799.349456376854
110,8212.136376272045,7994.698334503997,7937.0744655823055
111,8033.067426481538,7992.958316595255,7923.541485164632
112,7902.576620989267,7812.883922900177,7673.273466142577
113,8007.548878693859,8208.061276260236,7973.943809330199
114,7854.211435637177,7981.221814731754,7490.876251037083
115,7797.000712320674,7924.372563610636,7336.322183555044
116,7726.112143258989,7809.62110575746,7484.605751692166
117,7691.182299923076,7767.601297851845,7376.416242004572
118,7743.026807076664,7714.3236196576745,7527.885690256412
119,7677.991587603353,7550.808766308576,7330.010798274458
120,7597.194419050418,7566.458975326851,7289.410260359709
121,7549.025445894956,7422.894065379897,7456.247628000248
122,7533.417748957438,7461.794561296278,7300.015859083381
123,7485.886510148334,7589.965223842507,7158.093495519619
124,7448.933568616326,7495.22049928146,7191.121734539445
125,7427.642571745514,7529.661648892873,7198.509270584061
126,7328.820899723924,7433.059842311473,7086.028438286346
127,7255.976520433055,7219.154209586887,6906.393314187716
128,7240.673717628451,7354.226580748869,7062.94335390383
129,7217.750275675072,7137.270257612585,6917.914795767436
130,7205.250202693835,7294.570560979143,6968.533399424965
131,7207.730275911408,7209.261069092557,7009.016653035358
132,7141.34291968686,7196.978375641949,6813.054518406066
133,7103.961643357155,7272.8676674174585,6921.88759573109
134,7097.062432867956,7090.662604203913,6747.965397461132
135,7073.182856720131,7211.900886153419,6858.633353814456
136,7032.93488411114,6860.347908103191,6792.487541929315
137,6942.380695740858,6894.694702569931,6749.912323676417
138,6823.061214273262,6747.68807828299,6628.305126297007
139,6828.864199429705,6987.7708274729275,6645.214414897376
140,6669.089405969236,6728.413194541648,6357.473864731959
141,6658.14300003661,6689.610118878557,6543.833727039944
142,6542.540882919873,6550.403534465727,6299.6516810135245
143,6477.870692870874,6380.711151797,6272.875566868302
144,6524.935028470225,6436.129047738824,6120.1043097961065
145,6615.926307305823,6653.557115346967,6354.559671042669
146,6482.351606080745,6576.642168103774,6277.265491946343
147,6449.128694216015,6613.517550331234,6351.682452064622
148,6397.692705704407,6346.136502668304,6250.744921029175
149,6555.638437749507,6659.866703515008,6220.398549438798
150,6424.922695840466,6323.576020505113,6181.8293193912095
151,6424.128309987677,6453.8541343577745,6079.496084019703
152,6425.589013508973,6494.246128752227,6105.65522965761
153,6350.707371793289,6417.487359721583,6120.427029232715
154,6425.441074123888,6303.872600745333,6091.908538283198
155,6349.027638739214,6378.051794509502,6010.963739619328
156,6282.294480572855,6317.38474719121,5942.789442526179
157,6242.649235096487,6189.42244234014,6047.5805586641545
158,6217.360466261377,6262.361431743803,5979.743018832787
159,6213.192703697198,6131.5928924813525,5886.268230514268
160,6132.145227142208,6114.509431840672,6014.598065898498
161,6137.048510173159,6082.49409612752,5939.573149387769
162,6106.409939350508,6128.201380735319,5931.056228204329
163,6075.718639255707,6088.759491664533,5751.032122318824
164,6108.626866164536,6186.0003154707865,5915.789331103888
165,6105.628613960365,6171.570969953479,5795.520839929275
166,6087.268435774659,6092.567863373782,5808.699036304957
167,5918.1131971468285,5877.896994302339,5671.604975383665
168,5883.558532397749,5890.2362978209185,5751.24994935864
169,5890.650114238865,5967.266326601906,5700.532770790948
170,5839.208176648616,5869.810189505082,5598.097914315809
171,5848.588567381378,5949.825013055679,5554.646784785617
172,5841.659019777522,5904.562144532789,5615.29951962392
173,5703.622839482676,5682.442278797735,5636.261001320666
174,5672.1915837910265,5649.177478348966,5382.578842280264
175,5654.103526762564,5657.207406905364,5413.212390780594
176,5613.382063222762,5560.324279399647,5320.047168208681
177,5572.779574939655,5420.542630575359,5419.2395017347035
178,5571.55968718142,5573.869011872719,5468.495304656415
179,5551.39125701198,5613.201589819917,5248.05532775366
180,5577.469915812827,5605.884735676452,5531.5266493991585
181,5583.294218972256,5424.156797367039,5476.248921477814
182,5564.936896618081,5549.189725744943,5455.288270930417
183,5467.271658629831,5466.463795267998,5413.759885108147
184,5557.134868761228,5470.045621771995,5363.057484167602
185,5585.506259756663,5609.281041020128,5263.932796412129
186,5559.976855693344,5675.74181164506,5346.97147727751
187,5558.061349101775,5709.371467440097,5400.529526104406
188,5493.951083602616,5535.626214921185,5348.490985596028
189,5388.753875047003,5453.898026607459,5210.895832460169
190,5379.993061560234,5307.500908085014,5339.705108125045
191,5289.335421696311,5271.86062207172,5001.950383320378
192,5256.4453832184145,5250.004951192864,5111.157310264889
193,5222.867550696569,5295.203341794567,4996.030108053326
194,5245.665897217184,5347.364443175064,5128.355048975718
195,5239.204995060609,5170.982219400433,5003.158156228805
196,5267.734265183034,5264.485532414962,5101.940297944362
197,5248.4041738886945,5262.354000030928,5069.217429130156
198,5281.070561263789,5374.4676138502555,5050.61808459317
199,5212.482840975738,5225.933604469966,5026.478750132039
200,5188.256548088775,5267.043209727798,5039.4128202914635
201,5135.918210759843,5107.751126577676,4953.793741495163
202,5204.105753516274,5141.7073833860395,5006.890692911891
203,5201.373023065705,5353.39207083255,5040.349893945809
204,5197.264535767872,5177.440169236061,4965.7249085114245
205,5188.54714322641,5182.372450737072,4941.427694902238
206,5178.239668155478,5226.862202461991,4887.089440740552
207,5149.133194600499,5092.698528468765,5028.933020803348
208,5127.959344922898,5081.130269422578,4912.961931686761
209,5034.281641748049,5027.447777782394,4810.986976971979
210,5001.739542473977,4945.99412184319,4841.376398537948
211,5017.885458165704,4934.652856012414,4984.312354382908
212,5009.221627879819,5017.059022482175,4796.338018499887
213,4948.016692386694,4872.444335266437,4698.356018087025
214,4975.764331977982,4997.684097847048,4793.043081072886
215,4968.6593776643185,4970.039230106668,4911.328302310088
216,4869.036577400203,4840.176195146432,4755.289287473954
217,4911.025372416121,4847.159130802158,4677.627680560253
218,4878.8951176898845,4904.660303949046,4677.21767905467
219,4926.316167541139,5015.595158984869,4685.173081211957
220,4894.901239109242,5016.318570186679,4731.002715359553
221,4939.6068055329215,4778.242168321049,4912.116086484287
222,4878.550374244089,4945.3646653897185,4779.812538289816
223,4959.39747247873,5025.726118369916,4762.96276919998
224,4915.2491118702965,5028.115709877389,4741.682173876448
225,4874.879797291995,4903.57086562676,4723.611171325965
226,4902.268031419133,5026.590773247321,4776.408970309216
227,4871.7954837427715,4851.3467753896075,4736.673183069488
228,4846.086543449349,4888.523748753607,4608.565286490844
229,4816.017683690265,4947.96666014613,4602.547630138196
230,4787.051866199208,4789.801495963169,4644.086479807966
231,4732.140523052192,4774.076961179876,4566.723190369838
232,4673.17705683221,4632.256828414551,4479.0583032264
233,4655.777651530968,4522.017848078146,4591.334726273249
234,4693.473691099659,4640.418330827488,4482.481576400316
235,4683.226762302128,4624.441511367004,4583.482657604207
236,4708.024436491999,4631.927734182845,4489.713572254406
237,4708.834790139003,4710.630635090388,4594.809042466988
238,4680.287001835347,4741.496638777765,4434.5644873055635
239,4643.466138559928,4610.610684244483,4435.405349775077
240,4593.977851391544,4671.211367691639,4488.55545289247
241,4582.940336704266,4484.922471058101,4392.811193767597
242,4625.708630921292,4419.384490567372,4463.130844927025
243,4591.295884254116,4587.476195587009,4387.0933478980305
244,4588.193963418857,4553.808043023698,4403.482876361476
245,4618.492211970539,4620.985286255684,4619.310602185982
246,4631.9216669235175,4670.214023376512,4384.424727560908
247,4572.651324474806,4637.5481430827895,4486.963946888921
248,4578.021036747333,4618.411478132582,4447.342177118341
249,4528.207526216284,4540.861698056733,4526.233785606378
250,4501.052440077815,4566.500143952333,4414.182838882567
251,4479.294330751449,4355.438875977496,4347.145491077128
252,4526.886540639479,4499.466645125517,4389.122619957838
253,4558.030864906058,4641.310061938623,4450.554025016986
254,4524.040597245912,4578.816202785821,4312.3597371298365
255,4435.784902416558,4510.843842963649,4304.233850621111
256,4410.553616032159,4456.58401228434,4221.36044633751
257,4392.860677030599,4358.107066087918,4352.2738609688695
258,4393.698036716467,4479.818776768867,4329.859334129168
259,4307.467056184143,4285.1945763449485,4257.464624945029
260,4318.586695554968,4212.35989549673,4081.4573458801597
261,4355.883833310982,4449.699047333737,4272.933331872082
262,4349.321962173814,4241.937519673727,4172.324397529943
263,4333.561370536739,4282.918026942832,4227.874727896281
264,4340.841670654109,4253.89952855818,4164.881794309525
265,4344.360063732063,4254.900046932311,4120.371938456017
266,4377.089918032132,4390.0668081788,4255.800919641475
267,4325.088602419282,4343.554213438389,4187.913286277813
268,4341.439244336728,4374.68442005352,4250.088224120998
269,4315.523589478949,4375.108297947278,4171.728678126592
270,4221.8511965373,4236.675632783168,4086.3121349878215
271,4186.931599208845,4111.1501822788205,4018.9908627370432
272,4237.635132969902,4185.094554376842,4026.574107976293
273,4248.662917580544,4187.467233280982,4053.4876789382856
274,4246.079142750113,4259.246080233187,4125.1633935768
275,4234.2551288710465,4185.938499496733,4051.1318101175975
276,4270.475882228897,4200.479433795628,4148.611717455011
277,4220.574600958104,4243.435044652262,4053.3740862207337
278,4202.423000776628,4211.976089441201,4129.8912540811025
279,4223.165332313987,4218.68737317771,4009.1914920007694
280,4231.894485727025,4122.075458499968,4152.7466114900735
281,4292.923922511097,4279.9680106302185,4274.11933710188
282,4220.368847730767,4237.228762630744,4074.6198210503653
283,4240.576493114257,4325.356333612883,4032.351329176361
284,4245.495388728362,4097.311668466913,4095.147224781337
285,4216.151940629382,4215.097552075718,4082.0180320511236
286,4181.50272142202,4090.563052168549,4091.8358020578276
287,4059.9188086311933,4030.9896532472944,3860.3781608431646
288,4098.693714964718,4130.571807187482,4152.815539552989
289,4102.010082637643,4132.263645851921,3915.6021124409644
290,4076.189310535454,4077.258925192116,4026.1436769457723
291,4069.2252296068555,4125.7589341035855,3863.3019374742025
292,4040.7106172567296,4025.2575378827805,3848.7681575896067
293,4013.868951856217,4031.5415631416686,3810.691262405669
294,3939.9050522470943,3819.6884242031356,3822.9473460834392
295,3966.7271918587517,3993.0363277128235,3853.482345682367
296,4028.9840975071193,4133.4980078598255,3959.956625073397
297,4040.2638241117133,3962.239691519455,3911.915980705624
298,4043.7575652399664,4087.9289184266704,3954.2127445969354
299,4021.3813897208465,3953.1027263550077,3865.0594384476985
300,3979.159035681667,4000.710718688527,3936.547850934785
301,3966.770165974498,4032.6536028223277,3981.3049228237287
302,3938.443773974778,3772.9544026884346,3792.2376118292304
303,3941.4622143756587,4051.708063500333,3749.7257508783205
304,3931.5688903311957,3786.0095471669442,3751.2710764300455
305,3983.324990595641,3964.8227689406212,3839.8217949424748
306,3947.2219574804326,3960.1289118011064,3782.9677657348893
307,3999.4991011837224,3932.6155899471587,3887.965259168593
308,3951.735387184543,3815.9535277411837,3852.2101807097174
309,3940.6854867401903,3852.0173235854904,3746.4556880921295
310,3952.846057764957,3974.3098598668603,3990.534658028234
311,3890.9371742333497,3894.277273100045,3700.295374091526
312,3872.8979862567917,4001.123070265613,3699.763229470169
313,3861.1644075959566,3859.4156432109025,3759.298719546102
314,3841.5545126845086,3750.9105011396496,3660.4034664342885
315,3852.050402907441,3868.3252396509447,3727.291486407484
316,3861.6888627478006,3861.255748105741,3670.798458078746
317,3846.79301118515,3810.940515578236,3754.071876784734
318,3779.607086533427,3796.441885876665,3671.6344241647657
319,3795.2699730594927,3816.9699051315397,3692.8871663236723
320,3768.3336129088243,3769.7232700396958,3626.9458058020846
321,3774.594701944143,3885.2353816404475,3569.4818483230965
322,3766.0208054920054,3722.41069984607,3683.386308637758
323,3756.537564889359,3733.037243616543,3652.7655325746405
324,3734.5046503302374,3419.8210770889514,3701.6958144807613
325,3801.417445313024,3895.2311020027923,3673.213549619408
326,3799.025707555531,3776.723660938347,3723.1416926507013
327,3818.517629303108,3836.8569977526113,3695.8602098861415
328,3825.500951524607,3856.317482145367,3669.445169593443
329,3783.0112246118665,3853.1773273300423,3840.4454572699333
330,3783.2402550481384,3694.341192852247,3681.273372000335
331,3770.783028349501,3713.0675842329897,3584.1249482929297
332,3731.7347209363675,3661.792339147714,3607.8791501896944
333,3736.6917705774963,3758.1969478954325,3546.416856744905
334,3716.6868885192653,3696.623640429153,3547.231763617678
335,3673.5833628209743,3715.2503562959428,3612.037059576421
336,3689.499874684809,3730.894480259365,3567.851140398161
337,3706.4636104941146,3782.943165441913,3640.5081469438496
338,3682.058390795686,3704.5454177984902,3566.777876671524
339,3662.9728632538627,3538.245809062843,3570.9145497088725
340,3659.1923028937613,3603.5766776080127,3521.8076140549956
341,3593.8132771730898,3515.0847497861982,3427.6209969914007
342,3592.8258516448955,3525.0667344493704,3484.452672468412
343,3590.2070874090878,3649.307800794842,3509.6856280917928
344,3592.347452764014,3598.4666245345443,3432.389208140238
345,3624.79974054713,3662.1549745299167,3504.314184983002
346,3619.093257158001,3628.7989630545626,3479.4521748504476
347,3635.6389336445013,3596.4927829638214,3578.0993863411245
348,3627.677233843696,3651.562918283088,3581.1551329027952
349,3611.894241104817,3605.790768020223,3538.7906072349842
350,3624.043095875701,3632.407043594767,3602.3728536364138
351,3616.84782156109,3594.875622663957,3590.285151820427
352,3651.737013561179,3581.3438188530854,3499.814627788245
353,3654.581981573082,3695.641940408791,3540.3920049852277
354,3645.8816569638593,3693.6472611219438,3562.3120739719056
355,3612.041607790876,3640.869706094123,3549.5550804625286
356,3636.8207537953294,3676.2329347475243,3703.081227101134
357,3672.1463749850627,3672.6482326879245,3520.154304112189
358,3640.9876609863272,3715.746670659658,3578.901131466646
359,3601.9062949956756,3601.991450374514,3491.9831380166897
360,3570.8719734882593,3474.016389068981,3523.963476933068
361,3535.17261437901,3528.676942307938,3374.188008315938
362,3525.8949074219486,3557.0829659740807,3446.380984067769
363,3552.8401548870243,3525.345877521876,3438.495424496663
364,3557.626850717604,3629.5038358747784,3430.351807012017
365,3565.000200687335,3597.89908412302,3462.1347170385193
366,3541.567184272074,3430.099525740614,3369.2005883736965
367,3571.116315415078,3611.9177244851508,3444.6805225096477
368,3542.4727903677635,3539.2188071365144,3432.6482149333906
369,3572.4498535276675,3640.1948146577515,3502.6167278953885
370,3524.8439504785783,3489.105326512546,3380.6211531728477
371,3523.652347377581,3481.422023242158,3484.2342176028924
372,3503.78712210323,3388.9960049304614,3356.138842932497
373,3522.2938575805424,3525.840318738876,3453.1059842180357
374,3544.429468683871,3422.1452565014956,3387.8139802242667
375,3470.917390450746,3458.3286042167947,3332.7223153432924
376,3471.749448967921,3420.1363508854815,3364.5282332120514
377,3490.4260719265526,3562.686028899884,3355.6766934203197
378,3492.290048588046,3433.5329023591707,3467.768074535334
379,3470.0941453708983,3472.5750000420558,3380.5446995483744
380,3482.8610909631284,3461.8842917048228,3419.2205394981165
381,3468.3115114940233,3523.7154272722682,3352.314008405368
382,3428.1674222923557,3411.895183885437,3388.515641833991
383,3449.1369843941484,3431.6557151469565,3419.6932097220833
384,3431.2961068623367,3429.9811515888923,3253.791844079362
385,3389.856874852835,3393.180296972949,3270.515973799751
386,3419.5781872927964,3477.5953631367365,3355.617535164506
387,3437.963648269771,3526.623112779991,3309.1146075812703
388,3440.5905788764644,3398.8293275982624,3296.4583340276567
389,3442.606812078593,3348.960743778814,3290.904674450766
390,3389.834500860608,3460.3352242378623,3211.1386998104645
391,3385.0773598008695,3386.3698070529394,3289.8091153570563
392,3372.299546733248,3267.476354215718,3336.5906955327073
393,3383.592769274529,3418.358203358063,3254.6988958790894
394,3364.5051562127387,3317.7029490051154,3242.84637426963
395,3382.8824619154293,3499.5347478934495,3312.089489620471
396,3398.04048546605,3399.103298295496,3318.387095687071
397,3417.246872757419,3404.4363717276597,3273.006725252581
398,3380.455527056683,3378.645066340967,3272.9155123129017
399,3348.4555899091597,3346.5773910659614,3278.8670269075055
400,3362.4030536161745,3398.2461153551544,3238.7468903737094
401,3357.266773106724,3381.05489025249,3248.239681932885
402,3323.2735702274654,3234.49366728633,3220.1323980518678
403,3355.4798969884996,3370.501791211531,3201.1193860967473
404,3355.807298043819,3269.922124203462,3207.846639434185
405,3345.826863137674,3332.450371318889,3282.9049437674507
406,3350.4119473758237,3396.238897436866,3165.1820695337483
407,3360.9243287076056,3367.5573413684274,3305.0371322304345
408,3363.8210393956765,3428.699063225103,3337.381415542608
409,3314.9225634583336,3285.5465714856346,3222.823955588381
410,3273.6803639756417,3274.1434313791665,3159.181959110992
411,3230.967097750181,3245.81735751645,3130.3796952685684
412,3262.9257303740446,3141.1015602705334,3189.563814934334
413,3254.9383291521954,3250.727480641494,3126.3606875614378
414,3218.239150499558,3116.100723218895,3054.098916348577
415,3218.6691623974566,3221.2817644595652,3100.0392774260226
416,3247.2400929951273,3238.397862082016,3203.034631746029
417,3244.417242690721,3298.709291994071,3185.3487641002516
418,3252.7031795288726,3242.0563510933057,3132.28071974821
419,3282.5461416514013,3247.2059445315285,3111.479914419214
420,3308.5595390065046,3363.373550779494,3120.991495513637
421,3296.133099195961,3332.5683349728174,3153.0426206829065
422,3286.489803227114,3258.783244085044,3124.753014195511
423,3287.365052084916,3333.324788510745,3161.086503034146
424,3294.462828312153,3280.7271554938816,3190.1865846063606
425,3255.3399161012217,3179.7994765552503,3199.3536684320998
426,3203.5576958210977,3240.7912853616695,3153.3437804687064
427,3201.729292455417,3235.4743856157097,3199.707704394104
428,3189.777701720131,3174.957746971024,3058.9642565260183
429,3169.6991069260666,3215.3423805365164,3104.7294356515667
430,3190.6442841229214,2946.4760612080822,3056.7201628426833
431,3235.5815718952963,3138.190318616226,3102.5641364964863
432,3186.6293998851556,3209.4705903339063,3096.951821192199
433,3198.314870858338,3237.722527810156,3095.2807650325185
434,3239.7289349162456,3270.653527560976,3067.631832443516
435,3234.9311604049853,3175.6473376930003,3098.9676250436455
436,3245.4595575079684,3120.1761636378274,3147.7140706387786
437,3219.7212857799937,3138.078248410378,3118.58761910313
438,3226.773269523724,3272.3309328903265,3133.1813623435564
439,3200.1516462439054,3249.0180843475473,3118.155623178658
440,3224.41372864032,3297.9295668839304,3189.144003938262
441,3212.3735313864586,3171.349823371762,3210.8744701607607
442,3184.851382205106,3190.007348380871,3161.2015891401065
443,3198.2659734242648,3217.113921715035,3091.6359572700335
444,3203.948747664712,3216.2069792965794,3151.237259116045
445,3181.349559316611,3221.738144027408,3017.736960966516
446,3152.282528239832,3173.6242553725256,3060.4706263348507
447,3161.980957311296,3236.7180439941308,3168.2607110009853
448,3185.594096536482,3127.272768132218,3032.056570123902
449,3229.10155571377,3251.1208348468294,3073.856392074096
450,3179.5534463202016,3124.483057841815,3021.629545350448
451,3176.485755772693,3169.3471922728622,3012.263508935316
452,3177.6660850218827,3173.7103434069313,3027.3857725010885
453,3114.6576829008955,3164.8327783183954,3009.698505242365
454,3149.0692791380766,3215.9295069820955,3058.091163591861
455,3128.340757395513,3017.4685669921823,3057.9976358839986
456,3126.401105001015,3110.0379295559965,2988.771547395108
457,3110.461403765014,3031.433809901573,2940.5354782565037
458,3077.6175505426227,3094.832971583582,2936.449422563619
459,3075.696850419672,3097.264965948621,2999.256646703493
460,3079.620498348793,3094.6384344149333,2990.4577145515855
461,3091.4719386257875,3133.439563823511,3011.2777056278305
462,3068.7810621783838,3068.1475835193687,2953.692426153346
463,3074.468885300929,3132.6062358829386,2949.080449019143
464,3053.483005429885,3084.064618523353,2977.903943869707
465,3045.0920659000885,3050.1401688557726,2973.318041662609
466,3046.5959771046932,3050.508336222271,3039.827440190639
467,3062.640926646856,3102.5456424010367,2973.8200546567755
468,3020.020390515291,3002.554801862828,2933.138996899108
469,3074.341122438134,3079.9406199825153,2987.886385413528
470,3077.303407945502,3073.0879534882893,3007.4290003155347
471,3016.790341576535,3028.9815104048903,2887.946198653514
472,3010.5981308479577,2961.7347971338454,2876.8192310004224
473,3003.2140040154673,2980.0916040809084,2848.814285257911
474,3026.251710043497,2991.9025074350043,2976.949359722329
475,3008.1302690578063,2899.58530367357,2875.431343124077
476,2988.028342575812,2993.5091116799963,2880.8260817349405
477,2980.7803539470824,2877.6709379817325,2848.403288178884
478,3004.0606936794343,3002.646970736731,2858.867038926031
479,3011.574658811057,3028.207024894153,2975.354576181928
480,3070.480197085044,3058.236871702029,2924.0251279226045
481,3027.0799577540192,2960.842380072395,2921.218532324454
482,3021.6360558383917,2882.4764523927747,2893.783565874249
483,2996.136061495624,3022.0786941323868,2918.9178442159605
484,3040.716534965994,3010.3088072833725,2955.205977056762
485,3016.122726372529,3004.93990464759,2922.1319331617437
486,3066.721109981486,3021.389968880585,2915.244148207703
487,3026.8689484389647,3103.758806537545,2867.767852267986
488,3048.0530473618596,3012.3733986860293,2980.678122969449
489,3036.6851453397016,3107.8006542154085,2898.507181027152
490,2984.7385839811573,2994.0443074373193,2833.095393945901
491,2943.1792568139167,2883.460089278369,2854.522438561632
492,2949.0765925065753,2851.664860734312,2883.129767400449
493,2936.0392686672085,2923.907949588965,2805.369657524452
494,2949.4423976478206,2846.296266450225,2859.931257007628
495,2975.7322314952407,2938.8836976124926,2847.051328211054
496,2916.109512327984,2842.395985451211,2816.909578700066
497,2941.1760930900487,2926.9187414404482,2828.592811637027
498,2966.882518966564,2956.509413150608,2874.207491981834
499,2953.5603490410604,2918.587512972188,2865.6736445958613
500,2927.815647365141,2972.7036384179046,2781.5627241214033
501,2912.3756110748755,2829.704965166472,2806.4229300109655
502,2890.580599816433,2899.2838321332156,2895.8928071145724
503,2901.110487251079,2884.898366331621,2791.234493807803
504,2908.0942639072346,2867.7109418481655,2781.5195790551616
505,2918.7261157938797,2936.6824201499776,2894.2290277615357
506,2931.3734608098302,2957.6202577818012,2806.499018213089
507,2894.4423195503355,2886.2964578458914,2749.3333143355776
508,2894.5922146094904,2884.448970582942,2823.384491457983
509,2852.2744690710433,2774.1959151818533,2725.867214010482
510,2860.5965293430804,2826.751067817343,2718.7515024885174
512,2863.053408281345,2893.3376642927774,2822.4899728115247
513,2845.428538387687,2791.2117813297027,2757.943582783631
514,2843.7924347329704,2901.88392183122,2737.189932934538


==> csvs/golubrepinsideeta.csv <==
it,max,min,up,low
15,6874.831923390833,6874.831923390833,9455.792631313714,-9455.792631313714
16,275.8726126960755,275.8726126960755,8906.839911294956,-8906.839911294956
17,-2027.155011904637,-2027.155011904637,8520.143402022302,-8520.143402022302
18,-1811.827028732303,-1811.827028732303,8087.888373684858,-8087.888373684858
19,-1056.3312338807154,-1056.3312338807154,7546.8401240687745,-7546.8401240687745
20,-775.9183914746391,-775.9183914746391,7288.309487434672,-7288.309487434672
21,-503.6474119438062,-503.6474119438062,6911.6261342156795,-6911.6261342156795
22,-964.6156515379043,-964.6156515379043,6252.895346603873,-6252.895346603873
23,-782.1582271928783,-782.1582271928783,5862.180492522617,-5862.180492522617
24,-860.4260198046177,-860.4260198046177,5617.889288206468,-5617.889288206468
25,-566.9524735322339,-566.9524735322339,5416.83722533597,-5416.837225335974
26,-166.15865704786484,-166.15865704786484,5050.511660422984,-5050.511660422984
27,194.43077628207539,194.43077628207539,4663.03502080324,-4663.035020803236
28,614.3723324021885,614.3723324021885,4438.822952722669,-4438.822952722669
29,500.15104088470616,500.15104088470616,4163.049041113969,-4163.049041113969
30,499.60477140057264,499.60477140057264,3964.1530652079455,-3964.1530652079455
31,-40.186752818044624,-40.186752818044624,3952.022491960277,-3952.022491960277
32,161.74074598653533,161.74074598653533,3711.133647770148,-3711.133647770148
33,-211.78660468319868,-211.78660468319868,3676.2489897968553,-3676.2489897968553
34,-43.968459260046075,-43.968459260046075,3559.522602839512,-3559.522602839512
35,-277.82479714431247,-277.82479714431247,3448.962176554669,-3448.962176554669
36,-273.71533078826906,-273.71533078826906,3372.7018144037575,-3372.7018144037575
37,-125.42235066138892,-125.42235066138892,3296.4812682582524,-3296.4812682582524
38,-522.2249748378381,-522.2249748378381,3252.566312667601,-3252.566312667601
39,-643.4440638805427,-643.4440638805427,3208.0185202706125,-3208.0185202706125
40,-945.6335378118492,-945.6335378118492,3195.2321173655655,-3195.2321173655655
41,-1234.3035984438939,-1234.3035984438939,3171.2584932135724,-3171.2584932135724
42,-1351.4742018960205,-1351.4742018960205,3168.219618713829,-3168.219618713829
43,-1644.3561993475596,-1644.3561993475596,3163.7907975177004,-3163.7907975177004
44,-1438.3388375043214,-1438.3388375043214,3070.828967791007,-3070.828967791007
45,-1663.2005791764823,-1663.2005791764823,3065.926097275442,-3065.926097275442
46,-1454.6478982998378,-1454.6478982998378,2972.8372891956024,-2972.8372891956024
47,-1417.5631803348224,-1417.5631803348224,2932.206930575958,-2932.206930575956
48,-1224.8336730302108,-1224.8336730302108,2842.028882194878,-2842.028882194878
49,-1163.863539148475,-1163.863539148475,2769.515497068671,-2769.515497068671
50,-1178.4132514568191,-1178.4132514568191,2700.6227704364937,-2700.622770436492
51,-867.1222790107695,-867.1222790107695,2635.2531147563495,-2635.2531147563495
52,-957.4533406780702,-957.4533406780702,2620.9559144625673,-2620.9559144625673
53,-945.6613321481054,-945.6613321481054,2539.9850535952664,-2539.9850535952664
54,-326.89493887519893,-326.89493887519893,2472.474724161004,-2472.474724161002
55,-451.91476559765215,-451.91476559765215,2399.296613194836,-2399.296613194838
56,-556.6458243898614,-556.6458243898614,2369.326800959434,-2369.326800959434
57,-319.34562101313713,-319.34562101313713,2299.38163208092,-2299.38163208092
58,-181.07486570997935,-181.07486570997935,2215.6045023597108,-2215.6045023597108
59,25.656420472678292,25.656420472678292,2162.764698717043,-2162.764698717043
60,-166.22619294774267,-166.22619294774267,2142.4251774174445,-2142.4251774174445
61,-188.1405849423263,-188.1405849423263,2100.603889423948,-2100.603889423948
62,-356.6838488822723,-356.6838488822723,2068.7918471505145,-2068.7918471505145
63,-591.0407824391095,-591.0407824391095,2081.412103127137,-2081.412103127137
64,-486.37356420887227,-486.37356420887227,2061.5876680933234,-2061.5876680933234
65,-417.6603546195838,-417.6603546195838,2030.3286052942349,-2030.3286052942349
66,-444.95393169264025,-444.95393169264025,2014.9816001034342,-2014.9816001034342
67,-283.17080296197855,-283.17080296197855,1966.3732775715907,-1966.3732775715907
68,-241.0142358390658,-241.0142358390658,1911.3565643098227,-1911.3565643098227
69,-208.66030789684555,-208.66030789684555,1905.5561605994553,-1905.5561605994553
70,-143.85537976131855,-143.85537976131855,1871.2359559008764,-1871.2359559008764
71,168.44066583437598,168.44066583437598,1807.4313476917614,-1807.4313476917614
72,38.83744816114449,38.83744816114449,1820.9821139968499,-1820.9821139968499
73,-165.78289085871074,-165.78289085871074,1796.438737892664,-1796.438737892664
74,-574.4653911552905,-574.4653911552905,1847.33072193101,-1847.33072193101
75,-442.7705607059561,-442.7705607059561,1828.6288864151775,-1828.6288864151775
76,-330.7008384313376,-330.7008384313376,1788.3073206808112,-1788.3073206808112
77,-249.73143011304455,-249.73143011304455,1760.5052687537136,-1760.5052687537136
78,-114.23963353671206,-114.23963353671206,1715.0547764846797,-1715.0547764846797
79,-247.04128517014033,-247.04128517014033,1710.3534710701406,-1710.3534710701406
80,-296.4715086315118,-296.4715086315118,1718.4054661524096,-1718.4054661524096
81,-430.0738688326328,-430.0738688326328,1723.8956171888094,-1723.8956171888094
82,-333.12838533622016,-333.12838533622016,1681.288553351822,-1681.288553351822
83,-392.5954352767603,-392.5954352767603,1679.1633074407491,-1679.1633074407491
84,-327.88467471990407,-327.88467471990407,1668.026202703184,-1668.026202703184
85,-383.1536741226464,-383.1536741226464,1662.89453632396,-1662.89453632396
86,-390.43916203918707,-390.43916203918707,1642.6773545821197,-1642.6773545821197
87,-239.75623578800696,-239.75623578800696,1611.6860454644357,-1611.6860454644357
88,-139.35611773136225,-139.35611773136225,1600.9920399933126,-1600.9920399933126
89,-194.20600352972542,-194.20600352972542,1561.0869382612873,-1561.0869382612873
90,-273.747426324966,-273.747426324966,1561.1100510519827,-1561.1100510519827
91,-512.2891710248405,-512.2891710248405,1587.7745005194447,-1587.7745005194447
92,-660.5016314981967,-660.5016314981967,1578.9818095920473,-1578.9818095920473
93,-567.9250207312998,-567.9250207312998,1578.6051570701075,-1578.6051570701075
94,-400.8837010457755,-400.8837010457755,1540.754143479906,-1540.754143479906
95,-267.3343855171497,-267.3343855171497,1501.9211944072104,-1501.9211944072113
96,-329.4446695299521,-329.4446695299521,1506.7205568599238,-1506.7205568599247
97,-463.72237701960876,-463.72237701960876,1506.511346376008,-1506.511346376008
98,-354.3562389873223,-354.3562389873223,1477.9977982750806,-1477.9977982750806
99,-117.48782877098347,-117.48782877098347,1460.8252479637958,-1460.8252479637968
100,-245.50727301988445,-245.50727301988445,1465.5583779528097,-1465.5583779528097
101,-272.95400851647355,-272.95400851647355,1449.2480801543898,-1449.2480801543888
102,-281.7002453584664,-281.7002453584664,1437.8193254392481,-1437.8193254392472
103,-462.92584205645835,-462.92584205645835,1435.3470313167563,-1435.3470313167563
104,-369.0107428537358,-369.0107428537358,1418.108372912462,-1418.108372912462
105,-385.2378559270037,-385.2378559270037,1390.1131524423072,-1390.1131524423072
106,-305.7868201078345,-305.7868201078345,1347.9267701812041,-1347.9267701812041
107,-387.90403996384885,-387.90403996384885,1345.4308456021045,-1345.4308456021035
108,-274.5068452691048,-274.5068452691048,1335.8219435446244,-1335.8219435446244
109,-309.81880603302125,-309.81880603302125,1334.093678877327,-1334.093678877327
110,-278.976845456702,-278.976845456702,1327.9336814528506,-1327.9336814528506
111,-283.7838802543165,-283.7838802543165,1298.7479856738155,-1298.7479856738155
112,-413.7913052077447,-413.7913052077447,1298.6765929439334,-1298.6765929439334
113,-177.654333829375,-177.654333829375,1281.515365941611,-1281.515365941611
114,-387.1821642555151,-387.1821642555151,1288.9705935426355,-1288.9705935426355
115,-193.5859008753414,-193.5859008753414,1250.3940623081762,-1250.3940623081762
116,-122.68219761221644,-122.68219761221644,1229.718389641068,-1229.718389641068
117,-230.2643208893969,-230.2643208893969,1240.869901185607,-1240.869901185606
118,18.53372298614522,18.53372298614522,1204.602337523761,-1204.602337523761
119,68.63563446812168,68.63563446812168,1185.2923722508494,-1185.2923722508503
120,180.56703990004644,180.56703990004644,1154.3189034413826,-1154.3189034413826
121,101.9092863635642,101.9092863635642,1158.8743993083172,-1158.8743993083172
122,164.02224198360454,164.02224198360454,1146.749482959911,-1146.749482959911
123,62.71592763549779,62.71592763549779,1154.4804425250195,-1154.4804425250204
124,129.87215884752368,129.87215884752368,1138.0559813786012,-1138.0559813786012
125,172.45027656251023,172.45027656251023,1127.0706676401987,-1127.0706676401978
126,19.638125280584973,19.638125280584973,1136.5344878208089,-1136.5344878208089
127,-19.32187402395175,-19.32187402395175,1130.986045665938,-1130.9860456659371
128,-110.91207416288398,-110.91207416288398,1141.6572415497749,-1141.657241549774
129,-46.47940679727162,-46.47940679727162,1128.9664688184876,-1128.9664688184866
130,-148.13350108051782,-148.13350108051782,1142.0233763792985,-1142.0233763792985
131,-272.96465057979185,-272.96465057979185,1161.721626989538,-1161.721626989537
132,-189.59866524546032,-189.59866524546032,1138.8371649317223,-1138.8371649317223
133,-158.18162708129512,-158.18162708129512,1128.0635123527427,-1128.0635123527427
134,-223.50538123814385,-223.50538123814385,1137.873567878054,-1137.873567878054
135,-336.862365360912,-336.862365360912,1151.1237315615354,-1151.1237315615363
136,-351.6311977486621,-351.6311977486621,1147.27232360375,-1147.27232360375
137,-521.6489104613247,-521.6489104613247,1159.6835154675118,-1159.6835154675127
138,-614.7772615131043,-614.7772615131043,1155.8294647383445,-1155.8294647383455
139,-661.3201625936163,-661.3201625936163,1163.5729536143044,-1163.5729536143044
140,-825.5031303333681,-825.5031303333681,1164.2703310974748,-1164.2703310974748
141,-654.1163182130904,-654.1163182130904,1136.4739960460302,-1136.4739960460302
142,-667.8750218385676,-667.8750218385676,1121.9256454234464,-1121.9256454234464
143,-637.9579556908384,-637.9579556908384,1108.723895167278,-1108.723895167277
144,-528.3006477250574,-528.3006477250574,1100.9032303180811,-1100.9032303180811
145,-303.03619519112,-303.03619519112,1081.4354121548158,-1081.4354121548158
146,-306.864452078059,-306.864452078059,1059.890612624099,-1059.890612624099
147,-332.6678347021998,-332.6678347021998,1058.8569346325858,-1058.8569346325858
148,-375.35713125200436,-375.35713125200436,1057.5047518780348,-1057.5047518780348
149,-77.40625089752575,-77.40625089752575,1033.9947043057227,-1033.9947043057227
150,-71.8668548487667,-71.8668548487667,1012.5441946095034,-1012.5441946095034
151,-153.15766370295205,-153.15766370295205,1027.0349007185678,-1027.0349007185678
152,-142.38856962319915,-142.38856962319915,1025.2865322840753,-1025.2865322840753
153,-195.92403466003452,-195.92403466003452,1021.9115300567782,-1021.9115300567782
154,-9.26573688816734,-9.26573688816734,1004.1378992816017,-1004.1378992816017
155,5.901694052453422,5.901694052453422,988.6507549058533,-988.6507549058533
156,-66.57812026438933,-66.57812026438933,989.4856841486298,-989.4856841486298
157,-170.10077825684402,-170.10077825684402,999.4096691307905,-999.4096691307905
158,-264.0295582426397,-264.0295582426397,1009.7281756165858,-1009.7281756165858
159,-367.10543726883407,-367.10543726883407,1023.7900520885787,-1023.7900520885787
160,-553.84507434846,-553.84507434846,1039.4732192141682,-1039.4732192141682
161,-491.95431247044326,-491.95431247044326,1031.5320654870766,-1031.5320654870766
162,-484.27156162862957,-484.27156162862957,1026.3407947904843,-1026.3407947904843
163,-370.5447291880846,-370.5447291880846,1007.0052641389548,-1007.0052641389548
164,-268.46000421540884,-268.46000421540884,997.474123724106,-997.474123724106
165,-294.5339044768034,-294.5339044768034,1000.7259548800894,-1000.7259548800894
166,-211.78625776167155,-211.78625776167155,982.3835111182025,-982.3835111182025
167,-220.20323289177577,-220.20323289177577,955.4684741940009,-955.4684741940009
168,-238.6441625651596,-238.6441625651596,952.8488090730661,-952.8488090730661
169,-188.71151167194876,-188.71151167194876,946.8450733178834,-946.8450733178834
170,-194.50439265081422,-194.50439265081422,939.8824226046454,-939.8824226046454
171,-307.10554842832244,-307.10554842832244,961.2624373102935,-961.2624373102935
172,-239.71695896734673,-239.71695896734673,949.3892279092133,-949.3892279092133
173,-404.75009543314263,-404.75009543314263,954.1592665773551,-954.1592665773551
174,-380.50030130284904,-380.50030130284904,945.2294610052377,-945.2294610052377
175,-257.45618258934337,-257.45618258934337,923.0623469287384,-923.0623469287384
176,-324.2191279485314,-324.2191279485314,926.9683979389256,-926.9683979389256
177,-353.64789886781637,-353.64789886781637,925.3938882458096,-925.3938882458096
178,-382.1719941301144,-382.1719941301144,928.7841667940047,-928.7841667940047
179,-289.0304845824776,-289.0304845824776,915.8402657727929,-915.8402657727929
180,-152.26828084307,-152.26828084307,900.5967575831155,-900.5967575831155
181,2.491647122368704,2.491647122368704,877.9810496857745,-877.9810496857745
182,2.031924620645441,2.031924620645441,875.3228040636486,-875.3228040636486
183,39.108421260524665,39.108421260524665,855.3821351141441,-855.3821351141441
184,198.97266948794095,198.97266948794095,846.0946280930357,-846.0946280930357
185,213.27985619349238,213.27985619349238,848.3891186286346,-848.3891186286346
186,355.30630243284395,355.30630243284395,816.4989265363001,-816.4989265363001
187,446.57641998252166,446.57641998252166,802.3867765555788,-802.3867765555788
188,481.2982239737603,481.2982239737603,783.0265328561609,-783.0265328561609
189,402.97309212950677,402.97309212950677,778.2934495888276,-778.2934495888276
190,425.92510869532816,425.92510869532816,773.5637452180945,-773.5637452180945
191,377.14425751828276,377.14425751828276,766.1711555409474,-766.1711555409474
192,398.1774291297079,398.1774291297079,757.7613902794037,-757.7613902794037
193,398.465838628239,398.465838628239,752.6520428218464,-752.6520428218464
194,288.48973847325306,288.48973847325306,771.615386201709,-771.615386201709
195,310.82324454897207,310.82324454897207,767.8721385354183,-767.8721385354183
196,368.64392229172336,368.64392229172336,763.9301891297173,-763.9301891297173
197,342.67118131555617,342.67118131555617,765.0440042270575,-765.0440042270575
198,321.9620841072092,321.9620841072092,772.9201666013878,-772.9201666013878
199,92.54572271254983,92.54572271254983,799.3446109057913,-799.3446109057913
200,-11.676203276018896,-11.676203276018896,814.7178456348074,-814.7178456348074
201,-113.40953379097664,-113.40953379097664,822.996628424602,-822.996628424602
202,-97.39210674842889,-97.39210674842889,830.2687870349291,-830.2687870349291
203,-122.27735902503628,-122.27735902503628,834.0364512335536,-834.0364512335536
204,-145.72743434412678,-145.72743434412678,837.1878641744142,-837.1878641744142
205,-291.63633371955893,-291.63633371955893,858.9683725934792,-858.9683725934792
206,-241.2996583976219,-241.2996583976219,850.6309237076957,-850.6309237076957
207,-286.8160341251414,-286.8160341251414,852.7908855986843,-852.7908855986843
208,-339.8036749939756,-339.8036749939756,857.0171528731362,-857.0171528731362
209,-475.6769552838741,-475.6769552838741,863.893916248574,-863.893916248574
210,-588.2880158646803,-588.2880158646803,873.9620682860304,-873.9620682860304
211,-622.8434366980973,-622.8434366980973,880.1425522963391,-880.1425522963391
212,-617.5907648841821,-617.5907648841821,878.1340500585356,-878.1340500585356
213,-709.0702421177439,-709.0702421177439,882.5522261192864,-882.5522261192864
214,-585.8521099464051,-585.8521099464051,867.1780230725353,-867.1780230725353
215,-510.79574085611966,-510.79574085611966,852.3945246388294,-852.3945246388294
216,-540.8037022249737,-540.8037022249737,841.4112923325029,-841.4112923325029
217,-504.75852743036285,-504.75852743036285,842.29839724454,-842.29839724454
218,-428.8331000951639,-428.8331000951639,825.9598387511041,-825.9598387511041
219,-337.15916999463116,-337.15916999463116,818.8742366485894,-818.8742366485894
220,-220.19396429296557,-220.19396429296557,794.4774880152481,-794.4774880152481
221,-182.7147158118578,-182.7147158118578,795.4586587024778,-795.4586587024778
222,-339.7786408170505,-339.7786408170505,811.2657261477079,-811.2657261477079
223,-210.18110629827333,-210.18110629827333,804.5962906407667,-804.5962906407667
224,-195.37396790944604,-195.37396790944604,794.4776778445867,-794.4776778445867
225,-208.77375704649603,-208.77375704649603,790.4350760825519,-790.4350760825519
226,-217.97414914492856,-217.97414914492856,796.0884318911758,-796.0884318911758
227,-154.72001663788797,-154.72001663788797,783.320678491973,-783.320678491973
228,-62.27001061898682,-62.27001061898682,766.1300591925628,-766.1300591925628
229,-12.957356498009176,-12.957356498009176,754.6964192410078,-754.6964192410078
230,10.675278923170481,10.675278923170481,745.5433306948107,-745.5433306948103
231,86.1106308006847,86.1106308006847,728.2520125987785,-728.2520125987785
232,73.42547363858102,73.42547363858102,720.6877578831582,-720.6877578831582
233,-6.923163312892029,-6.923163312892029,730.9249140456441,-730.9249140456441
234,-43.82550111686032,-43.82550111686032,744.7884208123751,-744.7884208123751
235,-26.739545158293367,-26.739545158293367,741.0681351235835,-741.0681351235839
236,48.376575948384925,48.376575948384925,734.232348037679,-734.2323480376785
237,220.49787280166402,220.49787280166402,705.9789338060154,-705.9789338060154
238,139.10814605993892,139.10814605993892,714.2584765159609,-714.2584765159609
239,110.26438215975759,110.26438215975759,712.8585872168969,-712.8585872168969
240,-40.02973287554323,-40.02973287554323,731.2904490761348,-731.2904490761348
241,64.50740688947644,64.50740688947644,713.9528793149057,-713.9528793149057
242,56.93329274437474,56.93329274437474,720.9553209899823,-720.9553209899823
243,-74.26064491306352,-74.26064491306352,735.4259796943879,-735.4259796943879
244,-91.67249038456066,-91.67249038456066,737.3275818456332,-737.3275818456327
245,-65.14153501930014,-65.14153501930014,737.9495239964554,-737.9495239964554
246,-79.12794927582581,-79.12794927582581,740.8895374514359,-740.8895374514359
247,-136.0766785757014,-136.0766785757014,740.5457097070421,-740.5457097070416
248,-53.5830250688432,-53.5830250688432,728.4184786012429,-728.4184786012434
249,11.863458980730684,11.863458980730684,707.5765602646488,-707.5765602646484
250,-5.66735289296048,-5.66735289296048,706.2901360958795,-706.2901360958795
251,-9.281735065054818,-9.281735065054818,704.0276589748928,-704.0276589748928
252,-48.707799516809246,-48.707799516809246,716.723822326795,-716.723822326795
253,3.0483136837856364,3.0483136837856364,713.3498478854008,-713.3498478854003
254,8.344356973467256,8.344356973467256,706.8911303585464,-706.8911303585464
255,-26.965104434420937,-26.965104434420937,696.2796697721215,-696.2796697721219
256,-35.11829302757178,-35.11829302757178,694.2012674241587,-694.2012674241587
257,-13.846393723427354,-13.846393723427354,688.4615983859358,-688.4615983859358
258,25.276842184151974,25.276842184151974,681.791044661164,-681.791044661164
259,-19.75079307864962,-19.75079307864962,676.1454033272066,-676.1454033272071
260,86.39246069370438,86.39246069370438,661.1654378520225,-661.165437852022
261,30.39265434434037,30.39265434434037,675.2593187677685,-675.2593187677685
262,43.0798966952907,43.0798966952907,672.2357159885942,-672.2357159885946
263,-45.98816248530784,-45.98816248530784,684.6410906445572,-684.6410906445572
264,-3.5378744010204173,-3.5378744010204173,679.3370098337591,-679.3370098337591
265,-48.355809595406754,-48.355809595406754,686.5163896186496,-686.5163896186496
266,-52.309113972251,-52.309113972251,691.3753768309298,-691.3753768309293
267,-77.37064716268196,-77.37064716268196,686.9024585392654,-686.9024585392654
268,-50.19710856301026,-50.19710856301026,685.1448608068931,-685.1448608068931
269,-48.24698279976292,-48.24698279976292,680.8732110257242,-680.8732110257242
270,6.070360477792747,6.070360477792747,657.7512028046194,-657.7512028046199
271,-105.29732394014081,-105.29732394014081,668.7311304668046,-668.7311304668046
272,-95.13843498723782,-95.13843498723782,674.8941318800416,-674.8941318800416
273,-38.732132774804086,-38.732132774804086,667.8400064891657,-667.8400064891657
274,-95.67655509245833,-95.67655509245833,675.5600194738836,-675.5600194738836
275,-104.82692277786009,-104.82692277786009,675.2120976721098,-675.2120976721098
276,28.1565626251504,28.1565626251504,660.6788642751353,-660.6788642751353
277,-53.668147531484465,-53.668147531484465,665.8818542027702,-665.8818542027702
278,-65.89148964800279,-65.89148964800279,664.7511881689643,-664.7511881689638
279,-53.791860865262606,-53.791860865262606,666.0253399288613,-666.0253399288613
280,43.352678569549425,43.352678569549425,653.3942364146214,-653.3942364146214
281,42.73333625100622,42.73333625100622,663.5888669421593,-663.5888669421593
282,-25.191748757772075,-25.191748757772075,662.8296035779904,-662.8296035779899
283,86.92122759789345,86.92122759789345,649.8089978756234,-649.8089978756229
284,80.29723378900962,80.29723378900962,651.6143449848851,-651.6143449848851
285,8.191879250386592,8.191879250386592,657.2143877615508,-657.2143877615504
286,70.47813512331231,70.47813512331231,643.5644712525636,-643.5644712525636
287,-71.82183292775608,-71.82183292775608,647.1950669638763,-647.1950669638763
288,-7.22426415242353,-7.22426415242353,643.5301226025886,-643.530122602589
289,89.48744191039259,89.48744191039259,630.5715693453312,-630.5715693453312
290,45.51637476893484,45.51637476893484,633.1758462658581,-633.1758462658581
291,-4.939944723767439,-4.939944723767439,639.380197729045,-639.3801977290454
292,46.78694108605532,46.78694108605532,626.7766300683206,-626.7766300683206
293,91.8347923481806,91.8347923481806,613.6865148436691,-613.6865148436696
294,27.89922090038681,27.89922090038681,612.0855052893635,-612.0855052893635
295,-93.748086183542,-93.748086183542,637.0497726586732,-637.0497726586736
296,-68.50266930638918,-68.50266930638918,644.3622855260946,-644.3622855260942
297,-39.58496661329127,-39.58496661329127,641.4881763118474,-641.4881763118469
298,-26.104400469779193,-26.104400469779193,640.3240313994088,-640.3240313994093
299,-3.8610944154993376,-3.8610944154993376,633.610361798264,-633.610361798264
300,-78.93811503680263,-78.93811503680263,638.7367190956138,-638.7367190956138


==> csvs/golubrepoutside.csv <==
it,Meand


==> csvs/golubrepoutside1.csv <==
Iteration,rho,min_up,max_low


==> csvs/golubrepoutside1_eta.csv <==
Iteration,rho,min_up,max_low
32,23804.28982265805,23441.752288454983,22188.013539896205
48,16906.463270376717,16737.213937745226,15930.863540145645
53,15250.092285873687,15241.484099333658,14455.142536545425
57,14292.876825975804,14133.472421036404,13341.830694452265
64,12649.826770525047,12606.971052608027,12138.819913468173
68,11963.35288220938,11952.146287374482,11356.64557252801
72,11726.84925258643,11685.299681592176,11023.948235752803
76,11148.555933350115,11058.188911259644,10500.828843295581
80,10685.653352612671,10431.332310939364,10265.887647636902
81,10592.532490553556,10500.788615547794,9929.594840466554
87,10022.775024869461,9992.316071112647,9829.742820925945
96,9334.12931967475,9170.566767229804,9065.94381547504
97,9198.211600933071,9134.648608630356,8834.371684547454
102,8893.544432872577,8623.767841728488,8447.529503480033
103,8698.80952414299,8445.01981177756,8565.861355721414
109,8219.760209725413,8215.583895798092,7799.349456376854
110,8212.136376272045,7994.698334503997,7937.0744655823055
111,8033.067426481538,7992.958316595255,7923.541485164632
112,7902.576620989267,7812.883922900177,7673.273466142577
118,7743.026807076664,7714.3236196576745,7527.885690256412
119,7677.991587603353,7550.808766308576,7330.010798274458
120,7597.194419050418,7566.458975326851,7289.410260359709
121,7549.025445894956,7422.894065379897,7456.247628000248
122,7533.417748957438,7461.794561296278,7300.015859083381
127,7255.976520433055,7219.154209586887,6906.393314187716
129,7217.750275675072,7137.270257612585,6917.914795767436
134,7097.062432867956,7090.662604203913,6747.965397461132
136,7032.93488411114,6860.347908103191,6792.487541929315
137,6942.380695740858,6894.694702569931,6749.912323676417
138,6823.061214273262,6747.68807828299,6628.305126297007
143,6477.870692870874,6380.711151797,6272.875566868302
144,6524.935028470225,6436.129047738824,6120.1043097961065
148,6397.692705704407,6346.136502668304,6250.744921029175
150,6424.922695840466,6323.576020505113,6181.8293193912095
154,6425.441074123888,6303.872600745333,6091.908538283198
157,6242.649235096487,6189.42244234014,6047.5805586641545
159,6213.192703697198,6131.5928924813525,5886.268230514268
160,6132.145227142208,6114.509431840672,6014.598065898498
161,6137.048510173159,6082.49409612752,5939.573149387769
167,5918.1131971468285,5877.896994302339,5671.604975383665
173,5703.622839482676,5682.442278797735,5636.261001320666
174,5672.1915837910265,5649.177478348966,5382.578842280264
176,5613.382063222762,5560.324279399647,5320.047168208681
177,5572.779574939655,5420.542630575359,5419.2395017347035
181,5583.294218972256,5424.156797367039,5476.248921477814
182,5564.936896618081,5549.189725744943,5455.288270930417
183,5467.271658629831,5466.463795267998,5413.759885108147
184,5557.134868761228,5470.045621771995,5363.057484167602
190,5379.993061560234,5307.500908085014,5339.705108125045
191,5289.335421696311,5271.86062207172,5001.950383320378
192,5256.4453832184145,5250.004951192864,5111.157310264889
195,5239.204995060609,5170.982219400433,5003.158156228805
196,5267.734265183034,5264.485532414962,5101.940297944362
201,5135.918210759843,5107.751126577676,4953.793741495163
202,5204.105753516274,5141.7073833860395,5006.890692911891
204,5197.264535767872,5177.440169236061,4965.7249085114245
205,5188.54714322641,5182.372450737072,4941.427694902238
207,5149.133194600499,5092.698528468765,5028.933020803348
208,5127.959344922898,5081.130269422578,4912.961931686761
209,5034.281641748049,5027.447777782394,4810.986976971979
210,5001.739542473977,4945.99412184319,4841.376398537948
211,5017.885458165704,4934.652856012414,4984.312354382908
213,4948.016692386694,4872.444335266437,4698.356018087025
216,4869.036577400203,4840.176195146432,4755.289287473954
217,4911.025372416121,4847.159130802158,4677.627680560253
221,4939.6068055329215,4778.242168321049,4912.116086484287
227,4871.7954837427715,4851.3467753896075,4736.673183069488
232,4673.17705683221,4632.256828414551,4479.0583032264
233,4655.777651530968,4522.017848078146,4591.334726273249
234,4693.473691099659,4640.418330827488,4482.481576400316
235,4683.226762302128,4624.441511367004,4583.482657604207
236,4708.024436491999,4631.927734182845,4489.713572254406
239,4643.466138559928,4610.610684244483,4435.405349775077
241,4582.940336704266,4484.922471058101,4392.811193767597
242,4625.708630921292,4419.384490567372,4463.130844927025
243,4591.295884254116,4587.476195587009,4387.0933478980305
244,4588.193963418857,4553.808043023698,4403.482876361476
245,4618.492211970539,4620.985286255684,4619.310602185982
251,4479.294330751449,4355.438875977496,4347.145491077128
252,4526.886540639479,4499.466645125517,4389.122619957838
257,4392.860677030599,4358.107066087918,4352.2738609688695
259,4307.467056184143,4285.1945763449485,4257.464624945029
260,4318.586695554968,4212.35989549673,4081.4573458801597
262,4349.321962173814,4241.937519673727,4172.324397529943
263,4333.561370536739,4282.918026942832,4227.874727896281
264,4340.841670654109,4253.89952855818,4164.881794309525
265,4344.360063732063,4254.900046932311,4120.371938456017
271,4186.931599208845,4111.1501822788205,4018.9908627370432
272,4237.635132969902,4185.094554376842,4026.574107976293
273,4248.662917580544,4187.467233280982,4053.4876789382856
275,4234.2551288710465,4185.938499496733,4051.1318101175975
276,4270.475882228897,4200.479433795628,4148.611717455011
279,4223.165332313987,4218.68737317771,4009.1914920007694
280,4231.894485727025,4122.075458499968,4152.7466114900735
281,4292.923922511097,4279.9680106302185,4274.11933710188
284,4245.495388728362,4097.311668466913,4095.147224781337
285,4216.151940629382,4215.097552075718,4082.0180320511236
286,4181.50272142202,4090.563052168549,4091.8358020578276
287,4059.9188086311933,4030.9896532472944,3860.3781608431646
288,4098.693714964718,4130.571807187482,4152.815539552989
292,4040.7106172567296,4025.2575378827805,3848.7681575896067
294,3939.9050522470943,3819.6884242031356,3822.9473460834392
297,4040.2638241117133,3962.239691519455,3911.915980705624
299,4021.3813897208465,3953.1027263550077,3865.0594384476985
301,3966.770165974498,4032.6536028223277,3981.3049228237287
302,3938.443773974778,3772.9544026884346,3792.2376118292304
304,3931.5688903311957,3786.0095471669442,3751.2710764300455
305,3983.324990595641,3964.8227689406212,3839.8217949424748
307,3999.4991011837224,3932.6155899471587,3887.965259168593
308,3951.735387184543,3815.9535277411837,3852.2101807097174
309,3940.6854867401903,3852.0173235854904,3746.4556880921295
310,3952.846057764957,3974.3098598668603,3990.534658028234
313,3861.1644075959566,3859.4156432109025,3759.298719546102
314,3841.5545126845086,3750.9105011396496,3660.4034664342885
316,3861.6888627478006,3861.255748105741,3670.798458078746
317,3846.79301118515,3810.940515578236,3754.071876784734
322,3766.0208054920054,3722.41069984607,3683.386308637758
323,3756.537564889359,3733.037243616543,3652.7655325746405
324,3734.5046503302374,3419.8210770889514,3701.6958144807613
326,3799.025707555531,3776.723660938347,3723.1416926507013
329,3783.0112246118665,3853.1773273300423,3840.4454572699333
330,3783.2402550481384,3694.341192852247,3681.273372000335
331,3770.783028349501,3713.0675842329897,3584.1249482929297
332,3731.7347209363675,3661.792339147714,3607.8791501896944
334,3716.6868885192653,3696.623640429153,3547.231763617678
339,3662.9728632538627,3538.245809062843,3570.9145497088725
340,3659.1923028937613,3603.5766776080127,3521.8076140549956
341,3593.8132771730898,3515.0847497861982,3427.6209969914007
342,3592.8258516448955,3525.0667344493704,3484.452672468412
347,3635.6389336445013,3596.4927829638214,3578.0993863411245
349,3611.894241104817,3605.790768020223,3538.7906072349842
351,3616.84782156109,3594.875622663957,3590.285151820427
352,3651.737013561179,3581.3438188530854,3499.814627788245
356,3636.8207537953294,3676.2329347475243,3703.081227101134
360,3570.8719734882593,3474.016389068981,3523.963476933068
361,3535.17261437901,3528.676942307938,3374.188008315938
363,3552.8401548870243,3525.345877521876,3438.495424496663
366,3541.567184272074,3430.099525740614,3369.2005883736965
368,3542.4727903677635,3539.2188071365144,3432.6482149333906
370,3524.8439504785783,3489.105326512546,3380.6211531728477
371,3523.652347377581,3481.422023242158,3484.2342176028924
372,3503.78712210323,3388.9960049304614,3356.138842932497
374,3544.429468683871,3422.1452565014956,3387.8139802242667
375,3470.917390450746,3458.3286042167947,3332.7223153432924
376,3471.749448967921,3420.1363508854815,3364.5282332120514
378,3492.290048588046,3433.5329023591707,3467.768074535334
380,3482.8610909631284,3461.8842917048228,3419.2205394981165
382,3428.1674222923557,3411.895183885437,3388.515641833991
383,3449.1369843941484,3431.6557151469565,3419.6932097220833
384,3431.2961068623367,3429.9811515888923,3253.791844079362
388,3440.5905788764644,3398.8293275982624,3296.4583340276567
389,3442.606812078593,3348.960743778814,3290.904674450766
392,3372.299546733248,3267.476354215718,3336.5906955327073
394,3364.5051562127387,3317.7029490051154,3242.84637426963
397,3417.246872757419,3404.4363717276597,3273.006725252581
398,3380.455527056683,3378.645066340967,3272.9155123129017
399,3348.4555899091597,3346.5773910659614,3278.8670269075055
402,3323.2735702274654,3234.49366728633,3220.1323980518678
404,3355.807298043819,3269.922124203462,3207.846639434185
405,3345.826863137674,3332.450371318889,3282.9049437674507
409,3314.9225634583336,3285.5465714856346,3222.823955588381
412,3262.9257303740446,3141.1015602705334,3189.563814934334
413,3254.9383291521954,3250.727480641494,3126.3606875614378
414,3218.239150499558,3116.100723218895,3054.098916348577
416,3247.2400929951273,3238.397862082016,3203.034631746029
418,3252.7031795288726,3242.0563510933057,3132.28071974821
419,3282.5461416514013,3247.2059445315285,3111.479914419214
422,3286.489803227114,3258.783244085044,3124.753014195511
424,3294.462828312153,3280.7271554938816,3190.1865846063606
425,3255.3399161012217,3179.7994765552503,3199.3536684320998
428,3189.777701720131,3174.957746971024,3058.9642565260183
430,3190.6442841229214,2946.4760612080822,3056.7201628426833
431,3235.5815718952963,3138.190318616226,3102.5641364964863
435,3234.9311604049853,3175.6473376930003,3098.9676250436455
436,3245.4595575079684,3120.1761636378274,3147.7140706387786
437,3219.7212857799937,3138.078248410378,3118.58761910313
441,3212.3735313864586,3171.349823371762,3210.8744701607607
447,3161.980957311296,3236.7180439941308,3168.2607110009853
448,3185.594096536482,3127.272768132218,3032.056570123902
450,3179.5534463202016,3124.483057841815,3021.629545350448
451,3176.485755772693,3169.3471922728622,3012.263508935316
452,3177.6660850218827,3173.7103434069313,3027.3857725010885
455,3128.340757395513,3017.4685669921823,3057.9976358839986
456,3126.401105001015,3110.0379295559965,2988.771547395108
457,3110.461403765014,3031.433809901573,2940.5354782565037
462,3068.7810621783838,3068.1475835193687,2953.692426153346
468,3020.020390515291,3002.554801862828,2933.138996899108
470,3077.303407945502,3073.0879534882893,3007.4290003155347
472,3010.5981308479577,2961.7347971338454,2876.8192310004224
473,3003.2140040154673,2980.0916040809084,2848.814285257911
474,3026.251710043497,2991.9025074350043,2976.949359722329
475,3008.1302690578063,2899.58530367357,2875.431343124077
477,2980.7803539470824,2877.6709379817325,2848.403288178884
478,3004.0606936794343,3002.646970736731,2858.867038926031
480,3070.480197085044,3058.236871702029,2924.0251279226045
481,3027.0799577540192,2960.842380072395,2921.218532324454
482,3021.6360558383917,2882.4764523927747,2893.783565874249
484,3040.716534965994,3010.3088072833725,2955.205977056762
485,3016.122726372529,3004.93990464759,2922.1319331617437
486,3066.721109981486,3021.389968880585,2915.244148207703
488,3048.0530473618596,3012.3733986860293,2980.678122969449
491,2943.1792568139167,2883.460089278369,2854.522438561632
492,2949.0765925065753,2851.664860734312,2883.129767400449
493,2936.0392686672085,2923.907949588965,2805.369657524452
494,2949.4423976478206,2846.296266450225,2859.931257007628
495,2975.7322314952407,2938.8836976124926,2847.051328211054
496,2916.109512327984,2842.395985451211,2816.909578700066
497,2941.1760930900487,2926.9187414404482,2828.592811637027
498,2966.882518966564,2956.509413150608,2874.207491981834
499,2953.5603490410604,2918.587512972188,2865.6736445958613
501,2912.3756110748755,2829.704965166472,2806.4229300109655
502,2890.580599816433,2899.2838321332156,2895.8928071145724
503,2901.110487251079,2884.898366331621,2791.234493807803
504,2908.0942639072346,2867.7109418481655,2781.5195790551616
507,2894.4423195503355,2886.2964578458914,2749.3333143355776
508,2894.5922146094904,2884.448970582942,2823.384491457983
509,2852.2744690710433,2774.1959151818533,2725.867214010482
510,2860.5965293430804,2826.751067817343,2718.7515024885174
511,2898.7353779975388,2889.154176490532,2902.2913281308392
513,2845.428538387687,2791.2117813297027,2757.943582783631


==> csvs/golubrepoutsideeta.csv <==
it,Meand


==> csvs/iotarho.csv <==
Iteration,rho,obs_res,mean_diff,min_diff
15,0.29184545421760416,2.6453615030793713,2.3773136733382705,1.959436674071511
16,2.3360279040256627e-6,3.1207517919298046e-5,1.2545898971498326e-5,5.66075092073562e-6
17,1.4403381741453405e-6,1.2039887388431638e-5,3.835123225562393e-6,1.2921485376912387e-7
18,1.3719711115027046e-6,8.914611616053677e-6,4.426130073180583e-6,6.000592525387489e-9
19,1.3079056058324755e-6,1.2709712897061404e-5,4.00599687596562e-6,1.8508303050478928e-7
20,1.1836728783323673e-6,1.551440781574495e-5,4.472822354670268e-6,6.478330603890042e-8
21,1.0392404341711136e-6,1.12512541246488e-5,4.385146488242587e-6,5.446636636705647e-8
22,9.334510842460498e-7,1.386955523801679e-5,4.150433479575891e-6,6.394011228393334e-8
23,8.785972830824344e-7,4.8096921795447205e-6,1.613450231474208e-6,6.580091646287376e-8
24,8.85677288232481e-7,5.483831265942422e-6,1.6583874836280062e-6,4.5180052317016124e-8
25,9.057570053489456e-7,7.575469645653119e-6,1.6123387185858222e-6,7.636484864876889e-8
26,9.146004865357341e-7,5.258320737206272e-6,1.6552169327018206e-6,6.147729689900538e-8
27,8.818506756332735e-7,5.179314688879265e-6,1.385924669329293e-6,8.312903180053058e-8
28,8.72583202233012e-7,5.016981115515699e-6,1.3774004796207901e-06,1.005709929876931e-9
29,8.504210513316759e-7,3.125429789195648e-6,8.919535351677461e-7,2.7572992808902094e-9
30,8.5234155596116e-7,4.2443602132432585e-6,9.284453869341734e-7,4.2635086679900885e-8
31,8.303835455092842e-7,3.982457650279237e-6,8.445082280341624e-7,4.4373495908765706e-8
32,8.091333208815055e-7,4.018830983391652e-6,7.654838604437039e-7,1.1285184543626424e-8
33,8.120784453773066e-7,4.139741127134497e-6,7.91988607128633e-7,2.1292002759766647e-9
34,8.157956667269533e-7,3.086838099402549e-6,7.175003319447938e-7,1.0775542145841573e-8
35,8.0677655113982e-7,3.490328794109417e-6,1.038602793675211e-6,1.1993013963435088e-8
36,8.092058149855726e-7,4.416101619876613e-6,1.1138895908936875e-6,3.9214711099859237e-8
37,7.736165064702907e-7,3.878457442518267e-6,9.301245400455316e-7,3.192991983198834e-8
38,7.686532990802272e-7,4.367807796493227e-6,1.4350647773120254e-6,9.206152516180163e-8
39,7.00291552286415e-7,4.8306926162354486e-6,1.454841762120784e-6,1.658170874959649e-7
40,6.457614834778803e-7,4.980215616355055e-6,1.35958189398269e-6,6.663841310519941e-9
41,6.186612415792997e-7,3.92514103857229e-6,1.5852477044495982e-6,1.4407022842552227e-8
42,5.641810328868819e-7,3.4674371844020724e-6,9.147120673622891e-7,1.604768879331255e-8
43,5.681666697407337e-7,3.31049040907739e-6,1.079500351958422e-6,9.04922312424796e-9
44,5.62388192607209e-7,4.310155812208309e-6,1.0745391718524363e-6,1.3328169463724972e-8
45,5.508882568870189e-7,3.06936004664674e-6,9.503892356421928e-7,3.358902782346096e-8
46,5.643491439517198e-7,2.9086025535312305e-6,9.253884306616243e-7,2.647332902338669e-8
47,5.556031356485055e-7,5.1611051783147316e-6,1.1267269313423488e-6,1.2750451547699476e-7
48,5.358231229462186e-7,3.2677746605552164e-6,9.016446980079921e-7,3.941963452149729e-9
49,5.290086140651971e-7,3.2796884024501385e-6,9.489094035376265e-7,1.005304858296734e-7
50,5.12095653761389e-7,3.3600624921409087e-6,1.2185372429584113e-6,1.1857503670215187e-8
51,5.141039642880368e-7,3.5946572374242287e-6,1.0963223615975658e-6,1.575934994450902e-8
52,5.067223965549257e-7,3.2264970789335567e-6,9.105055089133479e-7,2.266128868476238e-9
53,4.803891837893146e-7,2.6075217880902826e-6,9.827339819543205e-7,2.8103609899639314e-8
54,4.940092206224423e-7,3.155540397844865e-6,8.331499481930916e-7,1.832824591582697e-8
55,4.753482029122262e-7,3.155604571608668e-6,7.846830011960009e-7,2.0971329593458664e-8
56,4.66834548599586e-7,2.5526111036161988e-6,7.777198931523262e-7,9.570272087631563e-8
57,4.5551588153365477e-7,2.7891563820543586e-6,7.722912565209629e-7,8.174894328306759e-9
58,4.408874822685193e-7,3.57696397545046e-6,7.745074647345248e-7,1.4634460631924376e-10
59,4.419650199169809e-7,3.373741578643922e-6,8.607493249079894e-7,3.3580333179324714e-8
60,4.39902021762358e-7,3.3256349756290942e-6,8.160524125137377e-7,5.4950653319005775e-9
61,4.3903738862692354e-7,3.8357193155944005e-6,9.050285245882521e-7,3.530732238186182e-9
62,4.4542906634880556e-7,3.2517795921850725e-6,7.456850639456377e-7,3.692150293134103e-8
63,4.4555872834678796e-7,2.943746151331124e-6,7.284588224130477e-7,3.083116511702391e-8
64,4.548344880413176e-7,2.7053493993991625e-6,5.884028137954946e-7,6.253709777907172e-9
65,4.5773198149806654e-7,3.444296361313096e-6,8.279467966091544e-7,7.802395504630232e-8
66,4.353057858015512e-7,4.036680884991221e-6,1.0331595465172817e-6,2.2461345862257106e-8
67,4.22156178756583e-7,3.1320186835585068e-06,9.441436521066406e-7,7.439688629608959e-9
68,4.228245893929857e-7,2.384226104605438e-6,9.801269675671104e-7,5.101383336791068e-8
69,4.531351298927208e-7,3.985784265968442e-6,8.815597566029048e-7,2.6489096049357375e-11
70,4.4959721928846805e-7,2.6782411920551808e-6,9.027769966808038e-7,8.174907270370388e-9
71,4.4139637146258543e-7,3.8771789728019076e-6,9.518821822072011e-7,2.2575657563772745e-8
72,4.194676439936085e-7,2.512499928938576e-6,1.0819073843516015e-6,7.326561474294762e-8
73,4.070353871610054e-7,2.9552498355993505e-6,9.467196922237809e-7,5.026181265148595e-8
74,4.017120789402512e-7,3.5087760247223493e-6,8.803229656016106e-7,8.304319316848271e-8
75,4.013719154103017e-7,3.887444759129582e-6,1.0949761328111775e-6,2.138935978957718e-8
76,3.915248322293968e-7,4.162545150123857e-6,6.812261868372603e-7,1.1827870702215112e-8
77,3.9477169397532057e-7,2.762099666214678e-6,6.396829590580498e-7,1.9893514080203687e-8
78,3.951139601710685e-7,2.662142267964107e-6,6.763967807072339e-7,1.1671855760703618e-8
79,3.9993645241891715e-7,3.7292154490893453e-6,6.731453122574726e-7,3.04308498323194e-8
80,3.9996403112381986e-7,3.3370042904220004e-6,6.95324427770713e-7,4.050452522508188e-8
81,4.111641338825339e-7,3.272422206039982e-6,8.808027196229636e-7,1.5687787052561752e-8
82,4.071827676248203e-7,4.099286670456725e-6,9.130772704062203e-7,2.1157398332870234e-8
83,4.121989613461531e-7,3.3483139814735693e-6,9.58421996860696e-7,3.4971756762203146e-8
84,3.9579171838440034e-7,4.953271057539416e-6,4.944573268067237e-7,9.285371452221562e-9
85,4.0055853654830747e-7,1.9883849346661458e-6,3.661126705048452e-7,4.403839975926178e-9
86,3.999673278688387e-7,3.223722502302068e-6,4.2642395858889673e-7,7.0053484060491395e-9
87,4.0388299942533147e-7,1.8097636225778802e-6,3.615702227948171e-7,1.1245761703901294e-8
88,4.05215943388038e-7,2.7284523689279117e-6,4.1536943589700875e-7,1.5787904574867263e-9
89,4.059352068283826e-7,2.204097632442108e-6,4.493820401749467e-7,3.9711000276125016e-10
90,4.051378091730065e-7,2.993502075922014e-6,4.3881021222302745e-7,9.208339591957152e-10
91,4.075014066429464e-7,3.6085048180318727e-6,4.5016333095683384e-7,5.463961276458391e-9
92,4.04284142387763e-7,2.8110543851059775e-6,4.046148652428553e-7,2.946575504383424e-9
93,4.092463414918148e-7,2.6684330782965366e-6,5.089498604751999e-7,1.1200330131107492e-8
94,4.0608766867694944e-7,2.4972348910931156e-6,4.5955799945506137e-7,1.2781338173799907e-10
95,4.2105880934855004e-7,2.46572498617309e-6,4.4173202015583023e-7,1.3055771567320114e-9
96,4.2142048268502935e-7,3.228348158031205e-6,2.767305822628988e-7,1.9170445693948476e-9
97,4.217554639811013e-7,2.756504262784691e-6,6.84033981057334e-7,3.7767774394498315e-8
98,4.016514101370605e-7,2.0049406703531124e-6,5.522884362053137e-7,1.597074899072411e-8
99,3.791030060653938e-7,3.5963657258303e-6,5.823159860526622e-7,3.168611815475058e-8
100,3.722462362287852e-7,2.789642499031643e-6,4.6936441274459403e-7,1.1463722836712777e-8
101,3.6967898594640927e-7,2.557905097237188e-6,3.87921887057215e-7,1.9633526905281712e-8
102,3.7148575459467605e-7,3.703834420891116e-6,4.0701306315356563e-7,8.883559885128946e-9
103,3.7021651973937576e-7,2.1283194755461466e-6,5.060647951924728e-7,1.9566611889406456e-8
104,3.7433807822071033e-7,4.010723061263332e-6,7.039963473253683e-7,1.2885465022862814e-8
105,3.672847796839348e-7,3.1584654751195584e-6,6.423150732005206e-7,1.1555966174418388e-8
106,3.650611993422976e-7,2.2756193608465597e-6,4.285578115803643e-7,2.045700016197084e-8
107,3.691354853005942e-7,2.6770993720397686e-6,5.0179161226305e-7,1.1809032674554785e-8
108,3.860501652441446e-7,2.0263246820729638e-6,5.654525676546448e-7,1.2026031783138325e-9
109,3.7487762660518847e-7,2.882021138836871e-6,4.79521797421066e-7,1.075653859624768e-8
110,3.8240434073593203e-7,3.381341028852924e-6,5.56202687246291e-7,2.678982157582986e-8
111,3.66187679988261e-7,3.767397213188607e-6,5.51390397194728e-7,1.8594096301401314e-8
112,3.676190506793808e-7,3.023641180568236e-6,5.488651075378201e-7,2.5197945555858963e-9
113,3.626332878454867e-7,1.9101411238675323e-6,3.959407323919214e-7,8.925439231480856e-10
114,3.5452292300588735e-07,1.840719606192693e-6,3.0466503772392495e-7,2.5007832602246786e-9
115,3.731329699560229e-7,3.0408967171053152e-6,4.4818486318905065e-7,2.096488139860986e-9
116,3.795297918720971e-7,2.934161767198578e-6,5.754482680720586e-7,1.7485413496464556e-8
117,3.7917443954113963e-7,2.2661825447300532e-6,4.394275453923486e-7,2.980657939683838e-9
118,3.8565544735816897e-7,2.8757825540698956e-6,4.447234201313355e-7,1.2987369810775223e-8
119,3.8757658625564157e-7,3.094388495133224e-6,3.318439267542522e-7,5.006920668721832e-9
120,3.8678540636623587e-7,2.9255281291120066e-6,5.428720411488137e-7,3.7157726788846237e-9
121,3.8373391404793425e-7,2.690258640984751e-6,5.618842474003268e-7,1.7554101961607701e-9
122,3.832138417304238e-7,3.177321043614275e-6,6.119058402662677e-7,1.6552475909435298e-8
123,3.796508965893997e-7,3.716581075310633e-6,5.335532628122204e-7,1.9888887399212015e-8
124,3.7394992703984134e-7,2.689655180466224e-6,5.51840139558862e-7,2.835683484349693e-9
125,3.681517228612299e-7,3.725259943406814e-6,5.301557601380747e-7,3.697176107925113e-9
126,3.810120078831488e-7,2.140220517218099e-6,5.05952523452481e-7,1.4916051134162236e-9
127,4.865608352351312e-7,2.469151022214549e-6,3.922399364855591e-7,5.833665253742431e-9
128,4.971323036009283e-7,2.2477085246007697e-6,3.918918257883772e-7,2.5005097160745822e-9
129,4.993204584049442e-7,2.155780531253903e-6,3.4489661143256756e-7,5.1457570995781765e-9
130,4.968374437798977e-7,2.0197081095577017e-6,2.8807710101899994e-7,1.17495645020424e-9
131,4.960833276529802e-7,1.981001830042234e-6,3.227809623739046e-7,7.243499150424413e-9
132,5.054939855927605e-7,1.8884991398628832e-6,3.584667298407958e-7,5.01968298774967e-10
133,5.250653178403846e-7,2.698198154910083e-6,3.29062556024373e-7,3.7377560937849885e-9
134,5.337011799548089e-7,2.9271614336771875e-6,2.9764103488208926e-7,7.300974259442862e-9
135,5.342730338307044e-7,1.988519464873431e-6,2.6677840114328894e-7,4.715499249616305e-10
136,5.383181329653609e-7,2.27102672058401e-6,3.516188583082863e-7,6.822295497773382e-9
137,5.403767969864385e-7,2.432310558135661e-6,4.928965919877898e-7,6.589156573337137e-9
138,5.285126077740805e-7,2.2429950400496024e-6,3.3789249368273207e-7,2.471499716076816e-8
139,5.28791244438428e-7,1.8609946585518076e-6,3.4823155538345744e-7,2.2089843729776556e-9
140,5.196316033339506e-7,4.745053082438145e-6,3.894948394806106e-7,1.148667268153706e-9
141,5.204994584656511e-7,2.0786643562431645e-6,3.0447840019932724e-7,1.2094126793237391e-9
142,5.210520932487247e-7,2.951273670218829e-6,4.686627684031164e-7,8.473127963266445e-10
143,5.265419718147714e-7,3.6160755414917675e-6,4.346194250394942e-7,6.1991749430958114e-9
144,5.283331264744074e-7,2.14538435569362e-6,5.581298152662722e-7,1.8565769752597924e-8
145,5.1534192055667e-7,3.5312500992590188e-6,3.334378119385051e-7,1.4290532316167305e-8
146,5.223239632089323e-7,3.3080855874692622e-6,2.7513241709032853e-7,7.808303619841664e-10
147,5.228129918878047e-7,2.525814065948925e-6,3.093899147106718e-7,4.261286721209346e-9
148,5.300959628680904e-7,3.174818464007925e-6,3.386618573594183e-7,6.209174517219357e-10
149,5.299463327818607e-7,1.8505948365481718e-6,2.7575766631084567e-7,1.0007720865464552e-9
150,5.319685226288152e-7,3.1833949950015933e-6,3.0326541982145646e-7,3.140558131896132e-9
151,5.343865189660567e-7,2.4470574326323876e-6,3.9113247974768856e-7,1.8390247941272977e-9
152,5.353372803030804e-7,2.3267383292067435e-6,2.6085378095114554e-7,1.0026613545467182e-8
153,5.306581275884679e-7,3.0043485363992114e-6,3.841410892584733e-7,8.86985773455254e-9
154,5.27784673152166e-7,3.924559493944439e-6,5.534810247031532e-7,7.357810565499926e-9
155,5.217454404995692e-7,2.4805943762747203e-6,6.571868857032609e-7,1.0851139097113251e-8
156,5.073618281089888e-7,4.381949679481628e-6,1.435644849705565e-6,6.736008944136001e-9
157,4.007557549641368e-7,3.568169147357929e-6,8.127635125966703e-7,3.428472303053844e-8
158,3.8951134388974824e-7,3.663129433550574e-6,7.910424563077313e-7,1.3504292458333088e-8
159,3.721059988361789e-7,2.3565413611484267e-6,7.92129942811253e-7,4.7277642332318984e-8
160,3.7155715179012775e-7,3.5758755635085504e-6,8.462881793573133e-7,1.0519678059202694e-8
161,3.796923164715899e-7,2.353616855149821e-6,7.993366741603102e-7,1.8205212691510496e-8
162,3.680351877917895e-7,2.5863798002175235e-6,9.361346744695888e-7,1.7162197836945637e-9
163,3.4609038887750424e-7,3.0755851544920664e-6,7.030092428415459e-7,4.382481922002818e-9
164,3.2976252604409205e-7,3.2644621420488153e-6,8.261669820371507e-7,3.912249075433782e-9
165,3.4237331943693065e-7,2.87552798820437e-6,6.647161144287477e-7,1.3653317485265104e-8
166,3.591942901072381e-7,3.6930499407067316e-6,6.45565916248622e-7,3.690619874567328e-8
167,3.4969402767522126e-7,4.402728824612212e-6,8.185692760055155e-7,2.3255724773110858e-8
168,3.411644722014529e-7,3.1154457827323605e-6,6.129364414990522e-7,2.0804812480469447e-8
169,3.4165060301353507e-7,3.1277976941974123e-6,4.360098587385014e-7,7.748143331642767e-9
170,3.49789431437048e-7,1.9628324424583272e-6,5.353315891943207e-7,9.757853184559688e-9
171,3.618843667418681e-7,1.808623468038365e-6,4.400762339246117e-7,6.744482320088853e-9
172,3.637501939349493e-7,2.5247235553304023e-6,5.035579351224027e-7,2.274177509873004e-8
173,3.6411382463751183e-7,3.361599923021396e-6,4.1273091293898943e-7,1.507266729214529e-8
174,3.772892251378304e-7,2.4282291967596373e-6,4.772758947393567e-7,1.3756642914084109e-8
175,3.6504883613109557e-7,2.3531102843805325e-6,5.900801692960214e-7,1.1961724452815889e-9
176,4.3724738948669653e-7,2.8122564310596466e-6,3.8658221206850224e-7,2.6952280442650867e-9
177,4.324599632507556e-7,2.4411962839985373e-6,6.28190090944543e-7,9.799072723629634e-9
178,4.206020822017088e-7,4.117565564444499e-6,3.587472953175237e-7,3.740093157602628e-9
179,4.175966004451787e-7,2.1849024657487525e-6,4.365674422523116e-7,1.6999927161101385e-8
180,4.1568839299978653e-7,5.187226252128892e-6,4.2066759193197216e-7,4.500589714099054e-9
181,4.176741324532003e-7,2.254302406400796e-6,3.704220276740758e-7,7.889976422428849e-9
182,4.177653632918735e-7,1.8806925103817275e-6,3.967136595618767e-7,8.374304664619489e-9
183,4.1879565288319074e-7,2.0138568424199075e-6,3.518583451332837e-7,5.3331208869394726e-11
184,4.1888790082300894e-7,2.449556241406583e-6,4.1015285966035853e-7,2.2176061287895285e-8
185,4.231333275898146e-7,3.2596703652461277e-6,3.8931238259395046e-7,1.1886947504121319e-8
186,4.25693736886742e-7,2.045850923990938e-6,3.214566798559127e-7,8.272538532956997e-9
187,4.301130539168865e-7,1.322058948940649e-6,3.0970751290264226e-7,3.3614929620529383e-9
188,4.304070135151477e-7,1.4807135164144523e-6,3.1179832503163815e-7,8.501521568738276e-9
189,4.368603898956403e-7,2.161019833404258e-6,2.542789879265248e-7,2.319955348102251e-9
190,4.457203632074297e-7,1.7786918798207778e-6,2.795105380258317e-7,3.885646820706897e-9
191,4.376890282794009e-7,1.4117479358253183e-6,2.993929991069627e-7,3.6917802290389797e-9
192,4.385757389669169e-7,1.9299172899637967e-6,2.690509256021726e-7,3.0942084285831348e-9
193,4.3997268296865246e-7,2.5903277992082898e-6,2.801920389659857e-7,2.652187716449722e-9
194,4.496838559436212e-7,2.1737460860966657e-6,3.7792156462098605e-7,3.868035256960465e-8
195,4.326428245724894e-7,2.120817017296166e-6,5.372386834053941e-7,3.756555919684524e-9
196,4.332509459835909e-7,2.151185579649389e-6,3.820565635277367e-7,8.681034635169243e-9
197,4.341954232976442e-7,2.246582243244899e-6,7.279703926046302e-7,2.3941106432570333e-9
198,4.292537353814706e-7,3.028595012907386e-6,6.506841960305454e-7,2.4832903683120836e-8
199,4.327153654309448e-7,2.471089825153108e-6,8.640831145375056e-7,2.280908814562048e-9
200,4.2007654164697545e-7,2.33682002431375e-6,9.173869206832198e-7,8.432071083438202e-8
201,4.0873151311025014e-7,2.100511387601067e-6,7.89103595711056e-7,1.369061329035883e-8
202,4.0519090179811206e-7,1.8528367749104402e-6,6.91278842826882e-7,5.0350530511087386e-8
203,3.985290833880164e-7,5.683920859034642e-6,7.265744002698084e-7,1.1350003769306468e-8
204,3.866661712132051e-7,2.351031299397145e-6,5.90422473057785e-7,3.5622950351177482e-9
205,3.941712226205993e-7,3.4004834453441155e-6,1.2559627647110305e-6,1.3104186985318298e-7
206,3.0768375153992174e-7,1.9547578419482527e-6,5.815319572888745e-7,1.007040626214619e-8
207,3.099232402334221e-7,2.7654658618752643e-6,5.389128313703207e-7,2.987470846034914e-9
208,3.1122968223458543e-7,2.6911168593014377e-6,4.3194778170520744e-7,6.095034062089494e-9
209,3.1029873524855444e-7,2.4584054522733163e-6,5.391796174511337e-7,1.100467197261287e-8
210,3.090497119008406e-7,3.4439454542718337e-6,5.943776895667505e-7,4.9198735991066566e-8
211,3.122460574084897e-7,2.2835869953727097e-6,5.487732175277208e-7,2.3360436353393487e-10
212,3.0867395124040326e-7,2.4066839633865534e-6,5.753776779221665e-7,8.196060518888977e-10
213,3.081076246824728e-7,4.66980634813042e-6,5.643255960504806e-7,3.2410722274746077e-9
214,3.084383316708157e-7,3.1906444716484737e-6,5.882118148292353e-7,1.7859615487385202e-9
215,3.033172166573741e-7,2.6957391677914995e-6,5.63452937624359e-7,1.5315776885777225e-8
216,3.0479096312626087e-7,2.551453289924623e-6,5.16436416015997e-7,9.732780494026879e-10
217,2.9902175938997986e-7,3.0389915848987325e-6,5.0859568592088e-7,9.073621330670672e-9
218,2.96348258209106e-7,2.275643628102579e-6,5.637209194554763e-7,6.6956950781498815e-9
219,3.6160211702728967e-7,2.326479207377391e-6,5.401364046407395e-7,8.168189869334367e-10
220,3.55274515926839e-7,3.0251339241651184e-6,5.237224368341644e-7,2.4938360823475734e-8
221,3.5587104333130915e-7,2.631360217817916e-6,4.6912713389995874e-7,1.9488076884232814e-8
222,3.785502014117004e-7,2.437026881690316e-6,4.1434124906152304e-7,4.110137144972464e-9
223,4.146128173899435e-7,1.6474294185035682e-6,3.927780433383907e-7,2.376268433007015e-9
224,4.0423079896672987e-7,2.1252207721356553e-6,3.10795523860057e-7,3.0065205184903614e-9
225,4.027600885818743e-7,2.0483602393687656e-6,5.319475062648804e-7,8.520055723834136e-9
226,3.778603680020374e-7,3.0504481890977644e-6,4.904280564928944e-7,1.8355487804547893e-8
227,3.770331866497396e-7,1.997562475788493e-6,4.835069670512083e-7,5.0344646649697066e-9
228,3.738986340455593e-7,2.465382193460987e-6,4.850064449115712e-7,5.422807489349909e-9
229,3.659293220686492e-7,2.4943084835718133e-6,3.871796168351133e-7,8.098291077527729e-9
230,3.6516345776026725e-7,2.871048972007127e-6,4.837120714420396e-7,8.019776870136588e-9
231,3.6462597704191555e-7,2.276734708535788e-6,4.1196826814814555e-7,5.310050411900061e-10
232,3.660622599354629e-7,1.8846154723152906e-6,5.538954580764422e-7,1.3243347380088085e-9
233,3.6560466109301757e-7,3.3847528848434267e-6,3.162274126979919e-7,4.13683244367356e-9
234,3.638608653760536e-7,2.653277841556697e-6,5.505123802587935e-7,2.2940354516013563e-8
235,3.5538123878401607e-7,2.070711541551029e-6,4.3734179334097546e-7,1.4697959390410403e-8
236,3.6968204875017963e-7,2.5353641899994946e-6,3.987004945755501e-7,2.9861553759447516e-10
237,3.7295540147481053e-7,2.412269541489766e-6,3.317689148482438e-7,2.2005591629449153e-9
238,3.981220176427467e-7,1.4451930446130641e-6,3.200122626032962e-7,1.8149934926553736e-9
239,3.989491212153436e-7,2.881372767376654e-6,3.883348639508671e-7,1.7874578495393755e-9
240,4.224823283407866e-7,2.2803095579570293e-6,3.474137237877274e-7,1.0322359476110268e-9
241,4.178310582746805e-7,1.8463542492541425e-6,3.908382945713788e-7,2.2119851046481864e-9
242,4.2557868290108483e-7,1.5046133678632331e-6,2.667252107414816e-7,9.802597379267253e-10
243,4.2941666651283146e-7,2.0660628626258042e-6,2.2985363865259614e-7,3.405096793556899e-10
244,4.319042252496116e-7,1.7729981306374624e-6,3.449624637121518e-7,5.203234837306308e-9
245,4.380034625408662e-7,1.7233248379116845e-6,2.67087109236668e-7,8.073969679897773e-10
246,4.489106616030998e-7,1.9332734693922952e-6,3.1059783367607323e-7,1.2736896355885244e-8
247,4.6043198710615235e-7,2.7280514758979655e-6,3.430336428015707e-7,1.2869925879726435e-8
248,4.6606881254247634e-7,2.65742146607996e-6,9.418654982333826e-7,5.4083013632683256e-8
249,3.922938474270536e-7,2.3021261952667216e-6,4.587378110078162e-7,5.413872918380713e-9
250,3.899548837185381e-7,1.7650216807963354e-6,4.3720930656342583e-7,6.596135701060929e-11
251,3.8681809391660504e-7,2.7998812021681893e-6,5.256009339441222e-7,3.757397806697195e-9
252,3.6659310193068685e-7,2.7903206372235053e-6,6.302679336642329e-7,2.8808218649215813e-8
253,3.329226050685741e-7,2.520550227074868e-6,2.8744561130495284e-7,3.1308893065946374e-10
254,3.3813901078189113e-7,1.986959943207866e-6,4.068609509346361e-7,7.681756185813555e-10
255,3.490330852852129e-7,2.212965689828019e-6,4.095990902969788e-7,8.425299584954095e-9
256,3.520065113546542e-7,2.323838903603346e-6,4.1422621052684765e-7,2.837240181415331e-9
257,3.5402040671752905e-7,2.1270106122288887e-6,3.0529747928865213e-7,1.9097930196734375e-9
258,3.576706539045652e-7,1.367642372015948e-6,2.463948243631232e-7,1.0763278139711577e-9
259,3.604591129703252e-7,1.718939820262208e-6,3.1070882033897747e-7,4.923721703071458e-9
260,3.627206987680159e-7,1.7288343872683659e-6,2.95180284706704e-7,1.1269721464333047e-8
261,3.6238350027740264e-7,2.198907902434108e-6,4.1974353583646567e-7,1.8763659894047434e-9
262,3.6498468798932224e-7,1.8495512168547847e-6,3.060137862158399e-7,3.976605348380025e-10
263,3.6327550861791474e-7,3.0103347636468695e-6,3.2784512295030077e-7,3.605037322667156e-10
264,3.6508346256818615e-7,2.1295283051336755e-6,3.0326168251479385e-7,6.936539732091397e-9
265,3.6838340538790163e-7,2.008010902692025e-6,5.52027852757954e-7,2.3626654858549465e-8
266,3.558181130841694e-7,1.9974306685046724e-6,4.003211211448898e-7,1.462281106613145e-8
267,3.5394830251580653e-7,1.9183502948563194e-6,4.601445215052783e-7,8.74757840586052e-10
268,3.271463560640735e-7,1.5802889406251968e-6,3.3562094620145427e-7,1.2398158661201403e-9
269,3.2896218598733664e-7,2.7216847913064422e-6,6.019975415664807e-7,1.4771953962691759e-8
270,3.081682612268645e-7,2.008578958418942e-6,4.4560510283322477e-7,4.172592943358324e-9
271,3.7953873624738306e-7,1.9413620157455196e-6,4.225499719605995e-7,4.713111981793404e-10
272,3.686704096313437e-7,2.6897536635321186e-6,3.6031796358365007e-7,1.468565819980629e-9
273,3.7318455616510977e-7,2.1043977858605537e-6,4.951042788973594e-7,2.816684636531823e-9
274,3.684449160532491e-7,1.9744359072300465e-6,4.4608149646821203e-7,2.3482530581792853e-9
275,3.5823278884556795e-7,2.4743155399604836e-6,4.871020996210304e-7,8.317516330950278e-9
276,3.43386494115924e-7,1.903024202616508e-6,5.433001526628006e-7,2.2880886127388926e-8
277,3.322338586407472e-7,1.5907585780438386e-6,4.603185819001436e-7,1.787775514364319e-8
278,3.256274560134761e-7,2.0955797731991655e-6,3.719785439565261e-7,1.527937086073604e-9
279,3.324348609374446e-7,3.73748994935877e-6,3.482213376468266e-7,5.613522626511863e-10
280,3.788645195226219e-7,1.956220356460675e-6,2.720869727095976e-7,9.725728843941949e-10
281,3.7659712062717666e-7,2.1826727176577595e-6,4.0837358761159525e-7,2.554562510868118e-8
282,3.698630507397033e-7,1.4039161772788089e-6,4.253691530226806e-7,1.915847165652304e-9
283,3.6325015972632643e-7,1.57141863668886e-6,3.95029217249995e-7,3.3395280897804207e-9
284,3.560729815305175e-7,1.987075949695523e-6,5.777429417999774e-7,4.495134354071893e-9
285,3.4430301706265907e-7,2.5549700659743384e-6,4.876071874702584e-7,6.901218629464078e-9


==> csvs/phillips.csv <==
Iteration,Error,Mov_True_Res,True_Res,Obs_Res,Mov_Obs_Res
4,38.880391644519094,0.00659432742244928,0.00659432742244928,0.00115421275522049,0.00115421275522049
5,38.68564790574109,0.00625543786796216,0.00625543786796216,0.0013566174485997,0.0013566174485997
6,38.64364447114089,0.013366349273345885,0.02047726067872961,0.00404043855870462,0.00269852800365216
7,38.45947215291683,0.01038536398948672,0.00442339342176839,3.2638887099346e-4,0.0019078149594325936
8,38.080818141628626,0.009247270192309608,0.00583298880077827,0.00113491584721385,0.0017145901813779077
9,37.571406600391285,0.00823294357710057,0.00417563711626442,7.271781399279e-4,0.001517107773087906
10,37.46261434268872,0.008084129622128892,0.0073400598472705,0.00131325238569688,0.0014831318751894016
11,37.40283399143492,0.008160067245768052,0.00861569298760301,0.00151758459087266,0.0014880536917155813
12,37.284623313804666,0.007667541542221148,0.00421986161739282,7.9058280380582e-4,0.0014008698307268613
13,37.221338718156694,0.007492399896220761,0.00609126672821767,0.0013890504213556,0.0013995565630189435
14,37.06869848892619,0.007067106126480262,0.00323946219881577,7.4972857851864e-4,0.001334573764568913
15,37.02152374628795,0.0067622301133145974,0.00371346998165795,5.4462484160486e-4,0.0012627602261176354
16,36.964986305900915,0.007016525311403423,0.00981377249038051,0.0013216951650847,0.0012676714710315575
17,36.88713804916805,0.00680685539901137,0.00429081645030673,6.3358562012287e-4,0.0012188956363462739
18,36.852714700520465,0.006577887577070196,0.00360130589183493,7.8683427961587e-4,0.0011880341108655307
19,36.766776784958786,0.0063278493712601545,0.00282731448991958,4.8411566856192e-4,0.0011411062147119568
20,36.36108358951131,0.0061580383255359205,0.00361087263967241,6.0475537646088e-4,0.0011075842873212644
21,36.23090863089671,0.0071760127578188535,0.02346360367434578,0.00486647408148433,0.0013286954516837977
22,36.19354860539873,0.006971997078750969,0.00350373053459693,4.9774191630877e-4,0.001282531366385185
23,35.81976403421971,0.006826989058184472,0.00421684468798754,0.00110860727914362,0.0012733774670566815
24,35.771432175523316,0.007224341226139111,0.01477403241727725,0.00252514387579255,0.001335965787493475
25,35.66677900719014,0.0070321646753054076,0.00318863365863133,6.9519113385874e-4,0.0013054527087489637
26,35.61215021364159,0.006876171953954521,0.0036003248055859,7.7292055241561e-4,0.0012812467016429022
27,35.540438875506396,0.0068108670180447835,0.00537415842803055,0.00173465836924353,0.001300960252408147
28,35.503944164617664,0.006640781818765181,0.00272882223533432,5.7717442052413e-4,0.0012708025094129796
29,35.35322734242655,0.006509621624810439,0.00336177696989664,8.9466051148941e-4,0.0012557568294960368
30,35.30636663503161,0.006536805754699221,0.00721640900191879,0.00208533195839776,0.0012876635652230262
31,35.25499436736152,0.006417174375558979,0.00330675851791269,6.964975490314e-4,0.0012657685275862993
32,35.21900119683159,0.0064888718791482475,0.00842470447605848,0.00141676945932168,0.00127116141800542
33,35.209379372056404,0.006326200835245936,0.00177141160598123,2.9009510768063e-4,0.0012373315452355997
34,35.13545717276787,0.006183865626567594,0.00205614457489565,4.1642497635037e-4,0.0012099679929394253
35,35.13020065216428,0.006030509967597309,0.00142984019848875,2.5176514796141e-4,0.0011790582237465861
36,35.03866932479103,0.0058971451954808515,0.00176283725987069,2.2273204807716e-4,0.0011491730307569166
37,35.0265359427744,0.0058092660754412336,0.00299713423417345,6.673727185603e-4,0.001134573021296413
38,35.00268671684431,0.005679372822083225,0.00139289546126892,2.1678667186e-4,0.0011075793051365185
39,34.90679278389365,0.005585453664972521,0.00239220232320861,4.7929811928911e-4,0.001089628414112307
40,34.84971458126287,0.00549668801161078,0.00238989014394984,5.8510142881104e-4,0.0010756137756317162
41,34.83082629154234,0.005395241048131986,0.0017431503628954,2.1326790743153e-4,0.0010523071305452245
42,34.78596240150256,0.005304757949561954,0.0019568833024707598,5.9748669337857e-4,0.0010403381716724178
43,34.75701170583663,0.0052174850234668405,0.00190111383185254,4.5889912533283e-4,0.0010254294781765312
44,34.742389643209265,0.005128477241325731,0.0016571737378225,2.8204227120597e-4,0.001006844798002267
45,34.7366279730136,0.005056721059202059,0.00218647377425515,3.2456967458132e-4,9.902039413334633e-4
46,34.700718279851465,0.004974394840279305,0.00159901986444642,3.3597915282471e-4,9.746271606546836e-4
47,34.68360047883475,0.004956100756876302,0.00418774925395016,0.00141866774414643,9.84953685852166e-4
48,34.49932841403821,0.004873853251126692,0.00133721050389346,2.1337288386783e-4,9.674177585343403e-4
49,34.45223498544617,0.00488331711935972,0.00529972732161295,0.00102409843130476,9.686773290403495e-4
50,34.43692966216912,0.004813073240632442,0.00165209869790492,4.2822397948266e-4,9.569283431803997e-4
51,34.354962478070476,0.0047509491960001805,0.00189324314291617,2.865824243466e-4,9.426656640562764e-4
52,34.332384587243844,0.004747574185622094,0.00458894869785202,0.0012813297713022,9.497211662905665e-4
53,34.304044930735486,0.0046951936633015685,0.00218092859191631,6.165911014738e-4,9.429225935392039e-4
54,34.25319446809621,0.004645636414364489,0.0022173312164476,3.5128896621044e-4,9.310899209926286e-4
55,34.227542390292435,0.004629412766697974,0.0038182303833722,8.6019127545912e-4,9.296997514723638e-4
56,34.20963268379041,0.004579974110903775,0.00205860266539968,3.7277892355742e-4,9.189897355509225e-4
57,34.184979159254254,0.00452407416465838,0.00161727695989783,4.2945991267997e-4,9.097533237986405e-4
58,34.18114888947436,0.0044755334316079285,0.00190287457993399,5.7871616356851e-4,0.00090362300601660095
59,34.174887672084594,0.004418228173767694,0.00132374425039506,2.7162248409824e-4,8.921320874362671e-4
60,34.16061869425827,0.004359293727102053,0.00111789916049178,2.4173460304604e-4,8.805178466435845e-4
61,34.12303109825226,0.004308619787441507,0.00147087916645089,2.7608892224831e-4,8.699138304261234e-4
62,34.098055366677954,0.004278402675622885,0.00255602730196149,4.3720446949778e-4,8.624533242032211e-4
63,34.06215414557325,0.0042349152320896805,0.0017126435071638,2.4478403136109e-4,8.519843531381001e-4
64,34.03945327800163,0.004186304799119707,0.00131828925389128,1.6874526915572e-4,8.405970350717271e-4
65,34.021870683885425,0.004139811418720619,0.00135020859477532,2.1926451103511e-4,8.304112559891596e-4
66,33.99151885687802,0.004115306524068594,0.00262050795029509,6.6710755103152e-4,8.277773252640364e-4
67,33.956564500349806,0.004066030387856978,0.00101090994273676,1.6649961106275e-4,8.172808536100479e-4
68,33.92557376964921,0.004043821148783513,0.00264463908715518,7.5467202830998e-4,8.163025907147343e-4
69,33.866785665089495,0.003996519908855769,9.6924055348021e-4,2.7336094551042e-4,8.079496423269755e-4
70,33.830132612302634,0.0040043511628634525,0.00451338267336289,8.1024412343337e-4,8.079844071922239e-4
71,33.79379612758001,0.00398127047014164,0.00245794475050201,4.0886889161133e-4,8.020274591984792e-4
72,33.78866167817237,0.00401784231835451,0.0064681561486168,0.00153587443650749,8.128193265118471e-4
73,33.77327908849542,0.003980528762526324,0.00144320696620967,3.2385664598984e-4,8.057329108521079e-4
74,33.76176235171805,0.004002663449592608,0.00552995685716619,0.0012324816809341,8.118293218532792e-4
75,33.74919328921724,0.003972705957701793,0.00187568152534478,5.3707405680161e-4,8.079595293877627e-4
76,33.73229064633926,0.003927864258939885,7.4410364684433e-4,1.8026576074865e-4,7.992415603788861e-4
77,33.71741186484076,0.003923310931170698,0.0035954713317893,8.8028792518471e-4,8.003517845543084e-4
78,33.70927705969998,0.003886687342413272,0.00121316536312118,2.0505507461605e-4,7.923072344200076e-4
79,33.63975465584551,0.0038467249034451027,8.8950441980056e-4,1.3413914975793e-4,7.835316599578466e-4
80,33.625477576062906,0.0038200075815655625,0.00181620844060006,4.3669936690196e-4,7.789680771544797e-4
81,33.59775674495127,0.0038043491825679203,0.00261431085874711,4.4818418292366e-4,7.746721824242093e-4
82,33.59028801913625,0.0037721968713826503,0.00129646891011681,1.903937402092e-4,7.671814331650425e-4
83,33.56139848590263,0.0037456661329126353,0.00167626853225151,3.9489857602178e-4,7.624689919353809e-4
84,33.54635107499058,0.003767819472042742,0.00551793326332115,0.00180513688804631,7.755023406367675e-4
85,33.51603540783837,0.003753068343230891,0.0025729780382828,2.4099625731483e-4,7.689035001019288e-4
86,33.49939675296555,0.0037454034619116535,0.00312454807505341,4.4365361153788e-4,7.649370380462696e-4
87,33.484961888533064,0.0037415702253658237,0.00342724482860782,8.8081452713632e-4,7.663331523726557e-4
88,33.47202365461837,0.0037557758112438298,0.00493483943911836,0.00106911900636408,7.699377458725538e-4
89,33.46074277075065,0.003722101355604801,8.9344708192636e-4,1.9547991706559e-4,7.631794184748247e-4
90,33.35756391759739,0.0036915302235431447,0.00109298399830236,2.3432689625669e-4,7.570299705420557e-4
91,33.32859513850546,0.0036816533631504615,0.00283224336937971,7.6440586490511e-4,7.571147509370334e-4
92,33.30640559300495,0.0036856329049419624,0.00403185304080255,9.0844214927512e-4,7.588343804636026e-4
93,33.29402453776055,0.0036804422351241523,0.00322366329115685,4.853342279963e-4,7.557613450426215e-4
94,33.27242830592178,0.0036698886027573675,0.00273061532211355,6.8516436456192e-4,7.549769341483915e-4
95,33.25805734491449,0.003642163771836915,0.0011469289889961,3.6135255766021e-4,7.506513915496203e-4
96,33.243722157798516,0.0036533345207066612,0.00466987266785362,0.00139663971791845,7.576730037927598e-4
97,33.19837618914151,0.0036439609297727184,0.00278159056385,7.5060908933044e-4,7.575970477232725e-4
98,33.16750328783194,0.0036260036063000384,0.00195597252334074,3.3434674322862e-4,7.530943849094996e-4
99,33.16440156364715,0.0036200834565194595,0.00306358937714509,8.5130425138467e-4,7.541281729776592e-4
100,33.14323600005153,0.0035988422878361465,0.00158093126292137,3.3001011202615e-4,7.497102765094143e-4
101,33.127844375367744,0.0035717045497579065,9.6648169424692e-4,2.0889342325617e-4,7.441348450325767e-4
102,33.114139246406,0.0035675369747742765,0.00316328220136216,7.1775024418119e-4,7.438656144116443e-4
103,33.07627513265686,0.0035444281157568317,0.00127975993204722,2.5761730156132e-4,7.38954015291944e-4
104,33.062766991155826,0.0035211561081778904,0.00121722735786269,2.6010601848284e-4,7.341655353238529e-4
105,33.052333197971294,0.003493093015445859,0.00344912859475905,7.7692763247023e-4,7.283686371625584e-4
106,33.02129441514796,0.003296841591665155,8.5211830065916e-4,2.3567264144289e-4,6.90320977989941e-4
107,33.016268601137526,0.003288647983482291,0.00360403260348198,0.00100005330604995,6.970576223405059e-4
108,32.999068364475576,0.0032406992707550387,0.00103811752805307,2.4032219052146e-4,6.88111685773582e-4
109,32.99460783534542,0.003213331005388556,0.00143881057961622,3.7111350770207e-4,6.845510394513238e-4
110,32.650035146641486,0.0031635263927567206,0.00235959858408694,6.7180858768931e-4,6.781366014712481e-4
111,32.48209453389035,0.00311829578237302,0.00409263194923295,0.00126859699225853,6.756467254851067e-4
112,32.46665101388497,0.003395341001517085,0.03192438353179933,0.00840491119678822,7.517900094149307e-4
113,32.452636065871744,0.003348349550122729,0.00139212158878204,1.9283833270618e-4,7.398278885284365e-4
114,32.40732444667717,0.0033259227091873094,9.9677810527379e-4,1.4820308111425e-4,7.338126335543927e-4
115,32.401219565879785,0.003300611911299643,0.00118239019289137,3.2169719182642e-4,7.315833570566082e-4
116,32.370016039768124,0.0032090943699924226,6.6201835965842e-4,1.9591979155475e-4,7.203256033213087e-4
117,32.366323609303095,0.0031853380958946406,0.00191518904052855,3.7297616554533e-4,7.177195087755332e-4
118,32.35765521418768,0.003164052175087931,0.00147271381116394,2.8267239842141e-4,7.126778899635887e-4
119,32.29192703182556,0.0031722909029155873,0.00365118727268522,3.4930250546967e-4,7.113297583326662e-4
120,32.26840660323508,0.0032255052915563633,0.00893231150374997,0.00265963031884681,7.318785077565256e-4
121,32.26202471152777,0.003051910927306175,0.00610416724932701,0.00142737008817833,6.974874678234655e-4
122,32.25816373579268,0.003050511449396594,0.00336378274363877,3.0361267511269e-4,6.955461754115047e-4
123,32.25087423433462,0.003023364988129851,0.00150219856131328,3.5805310970936e-4,6.880406337171621e-4
124,32.22030789130298,0.002896638043702385,0.00210133797453063,4.4207818011849e-4,6.672099767604216e-4
125,32.21341269553579,0.0029032853587959845,0.00385336516799129,4.0049776333084e-4,6.642630430551425e-4
126,32.20708150602715,0.002879791497341863,0.00125093866017378,1.8888264260463e-4,6.584226639570328e-4
127,32.194602090787065,0.0028328521725699872,6.8022595084299e-4,1.3934704881836e-4,6.42469550752781e-4
128,32.1840476871793,0.0028129708145302394,7.4068643135952e-4,1.8542446006058e-4,6.385520511481455e-4
129,32.168430911780916,0.0027935217366863115,0.00141686918550384,3.7732713220553e-4,6.333787173553066e-4
130,32.12958443157475,0.0027318821115702593,0.00105244649031358,1.5523513019923e-4,6.140777490733214e-4
131,32.12263582267905,0.0027294205796762755,0.00306060532851431,8.8419455167426e-4,6.1595471909975e-4
132,32.1204894414863,0.0026542449861965104,9.0714512808198e-4,1.7699550914153e-4,6.035569795979485e-4
133,32.104099768163735,0.002643736930709454,7.2060605727559e-4,1.9499604960035e-4,6.026059890171457e-4
134,32.093786572500534,0.002628965924311146,5.790439350648e-4,1.2212697421027e-4,5.996630089957447e-4
135,32.07109319881033,0.002620695290187342,6.0277678610839e-4,1.3777679621267e-4,5.985231254782573e-4
136,32.06965262365731,0.0026095442416733494,6.4773240847143e-4,1.6563067336323e-4,5.97952111731118e-4
137,32.05182874458347,0.002586147410291081,6.5745109594661e-4,1.1138110141002e-4,5.923921955596152e-4
138,32.051394911441854,0.0025819332639192213,9.7148082408291e-4,8.15427475492562e-5,5.910397563165078e-4
139,32.03539727383635,0.002566087272917935,8.0760322308e-4,2.128367799742e-4,5.883751429233586e-4
140,32.013183495203066,0.002551477036214576,9.2886647361393e-4,1.9898057564204e-4,5.845139343916687e-4
141,32.00410347091776,0.002549027703212944,0.00149821706273224,3.341845109433e-4,5.857231004267864e-4
142,31.992087155797176,0.0025426125499195653,0.00131536797313285,2.8753694289324e-4,5.826236029219331e-4
143,31.987343763182945,0.0025544047723508093,0.00308033607497697,6.3185054800728e-4,5.843531171486776e-4
144,31.97470959749105,0.0025472550715523565,9.4220365797718e-4,1.5738459100358e-4,5.831065403466536e-4
145,31.958220627084117,0.002538500170386483,0.00131098365766783,2.08050299235e-4,5.819413465931904e-4
146,31.95207494829027,0.002536972382100844,0.00144624103588253,2.6540045293915e-4,5.812355595943349e-4
147,31.947523843266268,0.0025073425974663673,0.00122477079050245,2.2415413015621e-4,5.692904234544327e-4
148,31.899953485390924,0.002507519369326324,0.00135488768988914,2.0990808490318e-4,5.692557754647862e-4
149,31.891015188295853,0.0024719322289718767,0.00174101328616824,5.1713525145792e-4,5.641861436663177e-4
150,31.885942596232887,0.0024743087300312873,0.00188974880384599,4.5488550520131e-4,5.644527589235042e-4
151,31.88209674538952,0.0024622556301185923,6.8793315164662e-4,1.3183497185614e-4,5.629052843985997e-4
152,31.875823047157812,0.002426073652328922,9.7075091888503e-4,1.9590047831763e-4,5.52050991468754e-4
153,31.86617678110803,0.002410423441012715,6.159074602956e-4,1.7732785662993e-4,5.476583590203152e-4
154,31.864027830601195,0.002395428332016314,7.1782031680749e-4,1.721741923216e-4,5.458672112814268e-4
155,31.86115205560542,0.0023673464972892213,0.00101004691066295,1.2853292858023e-4,5.38550627812638e-4
156,31.84555486469712,0.0023557389713012617,8.9785006660372e-4,2.3639206360382e-4,5.371867592131019e-4
157,31.842813939537685,0.0023490669154491075,9.500713746824e-4,1.501920222849e-4,5.343940803091512e-4
158,31.81824779171762,0.002334304094489859,4.2659248400912e-4,9.58753868969201e-5,5.295656725424353e-4
159,31.7651998010182,0.002330683833558477,9.6171815725688e-4,2.3646822673101e-4,5.29214129968763e-4
160,31.761968039114834,0.002330722403252489,0.00112175612989301,2.9033386445131e-4,5.297001225828157e-4
161,31.75355319084573,0.002326884818596104,0.00108712070081234,2.4383283028066e-4,5.293775616631393e-4
162,31.74506065424976,0.0023134752038737267,0.00121506582972376,3.072014941435e-4,5.280775319095965e-4
163,31.740999804096788,0.002319204931947119,0.00228561631450307,5.0331625213282e-4,5.306628541173138e-4
164,31.72217383427719,0.0023148557881281185,8.8337487199121e-4,2.8961420198985e-4,5.318715434456551e-4
165,31.718884720348225,0.0023144261182953805,0.00130724161150151,1.9262622479257e-4,5.316051605832296e-4
166,31.716468918975693,0.002292714179292892,4.4931405004625e-4,1.0680907331589e-4,5.260021758060734e-4
167,31.70709430408978,0.0022896408858935225,7.0358060279978e-4,1.3067787524543e-4,5.256439584479002e-4
168,31.70409415604316,0.00229860358856954,0.00354090935475698,6.296929880719e-4,5.243941680455193e-4
169,31.54323830040139,0.0023088177366332474,0.00199065535985093,1.8508030335943e-4,5.235113616240094e-4
170,31.523947017891544,0.002303210426297625,0.00395265163980064,9.9733043012907e-4,5.253822246909664e-4
171,31.511629976543283,0.0022893433494092234,0.00107123706166186,2.458357440563e-4,5.237518932154162e-4
172,31.49282967454312,0.002237792765306289,0.00131309773832338,2.6787467100785e-4,5.110718955604198e-4
173,31.48728475851364,0.002234411850079979,0.00110511544357865,2.8012319278809e-4,5.106345610284023e-4
174,31.466982760545648,0.0021852684369818676,6.1561554735509e-4,1.3236808962151e-4,4.996334251152764e-4
175,31.44655638799859,0.0021716605154372334,5.1488937088131e-4,1.1401832962158e-4,4.95402867843476e-4
176,31.441337892296417,0.0021726107586160213,8.3912796472312e-4,1.8310984597754e-4,4.95431308695765e-4
177,31.395556822151,0.0021472496171359573,0.00105935718378291,1.2665819595344e-4,4.8789501140345226e-4
178,31.367570350923973,0.0021696139659519048,0.00344960024471595,6.3805621641944e-4,4.922250228214861e-4
179,31.351007293563004,0.002171295924505066,0.00105770027511665,2.3195009096396e-4,4.932031322335465e-4
180,31.33029117680064,0.00219197657505607,0.00388427349570046,7.5257301766618e-4,4.963618687411886e-4
181,31.324244530499293,0.002176112425985914,0.00102789595173153,2.3399284241322e-4,4.942199553360843e-4
182,31.241602154301024,0.002187586740882654,0.0024439003997908,5.8485360352728e-4,4.98164553969265e-4
183,31.20899492807672,0.002198448711294346,0.00276246557342069,5.2327590293281e-4,4.994483272383754e-4
184,31.19991814580881,0.002149418685277742,6.1493066166073e-4,1.4865956038738e-4,4.828835539617861e-4
185,31.19726476191302,0.002131226060501858,7.5371556069442e-4,1.5305952073139e-4,4.820041865959517e-4
186,31.187984536529257,0.002110963957540322,0.00109833777889985,1.7407565457966e-4,4.7930840702636954e-4
187,31.166447663476863,0.0021062563365946284,0.00295648273403845,5.6299215280788e-4,4.7613018328308506e-4
188,31.163795396439927,0.002068106486692721,0.0011198544489276,1.7482968252238e-4,4.671872900446681e-4
189,31.151183770545213,0.0020671090664739562,7.9370506004991e-4,1.5278120084153e-4,4.6676030288242746e-4
190,31.142865025974288,0.0020659912521540434,9.8120256631105e-4,3.0023896822493e-4,4.6741942360210983e-4
191,31.12705865465209,0.0020498685545836384,0.00121997361233922,3.1794872659831e-4,4.629548522190419e-4
192,31.12271875983405,0.0020218255325280534,0.00122755083524406,2.3769544305852e-4,4.5624738515687586e-4
193,31.106402005972903,0.0019987203656786287,9.1314660621433e-4,1.608603500579e-4,4.530026463774918e-4
194,31.095372671733767,0.002018997965525748,0.00475837530682555,8.9661224687214e-4,4.5511712520059403e-4
195,31.09258312377603,0.0020172754046027773,9.7467289669901e-4,2.4403118343617e-4,4.5394391145835367e-4
196,31.088489951429302,0.001984963239696299,0.00143865617720577,3.3598428293716e-4,4.4333735710854074e-4
197,31.085941158699924,0.001969779973648454,0.00126326395906549,3.1903919679461e-4,4.3902165818318243e-4
198,31.070111735098457,0.001966832754355138,0.00166125059400921,1.1410845934753e-4,4.3681927534437146e-4
199,31.061144976485636,0.0019830855624373687,0.00468887018536811,0.00119833475680174,4.4028958039854234e-4
200,31.05844824506782,0.0019771656932277603,9.889443419605e-4,2.0887480377309e-4,4.3907822731601164e-4
201,31.056321019266836,0.0019714993374977652,3.9984612124745e-4,8.217169771668148e-5,4.378110100606167e-4
202,31.05118422018998,0.0019478991276208832,8.0326121367395e-4,1.9260901888587e-4,4.3255959780766356e-4
203,31.04879033786154,0.0019490997201562792,0.00139981918558682,2.4610899420084e-4,4.324445147340588e-4
204,31.04592984846805,0.001948044906234785,0.00111174596571327,2.321815382944e-4,4.321652699321744e-4
205,31.03066848910104,0.0019202226588357764,6.669038548582e-4,1.1172090111212e-4,4.2551320261859327e-4
206,31.027460069170523,0.0019324068463897337,0.00207053705605489,3.6606556826233e-4,4.268171318867877e-4
207,31.024662136249063,0.0019123301407933722,0.00159636204384583,4.2884816095484e-4,4.211050804358366e-4
208,31.01253122791497,0.0019142103562212716,0.00122613907084301,3.430020318436e-4,4.2213187884905805e-4
209,31.00365420779779,0.0019150389155297945,0.00152166651046852,3.9362361500243e-4,4.223569799220616e-4
210,30.984144618163725,0.001913164619869114,0.00217216901801887,2.690192687828e-4,4.183290867329965e-4
211,30.980363845927062,0.0018911417944862108,0.00189034941094263,3.6174546379156e-4,4.0926057144832686e-4
212,30.97731061413171,0.0015857565573812857,0.00138585982130681,4.052941845003e-4,3.292644013254476e-4
213,30.97124510071111,0.0015783214551149426,6.4861136214774e-4,1.5625518233318e-4,3.288985698217176e-4
214,30.96502359702283,0.0015761959845444664,7.8423104822619e-4,1.1929760830687e-4,3.286095150936438e-4
215,30.962088661547988,0.0015971896165197265,0.00328175339041735,6.0667041758583e-4,3.314592473512379e-4
216,30.961118777403385,0.0016031899405655045,0.00126205076423623,3.143908807659e-4,3.326439582433494e-4
217,30.907502350949787,0.0015911677523428038,7.1297021825848e-4,9.805613865888744e-5,3.2989475797448494e-4
218,30.891411524396045,0.001634286444956959,0.00578458307257946,0.00148428764501802,3.4191091044045107e-4
219,30.872483139639115,0.001611696494192019,0.00139219219619122,2.8250357247561e-4,3.4124292111051047e-4
220,30.868049480625295,0.0015314051631141377,9.0317839596184e-4,2.3386240946887e-4,3.16985242016731e-4
221,30.86362644460585,0.0014820749060120088,0.00117114153911411,2.0839413133077e-4,3.0479548244825546e-4
222,30.862879042782872,0.0014585045967134538,0.00100675181378328,1.860047299406e-4,3.0361940299653456e-4
223,30.857719850550108,0.0014512807188324865,7.7981077321654e-4,7.663671507134033e-5,3.0080523905015436e-4
224,30.854684886931185,0.0014396707884511116,9.4034493639314e-4,2.0750548536963e-4,2.9845951210266577e-4
225,30.852381749145987,0.0014080062063907698,6.8690696195711e-4,2.0275291266864e-4,2.964820635960437e-4
226,30.84662748174008,0.0014033752176093042,7.8783978202722e-4,1.4629237560221e-4,2.960561609260196e-4
227,30.827472974305444,0.001403362736533445,6.7897784325706e-4,1.3510880099262e-4,2.9601377844776217e-4
228,30.819164785879867,0.001411566707023039,0.00156108348031894,2.5352863090755e-4,2.9669482015623184e-4
229,30.80152688888709,0.0014119270649355896,0.00145290497675889,5.2131654742546e-4,2.9813471430843117e-4
230,30.784349532682725,0.001413606744469919,0.00122041444374653,1.7128501419054e-4,2.9829521314834426e-4
231,30.773165619382745,0.0014010620750054981,0.00180613838207222,3.1664866115874e-4,2.9261975424318905e-4
232,30.765873983048344,0.0014087224328351196,0.00167318091104412,4.5393164947318e-4,2.9538911564650557e-4
233,30.762867082815163,0.001417341505303116,0.00158251330407524,4.0817757113689e-4,2.9752093086187094e-4
234,30.760091367399564,0.0014166444944797494,5.0934285272814e-4,9.60148328968893e-5,2.9725980944873717e-4
235,30.74414721156211,0.001416307189725106,5.6904631064405e-4,1.0146325222098e-4,2.9689667400882027e-4
236,30.740270457735,0.0014223750420154862,0.00125451763750944,3.5213056298097e-4,2.9876167290499765e-4
237,30.73212870411748,0.0014215044578693512,5.7039268133313e-4,1.1441827144509e-4,2.9879204460534837e-4
238,30.730829688507555,0.0014281345109837375,0.00163448613552153,3.4135932031476e-4,3.013902103330034e-4
239,30.72970847522143,0.0014244634837636148,4.4050050106774e-4,8.502774373604734e-5,3.0011211997062187e-4
240,30.72831554557649,0.0014197503563031645,4.5755372756889e-4,1.0314463234383e-4,2.9915376053763973e-4
241,30.721246004568307,0.0014094617203895589,4.6935347137168e-4,1.1705994274051e-4,2.9698251485561186e-4
242,30.72016714837898,0.0014010537236983354,4.7456830401049e-4,9.9592654787572e-5,2.951030719745552e-4
243,30.7180333461207,0.0013818633550078093,0.00116129920592436,1.801684223146e-4,2.9058625071762837e-4
244,30.701582537577487,0.0013814336591989327,8.9923407708953e-4,1.7937000557688e-4,2.908061048633614e-4
245,30.70109226806161,0.0013728008189835303,4.4769963612759e-4,7.144585286287634e-5,2.8944006039964017e-4
246,30.697468240057628,0.001363875251324297,5.5368426995919e-4,7.402349076882241e-5,2.8752629077793686e-4
247,30.69493644237565,0.0013575060711987802,5.8785277795078e-4,1.5683012895361e-4,2.8685305076591084e-4
248,30.686424656120504,0.0013501526382446848,6.195443944796e-4,1.5657494929692e-4,2.8631971940984826e-4
249,30.670896869962725,0.0013425523537892103,9.8098484062078e-4,1.461153998719e-4,2.8260952089398806e-4
250,30.670382494891783,0.001334476988691881,0.00108221229411306,2.0449297320995e-4,2.801055955740745e-4
251,30.61235014861155,0.00133110965808057,3.5120009051554e-4,6.127906526705738e-5,2.7940003650818364e-4
252,30.60545687448323,0.0013288916451439578,7.4894962522379e-4,2.1899440410262e-4,2.7963097576603357e-4
253,30.602291769845813,0.0013335409271652862,0.00108083566242846,2.5477710591407e-4,2.8040546825887494e-4
254,30.581275813063556,0.0013310295649789348,4.6668409817234e-4,1.0019164072003e-4,2.796856427428592e-4
255,30.578822481573013,0.0013459212762786305,0.00249921804063252,5.7743577861756e-4,2.8417467124323254e-4
256,30.57659005031094,0.0013420791989610303,5.1364233484371e-4,1.3441574873612e-4,2.8315490809455553e-4
257,30.57078306811186,0.0013392696022342873,6.6911170200809e-4,1.6364341564154e-4,2.8328942202812197e-4
258,30.561728853455193,0.0013740154257862003,0.00390117483920042,0.00117580279792356,2.9408869613838833e-4
259,30.560540114547848,0.0013736057955487844,9.207551335153e-4,1.702558262102e-4,2.9342657213318025e-4
260,30.5556449035212,0.0013661338309463224,3.745596696468e-4,7.854657333345724e-5,2.9130869922200175e-4
261,30.55282212421612,0.0013618576582032566,6.5950342650576e-4,1.514116208514e-4,2.9038448712770913e-4
262,30.547805700417705,0.0013566935556264244,6.9865557204054e-4,1.3571735737011e-4,2.8866964575997525e-4
263,30.544699942792043,0.001336792787416766,2.9553949353723e-4,5.3572248216027825e-5,2.8417220572080727e-4
264,30.540395154557423,0.0013349287229733116,6.9696842764577e-4,9.265848501522608e-5,2.8220264855106106e-4
265,30.53987609848955,0.0013310163762734486,9.1600694151521e-4,1.1720339546292e-4,2.814484202577646e-4
266,30.50479101281436,0.001332266142203623,5.742906430637e-4,1.959486812437e-4,2.8233981633704266e-4
267,30.49635993273589,0.0013601975946228829,0.00349672584472575,8.3885289031364e-4,2.894215664877248e-4
268,30.48458838411316,0.0013424935430614911,0.00177050419861782,2.7939970039444e-4,2.8591863361095013e-4
269,30.477565206560296,0.001347160351371692,0.002457336190871,5.0081739073309e-4,2.8907600448468675e-4
270,30.465364691250286,0.0013136793283605697,6.0454933868843e-4,1.7878814468605e-4,2.8089058163025655e-4
271,30.436946181167016,0.0013111310756614397,8.1641179174884e-4,1.776839977778e-4,2.8020906416747153e-4
272,30.40848356884213,0.0013061104664265923,8.1103681483864e-4,1.318181561814e-4,2.7884849901920703e-4
273,30.40314211220997,0.0013013520407753059,6.2927287845002e-4,1.8476760350953e-4,2.7789494312642146e-4
274,30.394783720376292,0.0013021100566858355,6.9141713840806e-4,1.2660478618562e-4,2.7783731009206256e-4
275,30.392758853756,0.0013032981103006979,6.3369473236754e-4,1.68367048691e-4,2.7838079728275674e-4
276,30.360223018600347,0.001302496704392332,7.5898737388652e-4,1.8127267379845e-4,2.7836242556096585e-4
277,30.35347107393649,0.0013044171412352138,0.00125140086807111,2.9548889637719e-4,2.800507325652033e-4
278,30.349991890454273,0.0012785623370127203,8.6411982246658e-4,1.0197156627806e-4,2.7468988606378956e-4
279,30.34604353278448,0.0012738506733971963,5.8653391356425e-4,1.0491072184676e-4,2.7341949237261756e-4
280,30.33761574273676,0.0012389157618917935,3.907823451602e-4,1.1426236498362e-4,2.6703638584579196e-4
281,30.334574085672493,0.0012431086592954222,0.0014471856920944,2.4336082645471e-4,2.671300656862068e-4
282,30.33319537215629,0.0012260969080609967,7.4272527634825e-4,1.8354876815813e-4,0.00026311701733251536
283,30.32990296404555,0.0012044645334605346,5.9922811337446e-4,1.7283154847148e-4,2.5961257378790206e-4
284,30.32603788624169,0.0012090117584090724,0.00106965315651452,2.4226496352132e-4,2.6054862781924146e-4
285,30.32151636853325,0.001219791881441853,0.00183172786397247,4.7028037449806e-4,2.6372083635690816e-4
286,30.31978071067133,0.0012191628424428782,0.00103543387900237,2.4574839861815e-4,2.6443756379729305e-4
287,30.316474777313346,0.001194814708715344,5.2166936128505e-4,1.419884661106e-4,2.6022752693032026e-4
288,30.312167890339083,0.0011880508024481227,4.4346382220547e-4,9.909675289491932e-5,2.5947019763404567e-4
289,30.307163158941464,0.0011854893168729813,5.3755650253575e-4,1.0156130844249e-4,2.5895799871005523e-4
290,30.304826217447463,0.0012000967366632774,0.00244194454534067,3.3609054930024e-4,2.5931651452080833e-4
291,30.295681827663667,0.0011952822435138972,7.3852429740121e-4,1.3942720042382e-4,2.5753129925906346e-4
292,30.292739457029725,0.0011996789061837208,0.00166721710222641,1.0347749832956e-4,2.561891198117739e-4
293,30.288174562529584,0.0012076676585164579,0.00171202183948805,4.8876570770905e-4,2.5946817338828534e-4
294,30.28741533273701,0.0011627194405126428,2.6355350644403e-4,6.677404414939141e-5,2.511697913610579e-4
295,30.28655246357045,0.0011561896790112515,3.2169674655988e-4,9.904449512451124e-5,2.497199244779413e-4
296,30.276513129628817,0.0011447624599533763,2.9593427141826e-4,5.3273830876993065e-5,2.468928199573396e-4
297,30.275414233669657,0.0011424881388383537,0.00103583184756323,3.3668158189462e-4,2.470692438083397e-4
298,30.254706627654,0.0011295688156322662,3.6931827340045e-4,1.1236344993938e-4,2.470517937142582e-4
299,30.249658440269418,0.0010905064433177427,7.8263295391576e-4,1.6224447297669e-4,2.3669089087600772e-4
300,30.245287738021936,0.0010880299393430343,7.4129394448965e-4,1.9896011606836e-4,2.365917439989604e-4
301,30.243711314088664,0.0011018977856059025,0.00178663074753427,7.754390118047791e-5,2.3654546603359836e-4
302,30.236444185310596,0.0011025039212478065,8.6387477786435e-4,2.8834003375391e-4,2.3750277618227877e-4
303,30.223276341599192,0.0010935584353010054,5.0527059090672e-4,1.3915788271039e-4,2.3643326506737428e-4
304,30.216063318697095,0.0010885075119805554,6.0665363366828e-4,1.9499332608982e-4,2.3606138294532847e-4
305,30.207788218117415,0.0010959770275966137,0.00141385541646403,3.3577752364097e-4,2.3830194917061698e-4
306,30.19692043024979,0.0010883523497892415,0.00130806927531767,2.9222846434693e-4,2.3756357813146297e-4
307,30.169612794702175,0.0010781096396582682,5.720910307485e-4,9.73523055227788e-5,2.3424861957714236e-4
308,30.160681402295825,0.0010759144545027226,0.00100662055528844,2.4879862085821e-4,2.3330658546728847e-4
309,30.157722438813085,0.0010814894292627763,0.00207916398647388,2.9435195358018e-4,2.3231386885306596e-4
310,30.153845637303117,0.001073029561486088,0.00132618224035004,1.3706793368917e-4,2.3099435550212965e-4
311,30.14852848808257,0.0010715088591011822,0.00173827917245207,2.7321320969189e-4,2.3010903296113294e-4
312,30.14289237513283,0.0010630293910420098,5.3791301538957e-4,1.008136520184e-4,2.2706422763631395e-4
313,30.141610993435815,0.001063611484080085,7.0682066595524e-4,2.1743897860457e-4,2.2767606559902784e-4
314,30.13837479288864,0.0010617911327504862,6.0219591526632e-4,1.0594359806526e-4,2.2754252549661176e-4
315,30.137184720252456,0.0010334897154333008,4.5161165869881e-4,8.160351632721553e-5,2.222918564840256e-4
316,30.13565918222117,0.0010243860931992833,3.5168854083447e-4,6.499992973131431e-5,2.1979794697367974e-4
317,30.133195182341137,0.0010226122685640414,5.355877547343e-4,7.816016767266155e-5,2.195989872638175e-4
318,30.1290408258378,9.79066421996929e-4,0.00142999841586821,2.7889237785838e-4,2.075450345922211e-4
319,30.12672055307374,9.708513353032501e-4,5.7068352682334e-4,1.2019222534468e-4,2.059219211209118e-4
320,30.125168647868172,9.68003512473811e-4,6.1839611301794e-4,7.59368339082386e-5,2.0434266536530548e-4
321,30.123387373897003,9.660167053513277e-4,9.7246082686577e-4,1.4817254281282e-4,2.03740449480126e-4
322,30.113466857234265,9.668659749097892e-4,0.00109167876962943,1.7319801393513e-4,2.036123823200713e-4
323,30.110601228647443,9.662673624629003e-4,7.1994952852765e-4,1.3244713684651e-4,2.0417048653782296e-4
324,30.107681419194655,9.61391081555339e-4,4.5271684563701e-4,8.80740417486276e-5,2.0297617210161294e-4
325,30.103007001131864,9.601158974194215e-4,5.5938854836536e-4,1.2417887438705e-4,2.0219043171879706e-4
326,30.10263596059751,9.559778678917561e-4,3.7403682926068e-4,5.697504695168684e-5,2.012972584322918e-4
327,30.10082739825837,9.529925559991587e-4,3.8044665399732e-4,7.144101745526749e-5,2.006605805969183e-4
328,30.099573355919436,9.411505947956745e-4,3.7688735997052e-4,4.741443153542577e-5,1.9859943860319704e-4
329,30.068850149487815,9.318687154856604e-4,5.2471704575748e-4,1.6273583172135e-4,1.9501363144615595e-4
330,30.06657166050409,9.409181762115516e-4,0.00212536051633565,5.0604039591974e-4,1.9836118526344795e-4
331,30.05796445963415,9.317296437984071e-4,8.8728514075777e-4,2.8249879121666e-4,1.9801968656402716e-4
332,30.054344454755224,9.396352801834126e-4,0.00246374454954467,5.5669419897982e-4,1.9904731205909354e-4
333,30.051422552376152,9.317379351700344e-4,7.9277880273742e-4,1.994592515773e-4,1.9696012886349766e-4
334,30.03089844328335,9.307614163203373e-4,4.1169096775843e-4,8.8289359330766e-5,1.9688287412783642e-4
335,30.023317503204332,9.309717608861581e-4,5.9008076722613e-4,1.3972596451363e-4,1.9726550125076292e-4
336,30.006739875260813,9.247676131642489e-4,6.3410286531852e-4,2.3380507142053e-4,1.9608224633515853e-4
337,30.000211781617203,9.304479354553076e-4,0.001138424910439,1.4927900319119e-4,1.9643085365261953e-4
338,29.99717237868772,9.20884987184596e-4,6.7819130845037e-4,1.5807484930145e-4,1.945980089424864e-4
339,29.994384524069492,9.238431395209704e-4,7.3631573470518e-4,1.7279608207125e-4,1.9547569232583844e-4
340,29.992033215385103,9.257329763972459e-4,6.4653741519644e-4,1.1751579541749e-4,1.9561940395657504e-4
341,29.987964120957127,9.397511959495104e-4,0.00187117542659813,3.3809307662262e-4,1.9782973529539614e-4
342,29.986645588738163,9.423897144324205e-4,7.384201523015e-4,1.1145471019563e-4,1.979483558494767e-4
343,29.982155481955143,9.426772622697195e-4,0.00119005398965425,2.634248301919e-4,1.9878091992824972e-4
344,29.975574038971395,9.420352737076995e-4,8.3503522088754e-4,1.7757898954869e-4,1.9876300976796781e-4
345,29.967058922913186,9.421310472446594e-4,4.5727698982358e-4,1.0155327653083e-4,1.9906408400464736e-4
346,29.96040124758583,9.567245949061817e-4,0.00201303903611142,4.3741441413353e-4,2.0269799323829443e-4
347,29.959128449254955,9.591515423938421e-4,8.3054752671682e-4,1.0885066496483e-4,2.0221819859840665e-4
348,29.957370150763015,9.716067264752675e-4,0.00186506280262214,2.5234535524907e-4,2.0317590265792813e-4
349,29.95165372600509,9.655167574357941e-4,3.7198793667344e-4,7.471903667599154e-5,2.0246193902596904e-4
350,29.949740314623007,9.68273339222276e-4,0.00135787047276125,1.8486735543218e-4,2.0226568284819135e-4
351,29.947300398112432,9.719878141007098e-4,7.2264757835892e-4,1.829435884283e-4,2.0348232807980378e-4
352,29.945652805357415,9.743228755234583e-4,9.8245576749864e-4,1.8473871755374e-4,2.0313977121431498e-4
353,29.943336955833026,9.695988385771245e-4,6.0843196779508e-4,9.705492330154502e-5,2.0156254938818972e-4
354,29.94219255851972,9.698181657016252e-4,4.8861681062241e-4,1.2064511166142e-4,2.0176708409760363e-4
355,29.94040156857554,9.490512239475554e-4,4.2252386522554e-4,1.1687949418644e-4,1.9716152125329243e-4
356,29.9392825899798,9.47079775828513e-4,3.1649752293947e-4,6.264716032297707e-5,1.96443835369161e-4
357,29.93392075519406,9.460141005261304e-4,5.6254417176983e-4,1.2092410721105e-4,1.960166422848561e-4
358,29.92678765394379,9.158249898986865e-4,8.8226377645603e-4,1.6504238020614e-4,1.859090381076819e-4
359,29.92518907441038,9.157282093186799e-4,9.1107707551464e-4,1.9642460037199e-4,1.861707258492998e-4
360,29.922091810692372,9.165092724455046e-4,4.5266598232927e-4,7.967419787347283e-5,1.8618200209469997e-4
361,29.920296144910463,9.122558373486088e-4,2.3415991681618e-4,4.6098040799039126e-5,1.8512886629417635e-4
362,29.909396628781913,9.152840934820313e-4,0.00100148118538279,9.12787929539649e-5,1.846844806500149e-4
363,29.9071468678766,9.246186722788e-4,0.0012289973732141,2.6308619421856e-4,1.867796201100402e-4
364,29.902646185500615,9.200269938906954e-4,2.3780058883531e-4,4.0163726974041087e-5,1.8625467252962838e-4
365,29.901537609142704,9.177577914322865e-4,6.8908669567432e-4,1.5410840786402e-4,1.8662372265363937e-4
366,29.895267945093075,9.200941898786533e-4,8.0793048770038e-4,1.4092603208437e-4,1.8607349616204608e-4
367,29.89014353923285,9.026761106396822e-4,0.00175491792082865,4.1097068731207e-4,1.8179467413203038e-4
368,29.885535156683577,8.888982511270879e-4,3.9271824735838e-4,6.905695875720324e-5,1.79691246715658e-4
369,29.882286064952144,8.694796885574865e-4,5.1547993391085e-4,9.730486145247144e-5,1.756561214228518e-4
370,29.881358448922708,8.797457116271874e-4,0.00163115164565853,3.2938553088038e-4,1.771620952847951e-4
371,29.872554662546506,8.75122776562862e-4,3.541182853163e-4,7.987760597534318e-5,1.7618403136677056e-4
372,29.865574067922054,8.714142346613792e-4,4.4018262469036e-4,1.2412719007669e-4,1.7610712170572346e-4
373,29.862107199124083,8.828529913816985e-4,0.00177314855048195,2.9708744162288e-4,1.7723032008685696e-4
374,29.856166606045775,8.798390832420502e-4,3.9002632444323e-4,9.008408232807884e-5,1.7686511304828155e-4
375,29.846593001043672,8.915236143711813e-4,0.00180214784528065,2.6816934569145e-4,1.7786313601828605e-4
376,29.83750772965383,9.103663617592487e-4,0.00264326211269326,6.2975293863237e-4,1.8234793866662524e-4
377,29.835275767912215,9.104428968384101e-4,0.00125905437598725,2.511452226175e-4,1.8190450192902833e-4
378,29.81377035392342,9.077526628657389e-4,5.9509642519946e-4,7.183368723208545e-5,1.8160312313856859e-4
379,29.813262575760795,9.209072119053728e-4,0.00190198881752764,2.528987972025e-4,1.83083003892126e-4
380,29.81263892778138,9.219552817863642e-4,4.9558933325934e-4,5.4223636219736005e-5,1.8248261660448715e-4
381,29.811819770325023,9.140205011649467e-4,6.5370762995264e-4,1.8499251848102e-4,1.8189893352475026e-4
382,29.80367494008132,9.130313377371886e-4,6.4380893357245e-4,9.768476806462137e-5,1.8104029352381516e-4
383,29.799109998908527,9.121206635576711e-4,5.0816069542272e-4,1.0790359639716e-4,1.8039101400307196e-4
384,29.79060517000877,9.119747809266505e-4,0.00105506489341244,1.8546380228999e-4,1.7982300239075867e-4
385,29.7892765153468,9.04448407723357e-4,0.00107909054364313,1.9446142377811e-4,1.7706481288355915e-4
386,29.784171240543827,8.997061389682927e-4,5.6120700349594e-4,1.4091332929213e-4,1.7601646219029898e-4
387,29.77458341166621,9.002992739067546e-4,5.8098285513124e-4,1.4693160175621e-4,1.7606589354675508e-4
388,29.76982662494327,9.015254856136675e-4,5.6608499289676e-4,8.901122038865895e-5,1.7596503822169245e-4
389,29.76762527028986,9.06977554337443e-4,0.0010827633749133,1.9735498144151e-4,1.7692297495168266e-4
390,29.754529268388364,8.909516931250078e-4,8.3935842409715e-4,1.7444082201637e-4,1.7530647767884395e-4
391,29.749317872723893,8.928248587706549e-4,9.2584086196592e-4,2.009278775123e-4,1.7592148444972876e-4
392,29.743919575677193,8.825735385196965e-4,6.4208507713057e-4,1.228359482111e-4,1.7611506894854416e-4
393,29.717685205033263,9.039602024435518e-4,0.00385068823187358,8.0533183385585e-4,1.7928073021001217e-4
394,29.715650985670415,9.24053227101152e-4,0.00227285597220405,1.6289691199596e-4,1.8024195888847785e-4
395,29.65419650180141,9.28404647224456e-4,7.5683875889028e-4,1.9745600571029e-4,1.8122607399433563e-4
396,29.649195154320623,9.329938420025875e-4,7.5485374923141e-4,1.5179745464025e-4,1.822113102319682e-4
397,29.647597602587503,9.293726638519285e-4,6.7371403249733e-4,1.5153947859291e-4,1.803598891989511e-4
398,29.64537789279169,9.31246196339029e-4,5.566715221105e-4,1.6508711176682e-4,1.808871258172255e-4
399,29.64450685286022,9.286173229636609e-4,5.1974561637895e-4,1.0395499316018e-4,1.803042310190604e-4
400,29.63660263046507,9.246435320047459e-4,3.4391484859814e-4,4.597037719020468e-5,1.7877433363027885e-4
401,29.629341371057382,9.450941835029173e-4,0.00383169589735142,3.5772911520344e-4,1.8157618577050846e-4
402,29.62853391761073,9.464294623210833e-4,9.9740265968094e-4,2.3021777626033e-4,1.8099496319557267e-4
403,29.62568873756615,9.588429971569554e-4,0.00174662407449394,4.0454397179202e-4,1.8364882408638896e-4
404,29.624888880663775,9.609707670120885e-4,8.1943061918159e-4,7.617539502208165e-5,1.824606447757116e-4
405,29.62025460036603,9.526093086770559e-4,5.7770958296077e-4,1.5585753282846e-4,1.806614448675865e-4
406,29.614357485009457,9.446078590664693e-4,5.0792431425901e-4,1.1480491840323e-4,1.7888720940814948e-4
407,29.601925640432786,9.521961800437384e-4,0.00133092312847541,2.6697174377569e-4,1.805834037906786e-4
408,29.58383511591648,9.52830557239301e-4,0.0010700582748447,1.3553460297425e-4,1.7945076361183901e-4
409,29.57430772819164,9.682264225006182e-4,0.0036187505126056,8.6175851384948e-4,1.85124829214532e-4
410,29.57132911061199,9.742967755265772e-4,0.00193321754294594,3.5419904292141e-4,1.872961403068544e-4
411,29.569267166116376,9.76586448489228e-4,0.00196724646871715,5.141637181882e-4,1.897056453918175e-4
412,29.564055068015605,9.855621999133044e-4,0.0014354881577972,3.1963684110146e-4,1.918938772826481e-4
413,29.54719018674897,9.826784131811354e-4,4.1844199273835e-4,1.2152112740101e-4,1.909346987706125e-4
414,29.527803950898196,9.892548143868318e-4,0.00125983603583595,2.2698356554633e-4,1.921450984454232e-4
415,29.525522816058334,9.957184165472407e-4,0.00109797187473972,2.7806108934393e-4,1.9410967417559033e-4
416,29.521381102782843,9.988233472921595e-4,6.6218161532634e-4,1.0755704600929e-4,1.945352453383701e-4
417,29.516452804340098,9.999590026199133e-4,6.4915328750969e-4,1.7478418544994e-4,1.9550148551614288e-4
418,29.515252472206463,9.94194724298459e-4,8.5357058372276e-4,2.1374107087569e-4,1.94849972446316e-4
419,29.51434400196696,9.931976357145488e-4,4.7097466843234e-4,1.4711835154941e-4,1.951192337083633e-4
420,29.513876668741293,9.893960764450589e-4,2.3824018606894e-4,6.277739644574429e-5,1.9498763933373836e-4
421,29.51199548784465,9.840988635575532e-4,4.4273953811521e-4,7.985924577318676e-5,1.94304506363342e-4
422,29.51010362235244,9.83506998612125e-4,0.0010324922750866,9.841923805395996e-5,1.9355671860453032e-4
423,29.505888587491512,9.853480449433071e-4,9.0405416164586e-4,1.6262243459423e-4,1.938584715820075e-4
424,29.504190069534708,9.841249540947978e-4,3.3040776078608e-4,8.482056639544794e-5,1.9382593682847572e-4
425,29.499945537673575,9.818827883116494e-4,3.3517197005052e-4,8.057139582565777e-5,1.933898620428618e-4
426,29.49855330797447,9.816873624310018e-4,3.5449424119592e-4,7.961432475729668e-5,1.936162548209179e-4
427,29.49246617502961,9.87457942217086e-4,9.5750463260573e-4,2.0523418589838e-4,1.94954186505349e-4
428,29.4741695699139,9.949942680140622e-4,0.00113051993966816,2.0235302642135e-4,1.9650357245420825e-4
429,29.466576474102155,0.0010050122432911967,0.00152651457347091,1.6697412702601e-4,1.9654595540725484e-4
430,29.46283701541062,0.0010475896080405348,0.00638309699126948,0.00136620417169008,2.0514759316495824e-4
431,29.460503808085527,0.0010503414228762767,0.00116246662433196,2.4738762997989e-4,2.0479648155259056e-4
432,29.45091094999923,0.0010369060059370705,0.00112020285562405,2.8485477365833e-4,2.0207808729937567e-4
433,29.43991793846764,0.0010666803315056775,0.00377021135959811,8.5304769719358e-4,2.0861397175553847e-4
434,29.437770114055283,0.0010717143171325458,9.1508953044525e-4,2.2520703519856e-4,2.099831485142164e-4
435,29.436278058381,0.0010700958450347536,4.2823355744693e-4,9.726599478502436e-5,2.0955854881693034e-4
436,29.435737446187673,0.001068460712523291,4.7058961417225e-4,7.522203395440947e-5,2.0797271844226914e-4
437,29.432652118779192,0.0010605603473061022,3.4838838872012e-4,5.9520301798539155e-5,2.0707513142834263e-4
438,29.43187034809676,0.0010585854437798541,4.8070095582557e-4,9.436448275155068e-5,2.0643802776284362e-4
439,29.430497901248504,0.0010546625686118306,3.4402821790283e-4,7.05727139156311e-5,2.0541579408128746e-4
440,29.429616572688584,0.001052710477986147,4.5132835262807e-4,1.0911511285126e-4,2.0533178725562514e-4
441,29.427827672710063,0.001037869003660547,3.8702799403812e-4,7.898329560844531e-5,2.027406894454834e-4
442,29.42664823080183,0.0010409875912798798,0.00105027891423479,2.599063462559e-4,2.042252058060861e-4
443,29.42327620193146,0.0010375306677040158,8.4436163206785e-4,1.7085656227598e-4,2.032995231269269e-4
444,29.403208219779813,0.001033795157428712,4.6148419335717e-4,9.28540720016184e-5,2.0245227395145618e-4
445,29.401422003141455,0.0010506425895241895,0.00214202019937132,5.1550558436164e-4,2.065917970297643e-4
446,29.399044949263427,0.0010354459987582966,4.9337995952214e-4,1.3358067978797e-4,2.035534596863087e-4
447,29.397068902913983,0.0010331643099873236,6.0237864961952e-4,1.0104827379919e-4,2.0347543577465228e-4
448,29.39600283084247,0.0010207406609893262,6.226979028224e-4,1.4929131248223e-4,2.024448953469839e-4
449,29.394669433203603,0.0010229069972754689,5.8862156528769e-4,1.1506964887048e-4,2.0284840146892876e-4
450,29.37765955356401,0.001013218043086071,3.8897505382147e-4,1.2460526514436e-4,2.0224578056605058e-4
451,29.311831545203756,0.0010198457341106795,0.00138541668081978,2.9381904464618e-4,2.0335453512822937e-4
452,29.30787341223405,0.0010177224438242198,7.7012673885266e-4,1.944056783567e-4,2.0345120473625898e-4
453,29.303740650439888,0.0010269242852256639,0.00152861610793948,3.5519864785206e-4,2.0603264198176412e-4
454,29.30058140647965,0.001029780990114638,7.7428729951982e-4,1.1146841696842e-4,2.059408750348341e-4
455,29.298839335830912,0.0010377675984622825,0.00122118469999001,2.8419436021517e-4,2.0761402369512142e-4
456,29.2984313055344,0.0010420509032800249,7.4482800471369e-4,9.564854200245118e-5,2.0794403751191615e-4
457,29.28984056951007,0.001040938057443742,4.5125958814154e-4,1.019274162983e-4,2.0775407060278866e-4
458,29.27819190297086,0.001048075717275187,0.00159602975960054,3.3378987599426e-4,2.0944154556066984e-4
459,29.27348426511791,0.0010544969291166305,0.00155319825965898,3.9950764601173e-4,2.1147237601706727e-4
460,29.270547813797243,0.001056518997489431,6.5487281960933e-4,1.6048802840977e-4,2.1228051432243023e-4
461,29.268214674137607,0.0010650862943250988,0.00109088960038296,1.5728682379399e-4,2.1339240215237975e-4
462,29.263501456953605,0.001061367640754679,6.2961582834082e-4,1.0916411791691e-4,2.1357125540200919e-4
463,29.26016468256798,0.001057862337264216,8.784670241678e-4,2.1047482818118e-4,2.130451417416354e-4
464,29.257437711309382,0.0011164839603519919,0.00609996289761289,9.695083060119e-4,2.22338587532014e-4
465,29.25564196344549,0.001115267996304447,5.6749029091983e-4,1.2202847132949e-4,2.2201778816666868e-4
466,29.247414603747806,0.0011103388940433634,3.1502026159202e-4,7.05471049789936e-5,2.213139988956149e-4
467,29.24564180311394,0.0011096468844872533,0.00168571696521764,4.3926416874752e-4,2.215969337099694e-4
468,29.2445060518047,0.0011086981781269984,2.9784761133289e-4,8.015810224135419e-5,2.217079451448109e-4
469,29.242341518634557,0.0011094906876750767,5.9473088871868e-4,1.2732883320331e-4,2.2200818486231932e-4
470,29.24107001718521,0.0011038603687687195,0.0010681197550228,2.1100134786407e-4,2.208243430321562e-4
471,29.23954785119307,0.001104244980756501,3.9257948409446e-4,7.927449840098898e-5,2.2081831195641267e-4
472,29.238574654803564,0.0011035362974405147,3.6931429309174e-4,8.339772672718065e-5,2.2041101732291757e-4
473,29.23719652362089,0.0010902185646758976,4.4137527402024e-4,6.491478654014958e-5,2.1808929077209028e-4
474,29.236572111658013,0.0010909303709009117,4.6120694694463e-4,6.962477213249237e-5,2.178846976701344e-4
475,29.235446237205142,0.001078993030937593,6.0841384894879e-4,1.4437018752825e-4,2.1664670608850242e-4
476,29.234222174393626,0.0010641766962924183,0.00116162864817577,2.6487140464111e-4,2.129978907485898e-4
477,29.23104790183236,0.001061326737308281,9.7405847757355e-4,2.5453697606862e-4,2.1303180828310101e-4
478,29.230013405725707,0.001064714314878451,9.3385418221645e-4,2.4260802618872e-4,2.1473955167266735e-4
479,29.22857994711869,0.00104956642283406,3.8719961308852e-4,9.619626230162358e-5,2.131725263236586e-4
480,29.21913419981032,0.0010482401965722845,3.6296670708179e-4,6.999393752789654e-5,2.1333022933674018e-4
481,29.217232307258932,0.001049537729974544,7.8346097017861e-4,1.8628587111116e-4,2.1334316286304158e-4
482,29.21661886561354,0.0010460784165781845,2.978775939365e-4,6.898950010224949e-5,2.1305621018341789e-4
483,29.205702915357776,0.0010491852728820757,8.1884632581182e-4,2.1701850820341e-4,2.1414735930148037e-4
484,29.202841802291328,0.00104817065120235,9.5360272543989e-4,1.4273297780141e-4,2.137200510565946e-4
485,29.20132838659618,0.0010444125195243495,7.0327737584307e-4,1.7775859448712e-4,2.135530227636847e-4
486,29.20047479237646,0.001044657255296923,5.8568058075329e-4,9.0735087619486e-5,2.1305124034695823e-4
487,29.19727009479231,0.0010444966791541355,5.6492524085249e-4,2.1050662133065e-4,2.1368699054270262e-4
488,29.19586290674208,0.0010427000382711136,3.8642090459457e-4,7.994328623303874e-5,2.1359631120114643e-4
489,29.194494287078825,0.0010373541471508658,5.4817426288852e-4,1.7977942413184e-4,2.1342055562804973e-4
490,29.19311675210392,0.0010383840616764726,9.4234987665782e-4,3.0033609197694e-4,2.1467950832765542e-4
491,29.192781874063556,0.001034515961865131,5.3903088083177e-4,1.2091526702677e-4,2.1387938222280014e-4
492,29.192213110486847,0.0010304473823977956,2.3522713039703e-4,5.1903881910578935e-5,2.1317006155979493e-4
493,29.17369194757265,9.989290024693624e-4,6.9885023903026e-4,2.0823840862188e-4,2.0719912730745522e-4
494,29.17141949242936,9.840975644267288e-4,7.8971216794069e-4,2.7457830076549e-4,2.0831594119515053e-4
495,29.16880720973428,9.821266659431275e-4,5.5974891053015e-4,1.2768758854868e-4,2.0761825702353442e-4
496,29.16623854221334,9.774793537124012e-4,2.9012252615879e-4,5.620866712088791e-5,2.066623691483408e-4
497,29.164191819904687,9.813353860188311e-4,0.00105931726314031,2.0039378776446e-4,2.071509122400563e-4
498,29.160557197027963,9.871142761278496e-4,0.00113456053301234,2.1512900089572e-4,2.076513311313453e-4
499,29.143113868169326,9.914071978987691e-4,9.4903779347092e-4,2.1456722986654e-4,2.087574534984089e-4
500,29.138474010564792,0.0010001321162235177,0.00121640668107299,3.3011800088106e-4,2.1159892973531745e-4
501,29.13676933956605,9.86694045057383e-4,0.00248788878073795,7.4097742571889e-4,2.1543141284047196e-4
502,29.133375403967563,9.81672070421761e-4,4.9520519611873e-4,1.3613063432763e-4,2.1449054142114497e-4
503,29.130816966108632,9.72962852354418e-4,8.7570226775965e-4,1.3560197873685e-4,2.1180112149059326e-4
504,29.129508827562553,9.811354363633603e-4,0.00163668902007582,3.9786988508117e-4,2.1501806639118414e-4
505,29.12879397433875,9.794122962912036e-4,4.053955757451e-4,9.170196005572876e-5,2.1437651066345682e-4
506,29.11409519438189,9.810621949413888e-4,6.7291417927752e-4,1.6140993395684e-4,2.1484256081899294e-4
507,29.078352356334054,9.791128131750673e-4,0.00113598495184327,1.4351107542275e-4,2.1360795413546353e-4
508,29.07683366905685,9.87753672855815e-4,0.00193414424291946,2.2267512817938e-4,0.00021447935938751482
509,29.071072022588105,9.572001916079941e-4,5.6340238782351e-4,1.2536924254023e-4,2.0711546667442232e-4
510,29.070539726927336,9.444572039523203e-4,6.5891877737857e-4,1.7316589789877e-4,2.0530513522419594e-4
511,29.069269677100134,9.315286380356041e-4,6.7438987704553e-4,1.6255581633344e-4,2.0178905620564833e-4
512,29.06709557230104,9.207316691478776e-4,3.5579126902455e-4,9.687346431921486e-5,1.9956142243782589e-4
513,29.065930018687652,9.298706140392019e-4,0.00133233648187079,1.6095052683059e-4,1.9995571643212167e-4
514,29.063822978977484,9.200061298699384e-4,2.7338761890959e-4,6.883012165226953e-5,1.9837418199318107e-4
515,29.05271238431763,9.194558771147917e-4,0.00104294659922505,1.6206755890938e-4,1.9721424668883556e-4
516,29.049879818585012,9.235367451108329e-4,0.00107026841493046,1.7102967529208e-4,1.9784897298166348e-4
517,29.049080187830484,9.22638780067248e-4,5.593567831512e-4,1.4508370703394e-4,1.9755196819750347e-4
518,29.04788554245037,9.180019793810735e-4,3.8989051510531e-4,5.571145090560102e-5,1.959716719978026e-4
519,29.04230331668621,9.237099077568289e-4,0.00104176750600788,1.8361201055715e-4,1.9633660858788e-4
520,29.039155882855027,9.308446911875564e-4,9.5171852914169e-4,1.9187427820665e-4,1.9762757740548903e-4
521,29.037506075065167,9.310622924065803e-4,4.6449966001759e-4,8.847777373702923e-5,1.9771376268512745e-4
522,29.033816498812985,9.316611302533961e-4,0.00109237605976819,2.5217710426938e-4,1.9925134134728167e-4
523,29.027058382065256,9.318608601905846e-4,9.2402715536471e-4,2.7432524368991e-4,2.0036836943823844e-4
524,29.020444095669788,9.526648980166175e-4,0.00241081154338937,5.7215606212056e-4,2.0524172439548958e-4
525,29.01690254542175,9.544332494063012e-4,5.120071090189e-4,1.1603754863546e-4,2.055963859235876e-4
526,29.01202598019098,9.5544650517401e-4,4.5581981796679e-4,9.413027807763832e-5,2.0574154545679104e-4
527,29.007471514514048,9.522569243317258e-4,6.3854654837732e-4,1.9543236641232e-4,2.0564352726193042e-4
528,29.00571850321772,9.459592904422126e-4,5.0075655071683e-4,1.1330355218511e-4,2.0475303251956802e-4
529,29.004487974047407,9.346879162590953e-4,3.9937715515918e-4,9.48066500059935e-5,2.0403135774936786e-4
530,29.0005517381555,8.788590145062106e-4,8.0020681598102e-4,1.7651082174186e-4,1.9213442424988566e-4
531,28.999010021079947,8.815622522314055e-4,0.00143279039685144,1.7363310990473e-4,1.9139687904913406e-4
532,28.99459745005705,8.755444063816665e-4,5.1841827065015e-4,1.0330462491066e-4,1.8958137756165737e-4
533,28.989367521767996,8.434886274888506e-4,5.6463347031652e-4,1.4392650096208e-4,1.8249016559934234e-4
534,28.98803952946391,8.484306410794178e-4,0.00140929088950197,2.8854801046013e-4,1.8312357535195804e-4
535,28.985976114613216,8.500093709986795e-4,5.861065493731e-4,1.3936976142161e-4,1.835446130183239e-4
536,28.983634407764125,8.561664006952761e-4,0.00108629258383191,1.5263943626135e-4,1.843187870413933e-4
537,28.97928124780284,8.589081799427916e-4,6.2256631347167e-4,1.1659915494752e-4,1.8488957557288312e-4
538,28.978030498669032,8.608382831437078e-4,6.7371127591719e-4,1.7182954389031e-4,1.856642261842707e-4
539,28.976813970707234,8.63398736110732e-4,6.0007351460525e-4,1.5441536959735e-4,1.8650265274108792e-4
540,28.9668581234249,8.654938015834535e-4,6.6083489990022e-4,1.3590299244e-4,1.867705315369753e-4
541,28.965416515125973,8.655233333171312e-4,3.8998116740589e-4,9.911118109725704e-5,1.8697181039186342e-4
542,28.964199393905886,8.623152558487497e-4,7.2947116739664e-4,2.0588700657492e-4,1.8643161699505363e-4
543,28.96094464896985,8.591256599060416e-4,5.2540203779704e-4,1.5672402697402e-4,1.8629029164203402e-4
544,28.9579139862835,8.576477893810715e-4,3.1369714086016e-4,9.419555027313924e-5,1.8630370642474923e-4
545,28.95672797639717,8.431306276779273e-4,6.903040290569e-4,1.3803898542228e-4,1.8252904043535563e-4
546,28.95495350709727,8.446435079350655e-4,6.4466798523596e-4,1.7255034908157e-4,1.8291873712829163e-4
547,28.947236579094483,8.587543692013743e-4,0.0020134647762504,3.8183337469943e-4,1.8572658813729404e-4
548,28.942908321109325,8.556044406397853e-4,3.077050466635e-4,6.042892473830092e-5,1.8483796425985475e-4
549,28.926283833558617,8.539423144447116e-4,4.2240894578032e-4,6.199509544125552e-5,1.843072187255625e-4
550,28.92551599169237,8.574954054688107e-4,7.4428415623138e-4,1.8964343323233e-4,1.849576004064422e-4
551,28.923449182160383,8.473465483657938e-4,3.7053097051809e-4,6.462755215205303e-5,1.8266568548150092e-4
552,28.92271165755503,8.448956535513334e-4,5.2503725740662e-4,9.914671049099422e-5,1.8171309580284386e-4
553,28.92172941112228,8.326775390921317e-4,3.0680466201931e-4,7.438295052303124e-5,1.789049388295536e-4
554,28.92066003955273,8.272613491939731e-4,2.3266830970397e-4,5.909600569084884e-5,1.7838121471677786e-4
555,28.919069884695496,8.220103894267176e-4,6.9608872326445e-4,1.4276189040175e-4,1.7696689001864366e-4
556,28.91825941817713,8.18399091709217e-4,3.8369823296363e-4,8.044432557669922e-5,1.7681484785438614e-4
557,28.916532320953564,8.159442157808929e-4,2.0577199530913e-4,4.084718164576676e-5,1.762040455078608e-4
558,28.913682133607473,8.026099891578321e-4,2.6260709729445e-4,5.434826351096402e-5,1.7340962938302787e-4
559,28.90907193032381,7.91758590094538e-4,4.6805835332957e-4,1.3627261114722e-4,1.7077727903438275e-4
560,28.905967936631676,7.920504587934169e-4,6.8405968949723e-4,2.0366501952058e-4,1.7120904894549086e-4
561,28.89312441147618,7.889594409143121e-4,7.8178781247248e-4,1.842394799163e-4,1.7147857550671395e-4
562,28.891932660605292,7.880832139458262e-4,5.4199313149223e-4,1.4017162202196e-4,1.7178865054776445e-4
563,28.886449566430045,7.828018997261931e-4,3.5033560220449e-4,8.921499818299431e-5,1.705760522477826e-4
564,28.88274264518998,7.366250489975558e-4,0.00148227782474916,3.3423790830541e-4,1.642233482707177e-4
565,28.880597083229535,7.343351055080505e-4,3.384959419693e-4,7.411744415097667e-5,1.6374423799893256e-4
566,28.879522904883174,7.343792502769844e-4,3.1943473848541e-4,6.652573784498771e-5,1.6370402432759252e-4
567,28.878680416416493,7.220661197377885e-4,4.5440391129805e-4,9.909300091729615e-5,1.6030231264929027e-4
568,28.877818633043965,7.222340276041321e-4,3.1463839796725e-4,5.59719955781316e-5,1.6006045158265805e-4
569,28.856170245682353,7.211238428459101e-4,4.8371241289648e-4,1.1664049947457e-4,1.5995356824537066e-4
570,28.85490892294006,7.228761942857044e-4,0.00124335489900223,2.8576430863449e-4,1.6070119785307484e-4
571,28.85402492831797,7.286858393271609e-4,9.7354398824011e-4,1.7992315537424e-4,1.6170768442280736e-4
572,28.85284970850264,7.286043064302189e-4,3.6116100339753e-4,6.741062289624197e-5,1.6154781338449797e-4
573,28.839061045381708,7.315543161572005e-4,7.3637624671841e-4,1.8077073566358e-4,1.6270637287573228e-4
574,28.837109047601487,7.40013358147968e-4,0.00130711114602138,2.9899345620093e-4,1.6500005971641665e-4
575,28.834356213582197,7.369842750616132e-4,3.0550554031331e-4,6.211159178559052e-5,1.6417747375899004e-4
576,28.8318577283928,7.446711327080095e-4,0.0019303144128154,3.5954381447264e-4,1.6512419785730536e-4
577,28.831071082040715,7.396555837131932e-4,4.7250357809192e-4,8.873879714408099e-5,1.6346621606805995e-4
578,28.81622255507575,7.34068314944399e-4,3.7512730533702e-4,8.759433227435762e-5,1.6191607912891632e-4
579,28.81072827591207,7.380328883436712e-4,7.8365695301575e-4,1.1196399770387e-4,1.620737564829388e-4
580,28.803414056228675,7.444699614855616e-4,0.00100667402127083,2.9359199354545e-4,1.6430973704311433e-4
581,28.797336170983034,7.547097425198346e-4,0.00180743907360591,4.2489975026657e-4,1.6669587583466845e-4
582,28.787405391853326,7.570090975335125e-4,5.2781309530429e-4,8.276774167056354e-5,1.6683365825035157e-4
583,28.786132836234124,7.57414976403611e-4,8.5943421282168e-4,1.571737191767e-4,1.6623521036008448e-4
584,28.78528099979954,7.623916007909673e-4,0.00145126516417551,2.2125637435384e-4,1.670204443256088e-4
585,28.784099463211064,7.619083089061273e-4,6.5494818735907e-4,1.7574929544169e-4,1.6700035133515448e-4
586,28.782617777620576,7.651370186434162e-4,9.0855155448218e-4,1.5372024710075e-4,1.6763020292996712e-4
587,28.780018412822866,7.650023906532871e-4,5.5146244183958e-4,8.602683273055836e-5,1.663854050439662e-4
588,28.770873034863115,7.66850645299433e-4,5.7124636920916e-4,1.4322466597187e-4,1.6701821884135452e-4
589,28.76899003031304,7.798380057433305e-4,0.00184691030727828,1.1914306215043e-4,1.664118552215404e-4
590,28.766321619360816,7.904765560669462e-4,0.00200620490901938,3.9792129086156e-4,1.6738770721038662e-4
591,28.76313562509745,7.912505631476382e-4,6.1643158890097e-4,1.6883442376685e-4,1.678668987777874e-4
592,28.76032527266536,8.007790929596249e-4,0.0011880801115957,3.3717667202967e-4,1.7071962667897833e-4
593,28.757219952665437,7.980665295318577e-4,4.2759389625353e-4,1.1788015703912e-4,1.6981604416315072e-4
594,28.75682180293512,8.04376469390153e-4,0.00142070615377023,3.626593630485e-4,1.7069685478598084e-4
595,28.751628151642723,8.022688498414297e-4,3.4898695565782e-4,7.512092215213881e-5,1.701711881220154e-4
596,28.71663106309988,8.026382399223098e-4,3.270615342468e-4,7.338327626690224e-5,1.7034293421347557e-4
597,28.713772415410695,7.970283521764138e-4,4.9832848855071e-4,9.741213926366772e-5,1.6931311772846764e-4
598,28.705819009065905,7.917290920315464e-4,6.046345185256e-4,1.4608362993519e-4,1.6862266401886233e-4
599,28.69940970202023,7.888637128498046e-4,6.6249987529674e-4,1.2671279577774e-4,1.6774411967797434e-4
600,28.697825020012473,7.822348842556409e-4,5.5352382165662e-4,1.71906722359e-4,1.6616200689275373e-4
601,28.695606208043415,7.635803208510732e-4,6.2243244028118e-4,1.0304743662707e-4,1.5978270700183554e-4
602,28.694161607900455,7.638085463930524e-4,5.1802775031665e-4,9.473386412890788e-5,1.5936873929984832e-4
603,28.6738541745621,7.585267408634885e-4,3.4752171480326e-4,6.863288712240006e-5,1.5869904838370383e-4
604,28.67188554726671,7.564335051269829e-4,0.00142736544642526,3.4929078070421e-4,1.582132573399342e-4
605,28.66774449575848,7.561821580009033e-4,3.8026086313714e-4,5.867015139839537e-5,1.5788293925336088e-4
606,28.664673930178218,7.695224158615208e-4,0.00200693996533927,6.0642909870924e-4,1.6233313090088488e-4
607,28.66239281385196,7.676606218927905e-4,9.4980555497024e-4,1.7464661241652e-4,1.6264448627082258e-4
608,28.65939218615945,7.562421549309676e-4,7.9229754673717e-4,1.3575700645394e-4,1.6177530505356817e-4
609,28.65783576438732,7.627813101210224e-4,0.00121731790682899,1.7640095025411e-4,1.6228562213070697e-4
610,28.65581989377196,7.627765858604959e-4,6.5844635132592e-4,9.934359065248868e-5,1.6154739905824416e-4
611,28.653982415904643,7.619217716794892e-4,5.8890845894487e-4,1.0640283533087e-4,1.6098586924821845e-4
612,28.652553665284135,7.607963150400909e-4,2.4324560508471e-4,6.092977082544783e-5,1.606264323132808e-4
613,28.64583702975388,7.543243466454994e-4,6.8513964241164e-4,1.6382672862103e-4,1.606551943311852e-4
614,28.64548965085124,7.537326595225237e-4,2.1421890661202e-4,4.00451064954339e-5,1.6036734417961685e-4
615,28.64401268882949,7.490794485412866e-4,5.7762550110134e-4,1.5051052771256e-4,1.6025177386764865e-4
616,28.6418457783924,7.446807322756787e-4,6.3039678836968e-4,1.2891887652148e-4,1.5983066587994265e-4
617,28.64023880655543,7.440882810925477e-4,5.0011166483809e-4,9.583941989986592e-5,1.593382230086019e-4
618,28.639214839400623,7.504816589111093e-4,0.00102922829696147,2.1757290877138e-4,1.609568375872597e-4
619,28.635730621332392,7.501036604168924e-4,0.00100396765658619,3.0338007054364e-4,1.6215451818712458e-4
620,28.635532624875168,7.431201590481536e-4,2.5336839226781e-4,4.394493464711727e-5,1.6067522475152925e-4
621,28.63334560640655,7.41180176854779e-4,2.7050144068013e-4,5.770707747559424e-5,1.603675177889149e-4
622,28.63282576287307,7.330099006962916e-4,2.7534844391945e-4,5.028416735648819e-5,1.58348588419786e-4
623,28.63003303045893,7.278134553439612e-4,4.0438262013167e-4,9.298476048817298e-5,1.5653518358776862e-4
624,28.62739651385649,7.110005095335304e-4,7.2951696234629e-4,2.0169242949447e-4,1.5283054726150772e-4
625,28.616094421315545,7.085930073940344e-4,2.712568950693e-4,4.546123798075963e-5,1.5212478415496073e-4
626,28.612077624028775,7.165948850046224e-4,0.00125600757902559,2.5713612335431e-4,1.5375484260772744e-4
627,28.609862993523222,7.164872952250786e-4,6.2778757042294e-4,1.1469536963591e-4,1.5294747263996334e-4
628,28.605562631349976,7.225207297164568e-4,0.00110409999985465,1.8858650295856e-4,1.5370030214769783e-4
629,28.601092368165663,7.222731739512247e-4,3.7462157863597e-4,5.577674834489932e-5,1.533100031310869e-4
630,28.59828020178289,7.218468193131678e-4,7.5757135217533e-4,2.129600608474e-4,1.536744955221423e-4
631,28.597481548792977,7.235707931644254e-4,0.0016051877819772,3.6433625368993e-4,1.555815269599943e-4
632,28.59517402704691,7.230240610446256e-4,4.6374505867017e-4,1.1407921448463e-4,1.55689272855734e-4
633,28.590773133605506,7.21777118728025e-4,4.3993923865646e-4,8.260256025715105e-5,1.5507603344868472e-4
634,28.58876180947704,7.183795223307726e-4,0.00106953124977673,1.8688546726417e-4,1.540594080167251e-4
635,28.58822989096956,7.168533595065759e-4,4.3349026695343e-4,7.106455439953562e-5,1.5337635594650436e-4
636,28.586868252242688,7.095392406311783e-4,3.5488069629215e-4,8.22795841134424e-5,1.5267275742502528e-4
637,28.586437873180216,7.06707297246703e-4,3.3937197502415e-4,5.355541146967416e-5,1.5204231999024683e-4
638,28.584288095753735,7.033553165996013e-4,3.3851321120701e-4,6.931106272375183e-5,1.5101713517858125e-4
639,28.58358866248049,7.005077706190215e-4,3.1531891654727e-4,6.140086055281242e-5,1.5008699008813587e-4
640,28.582604603014673,6.97150307942802e-4,3.2508863227827e-4,8.40313848872588e-5,1.4956827401260846e-4
641,28.581995736350542,6.970389089110627e-4,3.7884126423196e-4,9.8504001271989e-5,1.4956220221435578e-4
642,28.57992789699083,6.962781887489598e-4,6.5339915118635e-4,9.150728038490796e-5,1.4841840495245567e-4
643,28.57810668396001,6.963180658489083e-4,5.2938974779189e-4,5.5477622113103096e-5,1.4740594090384648e-4
644,28.57718503249965,7.056589405271415e-4,0.00124778460868348,2.1323289994212e-4,1.4859631440053628e-4
645,28.57166525860887,7.01194638805877e-4,2.4387385693045e-4,4.168962674598057e-5,1.4763282081377329e-4
646,28.571283136919917,6.994955594895896e-4,4.7476005360722e-4,9.571281926973488e-5,1.4686444551565496e-4
647,28.570396937550004,6.836208650139927e-4,4.2599532869072e-4,8.906237175690444e-5,1.439367354862297e-4
648,28.568339036668448,6.82578823978358e-4,2.0350094310002e-4,4.4644086421311705e-5,1.437788871030598e-4
649,28.56636124443636,6.819260296011335e-4,3.5712950805787e-4,7.883615310053644e-5,1.439472976796526e-4
650,28.56155938757255,6.798115893563604e-4,5.3284013175407e-4,1.179560253971e-4,1.432304236013003e-4
651,28.560115886114662,6.861957620066053e-4,0.00100894823554258,2.139609986544e-4,1.4472375806632377e-4
652,28.55952208019324,6.842440521046709e-4,3.2986626721318e-4,8.729710499932271e-5,1.4460526201140708e-4
653,28.55784111581583,6.868808498167356e-4,5.7048443322578e-4,1.2953401653197e-4,1.4515677267149646e-4
654,28.556848677432995,6.863331538327115e-4,1.7789871130155e-4,3.0266564867364883e-5,1.448684782632616e-4
655,28.555146864164,6.861819326155294e-4,6.8096660154625e-4,1.6237622126324e-4,1.4506462157187652e-4
656,28.552974207322325,6.905316938459896e-4,8.1867435600966e-4,1.7799319950071e-4,1.4604011031111664e-4
657,28.5522904108595,6.92375127787741e-4,3.9011538948426e-4,9.371165354145768e-5,1.4656875503007353e-4
658,28.54926933894626,6.934854224222581e-4,3.7363656074615e-4,5.35102803119759e-5,1.4656037519808365e-4
659,28.54238660664025,6.959516988021886e-4,7.1468599132263e-4,1.4363451136939e-4,1.4663399420030535e-4
660,28.525394369918217,6.945975651059109e-4,5.4864631986946e-4,1.0263476453463e-4,1.4562369165044584e-4
661,28.522465748801288,7.048860931064429e-4,0.00181064061252568,3.7385543927208e-4,1.4751985124400365e-4
662,28.51876937017185,7.131084589792927e-4,0.00136422971877721,2.5812498766625e-4,1.4869938490044655e-4
663,28.505445658078575,7.147256641289258e-4,5.120561171678e-4,1.4059478071963e-4,1.492131827258129e-4
664,28.499543109539964,7.093958777592035e-4,9.4929918777693e-4,2.5278697086332e-4,1.48398673351392e-4
665,28.49777052754743,7.111196419703221e-4,5.1087236308116e-4,9.784167899573232e-5,1.4863591569983957e-4
666,28.49702658753433,7.159308981104849e-4,8.0056035250169e-4,2.4389292510577e-4,1.5040958757244738e-4
667,28.496028780710063,7.191010113671989e-4,7.7141523696946e-4,1.7491628984035e-4,1.5116782046167794e-4
668,28.49316947253736,7.354165523504727e-4,0.00194619249629462,2.5839348865158e-4,1.531920353924124e-4
669,28.49077790802538,7.382428681451575e-4,7.6634399236496e-4,1.9012127440626e-4,1.5392684314172932e-4
670,28.49017600608053,7.296358094614887e-4,3.8264903063535e-4,7.962363780660527e-5,1.5186543643345047e-4
671,28.480518128038103,7.242342080366575e-4,4.3338384575699e-4,1.0916182650131e-4,1.5115782314472116e-4
672,28.479009979525927,7.27870579786524e-4,7.2479817838417e-4,1.2463940202832e-4,1.5173011093604194e-4
673,28.47462129616546,7.232067973653683e-4,2.6999800460285e-4,4.021005425604872e-5,1.5032450412196663e-4
674,28.473389900733835,7.19630909275823e-4,9.4952233706685e-4,2.6601020151901e-4,1.4999467157514744e-4
675,28.467414324994625,7.227529395876129e-4,6.177085714923e-4,1.9140699723304e-4,1.5128762562962192e-4
676,28.46350144983341,7.095881830645374e-4,6.1383876050785e-4,1.6285091872235e-4,1.4932069667211901e-4
677,28.459637954468786,7.09809476635413e-4,4.9463293517948e-4,9.789797373490292e-5,1.4941228843802723e-4
678,28.45769836734465,7.145181767486711e-4,8.4599731666283e-4,1.137583997478e-4,1.4967392911276168e-4
679,28.45651232469716,7.192147770433492e-4,0.00125331698248356,2.6540171362779e-4,1.5120830627200088e-4
680,28.45509629583564,7.137591137779082e-4,4.6110769472673e-4,7.683067996753048e-5,1.4904069313622167e-4
681,28.448092754310142,6.993478717932888e-4,3.6631487514397e-4,7.349488037178559e-5,1.4552664443727382e-4
682,28.429047221762676,7.111881378079453e-4,0.00171183969676994,2.381177053383e-4,1.470801440739512e-4
683,28.42691714290536,7.19098245537842e-4,0.00165044498581135,5.2998631910441e-4,1.508082700732283e-4
684,28.425143349585245,7.079100242469996e-4,3.3244303509126e-4,6.838831588250117e-5,1.492795894885149e-4
685,28.42277786599754,7.064477537556116e-4,5.0872113822027e-4,1.1877458098955e-4,1.487098423439935e-4
686,28.39052286636787,7.022802680681926e-4,4.918029857403e-4,1.1493919937933e-4,1.483220318667793e-4
687,28.389195556808065,7.085011149391657e-4,0.00117354712893687,1.6144424243586e-4,1.4907620596383233e-4
688,28.38380043625237,7.116824310580456e-4,8.8937798109716e-4,1.6790817728824e-4,1.4932304107699603e-4
689,28.38226404543269,6.984771729249865e-4,5.2638449397237e-4,7.205085278416656e-5,1.4885211898333338e-4
690,28.38148896983172,6.849697718185628e-4,6.5546479837701e-4,1.0505564696635e-4,1.4592346254438127e-4
691,28.379824954060588,6.855076532570622e-4,6.7021973275091e-4,3.3762067375794925e-5,1.4457273898047074e-4
692,28.378385225554496,6.892025524872212e-4,0.0015575700346116,3.7444214716399e-4,1.4494539373181395e-4
693,28.37220150980265,6.92069593685708e-4,7.1429801610221e-4,1.2998410872519e-4,1.4506643324867463e-4
694,28.364077044538924,6.833801950089894e-4,5.5176628609836e-4,1.0603241686039e-4,1.4250016378679353e-4
695,28.36116972280997,6.849226944469961e-4,5.032368994585e-4,1.1084173720293e-4,1.4285737193730144e-4
696,28.359036271988415,6.923878636770299e-4,0.00107357845725018,2.6867961510019e-4,1.4481033532563433e-4
697,28.33887446131808,7.053984048801873e-4,0.00179938260886645,3.4748338110698e-4,1.4731104774406745e-4
698,28.33773546380417,7.049642270192855e-4,5.6121673243542e-4,1.3214518549334e-4,1.4717166329964893e-4
699,28.33719054654395,7.161330794664649e-4,0.00177938512001468,4.5212797444094e-4,1.5042581508628095e-4
700,28.334611850705848,7.16901064632581e-4,6.3032233826823e-4,1.587915212053e-4,1.5029466307474394e-4
701,28.332364465334763,7.150320205822091e-4,4.3552803524399e-4,6.279285151585799e-5,1.4989211722363184e-4
702,28.331217708087124,7.142730924198354e-4,4.4213493407928e-4,7.737991164928703e-5,1.4971857769883562e-4
703,28.324763478520637,7.221655663908436e-4,0.00113676911190408,4.0623488581847e-4,1.5309459768579633e-4
704,28.321724928927075,7.117658085858231e-4,3.8738966592321e-4,9.203605475913502e-5,1.5052205042634557e-4
705,28.316433544371783,7.13175227187169e-4,5.2120272327173e-4,1.2483551117281e-4,1.5118370402408972e-4
706,28.314598873836115,6.995781731321141e-4,6.4723455983378e-4,2.0979987290379e-4,1.4721741176603522e-4
707,28.313846818259705,6.951831568730009e-4,5.1030392905892e-4,9.312767076021024e-5,1.4640222234947213e-4
708,28.274842431704037,6.918620169468846e-4,4.6018355412554e-4,7.070883687636737e-5,1.457517406536964e-4
709,28.270648840544464,7.533735622296008e-4,0.0073684724351006,3.8285626892261e-4,1.4781629384038138e-4
710,28.268673000856463,7.566480609201528e-4,9.8589622038113e-4,2.1318150815719e-4,1.489546730154284e-4
711,28.2675223267793,7.638519421167663e-4,0.00130929657860622,2.3681567007593e-4,1.50258801362879e-4
712,28.251276013989177,7.677199670576553e-4,6.3004809917361e-4,1.6809338146158e-4,1.5133043746924033e-4
713,28.246424594874306,7.800758340557231e-4,0.00192072634221842,4.0348852071041e-4,1.5372705539013412e-4
714,28.234920110315972,7.866820290669738e-4,8.7483840773709e-4,1.737749780249e-4,1.550643541054288e-4
715,28.232617814208147,7.9006528324129e-4,9.1595091853295e-4,1.2926328109892e-4,1.548518816392924e-4
716,28.22988589667421,7.919144519583776e-4,8.1531366007845e-4,1.4225013598226e-4,1.5498519423390018e-4
717,28.22833077660639,7.926337811140957e-4,5.720445804099e-4,1.2810411600038e-4,1.5530784119490533e-4
718,28.22576607403191,7.988297014993591e-4,0.00164882033548781,3.6166944003877e-4,1.5674880650757924e-4
719,28.223376125864736,7.933493545351745e-4,4.5593296016773e-4,1.2104967917505e-4,1.5492550259389333e-4
720,28.213796749653905,7.948691654234015e-4,4.053494810905e-4,1.0116472313846e-4,1.5549770047880676e-4
721,28.212217127603154,8.054514138931208e-4,0.00132872628765207,2.4770959987047e-4,1.5739772570275552e-4
722,28.211270013161087,8.134486893472474e-4,0.00107507598933211,3.008738426885e-4,1.5990362245607562e-4
723,28.207452121718717,8.207947598872286e-4,0.00113898967412979,1.9403319868202e-4,1.6091410683801411e-4
724,28.20260390391664,8.188593822815594e-4,5.3597920177937e-4,6.91533373031694e-5,1.595887159161011e-4
725,28.20027116052643,8.25599231247023e-4,9.4524179161566e-4,3.1155813474041e-4,1.622496848836976e-4
726,28.19945565071194,8.249083810580842e-4,0.00118692256013171,2.9682761436112e-4,1.626465997937657e-4
727,28.19861304637147,8.210508663462701e-4,2.4203609924154e-4,4.677769545521059e-5,1.619674230519587e-4
728,28.1955001944087,8.166357020386628e-4,6.6258356909391e-4,1.5787494334161e-4,1.616603074557892e-4
729,28.192916180602555,8.160189170615641e-4,3.129430809261e-4,5.985962666448829e-5,1.617011362389851e-4
730,28.19142439922401,8.111810864782817e-4,2.7378829384709e-4,7.389806696370752e-5,1.6031051630014818e-4
731,28.18875344799438,8.018214129681992e-4,6.6922043096895e-4,1.0474496175525e-4,1.5771460338080137e-4
732,28.188068815365824,8.031797379508518e-4,5.9957755693543e-4,1.0893104685017e-4,1.5766312170445676e-4
733,28.18737925674713,8.052493964404604e-4,6.4690508761732e-4,9.624072367608875e-5,1.5779950333864615e-4
734,28.18646216486774,7.985048069833543e-4,3.9507230406612e-4,1.1578673155506e-4,1.5708851598155503e-4
735,28.185359934030053,7.986532523392728e-4,4.4833480254528e-4,8.412149304231435e-5,1.5721908536798284e-4
736,28.1804700779375,8.320928207143854e-4,0.00369883753380341,8.0909986048675e-4,1.6448728813171591e-4
737,28.162791842543903,8.38835938164034e-4,0.00101368371998901,1.9198889570019e-4,1.6587162297402108e-4
738,28.161920997160824,8.441316408760356e-4,8.6808348240717e-4,2.2789953418629e-4,1.6745750768864645e-4
739,28.156492752518023,8.514158754762033e-4,0.00104374237656404,2.8049326325575e-4,1.6964843171567582e-4
740,28.155637382712285,8.508018042002981e-4,2.6368150468775e-4,6.658326470446897e-5,1.6947395051384792e-4
741,28.15501257745921,8.501949233393163e-4,3.1815317813378e-4,6.925692815693135e-5,1.6918147978269734e-4
742,28.15469770379421,8.568892059990534e-4,0.00132282741716006,1.5712057518257e-4,1.6983761273067397e-4
743,28.147226599700133,8.655960555203633e-4,0.00140007469992288,3.7474369462162e-4,1.7303027345575914e-4
744,28.139132588835626,8.755424447107383e-4,0.00224242352772098,7.4259639250203e-4,1.7832390838135823e-4
745,28.137733331169738,8.904964563385638e-4,0.001739275019713,5.5789507663949e-4,1.8348596288029334e-4
746,28.135664185582822,8.907206765849167e-4,4.9718207824251e-4,1.1002646225886e-4,1.8362909931018457e-4
747,28.133797745708733,8.952211662007115e-4,8.760442902702e-4,1.7452288741024e-4,1.8448370446671794e-4
748,28.125177506285603,8.963875716446914e-4,3.2014148749802e-4,9.285323107105576e-5,1.8496579591321537e-4
749,28.12171553760603,9.020622853002969e-4,9.2460087361841e-4,2.2497533255477e-4,1.8642718770775773e-4
750,28.121032291469692,9.233636225031526e-4,0.00266297385203964,6.1690524443663e-4,1.9141667989815302e-4
751,28.118333640703916,9.219124179017166e-4,8.6382777539898e-4,1.8643983244898e-4,1.9114146823609882e-4
752,28.11580342710889,9.253778623673628e-4,6.764107137778e-4,1.6924404828427e-4,1.919609376689483e-4
753,28.115063331704786,9.24665145774618e-4,4.992127739513e-4,6.091486383294252e-5,1.9127474614195802e-4
754,28.10900931645235,9.263233208101131e-4,3.4371621485106e-4,5.157029135577115e-5,1.914877834068421e-4
755,28.108500840047594,9.268641942585074e-4,7.3505394638568e-4,9.506050039617292e-5,1.908146261981714e-4
756,28.10600722386822,9.225406646156753e-4,3.8632139172646e-4,8.335508371927511e-5,1.8986824504035706e-4
757,28.10358682883954,9.26230243147161e-4,7.5907324263283e-4,1.7162334978428e-4,1.9064736200278528e-4
758,28.102743863325095,9.387728851438631e-4,0.00162790076041635,3.6272598132915e-4,0.00019373951901295703
759,28.099951491192535,9.40921269833353e-4,9.2952446027162e-4,1.8604721129503e-4,1.941636460122134e-4
760,28.09534435989575,9.452695223910335e-4,9.8347157563751e-4,9.550944640263932e-5,1.940923928308935e-4
761,28.090964182358455,9.484946056826629e-4,0.00213314894168862,2.4590243213002e-4,1.928128627594729e-4
762,28.086809890409462,9.388753655296731e-4,4.0230570347823e-4,1.1771084371445e-4,1.9140872131995492e-4
763,28.08612941166965,9.455624010890338e-4,0.00118075967310387,2.5188328250937e-4,1.9252160633785232e-4
764,28.081926797876683,9.407221065954044e-4,4.65269738414e-4,1.180635602884e-4,1.9117437223210311e-4
765,28.07017634970499,9.451728246936973e-4,9.5594417291044e-4,2.7842780533564e-4,1.929802334955022e-4
766,28.06942801955526,9.454601492233824e-4,8.2929280547021e-4,9.682111667888604e-5,1.9150951541123336e-4
767,28.046384905879748,9.49409602102649e-4,0.00116636052489611,4.80322619489828e-5,1.9024067513231967e-4
768,28.045347886649974,9.506465964163074e-4,0.00206989192766046,2.5845700028617e-4,1.9024131024866558e-4
769,28.044309520228744,9.454578743643603e-4,2.4747178717025e-4,5.081587710816311e-5,1.8884825627568463e-4
770,28.043403513313983,9.534641235155801e-4,0.00118327394575734,1.8418426096628e-4,1.8989386250728134e-4
771,28.026547725188955,9.526696991555442e-4,3.5394140975339e-4,6.966724836616423e-5,1.894989167259299e-4
772,28.024250067261633,9.529371387880004e-4,7.5154214162979e-4,1.5111985072138e-4,1.897637212128605e-4
773,28.023884081322393,9.599201519886367e-4,9.6829932466648e-4,2.94194855939e-4,1.9230356922969e-4
774,28.021798084276053,9.546551279443157e-4,4.2301993263476e-4,1.2378160848657e-4,1.908812832993656e-4
775,28.02066008567658,9.525735307786279e-4,4.0954885492351e-4,9.45437236716964e-5,1.8991265056375218e-4
776,28.019893393326285,9.523620079359067e-4,5.9268647623573e-4,1.4413551134867e-4,1.8972549649001538e-4
777,28.0179816966368,9.539314525262368e-4,6.5157739421249e-4,2.0191191628396e-4,1.9076563591550596e-4
778,28.015870129859614,9.621423983204973e-4,0.00166709189608888,5.4680761458914e-4,1.9509612806391935e-4
779,27.994839623792316,9.556509402118537e-4,6.0417117161921e-4,1.0427152606969e-4,1.9348482618833834e-4
780,27.993596185154445,9.592314357869329e-4,8.1915725223463e-4,9.937403264376254e-5,1.9371025971510068e-4
781,27.986423973360473,9.601299503538926e-4,4.5616633183995e-4,7.159449625961151e-5,1.9369125587397892e-4
782,27.98480281118567,9.467960385282319e-4,3.7844851420387e-4,9.022060728481023e-5,1.9221228489344402e-4
783,27.984162770641312,9.358108276470834e-4,5.519238976965e-4,1.6420396911875e-4,1.8855446139358744e-4
784,27.98231313879011,9.36498685863134e-4,4.0122885669632e-4,1.2278974985713e-4,1.890984757333337e-4
785,27.981998418147736,9.352223425186782e-4,3.8108680377469e-4,5.976095802240881e-5,1.8850833950366232e-4
786,27.98123817452292,9.339152272494776e-4,3.6109145882024e-4,9.040693457785432e-5,1.8826301685564753e-4
787,27.97837371378445,9.267866317614331e-4,4.6068758013242e-4,1.2024336191881e-4,1.8785100805047706e-4
788,27.977573363689444,9.221333371382566e-4,4.240485187795e-4,9.652671654862763e-5,1.8713719344308092e-4
789,27.977218406357203,9.1869060666905e-4,1.8211144705172e-4,4.32318359583482e-5,1.8684900327482274e-4
790,27.97600122366085,9.141927933156832e-4,2.0568346304033e-4,6.453902628791455e-5,1.864438370680384e-4
791,27.97516753689823,9.164491757160946e-4,8.9585797279205e-4,2.2565257893035e-4,1.8836274218358393e-4
792,27.97483720102089,9.050175560568367e-4,4.1440806868581e-4,1.1742497277379e-4,1.8579257043968193e-4
793,27.974027361780756,9.001283308432013e-4,2.2537549473867e-4,4.314324242036108e-5,1.8492416177663364e-4
794,27.972754489672713,8.983097875853674e-4,3.6991196031497e-4,9.980906633398348e-5,1.8486192827136958e-4
795,27.96705979379361,8.966020315331144e-4,3.324612942332e-4,8.020314175677002e-5,1.84555542316908e-4
796,27.96336506221322,8.911000549436133e-4,5.2338079830007e-4,1.2171462834334e-4,1.8308589244933949e-4
797,27.962113572877502,8.787858178770727e-4,5.6795890221239e-4,1.1412427036466e-4,1.807523013419163e-4
798,27.961439722266928,8.774109981991833e-4,4.2373476464648e-4,1.1078695260477e-4,1.805387190130306e-4
799,27.959777464085217,8.618023078635577e-4,2.1851608645213e-4,3.8368091626074426e-5,1.7640112018488192e-4
800,27.95893787430007,8.618565427985752e-4,6.3574583176997e-4,1.3698713274797e-4,1.7618307630030863e-4
801,27.95741491950222,8.620848708750497e-4,4.5836084289144e-4,1.0480540970059e-4,1.7660320188215593e-4
802,27.95586955659646,8.637017549042325e-4,6.0382333699756e-4,2.176985758958e-4,1.780063885246211e-4
803,27.95401492302527,8.578333660572827e-4,5.499302272091e-4,1.2002244685314e-4,1.7514426413496777e-4
804,27.951839641152745,8.577609237925649e-4,3.8014543945143e-4,3.989471822180227e-5,1.7462285076959446e-4
805,27.93338322749763,8.60312839465222e-4,7.7639429053744e-4,1.484138495104e-4,1.7485863415297036e-4
806,27.93282515055372,8.592022207613944e-4,5.3617268945102e-4,1.247128732128e-4,1.7400776415606045e-4
807,27.92932013408323,8.619154650565336e-4,7.8162835857284e-4,2.0124280058396e-4,1.7508891545429795e-4
808,27.92606633857959,8.617120745085105e-4,4.3984449932323e-4,8.97793107172502e-5,1.752796201927068e-4
809,27.90361805686365,7.911119753336283e-4,3.0846251761237e-4,8.981653523991006e-5,1.7234922285587977e-4
810,27.90293457155238,7.89436880777278e-4,8.183867647461e-4,1.9424857887849e-4,1.7215989356309278e-4
811,27.898425640677644,7.79563986549704e-4,3.2200715584883e-4,7.671226626114214e-5,1.705588595249449e-4
812,27.89439599499939,7.832960678683784e-4,0.00100325623104105,2.34420514022e-4,1.712221308505491e-4
813,27.89271323283016,7.745265137139189e-4,0.00104377092677247,1.6392964864916e-4,1.688265421299366e-4
814,27.880712949085524,7.717627981771038e-4,5.9846685405558e-4,1.5373302379487e-4,1.6862612258763628e-4
815,27.879209621816702,7.693657707631991e-4,6.7624817714248e-4,2.0700271158237e-4,1.694035168924708e-4
816,27.871021520837743,7.761328243291712e-4,0.00149201901667567,3.5050670043834e-4,1.714860825370316e-4
817,27.86979076854503,7.772573999556327e-4,6.8450214305604e-4,1.4956920001699e-4,1.717007333771977e-4
818,27.865633904107867,7.637823690305257e-4,3.0131724297711e-4,6.60238830639967e-5,1.6874427780744997e-4
819,27.856433730521935,7.632178088738631e-4,3.9947694450147e-4,8.561397630268004e-5,1.6838992077872626e-4
820,27.851280670309514,7.64273353600694e-4,5.1090395377359e-4,1.2129399582524e-4,1.6859121350559406e-4
821,27.849128947378368,7.806221838048509e-4,0.00296360930806776,6.1167350749663e-4,1.7223085258185567e-4
822,27.844756637555044,7.733580274259022e-4,3.4866035143723e-4,7.602168504062631e-5,1.6998233100537692e-4
823,27.8406538011402,7.811224356974285e-4,0.00191543050128243,2.4356974791824e-4,1.7047769649773914e-4
824,27.83484066328601,7.83563496320829e-4,7.8008526411942e-4,1.1551982623428e-4,1.7094136138705025e-4
825,27.83079187521602,7.84847702917009e-4,0.00107366245123366,1.8326895758394e-4,1.6965846961548552e-4
826,27.82841600097983,7.808840420254419e-4,7.90556470975e-4,5.557312300587136e-5,1.6724592470193306e-4
827,27.827864034409636,7.868682682293226e-4,8.4045871962961e-4,9.355864137984064e-5,1.6771373416117933e-4
828,27.82701809440487,7.85123181106003e-4,4.8807485676195e-4,1.1983938748046e-4,1.6733337860256787e-4
829,27.824361829794434,7.91697849542335e-4,9.704099245593e-4,9.439833062182404e-5,1.676787656421412e-4
830,27.815958019759588,7.981657437600131e-4,9.205777156149e-4,2.4715755469237e-4,1.6941136051942782e-4
831,27.81455923949562,7.98978687787751e-4,7.5051483374274e-4,6.772740777804775e-5,1.6904118497965582e-4
832,27.812441509976804,7.980706589132105e-4,5.0877466948137e-4,1.2163469863381e-4,1.6916822149749223e-4
833,27.81184653342638,7.93603618285303e-4,2.0020102482658e-4,4.019147755978366e-5,1.6860772903632917e-4
834,27.809386809962135,7.928312107903325e-4,3.1783155456906e-4,4.58149537256907e-5,1.6790801125803547e-4
835,27.800219008993057,7.926734217813008e-4,4.3255590164212e-4,5.409837895693631e-5,1.676077801171817e-4
836,27.792408964837804,7.610522961514533e-4,5.3672497081866e-4,1.4273310142172e-4,1.6094411252653138e-4
837,27.791275170708303,7.569535726456194e-4,6.0381136940562e-4,1.3698905108901e-4,1.603941140804196e-4
838,27.79071506259748,7.510589264826735e-4,2.7861886611258e-4,7.296605314323515e-5,1.5884477926998903e-4
839,27.79004641572722,7.449880493017174e-4,4.3665465846842e-4,3.297200784149802e-5,1.563695667158465e-4
840,27.78767286889528,7.487621035614136e-4,6.4108693065738e-4,7.825785185430779e-5,1.564863125873449e-4
841,27.78685649708877,7.481646443855901e-4,2.5840726055143e-4,5.3178741745800874e-5,1.563255307232336e-4
842,27.78629489647239,7.381014045768374e-4,3.1650343628479e-4,6.789789715086704e-5,1.5543330394291659e-4
843,27.752825384557543,7.277608574731698e-4,3.6601998955612e-4,8.478532689207332e-5,1.525337202656211e-4
844,27.750812856405904,7.225169243557372e-4,0.00171803021597772,4.6017837949271e-4,1.497095401355279e-4
845,27.747186690799747,7.119833166791342e-4,6.859142520527e-4,1.643176955414e-4,1.45773766324547e-4
846,27.74559643995415,7.14141913795163e-4,7.1304178984539e-4,1.3133175206753e-4,1.459868192226337e-4
847,27.733797656323596,7.094918236615555e-4,4.1103527690945e-4,1.6137007460423e-4,1.458552910945736e-4
848,27.729212800780665,7.101288698944651e-4,3.8384611078898e-4,8.132116390552896e-5,1.4573997042291833e-4
849,27.719067059313467,7.051577025168497e-4,4.2748413585687e-4,8.287366729192195e-5,1.4431895377028985e-4
850,27.7183224533075,6.914920748501623e-4,0.00129641108537091,3.1599882453031e-4,1.4130988957122666e-4
851,27.71447516640348,7.254188968365622e-4,0.00425650997403896,8.300101272373e-4,1.4774559251910986e-4
852,27.69000382725102,7.294961612094314e-4,0.00108413715106471,2.5531191427171e-4,1.4860627117898426e-4
853,27.687898722728477,7.436020908097676e-4,0.00190980573398493,4.647631288727e-4,1.5264475382938185e-4
854,27.686447861409683,7.592709699943541e-4,0.00191060413330971,1.3340073131037e-4,1.5346305822892781e-4
855,27.68544087581981,7.658061564993588e-4,0.00138857259688615,8.490655109732992e-5,1.533615187359394e-4
856,27.684495514934067,8.133307591341248e-4,0.00513878165520307,0.00115298951403959,1.6405786303914254e-4
857,27.681282194998172,8.115763083778009e-4,5.8362816700043e-4,8.489161567724021e-5,1.6319054569807214e-4
858,27.680716706777133,7.980642067037223e-4,2.7669059300849e-4,6.759080760089872e-5,1.6023919396078963e-4
859,27.678955274871505,7.936139112066819e-4,4.8449491056758e-4,8.575713545110523e-5,1.5923629320235038e-4
860,27.67448007831196,7.914449968798296e-4,7.6658014295229e-4,1.7890197926911e-4,1.600702185310151e-4
861,27.672516748384396,7.767878091975813e-4,6.6743017346377e-4,1.4480914546383e-4,1.590592856643532e-4
862,27.67128096256301,7.761472864146901e-4,3.3825342518912e-4,8.017907487117418e-5,1.5868396797592043e-4
863,27.67088700911116,7.676306026446679e-4,3.2909129610165e-4,7.387579944718069e-5,1.5690389314529854e-4
864,27.66990498485195,7.676288503664006e-4,4.6509451058727e-4,5.9936855530260015e-5,1.5632262609771713e-4
865,27.655677478486226,7.607615691771698e-4,2.6921605398735e-4,5.066406204397612e-5,1.540449886648005e-4
866,27.6539112447249,7.599130278568451e-4,7.4443867343775e-4,1.6540490055525e-4,1.5473082650356413e-4
867,27.65234101336536,7.531636136515497e-4,4.9141910436657e-4,1.2440913330491e-4,1.5549459521712342e-4
868,27.65028625991425,7.354981506024519e-4,3.0334562275068e-4,4.4831023657725333e-5,1.5335833545083896e-4
869,27.648697425436787,7.380494196059796e-4,5.0259868752302e-4,9.918931709639047e-5,1.5384206985072124e-4
870,27.60995597137977,7.316117572125549e-4,5.3950770641487e-4,8.535033522455826e-5,1.5285373059330403e-4
871,27.607102129412628,7.382014976731752e-4,0.00101291545581542,1.9888112519843e-4,1.5414586936162667e-4
872,27.604874216397057,7.342292405978614e-4,3.5431643409841e-4,1.133659984965e-4,1.5376833083937788e-4
873,27.600939174544894,7.377387685219846e-4,0.0013192521170788,1.824138309435e-4,1.5265052058942289e-4
874,27.592581378001128,7.423631948655655e-4,8.8546256699285e-4,0.00013735927335648001,1.5278629723812197e-4
875,27.59215954477002,7.465808438530153e-4,8.3131375366849e-4,1.5585959814617e-4,1.533994559828667e-4
876,27.591614357255953,7.423785345576536e-4,1.7245554669956e-4,2.623421255571271e-5,1.5222044299493715e-4
877,27.58638841274465,7.388462163983894e-4,2.9834557828607e-4,8.011472094126627e-5,1.510024710415102e-4
878,27.583580488825387,7.372053161750426e-4,0.0015030018737542,2.8594071545877e-4,1.483938020502065e-4
879,27.58108030586654,7.357199559677957e-4,4.5563515089452e-4,8.62681753938693e-5,1.482137685434483e-4
880,27.57441436722923,7.304428611780752e-4,2.9144777326258e-4,5.958523524357512e-5,1.4781588056944641e-4
881,27.57339156703979,7.303416914104968e-4,4.4604935508211e-4,1.0609911204744e-4,1.481609267273247e-4
882,27.571791832310524,7.293521881154016e-4,2.7949818469435e-4,6.681275122395276e-5,1.4792684816671613e-4
883,27.57126594614288,7.266356072529927e-4,2.8026581145561e-4,4.8659359016121305e-5,1.4677140206568985e-4
884,27.48612029493967,7.25040880586613e-4,2.4175619005835e-4,5.061707942900346e-5,1.4604967536140857e-4
885,27.483575947468907,7.295748014966324e-4,8.3447889477663e-4,2.4850706656984e-4,1.479371364468829e-4
886,27.47757287781794,7.314883639766644e-4,5.5244770682344e-4,8.59685937537865e-5,1.478927530386422e-4
887,27.463890487674774,7.360858101287876e-4,9.2043219534473e-4,2.0825053274175e-4,1.487728247468716e-4
888,27.44485613018006,7.38233439826212e-4,6.3881148852195e-4,1.3947335434407e-4,1.4920229112482604e-4
889,27.442554291438533,7.512487375894612e-4,0.00148364122337664,3.2000228773716e-4,1.5196999564261415e-4
890,27.440168267668547,7.554846911423959e-4,6.292788183338e-4,1.0550967459652e-4,1.523797021257002e-4
891,27.43811656051595,7.507893395134563e-4,4.2632280989809e-4,1.0380839376883e-4,1.51161260274085e-4
892,27.437296895124472,7.610860329715352e-4,0.0014440774144937,2.8733647859576e-4,1.528603753323047e-4
893,27.435934817643417,7.610731743017072e-4,2.2408962775587e-4,5.0534619197626096e-5,1.5293428910007734e-4
894,27.431082262052797,7.617940074679451e-4,4.4199527693876e-4,9.136930077546828e-5,1.528498914444922e-4
895,27.42690538781583,7.710232649608301e-4,0.0012553870435217,1.8707595196041e-4,1.5391861954652862e-4
896,27.421978825680796,7.724882707165684e-4,6.698813738739e-4,1.4147797665362e-4,1.541162530296314e-4
897,27.42104708292096,7.749016564897807e-4,8.0929747953362e-4,1.4581623290932e-4,1.54433172655078e-4
898,27.41992400107717,7.77035970325854e-4,6.3716614825381e-4,1.4704537051188e-4,1.5479575683414911e-4
899,27.41791296199521,7.772978262606615e-4,2.4470167993288e-4,6.101019629950553e-5,1.550221778808834e-4
900,27.415087740958832,7.783132172467571e-4,7.3728493037953e-4,1.2198629072829e-4,1.548721694606866e-4
901,27.41297090347912,7.811552429333173e-4,7.4256341154746e-4,1.6863370714296e-4,1.5551045243511033e-4
902,27.410336501825753,7.890568829714727e-4,0.0013939873408131,3.2936630842911e-4,1.5662712976044341e-4
903,27.409375672163716,7.894772115289499e-4,5.9196308295682e-4,8.642450332890853e-5,1.562911503252011e-4
904,27.408153296654195,7.961040011927704e-4,0.00104282440583348,2.4815948602945e-4,1.583737980032776e-4
905,27.40355602933107,7.910115892278197e-4,2.6715309404237e-4,6.129458149794969e-5,1.5750260532315308e-4
906,27.402300189774845,7.9493743292363e-4,9.2875705903205e-4,2.3853030869835e-4,1.5864077967800858e-4
907,27.401615573279663,7.915337885976062e-4,4.4126392597047e-4,1.122256184985e-4,1.5775060785715397e-4
908,27.398111817457327,7.987164013605197e-4,0.00115810577561457,2.9998129773323e-4,1.5985262772731377e-4
909,27.397802192598093,7.997840612349582e-4,4.1522850505622e-4,6.734459060864971e-5,1.5962790828100116e-4
910,27.396210495939673,7.953479262775325e-4,3.7477326900353e-4,6.4075309650558e-5,1.5832617558872184e-4
911,27.38840641702486,7.971669059387872e-4,5.039051219743e-4,9.737687861995812e-5,1.5853282171231e-4
912,27.38360275345368,7.917903691242665e-4,4.6560254958898e-4,1.1708512796119e-4,1.5735946785170191e-4
913,27.381924799920668,7.867429624665533e-4,5.3903026100115e-4,1.1873048584425e-4,1.5690747622365282e-4
914,27.38121885323131,7.859765535464199e-4,5.2182596204224e-4,9.37848562419893e-5,1.56307994548124e-4
915,27.380553610754284,7.866399750596879e-4,7.4259032846928e-4,1.5027986058335e-4,1.557407660381338e-4
916,27.380130962997328,7.742505299282035e-4,2.5307450352723e-4,8.463957435867279e-5,1.5308209477733712e-4
917,27.371905287362942,7.718932220147787e-4,4.4877135171356e-4,7.724437914299484e-5,1.5235884656859719e-4
918,27.369499502529933,7.792844967602332e-4,0.00104044471752256,1.9813692117156e-4,1.5367997694967282e-4
919,27.367261333451324,7.803007308222994e-4,5.0110035070809e-4,1.0164997472369e-4,1.5384033693388293e-4
920,27.36598287811291,7.871296788837871e-4,0.00119379875992236,3.3143703579369e-4,1.5594176733356742e-4
921,27.365393920381365,7.738809101388163e-4,0.00163873243357068,3.3930594194625e-4,1.5321809167806363e-4
922,27.35959761860204,7.738789237261198e-4,3.4846171016758e-4,9.869921063432044e-5,1.5344486693400056e-4
923,27.356406152269383,7.604625086710604e-4,5.7378899577649e-4,1.68153588639e-4,1.5269070534120816e-4
924,27.35406357158284,7.572264988576468e-4,4.5648428277806e-4,1.0896170883244e-4,1.5262512416718975e-4
925,27.3535215558745,7.498230590882831e-4,3.3331847429729e-4,8.879332469643291e-5,1.516803678383147e-4
926,27.352890832069097,7.457310066894237e-4,3.8135123108905e-4,9.152090708824136e-5,1.520398456791384e-4
927,27.352193793621012,7.425543968160113e-4,5.2279773228838e-4,1.8289019781406e-4,1.5293316124348057e-4
928,27.35189876639792,7.399349283867534e-4,2.2612801383616e-4,5.6775436575543055e-5,1.5230252173443142e-4
929,27.351444610309684,7.323383865178854e-4,2.107557376725e-4,5.335951961172188e-5,1.518921336243304e-4
930,27.35065212082871,7.263538718436407e-4,3.2212624819043e-4,8.323091173412867e-5,1.5025286719474797e-4
931,27.350371866210462,7.215649264277693e-4,2.716202921556e-4,5.207414309845532e-5,1.5009633454795207e-4
932,27.34982116290515,7.197597427101736e-4,3.282562977218e-4,6.24621808666415e-5,1.4950460937028037e-4
933,27.348789574624213,7.21936523314512e-4,4.1787908526042e-4,9.63764818523018e-5,1.5006645941320555e-4
934,27.347539576338857,7.235532568608478e-4,4.7950490920265e-4,1.5876658455547e-4,1.5119597572150334e-4
935,27.343907441259105,7.241549360570308e-4,4.9272382126041e-4,6.564997177950746e-5,1.5131149164972904e-4
936,27.341134385795193,7.258212246667881e-4,7.0335383179439e-4,1.6438280345098e-4,1.5152798867002165e-4
937,27.34081660019423,7.233037158444367e-4,3.5206048717048e-4,7.17865300615442e-5,1.5087596345974698e-4
938,27.339791715904077,7.230501925985262e-4,2.5326654152154e-4,5.539039728048787e-5,1.5070020690111953e-4
939,27.33904058920561,7.210851737116883e-4,2.4015276978462e-4,5.225531433202335e-5,1.5089303996602477e-4
940,27.3364042552369,7.187327695858801e-4,4.0584651807656e-4,9.03752711513872e-5,1.5101421415899557e-4
941,27.335761356409535,7.333961431655401e-4,0.00172474461851742,5.558907141763e-4,1.5604133388330056e-4
942,27.33048610819975,7.34820626009822e-4,4.5895172071298e-4,7.691999030343775e-5,1.5613155481482627e-4
943,27.329162850451816,7.34519188066392e-4,3.3587619521313e-4,7.113335149888302e-5,1.5599503506089437e-4
944,27.328642635009015,7.192404394562204e-4,1.9015535496057e-4,4.2237931389639664e-5,1.5181563057986366e-4
945,27.318213534836573,7.154357091908922e-4,3.0544122551986e-4,6.211662983136402e-5,1.507936199227633e-4
946,27.31644785841494,7.125566687024343e-4,4.2513774099961e-4,1.3680611997601e-4,1.508483636018481e-4
947,27.315804034589146,7.200121817635872e-4,0.00115658658302474,2.2832758801519e-4,1.515179387359577e-4
948,27.311513561475564,7.193044799563717e-4,3.1307593006743e-4,5.765358032391768e-5,1.512812629001416e-4
949,27.311083140339147,7.179211041108874e-4,2.8914655130844e-4,7.417901477375691e-5,1.5119431637495992e-4
950,27.309763936149075,7.082829311666463e-4,3.325937909468e-4,6.228889103843916e-5,1.4865721704004122e-4
951,27.300296924952477,6.691192740727377e-4,3.401442646481e-4,8.415254525851877e-5,1.4119864122025342e-4
952,27.298822969997772,6.68675558885142e-4,0.0010397656323051401,1.9184366657871e-4,1.405639587433234e-4
953,27.29834064878272,6.520050470160384e-4,2.4275454707457e-4,4.143994218687784e-5,1.363307268764652e-4
954,27.296578238949156,6.376917134681937e-4,4.7927077852524e-4,1.5963472827604e-4,1.3659306684612188e-4
955,27.294571957252643,6.330174123996084e-4,9.2114249002763e-4,8.287665870180847e-5,1.3657276792216667e-4
956,27.292986625479344,5.913644175947955e-4,9.7348217472177e-4,2.5391885786808e-4,1.2758206136045158e-4
957,27.279046935726868,5.918940413698141e-4,6.3659054450229e-4,1.5190498769799e-4,1.2825219508065907e-4
958,27.278541470313876,6.077195734447365e-4,0.00185924380050073,4.0235472833301e-4,1.3159983428798018e-4
959,27.275264667519732,6.088161758797515e-4,5.9415515406908e-4,1.6037040477276e-4,1.3234596698119674e-4
960,27.273999641811184,6.043873343994185e-4,3.2369599491899e-4,8.71601519151094e-5,1.3142854870765673e-4
961,27.272505608970818,6.029568815397965e-4,5.2438488750157e-4,9.790609484382928e-5,1.3095951820145673e-4
962,27.27061298536856,6.035510306155647e-4,3.9766833276594e-4,6.247010114864782e-5,1.3078242846423146e-4
963,27.270145469743923,6.093917856351081e-4,9.1316679805599e-4,2.6205076613056e-4,1.3266417813106524e-4
964,27.26787283314568,6.086224321179958e-4,3.8815915887604e-4,7.270830372421006e-5,1.3279189261300475e-4
965,27.26652043640886,6.106624427398945e-4,4.7321711617722e-4,9.602444809763518e-5,1.3324549647354133e-4
966,27.247451072561915,6.067252454692809e-4,3.5071894637639e-4,1.0396304983214e-4,1.3263107796631024e-4
967,27.24547204504662,6.121070475081039e-4,0.00102959930824887,2.5099869636543e-4,1.3389697359691546e-4
968,27.237339775928803,6.154686934135314e-4,6.3951021329343e-4,1.3548623958518e-4,1.3480352575618998e-4
969,27.236579532713776,6.166388324544625e-4,6.1961259161613e-4,1.0696517443734e-4,1.348812843295995e-4
970,27.232698134885133,6.177641333244316e-4,6.5203779341178e-4,1.2167543966455e-4,1.3524453537399941e-4
971,27.232051504207583,6.128000619790205e-4,5.1650832127431e-4,7.86355496360705e-5,1.3404207961837582e-4
972,27.23140469454355,6.163140441110448e-4,7.0571464730084e-4,1.3141689165696e-4,1.342225885499804e-4
973,27.231147752792985,6.061747519312544e-4,3.0532289909976e-4,3.771858980112247e-5,1.3277563613855664e-4
974,27.23003617520791,6.011372530473161e-4,3.8171267859902e-4,6.749865436207377e-5,1.3207702994861258e-4
975,27.229034647665575,5.954466077424728e-4,2.6224922318416e-4,4.883083277270631e-5,1.3100674229487793e-4
976,27.226603824823684,5.978012006394605e-4,4.0791483639833e-4,7.285572173890712e-5,1.3147295738670989e-4
977,27.225384903053772,6.016696227352857e-4,6.8518778786859e-4,1.1741104791249e-4,1.3184592065642212e-4
978,27.224642897878496,5.891470919163828e-4,2.507487918639e-4,4.624739167146597e-5,1.2944898741854908e-4
979,27.218322054113408,6.003151092901498e-4,0.00157243688827123,4.0679958125375e-4,1.326543014771479e-4
980,27.217170475989818,6.100483137169182e-4,0.00126476821593942,3.1215549583131e-4,1.3518000408302522e-4
981,27.216825582965487,6.111659425944859e-4,5.5781224283887e-4,3.799827248382546e-5,1.3449899568738908e-4
982,27.216010188699173,6.206255324928415e-4,0.00122545717452992,3.0626751115995e-4,1.3689354328674905e-4
983,27.21393391403771,6.240627995215298e-4,6.2399251432444e-4,1.2610721609228e-4,1.3766802185751064e-4
984,27.212580470038397,6.27118664941994e-4,5.4734273210477e-4,1.3914475601055e-4,1.385532986233261e-4
985,27.211419686999463,6.234395905005962e-4,4.6657145063685e-4,9.698298344085924e-5,1.370380577920363e-4
986,27.210953082194223,6.246156568830091e-4,6.7005434506473e-4,1.2545996805788e-4,1.3743297153507724e-4
987,27.20938719130455,6.189152739746624e-4,3.5039390451006e-4,1.303539335595e-4,1.3665400554325474e-4
988,27.207274285149243,6.21458416292371e-4,8.9312572029281e-4,2.0903722555579e-4,1.3734964425537194e-4
989,27.20310061078263,6.09146690232732e-4,2.5246861741274e-4,7.995015408831038e-5,1.3494912291888344e-4
990,27.201462896508787,6.113192442720433e-4,8.4653422226493e-4,1.9885458740212e-4,1.3588257204693945e-4
991,27.19645346762138,6.111034947287396e-4,4.0474785556772e-4,8.981920476557588e-5,1.357426801569069e-4
992,27.195372251525175,6.146077168672491e-4,0.00179449962834465,1.9114158475116e-4,1.347807312184609e-4
993,27.184961780708683,6.171012329375752e-4,4.7344123478848e-4,1.3750279173531e-4,1.3565041294383775e-4
994,27.182182357560897,6.28466128119522e-4,0.00157848479513344,4.8914834829559e-4,1.3962820341903895e-4
995,27.17581756470043,6.208307679911019e-4,4.9185103067969e-4,1.135914074242e-4,1.3889335797367686e-4
996,27.172389946028872,6.184191724072261e-4,4.2872181548632e-4,8.966232644663696e-5,1.3837520147160702e-4
997,27.17169454212386,6.174299325395691e-4,7.1037349276792e-4,0.00015278628101014001,1.3844490195261523e-4
998,27.17091007864114,6.154750577969176e-4,4.4167867398866e-4,9.400166884474524e-5,1.3791446493594388e-4
999,27.16894368770194,6.170284627268335e-4,4.0004217292447e-4,8.940791109606287e-5,1.3819844208390946e-4
1000,27.16786330568127,6.125402830604624e-4,2.8846696374242e-4,4.95353259637005e-5,1.3747393243626355e-4


==> csvs/rhoViota.csv <==
it,rho,obs_res
1,643.0694493244281,643.0694493244281
2,561.6457994918411,561.6457994918411
3,551.7386167691315,551.7386167691315
4,520.633184924453,520.633184924453
5,443.68579073008664,443.68579073008664
6,340.2524662573823,340.2524662573823
7,526.4415626643829,526.4415626643829
8,399.437792356587,462.93967751048496
9,235.1937771802579,387.02437740040926
10,280.4776896903832,360.3877054729028
11,278.9131624385494,344.0927968660321
12,302.8764194517345,337.22340063031584
13,316.8541613038387,334.31350929796196
14,209.76609799960596,318.74508288566744
15,252.63850778519827,311.3999078745042
16,266.9555793984325,306.95547502689703
17,265.5446280310436,303.19085257272855
18,220.90039642296983,296.33331456024865
19,203.90342972422957,289.2233234190164
20,237.3325413896539,285.5168389883477
21,154.52319761229748,276.78392956327764
22,219.6554615906867,256.33152282503124
23,175.8352558750635,241.42468705959632
24,221.95333510413548,240.5419909211882
25,237.89202445979143,237.70294657248206
26,142.80516855486115,228.62908031356952
27,125.38542137980882,216.79634710877446
28,157.6655600633757,206.18377369274359
29,134.18719936374433,201.14518045035283
30,161.79565473094092,195.08899024673565
31,127.2794827588822,185.77725047076564
32,122.48529840330788,176.2399618289166
33,126.73045585591454,169.9619657911129
34,115.73780435135905,164.08425743292153
35,142.5412203179557,157.76483602814164
36,118.78300229187737,155.38215634011365
37,145.9212568950916,150.46654269374065
38,106.67677860063505,145.85597754211207
39,126.86485936185372,139.51674582595996
40,139.88695298617884,132.9830743943858
41,112.48820898718893,130.96194375654096
42,95.5602116438086,128.97359644080763
43,92.41606117536584,124.62362984827364
44,100.42012165383346,122.37249133427957
45,100.00789253846376,118.25330718811443
46,97.92488160847223,116.2963337780871
47,98.35678377216048,114.68776613601061
48,82.61538722252338,111.7467615604512
49,125.61976531930644,112.40555895831436
50,81.3486821033171,108.32605641067178
51,91.1394840557323,106.48315519492878
52,77.6742545640749,101.93335503952767
53,85.01511035537925,100.48924382317728
54,84.96700016803482,97.69605321025603
55,72.04343400218605,93.1731519446565
56,113.09613748720494,93.21368051132424
57,98.67475405625864,93.42131667215423
58,76.3171948886644,92.34805891970748
59,98.27530675682856,92.20507125990714
60,62.18915469334066,89.68382207023228
61,90.622551327616,89.19700005150852
62,74.3306748215053,87.59525945479818
63,83.84322029922194,87.67711499324476
64,45.43126218879572,82.33121478454403
65,72.741926497824693,81.75743107751121
66,90.26226463734848,81.69894978295228
67,56.678887659041266,80.29925865595004
68,64.48759740014987,78.93075779226808
69,45.661644444748966,76.31040074404903
70,67.37455697632416,75.99914227565824
71,73.70205836639973,73.37287033427123
72,39.402102450679926,69.42136022723264
73,69.22319948056195,68.94842720002582
74,69.79406504804246,67.0496777527734
75,48.09644060226021,66.11016348003471
76,52.32283055571769,63.55684876190816
77,60.0439186125634,62.604398347978695
78,55.745203957206115,60.731197258510974
79,51.79223962165529,61.15526242070161
80,57.574446138679825,60.144097063425285
81,60.279194873499726,58.14522574583537
82,55.07425718201186,58.03825038070008
83,55.14357754685403,57.41531572381369
84,49.02149732995077,57.639305916160474
85,51.73176764159452,56.596453293845165
86,47.001114720868216,54.81639038414306
87,48.19856293086449,55.40282108282204
88,53.4813819088528,54.353366578041424
89,44.79912172075343,52.68703702288882
90,59.14610728065901,53.42368146811541
91,57.42676279239537,53.763943617227255
92,57.70760160551317,53.608189150090574
93,44.03351502379022,52.82740988786285
94,52.53161334353368,52.87670146932141
95,43.80917002820392,51.95901639528968
96,44.96287366338782,50.937928314615554
97,40.47464770103898,49.96462101588403
98,51.5308625930596,49.723773352297734
99,56.817759118748214,50.243524138217566
100,43.80152185852331,49.71484108601282
101,43.86468513283605,49.505745780144004
102,49.46524119674365,49.590190997869286
103,54.854996962713365,49.68176533479332
104,38.443342170912096,49.25804669813723
105,36.64027291664931,47.75765774053659
106,48.2929556426126,47.1487372638844
107,38.62087094087594,45.876288552908584
108,50.32692041068122,46.29584891203465
109,41.42722807524028,45.55555656081509
110,39.74552547649997,45.284646924034824
111,38.68009573151086,44.865795061909694
112,42.982184724436095,45.03296419680284
113,34.27750201305923,43.882740158136144
114,27.30964847609876,41.91553278195951
115,39.84969135391789,41.65207741498582
116,38.88758661304693,41.320270846999875
117,43.08106449950448,40.89465906718394
118,31.614776954189285,39.345311066615665
119,33.226180408290226,38.99750028244087
120,43.04864193940189,39.42472488395771
121,37.35112482871981,38.69526949636486
122,35.306882913946595,38.47433696123623
123,37.29145389103763,37.60530585992666
124,40.301998173738816,37.5302905331599
125,39.42421211771986,37.50886964257456
126,37.525394633801035,37.4318895693939
127,23.61466225334552,36.14072140465453
128,38.34439902577684,36.41184787216904
129,29.010830934057346,36.52526003603295
130,26.04073409145188,35.604662885201876
131,28.018607902193946,34.880064304478346
132,37.94064596261781,34.53736973535256
133,31.708338400626246,34.54360716511503
134,38.23304083667807,34.877397860340885
135,29.39191514291795,33.966949407241955
136,30.699715765310703,33.523522136348014
137,39.681458106346206,33.81516048250799
138,25.80933920069277,33.04968616981833
139,34.53783773163927,32.665408807011694
140,27.370046861896174,31.861797789956785
141,26.866846169781137,31.151227892355458
142,30.653033263686073,31.62045262637816
143,32.664525061008625,31.24179436206028
144,37.65874939711781,31.818322259597643
145,39.42821750536912,32.710821153858795
146,29.382029413631304,32.80171592128795
147,31.165204221219668,32.35001980519474
148,31.111366736826547,32.31022169427476
149,28.154025097236012,31.638287311645293
150,29.839739567752897,31.668142273300955
151,32.44861424290895,31.784735505140837
152,29.001289433424244,31.072724260279372
153,31.396587657440634,31.44520749072923
154,32.653762673781934,31.319602486872075
155,28.445151156658216,31.391276106522877
156,24.204168516571674,31.21376426297558
157,22.27413346162703,30.65517094283831
158,33.99448544641793,30.743834968532266
159,27.927983849131863,30.0951172653332
160,23.30571717972551,29.020283910290296
161,21.837452104737014,28.51731208969734
162,26.62406874950365,28.214569724916274
163,29.745072377063465,28.123483434265403
164,31.562398541844395,28.350708330572626
165,28.53050013343167,28.26342570161788
166,33.56841887977823,28.33807934407583
167,26.73240470441329,28.186820362141766
168,33.39133267261689,28.319803363153518
169,35.24609580676372,28.49262557201897
170,22.708709277943733,28.110196113438004
171,23.225431291017102,28.044946965067698
172,24.02274024238852,28.1615207504518
173,20.932902432027195,27.290748549492417
174,23.884511439530097,27.021183722185633
175,31.41267709865764,27.561647716781106
176,27.652931345196205,27.94934633281172
177,32.797329495707814,28.36089704922533
178,30.771712455337777,28.429339721110285
179,33.379136881060106,28.55045561039133
180,37.1691115539419,29.12636303842535
181,26.995940874691104,28.688197838086207
182,27.92406437773955,28.767641816307957
183,26.012745082041132,28.27573597693624
184,30.222377551390252,27.940821426578008
185,26.263376994664085,28.177799274359366
186,24.324605846034043,28.25107757802716
187,24.464288045368743,28.280514098225844
188,30.50014004393481,28.918329939019685
189,27.286361109940493,29.145119917047044
190,31.800125924410818,29.17094983876392
191,21.731276336313968,28.776172838171775
192,28.168095702666196,28.467557251968998
193,22.97392057733498,27.947704460102145
194,23.89100399675429,27.31516226781509
195,24.636221553444983,26.479636267781963
196,29.464387287556097,26.644199361972962
197,29.330552601942298,26.73796524358648
198,30.919162858256936,27.065059762000867
199,31.416288583676007,27.144653830819916
200,16.33589466691879,26.482821675636895
201,30.672869347784037,26.90603924242023
202,24.784323298516565,26.927374925963417
203,24.02533406184787,26.495721193824288
204,26.477224770068304,26.441778771166142
205,27.64405009965781,26.164707049515943
206,24.914139511390218,26.37689792785436
207,26.84365760473332,26.288602054658835
208,20.018919147171538,26.091601959314605
209,22.89802817452255,26.02540357116582
210,27.023334405825363,26.18454442799118
211,26.975675222322685,26.018630290308952
212,19.69970061805756,25.376573491383304
213,25.611185660425768,25.022708344861226
214,25.568119012894584,24.632830373475798
215,27.802327913262584,25.397259256565384
216,23.637171056708983,24.928212703827047
217,21.67279799478874,24.720777683578525
218,25.423221566289307,24.81397018387462
219,22.48798512713212,24.548020874345543
220,27.868482215808488,24.562983015422255
221,21.797088182170253,24.355179593474258
222,27.35966026669112,24.38957977093811
223,22.783445357530653,24.573881518295384
224,22.94554503131558,24.57704930874825
225,22.293877092717334,24.26175215454105
226,26.303457061295887,24.2169376104726
227,21.182305105112533,24.315777909609597
228,20.324459514011085,23.963329499848616
229,20.625698188648695,23.633834778232224
230,21.27899712677348,23.19894605913295
231,28.430742962914547,23.518517519546656
232,25.78722833976849,23.79281287587864
233,20.515689006232975,23.465644038541548
234,21.86890718505898,23.42437217573667
235,17.222771914095468,22.714658155622473
236,18.035903666003623,22.463912521211363
237,23.930763561038063,22.23531940750116
238,19.67354309290136,22.027992589859206
239,19.68913202192083,21.81089838923289
240,25.882436132290163,22.050135658537744
241,22.44727599383184,21.79305692070681
242,27.577625678723365,22.219411625614196
243,23.99624981905128,22.46419764595021
244,30.723363391902392,23.137375326167124
245,28.688403919238485,23.631335778998125
246,24.736571785747596,23.385057700520328
247,29.162459605018185,23.61007311820364
248,24.357683644946164,23.866206094117853
249,20.66150614286557,23.78571269130496
250,23.976624268782295,24.235969514950746
251,20.794765946169463,24.419893666961805
252,27.388256497217437,24.65039319604043
253,21.138742570375587,24.748073161205376
254,24.06469625091926,25.039777443138604
255,19.893696533710024,24.640528136566598
256,16.5789190164636,24.24930433807538
257,18.85867074069895,23.668040675540418
258,18.642303979978355,23.311110952935557
259,24.219516031216987,22.877521128889864
260,21.71833529639604,22.412849887367035
261,24.152685598864156,22.373924141574804
262,18.63727256312367,21.672245005448502
263,23.642002939493754,21.624532958418342
264,24.612896422304992,21.88795897704764
265,21.232531331888815,21.705019447921405
266,21.7795276632085,21.77067022905734
267,14.357041140126691,20.901922538584625
268,21.80439565150116,20.946299410659662
269,25.391114003852213,21.034727260855195
270,19.7873393021599,21.02763677875185
271,24.893826270509383,21.581963929021573
272,17.415750116561757,21.48576922074576
273,23.698547259252177,21.82285210603068
274,21.549799321634797,21.644870992058532
275,23.60502038233843,21.770649997788027
276,17.871349884708902,21.351894283511008
277,22.697950489838018,21.622606145291964
278,16.561961182112796,21.15060336146657
279,23.498968900413303,21.07634152667379
280,15.366570404384158,20.685277464840144
281,19.600280624493067,20.539994328925783
282,22.563993110477103,21.087124460282478
283,18.784054205547125,20.885768363885543
284,26.12682236658044,20.934815588067423
285,20.31345536986648,20.969889992581194
286,21.606424925823312,20.750729902935458
287,21.531536539176617,21.025115664443113
288,16.89141569022004,20.571306893174306
289,16.12100038420767,20.2093869640125
290,15.90833434543595,19.696274561552332
291,18.997272158260337,19.77133604645576
292,19.174974485001066,19.536470979466632
293,19.439902194026825,19.728333713594232
294,17.15601259859029,19.305469960139366
295,18.580685646791636,19.519744309633197
296,20.958143510072645,19.61026850200517
297,15.383931257563368,19.13159771181092
298,18.51987903075624,19.11398603349153
299,15.260597285981568,18.38957102811827
300,24.667484723411658,18.67983965168795
301,16.83028516883658,18.3614303345555
302,24.640899965889297,18.568721229669677
303,22.72180477675939,18.957413835438967
304,22.07602728786542,19.354415629016152
305,16.526363504616544,19.395617572961523
306,15.46068204402505,19.15984489867917
307,16.664121162547392,18.99245467718226
308,18.790464634394503,18.949158839873437
309,15.89896168350132,18.865355445534174
310,21.11838494112277,19.034535398489584
311,20.671064005139577,19.01539676482738
312,16.16698389344201,19.067600273885954
313,16.17987454756126,18.91159997500629
314,18.514458001525103,19.12852402270919
315,24.11096032440854,19.09142239610898
316,18.03800773933527,19.17193723414223
317,20.813815159942827,18.916798247079132
318,22.28943084174584,18.887973318078227
319,21.399136794692847,18.842847285200058
320,19.907169822069648,19.068234373030265
321,20.026975505565392,19.372653937132952
322,17.766827327816763,19.446167681484244
323,17.005605723584647,19.327177087430254
324,17.952815969659795,19.464100706507487
325,18.68620448957609,19.30195534307104
326,14.447571663315196,18.887055853616083
327,16.5755609367194,18.91429432316791
328,14.46913424391501,18.800244969591493
329,13.621314431684736,18.4740353982688
330,22.431858845191545,18.362095299654335
331,22.236643874837565,18.642004375354485
332,18.46629856215799,18.485503268835497
333,13.850792985184638,17.92292741173142
334,16.432871613960913,17.591843066349288
335,15.563526439041521,17.30226684081408
336,18.11719824257011,17.174948356614394
337,20.71511193481299,17.371500663747476
338,18.039446079635884,17.44042335415089
339,21.63676814664599,17.686020165949973
340,21.073537262033216,17.84517568411378
341,22.16322883139667,18.359552828652546
342,20.655582319507715,18.631554254171768
343,21.110683210713436,19.074324185291662
344,18.414390138469567,19.393862565743984
345,18.29594744576221,19.11813513911536
346,15.071651483362078,18.64046897968366
347,15.55162592884632,18.446157470796216
348,17.33345016881995,18.678334616371906
349,22.381271507588473,19.07489460928041
350,21.17935854369765,19.449283416257483
351,18.352842820133127,19.464993054761685
352,16.263555769157243,19.168222643717968
353,17.09754182500404,19.105429026742513
354,14.072112291458746,18.601118636396695
355,15.579722515851955,18.234864319984613
356,18.055637970046604,17.96102492922794
357,22.400925968392848,18.077381172486948
358,17.081630731276515,17.808777673857822
359,14.447564800055506,17.544322651296884
360,15.899741111362728,17.38457556233692
361,18.66548836051152,17.624164687480214
362,18.487883407616675,17.819915186064904
363,16.820232650521113,17.785700684844983
364,16.36585321329539,17.38467279855878
365,16.61112439724404,17.08012385546187
366,16.051264856992486,16.926685324585826
367,16.24518569165442,16.925460652752307
368,18.3163833119792,17.00671675188398
369,17.20935629443626,17.215866352082486
370,10.28843322036352,16.863113732383255
371,18.125830096643483,16.867793207489715
372,14.378986838176504,16.332997265475292
373,14.438623833166,16.156796805601257
374,23.184356558744387,16.73924958951385
375,21.918367803203537,17.140491368969904
376,20.34634470836997,17.252548458827132
377,19.16727451098028,17.297841199051373
378,16.267564567533572,17.260996660185537
379,18.86341401233918,17.427500713455125
380,21.259850097193866,17.737415760118445
381,14.556893239456551,17.63779098561605
382,20.023529692825768,17.88968058569414
383,15.157148681412878,17.679064943656385
384,14.481585076123386,17.497213529102194
385,22.39109035408779,18.304057338017145
386,13.829085747128309,18.01760771471613
387,19.302153931831853,18.345818854293157
388,14.067758212486089,18.321094479581163
389,19.48741058843717,18.074631414894014
390,17.630056844563857,17.788744017651368
391,19.096529519530748,17.705423005062087
392,12.656560321860605,17.271375392454107
393,16.950631639015295,17.316913197219556
394,18.99011510956155,17.32535993703438
395,15.423669751933886,16.936281247350383
396,14.614603509988765,16.9401285987192
397,16.99607600321801,16.738298352745346
398,17.698812366289317,16.907742598403775
399,13.687133960533236,16.854779190697766
400,14.616581406220574,16.336478594173286
401,17.117657971584066,16.555716742470334
402,14.121438070176128,16.21033568502662
403,17.71091659269769,16.45321291037406
404,15.431492506448969,16.182818371574847
405,15.555706040867609,16.044528317995095
406,20.279947775415096,16.123422868387387
407,19.870688839603837,16.604364769570267
408,19.793719926224576,16.793903988717553
409,16.00456454668047,16.59486728452548
410,18.64108328537315,16.8093615200881
411,18.559972488821277,17.072386118676935
412,19.522353163584903,17.240804596034728
413,15.7253474075662,17.109240265453185
414,16.346779860563817,17.28654999212189
415,17.959767489612535,17.509429064348023
416,17.697867629214574,17.548109708190054
417,18.614121022878443,17.847621905036878
418,15.374142396402906,17.691836958617223
419,16.792095833889874,17.782543847113285
420,15.422055013321538,17.77363377861021
421,13.476697746057605,17.320083776653046
422,16.294858037264213,17.08169505649707
423,15.881094568277875,16.82085336596729
424,16.926439747171838,16.882311712666716
425,22.318629815944973,17.127481481371504
426,20.438386524536227,17.252709083752503
427,18.29978124065037,17.1712042888902
428,13.60115666151807,17.02959157248699
429,16.413077169355702,17.034011393073115
430,16.263748417220782,16.920943454913665
431,13.483339225101815,16.639974894639483
432,16.353008204522087,16.48923404008239
433,14.260538482101865,16.414993779128988
434,14.950160448873484,16.292198086794563
435,15.774384671466184,16.315686730670873
436,15.99911387378365,16.48384780585261
437,19.210844730340067,16.678246918724334
438,17.499968120844766,16.78617182222879
439,17.74289510111278,16.84060217915819
440,15.888981871289111,16.411958982847796
441,19.619521384917665,16.357367973539894
442,14.93695796700406,16.133179755296805
443,13.205711682148973,16.1068167566722
444,17.63374073194683,16.188194327511606
445,16.155082271282684,16.180949917782403
446,15.655481301189726,16.325759389521597
447,19.533392838220447,16.537785031768152
448,18.414433275088328,16.814711351300584
449,19.088546765164057,17.090603772386622
450,14.284415411199433,16.99127248836884
451,15.28061054275889,16.94337226630052
452,19.204615911921337,16.94295701173927
453,14.3308327145283,16.73168131798484
454,17.061047149723965,16.686224787892254
455,17.009456637519754,16.760923105640963
456,13.94770878531716,16.382802265667596
457,11.624490876043437,16.16197112627022
458,11.72318977900388,16.063136332727215
459,15.198773196264636,15.900805163681735
460,18.230828397523258,16.03918823876444
461,16.221709337669008,16.076936774529727
462,13.4207064521621,15.669424348792504
463,17.88556900391965,15.634166730714592
464,14.575015001137803,15.33326461311284
465,12.19952823460973,15.194272134673527
466,14.103776613356638,15.115816539380043
467,18.014251437113533,15.03645890772619
468,19.663882172347556,15.391995538247473
469,13.748770950334997,15.171177124954875
470,13.60391614167644,14.944141091898654
471,18.959280881787755,15.278245898330027
472,14.962277629072604,15.500765015198638
473,12.260739365371156,15.536601654289791
474,15.114841481918772,15.531006206666733
475,15.962013863883811,15.379751904424104
476,15.303906804302835,15.31856506886636
477,13.292474989384646,15.310016304681195
478,15.58735804070434,15.156802240466842
479,16.50674995181222,15.285584570511801
480,14.421031883480833,15.433684813769876
481,13.84505988335139,15.416437031769526
482,13.03755117486248,15.084657014286122
483,19.22885833524601,15.05565542514602
484,12.69634670476227,14.985493808774503
485,17.30751334800219,15.232400289196221
486,11.56264088197216,14.73929095587518
487,15.373311098700997,14.76669318718374
488,13.17413032956031,14.827585918129683
489,13.188686082060196,14.699175558139112
490,16.923767921725176,14.763292495328537
491,12.938804813000534,14.605619029241717
492,14.879100803748486,14.711394083532639
493,12.224865899930974,14.487227940814416
494,14.993394278071682,14.386337562565046
495,13.005074568537967,14.29194040823552
496,14.160090200690563,14.312942429391466
497,19.548000315893436,14.746972372126864
498,16.121164950730353,14.539792813159153
499,12.313723216245544,14.51428458059137
500,13.731926116648395,14.275912098501118


==> csvs/rhoViota_ss.csv <==
it,rho,obs_res
1,643.0694493244281,643.0694493244281
2,561.6457994918411,561.6457994918411
3,551.7386167691315,551.7386167691315
4,520.633184924453,520.633184924453
5,443.68579073008664,443.68579073008664
6,340.2524662573823,340.2524662573823
7,526.4415626643829,526.4415626643829
8,399.437792356587,462.93967751048496
9,235.1937771802579,387.02437740040926
10,280.4776896903832,360.3877054729028
11,278.9131624385494,344.0927968660321
12,302.8764194517345,337.22340063031584
13,316.8541613038387,334.31350929796196
14,209.76609799960596,318.74508288566744
15,252.63850778519827,311.3999078745042
16,266.9555793984325,306.95547502689703
17,265.5446280310436,303.19085257272855
18,220.90039642296983,296.33331456024865
19,203.90342972422957,289.2233234190164
20,237.3325413896539,285.5168389883477
21,154.52319761229748,276.78392956327764
22,219.6554615906867,256.33152282503124
23,175.8352558750635,241.42468705959632
24,221.95333510413548,240.5419909211882
25,237.89202445979143,237.70294657248206
26,142.80516855486115,228.62908031356952
27,125.38542137980882,216.79634710877446
28,157.6655600633757,206.18377369274359
29,134.18719936374433,201.14518045035283
30,161.79565473094092,195.08899024673565
31,127.2794827588822,185.77725047076564
32,122.48529840330788,176.2399618289166
33,126.73045585591454,169.9619657911129
34,115.73780435135905,164.08425743292153
35,142.5412203179557,157.76483602814164
36,118.78300229187737,155.38215634011365
37,145.9212568950916,150.46654269374065
38,106.67677860063505,145.85597754211207
39,126.86485936185372,139.51674582595996
40,139.88695298617884,132.9830743943858
41,112.48820898718893,130.96194375654096
42,95.5602116438086,128.97359644080763
43,92.41606117536584,124.62362984827364
44,100.42012165383346,122.37249133427957
45,100.00789253846376,118.25330718811443
46,97.92488160847223,116.2963337780871
47,98.35678377216048,114.68776613601061
48,82.61538722252338,111.7467615604512
49,125.61976531930644,112.40555895831436
50,81.3486821033171,108.32605641067178
51,91.1394840557323,106.48315519492878
52,77.6742545640749,101.93335503952767
53,85.01511035537925,100.48924382317728
54,84.96700016803482,97.69605321025603
55,72.04343400218605,93.1731519446565
56,113.09613748720494,93.21368051132424
57,98.67475405625864,93.42131667215423
58,76.3171948886644,92.34805891970748
59,98.27530675682856,92.20507125990714
60,62.18915469334066,89.68382207023228
61,90.622551327616,89.19700005150852
62,74.3306748215053,87.59525945479818
63,83.84322029922194,87.67711499324476
64,45.43126218879572,82.33121478454403
65,72.741926497824693,81.75743107751121
66,90.26226463734848,81.69894978295228
67,56.678887659041266,80.29925865595004
68,64.48759740014987,78.93075779226808
69,45.661644444748966,76.31040074404903
70,67.37455697632416,75.99914227565824
71,73.70205836639973,73.37287033427123
72,39.402102450679926,69.42136022723264
73,69.22319948056195,68.94842720002582
74,69.79406504804246,67.0496777527734
75,48.09644060226021,66.11016348003471
76,52.32283055571769,63.55684876190816
77,60.0439186125634,62.604398347978695
78,55.745203957206115,60.731197258510974
79,51.79223962165529,61.15526242070161
80,57.574446138679825,60.144097063425285
81,60.279194873499726,58.14522574583537
82,55.07425718201186,58.03825038070008
83,55.14357754685403,57.41531572381369
84,49.02149732995077,57.639305916160474
85,51.73176764159452,56.596453293845165
86,47.001114720868216,54.81639038414306
87,48.19856293086449,55.40282108282204
88,53.4813819088528,54.353366578041424
89,44.79912172075343,52.68703702288882
90,59.14610728065901,53.42368146811541
91,57.42676279239537,53.763943617227255
92,57.70760160551317,53.608189150090574
93,44.03351502379022,52.82740988786285
94,52.53161334353368,52.87670146932141
95,43.80917002820392,51.95901639528968
96,44.96287366338782,50.937928314615554
97,40.47464770103898,49.96462101588403
98,51.5308625930596,49.723773352297734
99,56.817759118748214,50.243524138217566
100,43.80152185852331,49.71484108601282
101,43.86468513283605,49.505745780144004
102,49.46524119674365,49.590190997869286
103,54.854996962713365,49.68176533479332
104,38.443342170912096,49.25804669813723
105,36.64027291664931,47.75765774053659
106,48.2929556426126,47.1487372638844
107,38.62087094087594,45.876288552908584
108,50.32692041068122,46.29584891203465
109,41.42722807524028,45.55555656081509
110,39.74552547649997,45.284646924034824
111,38.68009573151086,44.865795061909694
112,42.982184724436095,45.03296419680284
113,34.27750201305923,43.882740158136144
114,27.30964847609876,41.91553278195951
115,39.84969135391789,41.65207741498582
116,38.88758661304693,41.320270846999875
117,43.08106449950448,40.89465906718394
118,31.614776954189285,39.345311066615665
119,33.226180408290226,38.99750028244087
120,43.04864193940189,39.42472488395771
121,37.35112482871981,38.69526949636486
122,35.306882913946595,38.47433696123623
123,37.29145389103763,37.60530585992666
124,40.301998173738816,37.5302905331599
125,39.42421211771986,37.50886964257456
126,37.525394633801035,37.4318895693939
127,23.61466225334552,36.14072140465453
128,38.34439902577684,36.41184787216904
129,29.010830934057346,36.52526003603295
130,26.04073409145188,35.604662885201876
131,28.018607902193946,34.880064304478346
132,37.94064596261781,34.53736973535256
133,31.708338400626246,34.54360716511503
134,38.23304083667807,34.877397860340885
135,29.39191514291795,33.966949407241955
136,30.699715765310703,33.523522136348014
137,39.681458106346206,33.81516048250799
138,25.80933920069277,33.04968616981833
139,34.53783773163927,32.665408807011694
140,27.370046861896174,31.861797789956785
141,26.866846169781137,31.151227892355458
142,30.653033263686073,31.62045262637816
143,32.664525061008625,31.24179436206028
144,37.65874939711781,31.818322259597643
145,39.42821750536912,32.710821153858795
146,29.382029413631304,32.80171592128795
147,31.165204221219668,32.35001980519474
148,31.111366736826547,32.31022169427476
149,28.154025097236012,31.638287311645293
150,29.839739567752897,31.668142273300955
151,32.44861424290895,31.784735505140837
152,29.001289433424244,31.072724260279372
153,31.396587657440634,31.44520749072923
154,32.653762673781934,31.319602486872075
155,28.445151156658216,31.391276106522877
156,24.204168516571674,31.21376426297558
157,22.27413346162703,30.65517094283831
158,33.99448544641793,30.743834968532266
159,27.927983849131863,30.0951172653332
160,23.30571717972551,29.020283910290296
161,21.837452104737014,28.51731208969734
162,26.62406874950365,28.214569724916274
163,29.745072377063465,28.123483434265403
164,31.562398541844395,28.350708330572626
165,28.53050013343167,28.26342570161788
166,33.56841887977823,28.33807934407583
167,26.73240470441329,28.186820362141766
168,33.39133267261689,28.319803363153518
169,35.24609580676372,28.49262557201897
170,22.708709277943733,28.110196113438004
171,23.225431291017102,28.044946965067698
172,24.02274024238852,28.1615207504518
173,20.932902432027195,27.290748549492417
174,23.884511439530097,27.021183722185633
175,31.41267709865764,27.561647716781106
176,27.652931345196205,27.94934633281172
177,32.797329495707814,28.36089704922533
178,30.771712455337777,28.429339721110285
179,33.379136881060106,28.55045561039133
180,37.1691115539419,29.12636303842535
181,26.995940874691104,28.688197838086207
182,27.92406437773955,28.767641816307957
183,26.012745082041132,28.27573597693624
184,30.222377551390252,27.940821426578008
185,26.263376994664085,28.177799274359366
186,24.324605846034043,28.25107757802716
187,24.464288045368743,28.280514098225844
188,30.50014004393481,28.918329939019685
189,27.286361109940493,29.145119917047044
190,31.800125924410818,29.17094983876392
191,21.731276336313968,28.776172838171775
192,28.168095702666196,28.467557251968998
193,22.97392057733498,27.947704460102145
194,23.89100399675429,27.31516226781509
195,24.636221553444983,26.479636267781963
196,29.464387287556097,26.644199361972962
197,29.330552601942298,26.73796524358648
198,30.919162858256936,27.065059762000867
199,31.416288583676007,27.144653830819916
200,16.33589466691879,26.482821675636895
201,30.672869347784037,26.90603924242023
202,24.784323298516565,26.927374925963417
203,24.02533406184787,26.495721193824288
204,26.477224770068304,26.441778771166142
205,27.64405009965781,26.164707049515943
206,24.914139511390218,26.37689792785436
207,26.84365760473332,26.288602054658835
208,20.018919147171538,26.091601959314605
209,22.89802817452255,26.02540357116582
210,27.023334405825363,26.18454442799118
211,26.975675222322685,26.018630290308952
212,19.69970061805756,25.376573491383304
213,25.611185660425768,25.022708344861226
214,25.568119012894584,24.632830373475798
215,27.802327913262584,25.397259256565384
216,23.637171056708983,24.928212703827047
217,21.67279799478874,24.720777683578525
218,25.423221566289307,24.81397018387462
219,22.48798512713212,24.548020874345543
220,27.868482215808488,24.562983015422255
221,21.797088182170253,24.355179593474258
222,27.35966026669112,24.38957977093811
223,22.783445357530653,24.573881518295384
224,22.94554503131558,24.57704930874825
225,22.293877092717334,24.26175215454105
226,26.303457061295887,24.2169376104726
227,21.182305105112533,24.315777909609597
228,20.324459514011085,23.963329499848616
229,20.625698188648695,23.633834778232224
230,21.27899712677348,23.19894605913295
231,28.430742962914547,23.518517519546656
232,25.78722833976849,23.79281287587864
233,20.515689006232975,23.465644038541548
234,21.86890718505898,23.42437217573667
235,17.222771914095468,22.714658155622473
236,18.035903666003623,22.463912521211363
237,23.930763561038063,22.23531940750116
238,19.67354309290136,22.027992589859206
239,19.68913202192083,21.81089838923289
240,25.882436132290163,22.050135658537744
241,22.44727599383184,21.79305692070681
242,27.577625678723365,22.219411625614196
243,23.99624981905128,22.46419764595021
244,30.723363391902392,23.137375326167124
245,28.688403919238485,23.631335778998125
246,24.736571785747596,23.385057700520328
247,29.162459605018185,23.61007311820364
248,24.357683644946164,23.866206094117853
249,20.66150614286557,23.78571269130496
250,23.976624268782295,24.235969514950746
251,20.794765946169463,24.419893666961805
252,27.388256497217437,24.65039319604043
253,21.138742570375587,24.748073161205376
254,24.06469625091926,25.039777443138604
255,19.893696533710024,24.640528136566598
256,16.5789190164636,24.24930433807538
257,18.85867074069895,23.668040675540418
258,18.642303979978355,23.311110952935557
259,24.219516031216987,22.877521128889864
260,21.71833529639604,22.412849887367035
261,24.152685598864156,22.373924141574804
262,18.63727256312367,21.672245005448502
263,23.642002939493754,21.624532958418342
264,24.612896422304992,21.88795897704764
265,21.232531331888815,21.705019447921405
266,21.7795276632085,21.77067022905734
267,14.357041140126691,20.901922538584625
268,21.80439565150116,20.946299410659662
269,25.391114003852213,21.034727260855195
270,19.7873393021599,21.02763677875185
271,24.893826270509383,21.581963929021573
272,17.415750116561757,21.48576922074576
273,23.698547259252177,21.82285210603068
274,21.549799321634797,21.644870992058532
275,23.60502038233843,21.770649997788027
276,17.871349884708902,21.351894283511008
277,22.697950489838018,21.622606145291964
278,16.561961182112796,21.15060336146657
279,23.498968900413303,21.07634152667379
280,15.366570404384158,20.685277464840144
281,19.600280624493067,20.539994328925783
282,22.563993110477103,21.087124460282478
283,18.784054205547125,20.885768363885543
284,26.12682236658044,20.934815588067423
285,20.31345536986648,20.969889992581194
286,21.606424925823312,20.750729902935458
287,21.531536539176617,21.025115664443113
288,16.89141569022004,20.571306893174306
289,16.12100038420767,20.2093869640125
290,15.90833434543595,19.696274561552332
291,18.997272158260337,19.77133604645576
292,19.174974485001066,19.536470979466632
293,19.439902194026825,19.728333713594232
294,17.15601259859029,19.305469960139366
295,18.580685646791636,19.519744309633197
296,20.958143510072645,19.61026850200517
297,15.383931257563368,19.13159771181092
298,18.51987903075624,19.11398603349153
299,15.260597285981568,18.38957102811827
300,24.667484723411658,18.67983965168795
301,16.83028516883658,18.3614303345555
302,24.640899965889297,18.568721229669677
303,22.72180477675939,18.957413835438967
304,22.07602728786542,19.354415629016152
305,16.526363504616544,19.395617572961523
306,15.46068204402505,19.15984489867917
307,16.664121162547392,18.99245467718226
308,18.790464634394503,18.949158839873437
309,15.89896168350132,18.865355445534174
310,21.11838494112277,19.034535398489584
311,20.671064005139577,19.01539676482738
312,16.16698389344201,19.067600273885954
313,16.17987454756126,18.91159997500629
314,18.514458001525103,19.12852402270919
315,24.11096032440854,19.09142239610898
316,18.03800773933527,19.17193723414223
317,20.813815159942827,18.916798247079132
318,22.28943084174584,18.887973318078227
319,21.399136794692847,18.842847285200058
320,19.907169822069648,19.068234373030265
321,20.026975505565392,19.372653937132952
322,17.766827327816763,19.446167681484244
323,17.005605723584647,19.327177087430254
324,17.952815969659795,19.464100706507487
325,18.68620448957609,19.30195534307104
326,14.447571663315196,18.887055853616083
327,16.5755609367194,18.91429432316791
328,14.46913424391501,18.800244969591493
329,13.621314431684736,18.4740353982688
330,22.431858845191545,18.362095299654335
331,22.236643874837565,18.642004375354485
332,18.46629856215799,18.485503268835497
333,13.850792985184638,17.92292741173142
334,16.432871613960913,17.591843066349288
335,15.563526439041521,17.30226684081408
336,18.11719824257011,17.174948356614394
337,20.71511193481299,17.371500663747476
338,18.039446079635884,17.44042335415089
339,21.63676814664599,17.686020165949973
340,21.073537262033216,17.84517568411378
341,22.16322883139667,18.359552828652546
342,20.655582319507715,18.631554254171768
343,21.110683210713436,19.074324185291662
344,18.414390138469567,19.393862565743984
345,18.29594744576221,19.11813513911536
346,15.071651483362078,18.64046897968366
347,15.55162592884632,18.446157470796216
348,17.33345016881995,18.678334616371906
349,22.381271507588473,19.07489460928041
350,21.17935854369765,19.449283416257483
351,18.352842820133127,19.464993054761685
352,16.263555769157243,19.168222643717968
353,17.09754182500404,19.105429026742513
354,14.072112291458746,18.601118636396695
355,15.579722515851955,18.234864319984613
356,18.055637970046604,17.96102492922794
357,22.400925968392848,18.077381172486948
358,17.081630731276515,17.808777673857822
359,14.447564800055506,17.544322651296884
360,15.899741111362728,17.38457556233692
361,18.66548836051152,17.624164687480214
362,18.487883407616675,17.819915186064904
363,16.820232650521113,17.785700684844983
364,16.36585321329539,17.38467279855878
365,16.61112439724404,17.08012385546187
366,16.051264856992486,16.926685324585826
367,16.24518569165442,16.925460652752307
368,18.3163833119792,17.00671675188398
369,17.20935629443626,17.215866352082486
370,10.28843322036352,16.863113732383255
371,18.125830096643483,16.867793207489715
372,14.378986838176504,16.332997265475292
373,14.438623833166,16.156796805601257
374,23.184356558744387,16.73924958951385
375,21.918367803203537,17.140491368969904
376,20.34634470836997,17.252548458827132
377,19.16727451098028,17.297841199051373
378,16.267564567533572,17.260996660185537
379,18.86341401233918,17.427500713455125
380,21.259850097193866,17.737415760118445
381,14.556893239456551,17.63779098561605
382,20.023529692825768,17.88968058569414
383,15.157148681412878,17.679064943656385
384,14.481585076123386,17.497213529102194
385,22.39109035408779,18.304057338017145
386,13.829085747128309,18.01760771471613
387,19.302153931831853,18.345818854293157
388,14.067758212486089,18.321094479581163
389,19.48741058843717,18.074631414894014
390,17.630056844563857,17.788744017651368
391,19.096529519530748,17.705423005062087
392,12.656560321860605,17.271375392454107
393,16.950631639015295,17.316913197219556
394,18.99011510956155,17.32535993703438
395,15.423669751933886,16.936281247350383
396,14.614603509988765,16.9401285987192
397,16.99607600321801,16.738298352745346
398,17.698812366289317,16.907742598403775
399,13.687133960533236,16.854779190697766
400,14.616581406220574,16.336478594173286
401,17.117657971584066,16.555716742470334
402,14.121438070176128,16.21033568502662
403,17.71091659269769,16.45321291037406
404,15.431492506448969,16.182818371574847
405,15.555706040867609,16.044528317995095
406,20.279947775415096,16.123422868387387
407,19.870688839603837,16.604364769570267
408,19.793719926224576,16.793903988717553
409,16.00456454668047,16.59486728452548
410,18.64108328537315,16.8093615200881
411,18.559972488821277,17.072386118676935
412,19.522353163584903,17.240804596034728
413,15.7253474075662,17.109240265453185
414,16.346779860563817,17.28654999212189
415,17.959767489612535,17.509429064348023
416,17.697867629214574,17.548109708190054
417,18.614121022878443,17.847621905036878
418,15.374142396402906,17.691836958617223
419,16.792095833889874,17.782543847113285
420,15.422055013321538,17.77363377861021
421,13.476697746057605,17.320083776653046
422,16.294858037264213,17.08169505649707
423,15.881094568277875,16.82085336596729
424,16.926439747171838,16.882311712666716
425,22.318629815944973,17.127481481371504
426,20.438386524536227,17.252709083752503
427,18.29978124065037,17.1712042888902
428,13.60115666151807,17.02959157248699
429,16.413077169355702,17.034011393073115
430,16.263748417220782,16.920943454913665
431,13.483339225101815,16.639974894639483
432,16.353008204522087,16.48923404008239
433,14.260538482101865,16.414993779128988
434,14.950160448873484,16.292198086794563
435,15.774384671466184,16.315686730670873
436,15.99911387378365,16.48384780585261
437,19.210844730340067,16.678246918724334
438,17.499968120844766,16.78617182222879
439,17.74289510111278,16.84060217915819
440,15.888981871289111,16.411958982847796
441,19.619521384917665,16.357367973539894
442,14.93695796700406,16.133179755296805
443,13.205711682148973,16.1068167566722
444,17.63374073194683,16.188194327511606
445,16.155082271282684,16.180949917782403
446,15.655481301189726,16.325759389521597
447,19.533392838220447,16.537785031768152
448,18.414433275088328,16.814711351300584
449,19.088546765164057,17.090603772386622
450,14.284415411199433,16.99127248836884
451,15.28061054275889,16.94337226630052
452,19.204615911921337,16.94295701173927
453,14.3308327145283,16.73168131798484
454,17.061047149723965,16.686224787892254
455,17.009456637519754,16.760923105640963
456,13.94770878531716,16.382802265667596
457,11.624490876043437,16.16197112627022
458,11.72318977900388,16.063136332727215
459,15.198773196264636,15.900805163681735
460,18.230828397523258,16.03918823876444
461,16.221709337669008,16.076936774529727
462,13.4207064521621,15.669424348792504
463,17.88556900391965,15.634166730714592
464,14.575015001137803,15.33326461311284
465,12.19952823460973,15.194272134673527
466,14.103776613356638,15.115816539380043
467,18.014251437113533,15.03645890772619
468,19.663882172347556,15.391995538247473
469,13.748770950334997,15.171177124954875
470,13.60391614167644,14.944141091898654
471,18.959280881787755,15.278245898330027
472,14.962277629072604,15.500765015198638
473,12.260739365371156,15.536601654289791
474,15.114841481918772,15.531006206666733
475,15.962013863883811,15.379751904424104
476,15.303906804302835,15.31856506886636
477,13.292474989384646,15.310016304681195
478,15.58735804070434,15.156802240466842
479,16.50674995181222,15.285584570511801
480,14.421031883480833,15.433684813769876
481,13.84505988335139,15.416437031769526
482,13.03755117486248,15.084657014286122
483,19.22885833524601,15.05565542514602
484,12.69634670476227,14.985493808774503
485,17.30751334800219,15.232400289196221
486,11.56264088197216,14.73929095587518
487,15.373311098700997,14.76669318718374
488,13.17413032956031,14.827585918129683
489,13.188686082060196,14.699175558139112
490,16.923767921725176,14.763292495328537
491,12.938804813000534,14.605619029241717
492,14.879100803748486,14.711394083532639
493,12.224865899930974,14.487227940814416
494,14.993394278071682,14.386337562565046
495,13.005074568537967,14.29194040823552
496,14.160090200690563,14.312942429391466
497,19.548000315893436,14.746972372126864
498,16.121164950730353,14.539792813159153
499,12.313723216245544,14.51428458059137
500,13.731926116648395,14.275912098501118


==> csvs/rohbrepinside1.csv <==
Iteration,rho,min_up,max_low
15,6.28210949914095,9.360511336679153,2.7995206715859835
16,5.940245721067718,8.938920434848582,2.669816360226494
17,5.52047308885508,8.345924013037669,2.4775109738899563
18,5.243368619996547,7.784044688208811,2.3944475349411745
19,4.993732597008966,7.489171700645236,2.247690208281933
20,4.6158411776545245,6.888317296132283,2.0592625391542145
21,4.369869526196559,6.6098972644233545,1.9244129898266857
22,4.059141995771342,6.081152634348393,1.8167857420316675
23,3.8531129120333727,5.818374496699799,1.728171123603353
24,3.664002657561378,5.558502529455196,1.6510972796509242
25,3.5116237045700642,5.291512234937743,1.5898509806104757
26,3.1793548700536243,4.777332551501255,1.4720020436618004
27,2.908685459307014,4.332604348522219,1.2921011934986648
28,2.788089894189551,4.199703973542528,1.2435366467584232
29,2.666568190324359,3.9593704007432367,1.1967741620463286
30,2.5091099466896303,3.8064477391879024,1.115735149300814
31,2.447384189408458,3.68723543800972,1.1100324926974154
32,2.350198715009649,3.5233018742283266,1.0603595351271504
33,2.216248907543839,3.263139588243025,0.9944065313402817
34,2.14289475096149,3.245580946564276,0.9545488387463066
35,2.01645443891984,3.007947469010116,0.9103174468454387
36,1.8937117270741088,2.8645690617803963,0.8402152825617994
37,1.8007524972164326,2.7100524194219773,0.7954854257381869
38,1.7002504808770362,2.5389251202713004,0.7728257039253297
39,1.6215175442549499,2.4187222932911987,0.7301817537186195
40,1.5144895773476805,2.2888024586006535,0.6802192840871794
41,1.4061616752844361,2.1265920962043507,0.629162510820892
42,1.3410974490125784,2.013076111489271,0.6006297443069036
43,1.2980654729447683,1.9546814141732844,0.5967128804180821
44,1.2488956346693898,1.8732955787949164,0.562735223574345
45,1.2160661624474935,1.83055145305681,0.5426284421407833
46,1.1661601957014451,1.7655611867649834,0.5309173721837177
47,1.0789251306200278,1.6215323087423092,0.4811374233818826
48,1.0198011517754313,1.5020736243428028,0.4539818058586227
49,0.9548198674189747,1.416187226743039,0.4254125107913399
50,0.9208602424940684,1.3948787095576645,0.41143629574744967
51,0.8660796525952551,1.2929396281231602,0.3872167108876152
52,0.816610824981374,1.2407641077967786,0.3649057939110067
53,0.7912758993830816,1.1842781957488957,0.34954893513562996
54,0.7564064186415502,1.1435857671955174,0.3361192907331034
55,0.7310976554319423,1.1064611496455408,0.32471910936349635
56,0.6998799617520656,1.0539000524823734,0.31409695085195616
57,0.6422794857123544,0.9573339932039411,0.28919773626678646
58,0.6063585891878543,0.9078710848680072,0.26963829285009877
59,0.5868065397403738,0.8639195918370928,0.26302285962347316
60,0.5751392234285895,0.8688000564457301,0.2574950912220877
61,0.5464021089224662,0.823515180395721,0.24370880377333487
62,0.49747370301321303,0.7416169193137635,0.22277584665033034
63,0.4779898336295184,0.7125381783571099,0.2165901924348172
64,0.4580873919117919,0.679477973606583,0.20323778999688968
65,0.4470435938200954,0.6774476269860876,0.19943918149372125
66,0.4193424305003133,0.6271484444695831,0.18570074406136303
67,0.3997769374050516,0.6027635392550525,0.1795686688265533
68,0.3773579680493413,0.5618031748766836,0.1673451317250605
69,0.34562703005272777,0.530337128920452,0.15260697600163062
70,0.32350603092585073,0.482346132939536,0.14531163911003264
71,0.3060983104424111,0.45488298680762573,0.13619196143857595
72,0.29215496693799875,0.4422592913386778,0.1323837435974532
73,0.27770906665420647,0.4077733607292546,0.1250101695203123
74,0.262176257040794,0.38904184951698295,0.11754845210018908
75,0.2507363889977359,0.3718499628766513,0.11096032646684575
76,0.2311021095591427,0.3422253578243568,0.10500054082805682
77,0.21950541755143202,0.33132193293798856,0.09720360985283669
78,0.20682668054821005,0.30918113333475583,0.09140736930075094
79,0.19184458049012043,0.2869945914352695,0.08641043113656498
80,0.1797496208779406,0.26605085556201796,0.08139541190841121
81,0.16660278333108003,0.25181365562591723,0.07744658351288088
82,0.1594437765897406,0.24125010080344,0.07148083837767433
83,0.1519574647015108,0.2259238493508739,0.06756406743137834
84,0.1463017207970996,0.21988577906743106,0.06533067639829893
85,0.1394778067501313,0.20430728954875715,0.06208589498598417
86,0.1316209805332036,0.1913113646580617,0.059865247462253704
87,0.12610824873402451,0.18947447929543798,0.056859783290535856
88,0.11961978825865141,0.18000649039165334,0.0541793222886435
89,0.11337220072299391,0.1718462915723965,0.04969735520896086
90,0.1064957399858932,0.15783346711203927,0.048117625632019476
91,0.10074588066573285,0.15158488069437642,0.045040059152137456
92,0.09731712208540562,0.14695132651585197,0.04297153249790376
93,0.09395845521480603,0.13923248664409343,0.042503360423123936
94,0.08971995480340945,0.13236380039562945,0.04010587907711564
95,0.08656980487488573,0.13165473118437337,0.03822344343030939
96,0.08302785992658149,0.12183567419578317,0.0370529263993207
97,0.07799247407892419,0.11747884636253408,0.03456766037030283
98,0.07590966798010915,0.11367076645200645,0.033784084076702525
99,0.07046079754362498,0.10659776751520124,0.031225254735846107
100,0.06707829330291987,0.10190111168852083,0.029756567187877746
101,0.06300912577851583,0.09437643299348494,0.02808975597162275
102,0.06021203263523319,0.09027167398623329,0.027022505538228832
103,0.05764285806496213,0.08597335979844212,0.025547906623829893
104,0.05461458717605925,0.08141328706216613,0.024318748857703076
105,0.05228253550944484,0.07891255766153038,0.023264204510977916
106,0.04960286646762471,0.07500355765676879,0.022557380903440165
107,0.04800775028854351,0.07221463400924108,0.021261634318735824
108,0.046492224662586824,0.06996178582831167,0.020746095985595108
109,0.043373346117467876,0.06503805591164119,0.019435238225536024
110,0.04137543160233179,0.06255728597159,0.018389137068354596
111,0.039721652177789966,0.06029404148587088,0.017780262832442724
112,0.03750163686052662,0.05561942718342994,0.016612584302538244
113,0.03532708497996306,0.05322122354671345,0.015716118118917394
114,0.03392673045697223,0.050895891776152155,0.015150142572268752
115,0.031501196396215236,0.047909694193137786,0.013991324241692256
116,0.029655610667620097,0.044724345941137014,0.013292279509958385
117,0.028748406530846836,0.04348369507501825,0.012918361361449807
118,0.026853240845611574,0.04065232567920857,0.011987861079034313
119,0.02589547375619982,0.038669968877964214,0.01156624427152732
120,0.02469520033620883,0.03723941446995375,0.010983987588593858
121,0.023608613159276187,0.03575918176317022,0.010694049844063958
122,0.022237543457135436,0.03365369150152138,0.009988784637853337
123,0.020992682322255738,0.03128152713487255,0.009431875028146809
124,0.019631761657549616,0.029420234388663653,0.008726450057199232
125,0.019078529002128388,0.028418646514482726,0.008496311192079916
126,0.017937330343332607,0.027268660204007457,0.00800829069806335
127,0.017314462246523984,0.02604710279750863,0.007725864095355767
128,0.016164561223653534,0.024255349243247973,0.007230831471626476
129,0.015534463078614865,0.02339896809017294,0.00693339597500346
130,0.014967215064801576,0.02216754517125203,0.0066412509915059394
131,0.014111676540641091,0.021115070448986546,0.0063131898639985605
132,0.01316025131549796,0.01968654806204671,0.00594645146670595
133,0.01264808481679152,0.01874953781492866,0.005645684537810703
134,0.012042780644664524,0.018008563784692816,0.0054280313698715135
135,0.011369357619815782,0.01711866255282929,0.005062501274522497
136,0.010880509440078479,0.016447807262636595,0.004883690806961238
137,0.010458299002802603,0.015673093873340135,0.004697970149769457
138,0.009983278223227688,0.015129360693423834,0.0044377734144634105
139,0.009500746408370852,0.014182397895340221,0.004229597018153499
140,0.00906773797586398,0.013554680712208396,0.004101540967927229
141,0.008624465142017132,0.012632676621182186,0.003937991866753729
142,0.008171772313372707,0.012249416197040643,0.0036650738043594398
143,0.007710586582427799,0.011561414161222118,0.0034527914364904707
144,0.0073913450596511466,0.010988060793403743,0.0033197776909572718
145,0.0070953220838228534,0.010705051016175512,0.0032083295240386547
146,0.00680111234900314,0.010236236204676594,0.003043544200130305
147,0.006476516010730266,0.009734037296774255,0.0028697395744445883
148,0.006218390691439612,0.009283898511062517,0.002769897423839208
149,0.0059558055932653585,0.008823553863691068,0.0026324419614516216
150,0.005733847679345838,0.008636737123091976,0.0026013137402593595
151,0.00524309927560989,0.007876021729027568,0.0023466775515599914
152,0.004965798846855922,0.007438983564817498,0.0022415302119087096
153,0.004685172658409167,0.007096590214170782,0.0020560354615465903
154,0.004526124717463663,0.006798593468099918,0.0020117799325592447
155,0.0042712795140624595,0.006473021062281311,0.001912702099526997
156,0.0040592262302747125,0.006125743114364916,0.0017973163676134108
157,0.003802783026453334,0.005601766857322068,0.0016981555015296388
158,0.0035676544354778525,0.005330503869844534,0.0015839870453111097
159,0.0033812664814032514,0.005065750203609026,0.0015065735449314873
160,0.0032999511400777647,0.0049847919465622545,0.0014791308097683396
161,0.003158832286496185,0.004742050625456073,0.0014055327628966412
162,0.0029069284002828477,0.004341467225354751,0.0013234696675212985
163,0.0027182225681673376,0.004100352023472361,0.001219979885527887
164,0.002600523348461306,0.00387006050954503,0.0011580042985493224
165,0.0024663745698386705,0.003662886839940153,0.0011106722982230483
166,0.0023607165088869292,0.0035543096941522104,0.0010557424479631873
167,0.002269913145531311,0.0034059492037019513,0.0010277428349371523
168,0.002201878520289291,0.003306910068894827,9.831700344626172e-4
169,0.00212287962461123,0.0031852079192600923,9.502207349200318e-4
170,0.002000050496270314,0.0030329681464098864,8.876742104961478e-4
171,0.0018331607518306545,0.002776227551853692,8.261492820408473e-4
172,0.0017439825487719426,0.0026070151457125794,7.715036182621927e-4
173,0.0016586805768225659,0.0024463471491035747,7.434202880905057e-4
174,0.001567610333573264,0.002350137194505585,6.953504664398421e-4
175,0.001450930172133292,0.0021751693178949645,6.462660804642884e-4
176,0.0013776895747874321,0.0020462999927086147,6.152413715950687e-4
177,0.0012840106001287897,0.0019115845169667017,5.794145230775035e-4
178,0.0012361658293416767,0.0018586620239092893,5.538647648944682e-4
179,0.0012016220390245237,0.0017531277919030394,5.378328479580185e-4
180,0.0011324820077599001,0.0016703407576649082,5.00690166618148e-4
181,0.0010939123190454282,0.0016419559133654615,4.894892672138732e-4
182,0.0010221201139984511,0.0015043230162989695,4.559928710717602e-4
183,9.589817764685879e-4,0.0014313202002229045,4.2685115792107824e-4
184,8.980753783295581e-4,0.0013641345051113372,4.002348672371964e-4
185,8.597748032714102e-4,0.0012748254547587917,3.875024555588598e-4
186,8.105071079896189e-4,0.0012229013817439643,3.613242925849274e-4
187,7.67529328058337e-4,0.0011397989005457946,3.453918317717286e-4
188,7.404347314869112e-4,0.0011165454225771877,3.3178813677239394e-4
189,6.891113161108011e-4,0.0010434032426671486,3.078201401164062e-4
190,6.545032267715115e-4,9.97592261331058e-4,2.9217211984985074e-4
191,6.397620591046865e-4,9.563005532318865e-4,2.8439123403072405e-4
192,6.059939175543185e-4,9.15094703685407e-4,2.6921311080438056e-4
193,5.686195339377579e-4,8.42920323899473e-4,2.555104435171604e-4
194,5.424986045427147e-4,8.155333703152012e-4,2.4495788819584925e-4
195,5.243171063139722e-4,7.87270396857541e-4,2.3767830645190558e-4
196,5.076536298260296e-4,7.36319190573312e-4,2.3020423022709663e-4
197,4.845588970255703e-4,7.340430495639645e-4,2.1659669391066786e-4
198,4.6196282889560266e-4,6.993725205511446e-4,2.0697533489814603e-4
199,4.327559381013511e-4,6.520318394212103e-4,1.9332109630819437e-4
200,4.160839800164418e-4,6.275836298804541e-4,1.855725024514528e-4
201,4.0037042156507337e-4,6.049633800197117e-4,1.7981585288611262e-4
202,3.792414481049249e-4,5.697466943912412e-4,1.6974765730218383e-4
203,3.5914551234702386e-4,5.382826575490217e-4,1.6351122808769435e-4
204,3.5062312680856256e-4,5.255288474231642e-4,1.586638188345314e-4
205,3.305305344715153e-4,4.990184146689218e-4,1.497872560404807e-4
206,3.1544578658467025e-4,4.793858342249965e-4,1.4070575625793583e-4
207,2.9206433903056835e-4,4.3918543812517885e-4,1.3132072193984459e-4
208,2.823639248417726e-4,0.00042190095522575115,1.2465835457024755e-4
209,2.689182552086368e-4,4.07336130296573e-4,1.2006793893814597e-4
210,2.552771085432711e-4,3.8376223759983e-4,1.1321870711048656e-4
211,2.463216702893261e-4,3.6922482734930314e-4,1.1111139547541346e-4
212,2.3096348211125317e-4,3.497361736692075e-4,1.0165976228298352e-4
213,2.1326402546098045e-4,3.2068373443596814e-4,9.513386004804389e-5
214,2.0406897652165026e-4,3.0622442886092427e-4,9.00521719577995e-5
215,1.9200015159956754e-4,2.837812008831926e-4,8.666376129775596e-5
216,1.8248247153615345e-4,2.749734711774751e-4,8.144636322712824e-5
217,1.7416811234825837e-4,2.596283249760202e-4,7.941954064029719e-5
218,1.62630486928183e-4,2.3767254418747614e-4,7.341140894273942e-5
219,1.547323247436866e-4,2.2922999460047474e-4,6.897820201339984e-5
220,1.4790782404329935e-4,2.2236543754015594e-4,6.580949286161809e-5
221,1.4398930035362643e-4,2.1837799764129923e-4,6.494747476646544e-5
222,1.3800941916376476e-4,2.0868835161926393e-4,6.374771245895222e-5
223,1.3270380319269293e-4,1.999197402498094e-4,5.888653559399489e-5
224,1.2745236619506143e-4,1.9095702110990116e-4,5.7089424839223854e-5
225,1.235386981193644e-4,1.84061028072941e-4,5.494642780237237e-5
226,1.1604958976977077e-4,1.750084174695005e-4,5.1811220817553135e-5
227,1.0993112328791074e-4,1.6582854297335998e-4,4.8487982385778315e-5
228,1.0419012982803511e-4,1.5345029243270643e-4,4.6722139977598066e-5
229,9.84416205468417e-5,1.4603912194090428e-4,4.424584208362363e-5
230,9.265419206751533e-5,1.3836691852522814e-4,4.154331176996743e-5
231,8.903479955194309e-5,1.3422987401927447e-4,3.9860669078842814e-5
232,8.393051242974473e-5,1.2596124386406957e-4,3.71501652988898e-5
233,7.979089585202874e-5,1.1956789066864295e-4,3.537282385195664e-5
234,7.423168022689634e-5,1.1143506557880373e-4,3.3007218380786786e-5
235,6.892867928564789e-5,1.0333184500727874e-4,3.07702981247678e-5
236,6.52988139414659e-5,9.80242917360184e-5,2.9316659942617828e-5
237,6.24594219323787e-5,9.376195336169666e-5,2.791119929642785e-5
238,5.9982993213539356e-5,9.037591042609527e-5,2.721419320191409e-5
239,5.570799569865057e-5,8.35102396963348e-5,2.471390015130589e-5
240,5.3249707926256154e-5,8.017463623441754e-5,2.406947872049812e-5
241,5.0517703277062506e-5,7.657642021626819e-5,2.247753720879551e-5
242,4.839294395995455e-5,7.26450180596042e-5,2.153247708221512e-5
243,4.506319359926765e-5,6.819585261382598e-5,2.0346175319329585e-5
244,4.246944413095729e-5,6.333317950036322e-5,1.8878723115605302e-5
245,4.0087438132976443e-5,6.01064627382826e-5,1.7927328038673305e-5
246,3.791675157569701e-5,5.7032260103617754e-5,1.69847309193664e-5
247,3.644019717979856e-5,5.5051829584256804e-5,1.6311647049984634e-5
248,3.381689036298199e-5,5.105142566214932e-5,1.5456848048702008e-5
249,3.2178105513704906e-5,4.847451857342853e-5,1.4567067992704113e-5
250,3.078979052703535e-5,4.57824840816175e-5,1.3692254635241044e-5
251,2.8993005973184422e-5,4.321028901710567e-5,1.3060656721193025e-5
252,2.7711685018174068e-5,4.169754120061536e-5,1.2391806512467522e-5
253,2.6855724637549485e-5,4.0491486423287516e-5,1.2360858840628769e-5
254,2.5630903753657628e-5,3.7620783722158415e-5,1.1579207922854568e-5
255,2.394529713864629e-5,3.608853452196792e-5,1.0763612585398135e-5
256,2.2823148108985242e-5,3.424844963504589e-5,1.0219356783526954e-5
257,2.1257532400345855e-5,3.152989162577217e-5,9.439811857004811e-6
258,2.0375465537353422e-5,3.0415255957246987e-5,9.14411667996996e-6
259,1.9467413083369572e-5,2.9112613599701375e-5,8.641552525961814e-6
260,1.865279720781679e-5,2.829477028278843e-5,8.355085898803408e-6
261,1.8025377622625523e-5,2.6854458397614894e-5,8.150422684019184e-6
262,1.727863870282367e-5,2.5960034743524696e-5,7.636420509349819e-6
263,1.6673288115263128e-5,2.5028400468172456e-5,7.392257121381571e-6
264,1.5849359207920655e-5,2.3911061267890916e-5,7.138928968111042e-6
265,1.536552049204692e-5,2.3150631867359346e-5,6.933435093954874e-6
266,1.469613594261036e-5,2.1842633561176807e-5,6.5713377759812085e-6
267,1.4063622159551023e-5,2.1216044997306467e-5,6.30108211507468e-6
268,1.3492034716162632e-5,1.994563060559317e-5,5.993001115075565e-6
269,1.2850823921059531e-5,1.8953958763998362e-5,5.750988396672834e-6
270,1.2131630132524516e-5,1.825648787828759e-5,5.4138270684427815e-6
271,1.1336094655626817e-5,1.714430557091114e-5,5.029965944438268e-6
272,1.0580377083181788e-5,1.5680827505357828e-5,4.740122978957788e-6
273,9.835808062692073e-6,1.4625719443881216e-5,4.459380449709778e-6
274,9.27028491018266e-6,1.3803575314566157e-5,4.191606709015955e-6
275,8.613579956891022e-6,1.2834034015804633e-5,3.825896471108296e-6
276,8.376060741524641e-6,1.2642809793714874e-5,3.7333341068536476e-6
277,7.921405978351828e-6,1.1672215878403533e-5,3.50085723158042e-6
278,7.590682685854131e-6,1.1375345977838728e-5,3.3925835011736525e-6
279,7.26204471750288e-6,1.0854993843710231e-5,3.234049262991869e-6
280,6.590574816955187e-6,9.957790236227784e-6,2.9573876506621237e-6
281,6.310380882426602e-6,9.45559774195206e-6,2.822126284694017e-6
282,5.936542667042821e-6,8.815769931717502e-6,2.6606569631848625e-6
283,5.660483088973821e-6,8.452933428239145e-6,2.4994015195024174e-6
284,5.2685873282362574e-6,7.828282068511986e-6,2.3353248256116557e-6
285,5.029821157202318e-6,7.478883259885422e-6,2.237350049888485e-6
286,4.696016254503797e-6,7.094541674513378e-6,2.1336929995580483e-6
287,4.4694974230785824e-6,6.734840893500445e-6,1.9956528298868012e-6
288,4.218598250524997e-6,6.328043054667648e-6,1.8791736624925803e-6
289,4.017137372166229e-6,6.018690304129932e-6,1.794481921858716e-6
290,3.821753172790432e-6,5.674743321767765e-6,1.7066074944085161e-6
291,3.7094389200605634e-6,5.63370678033387e-6,1.6506446485421164e-6
292,3.5634109923422434e-6,5.299993300653259e-6,1.5848683691387743e-6
293,3.421439341274901e-6,5.131919655612631e-6,1.5411493373871107e-6
294,3.257552870535012e-6,4.909239993811735e-6,1.4643423447921143e-6
295,3.113183013318828e-6,4.69224231711815e-6,1.3951315173598273e-6
296,2.959743342885384e-6,4.459246866432109e-6,1.3466865611535146e-6
297,2.829302581703951e-6,4.260513263976299e-6,1.262683599584023e-6
298,2.715071750334871e-6,3.929785338310508e-6,1.2207767477513282e-6
299,2.572670595188906e-6,3.852001560304962e-6,1.1609443645335816e-6
300,2.5030917297897597e-6,3.7017257935485368e-6,1.1200218448915902e-6
301,2.412566586311593e-6,3.585119595646108e-6,1.0793774551898136e-6
302,2.308561153438962e-6,3.4022629221257424e-6,1.025777697255782e-6
303,2.1723401516589167e-6,3.244176047910785e-6,9.74154326496509e-7
304,2.103355675305656e-6,3.156887268267162e-6,9.354570630072294e-7
305,2.0536135200216083e-6,3.072011567711149e-6,9.142194141248082e-7
306,1.9636441089923512e-6,2.956063613675092e-6,8.878489580048733e-7
307,1.868102348355439e-6,2.8239369989430746e-6,8.365458296800324e-7
308,1.8146039257364559e-6,2.7562847966324724e-6,8.203604786441029e-7
309,1.7122799876635434e-6,2.568787414359736e-6,7.738612475452955e-7
310,1.6285671791958014e-6,2.4762610770716125e-6,7.273555733979119e-7
311,1.5581366494056039e-6,2.3562403465583692e-6,6.913254398439733e-7
312,1.4857181666039225e-6,2.241477962476022e-6,6.755932754512003e-7
313,1.4152614376013862e-6,2.1472938631518743e-6,6.389297357990832e-7
314,1.3549024275011438e-6,2.0259156291097435e-6,6.037619991373377e-7


==> csvs/rohessrepinsideeta.csv <==
it,max,min,up,low
15,0.4725737697118051,0.4725737697118051,0.97086552598629,-0.97086552598629
16,0.2854282367541394,0.2854282367541394,0.9247045955322681,-0.9247045955322681
17,0.0455369154167693,0.0455369154167693,0.8867604868637944,-0.8867604868637944
18,0.004932815047197003,0.004932815047197003,0.8159180242658266,-0.8159180242658266
19,-0.007899996540569276,-0.007899996540569276,0.7925776809154534,-0.7925776809154534
20,-7.658561036150147e-4,-7.658561036150147e-4,0.7699843880016486,-0.7699843880016486
21,-0.010402047533388803,-0.010402047533388803,0.7620172453001386,-0.7620172453001386
22,-0.025996699595471462,-0.025996699595471462,0.7432343532824728,-0.7432343532824723
23,-0.014809896881639695,-0.014809896881639695,0.7183618823315205,-0.718361882331521
24,-0.03396124076670137,-0.03396124076670137,0.6887092065047709,-0.6887092065047709
25,-0.048065751061411977,-0.048065751061411977,0.6538623446523992,-0.6538623446523992
26,0.007608556541154776,0.007608556541154776,0.6123563612295029,-0.6123563612295029
27,0.029428746016956886,0.029428746016956886,0.5384227790150238,-0.5384227790150238
28,-0.0012774799283929994,-0.0012774799283929994,0.5035898207969214,-0.5035898207969214
29,-0.019460159476169636,-0.019460159476169636,0.4851506341247722,-0.4851506341247722
30,-0.057544517548482776,-0.057544517548482776,0.45559198920769983,-0.45559198920769983
31,-0.018575636531049433,-0.018575636531049433,0.43378518360206675,-0.43378518360206675
32,-0.012668366246769036,-0.012668366246769036,0.4076450441659909,-0.4076450441659909
33,0.025507546938627,0.025507546938627,0.38988201450007987,-0.38988201450007987
34,-0.0012808478471186824,-0.0012808478471186824,0.37098119935696205,-0.37098119935696205
35,-8.222495264673668e-4,-8.222495264673668e-4,0.35759440675423715,-0.35759440675423737
36,0.021220484402226347,0.021220484402226347,0.3423523792614236,-0.3423523792614236
37,0.03968173591579749,0.03968173591579749,0.32236339177421547,-0.32236339177421547
38,0.02679426606751556,0.02679426606751556,0.3100083944761449,-0.3100083944761449
39,0.02826897776217141,0.02826897776217141,0.29296989846699617,-0.29296989846699617
40,0.041198379904608506,0.041198379904608506,0.2640843179320338,-0.2640843179320338
41,0.03979244877212773,0.03979244877212773,0.2581681043152715,-0.2581681043152715
42,0.04458079744563248,0.04458079744563248,0.2509027492791589,-0.2509027492791589
43,0.034620020488466574,0.034620020488466574,0.22746067243271062,-0.22746067243271062
44,0.030441304495429033,0.030441304495429033,0.21567870040926795,-0.21567870040926795
45,0.029484515082893514,0.029484515082893514,0.20584700418088286,-0.20584700418088286
46,0.0318194886102503,0.0318194886102503,0.20020917580450748,-0.20020917580450748
47,0.03481662710543021,0.03481662710543021,0.18927856904082185,-0.18927856904082196
48,0.04155481496902835,0.04155481496902835,0.18401408125581153,-0.18401408125581153
49,0.043032774720679345,0.043032774720679345,0.16948868639778558,-0.16948868639778558
50,0.02768077191371332,0.02768077191371332,0.16120550989658478,-0.16120550989658478
51,0.02525459935704899,0.02525459935704899,0.15462017665781647,-0.15462017665781636
52,0.01670841461990691,0.01670841461990691,0.14910244118560045,-0.14910244118560045
53,0.007856933714101566,0.007856933714101566,0.13973514063510895,-0.13973514063510883
54,0.01719060160764152,0.01719060160764152,0.1320725211164916,-0.1320725211164916
55,0.01992411038716324,0.01992411038716324,0.12763121074481132,-0.12763121074481132
56,0.01953884424920016,0.01953884424920016,0.1225379222917361,-0.1225379222917361
57,0.018820073870189802,0.018820073870189802,0.11844446209122428,-0.11844446209122428
58,0.015515611755274605,0.015515611755274605,0.11412686521012783,-0.11412686521012783
59,0.010413340831790907,0.010413340831790907,0.10673734026942572,-0.10673734026942572
60,0.01228835476761847,0.01228835476761847,0.10015814936108258,-0.10015814936108258
61,-0.004554869999288447,-0.004554869999288447,0.09919576510595418,-0.09919576510595418
62,-5.579184581067098e-4,-5.579184581067098e-4,0.09446071569717374,-0.09446071569717374
63,-5.558094921428447e-4,-5.558094921428447e-4,0.09126740958095414,-0.09126740958095414
64,0.0025576036393998303,0.0025576036393998303,0.0869393715449116,-0.0869393715449116
65,0.0059752689690427685,0.0059752689690427685,0.0813845214811234,-0.08138452148112335
66,0.004494377781317671,0.004494377781317671,0.07811601633566057,-0.07811601633566051
67,-0.0014218995033894455,-0.0014218995033894455,0.07385644530028479,-0.07385644530028479
68,0.0052851897143823545,0.0052851897143823545,0.06764772588764861,-0.06764772588764861
69,0.007770501731702739,0.007770501731702739,0.06545922615151195,-0.06545922615151195
70,0.004961583223677124,0.004961583223677124,0.06345780707968923,-0.06345780707968923
71,0.01144812755012281,0.01144812755012281,0.05988832967350721,-0.05988832967350721
72,0.011219597139895399,0.011219597139895399,0.05700802279068978,-0.05700802279068978
73,0.006659864329483067,0.006659864329483067,0.05315587648045472,-0.05315587648045472
74,0.008942231779818621,0.008942231779818621,0.05069266552907675,-0.05069266552907675
75,0.010585933140824344,0.010585933140824344,0.04874302771397576,-0.04874302771397579
76,-1.9910856916471875e-4,-1.9910856916471875e-4,0.041399415209785295,-0.041399415209785295
77,0.0010583201799128639,0.0010583201799128639,0.039471507086647845,-0.039471507086647845
78,-0.0013208874961614936,-0.0013208874961614936,0.037383883113852684,-0.037383883113852684
79,-7.285335395557924e-4,-7.285335395557924e-4,0.03559718958299821,-0.03559718958299818
80,0.0015102500059986923,0.0015102500059986923,0.03409038092106484,-0.03409038092106484
81,0.0015027438303048535,0.0015027438303048535,0.032000348341810564,-0.032000348341810564
82,5.245231275904649e-4,5.245231275904649e-4,0.029193499620280422,-0.029193499620280422
83,-0.001290774352386781,-0.001290774352386781,0.02891445533269979,-0.02891445533269979
84,-0.003739656577894379,-0.003739656577894379,0.028154832294603943,-0.028154832294603943
85,-0.0015570831841523747,-0.0015570831841523747,0.025933064935849764,-0.025933064935849764
86,-1.8605634937543525e-4,-1.8605634937543525e-4,0.024913941990683225,-0.024913941990683225
87,0.0013016096648913733,0.0013016096648913733,0.022660066063708323,-0.02266006606370831
88,1.1431034940148632e-4,1.1431034940148632e-4,0.021092211627286833,-0.021092211627286847
89,3.994816159201553e-4,3.994816159201553e-4,0.020057679176687576,-0.020057679176687576
90,-8.70293944290973e-4,-8.70293944290973e-4,0.019262793338770443,-0.01926279333877043
91,-2.0101493630485245e-4,-2.0101493630485245e-4,0.018112166735518145,-0.01811216673551816
92,-2.3153072505924244e-4,-2.3153072505924244e-4,0.017565557172043708,-0.017565557172043722
93,-2.727430042974155e-4,-2.727430042974155e-4,0.01652457082798975,-0.01652457082798975
94,9.485799904446202e-5,9.485799904446202e-5,0.01571087899726989,-0.01571087899726989
95,-1.422513218834881e-4,-1.422513218834881e-4,0.015062975566181691,-0.015062975566181691
96,-0.0011895223150013151,-0.0011895223150013151,0.01450833935796729,-0.01450833935796729
97,-1.624888498983068e-4,-1.624888498983068e-4,0.013621203340229732,-0.013621203340229732
98,-2.9643126618005e-4,-2.9643126618005e-4,0.012711151843020838,-0.012711151843020838
99,-3.227386131924581e-4,-3.227386131924581e-4,0.01168286907791953,-0.01168286907791953
100,-0.001066004848842908,-0.001066004848842908,0.01140442500474148,-0.011404425004741474
101,-0.0012611529656823411,-0.0012611529656823411,0.011137686128704416,-0.011137686128704409
102,-0.0015231967857948087,-0.0015231967857948087,0.010776475434421007,-0.010776475434421007
103,-0.0016361227201185241,-0.0016361227201185241,0.010161513968435384,-0.010161513968435384
104,-0.0017070271239248563,-0.0017070271239248563,0.009623754760557303,-0.009623754760557303
105,-0.0013690924885099917,-0.0013690924885099917,0.00896499890957532,-0.00896499890957532
106,-0.0011014355977150697,-0.0011014355977150697,0.008576359174483295,-0.008576359174483295
107,-5.274469336355378e-4,-5.274469336355378e-4,0.008118112087839621,-0.008118112087839621
108,-2.8476331896789414e-4,-2.8476331896789414e-4,0.007717107886941708,-0.007717107886941708
109,-5.301374986032004e-4,-5.301374986032004e-4,0.0073766993717203425,-0.0073766993717203425
110,-4.1369651807218744e-4,-4.1369651807218744e-4,0.006998103460444875,-0.006998103460444875
111,-4.0554516684294245e-4,-4.0554516684294245e-4,0.0064365600387413235,-0.0064365600387413235
112,-4.1182612831309334e-4,-4.1182612831309334e-4,0.006238853734810736,-0.006238853734810736
113,-1.1635254658652616e-4,-1.1635254658652616e-4,0.005755385798644562,-0.005755385798644562
114,-1.1872627622516729e-4,-1.1872627622516729e-4,0.005460606799600622,-0.005460606799600618
115,-1.3344753253221459e-4,-1.3344753253221459e-4,0.005095019011101154,-0.005095019011101157
116,1.2385069467029525e-4,1.2385069467029525e-4,0.004780769335248122,-0.004780769335248118
117,1.429441397242867e-4,1.429441397242867e-4,0.004481874991075222,-0.004481874991075219
118,1.387256830016545e-4,1.387256830016545e-4,0.004255772242581848,-0.004255772242581848
119,-8.396774014316974e-5,-8.396774014316974e-5,0.004077261529145226,-0.004077261529145226
120,9.307396182583333e-5,9.307396182583333e-5,0.0039132857581382005,-0.0039132857581382005
121,4.720094835319877e-5,4.720094835319877e-5,0.00377575433730417,-0.00377575433730417
122,5.360305283864594e-5,5.360305283864594e-5,0.0036423750693779476,-0.0036423750693779476
123,-1.325335188269612e-4,-1.325335188269612e-4,0.0034898420651913557,-0.0034898420651913557
124,-7.579202449707959e-5,-7.579202449707959e-5,0.003321978086309116,-0.003321978086309116
125,4.420728765863746e-5,4.420728765863746e-5,0.0031330463741689775,-0.0031330463741689775
126,-4.0918521853242074e-5,-4.0918521853242074e-5,0.002929888668510596,-0.0029298886685105944
127,-1.1993275181780907e-4,-1.1993275181780907e-4,0.002755248846048452,-0.002755248846048452
128,-6.612296303273174e-5,-6.612296303273174e-5,0.0026605418801573764,-0.0026605418801573764
129,-4.4549929163896496e-4,-4.4549929163896496e-4,0.002560640597006437,-0.002560640597006437
130,-4.1774391427084473e-4,-4.1774391427084473e-4,0.002410517194947637,-0.002410517194947637
131,-2.996645180600981e-4,-2.996645180600981e-4,0.002333823601341682,-0.002333823601341682
132,-2.33914983995432e-4,-2.33914983995432e-4,0.0022381073064683694,-0.0022381073064683676
133,-1.465759389984965e-4,-1.465759389984965e-4,0.0021122277352792398,-0.0021122277352792398
134,-9.630855613113054e-5,-9.630855613113054e-5,0.0019759898600420107,-0.0019759898600420107
135,-6.174638654835723e-5,-6.174638654835723e-5,0.001876845625676523,-0.001876845625676523
136,1.1601772469997315e-4,1.1601772469997315e-4,0.0017289079429542303,-0.0017289079429542303
137,7.00081564793207e-5,7.00081564793207e-5,0.0016725569508645732,-0.0016725569508645732
138,6.389531878456776e-5,6.389531878456776e-5,0.001587517931266916,-0.001587517931266916
139,7.897119380267242e-5,7.897119380267242e-5,0.001463354186367177,-0.001463354186367176
140,-2.764243333450156e-5,-2.764243333450156e-5,0.0014254829058927988,-0.0014254829058927988
141,1.0238473920896711e-4,1.0238473920896711e-4,0.0013416665729853502,-0.0013416665729853502
142,5.0274244701685455e-6,5.0274244701685455e-6,0.0012986303061216908,-0.0012986303061216908
143,6.67325268958038e-5,6.67325268958038e-5,0.0012515716913419567,-0.0012515716913419567
144,3.74190206424976e-5,3.74190206424976e-5,0.001113521692849468,-0.0011135216928494672
145,8.05624888746536e-5,8.05624888746536e-5,0.0010576742739722231,-0.0010576742739722231
146,1.1372985843150288e-4,1.1372985843150288e-4,0.0010066695709512073,-0.0010066695709512073
147,1.0877002493744122e-4,1.0877002493744122e-4,9.635899998096682e-4,-9.635899998096682e-4
148,3.2913548302528246e-5,3.2913548302528246e-5,9.332996397667659e-4,-9.332996397667659e-4
149,9.139581276136621e-7,9.139581276136621e-7,9.06684991235248e-4,-9.06684991235248e-4
150,-4.690369826148514e-5,-4.690369826148514e-5,8.559530543932724e-4,-8.559530543932724e-4
151,-2.9150888823703362e-5,-2.9150888823703362e-5,8.309637581913991e-4,-8.309637581913991e-4
152,-5.618781629297513e-5,-5.618781629297513e-5,7.925426752829643e-4,-7.925426752829643e-4
153,-7.622281815473746e-5,-7.622281815473746e-5,7.561610725152412e-4,-7.561610725152412e-4
154,-7.96515485320063e-5,-7.96515485320063e-5,7.250695770072511e-4,-7.250695770072506e-4
155,-8.838818889867536e-5,-8.838818889867536e-5,6.787540684217433e-4,-6.787540684217433e-4
156,-6.667162043376158e-5,-6.667162043376158e-5,6.610386593473546e-4,-6.610386593473546e-4
157,-1.0688953105191922e-4,-1.0688953105191922e-4,6.04067543207402e-4,-6.04067543207402e-4
158,-5.641613519892551e-5,-5.641613519892551e-5,5.834872320759034e-4,-5.834872320759034e-4
159,-5.02370766654772e-5,-5.02370766654772e-5,5.605722972293861e-4,-5.605722972293861e-4
160,-5.070876093199667e-5,-5.070876093199667e-5,5.438599665194901e-4,-5.438599665194901e-4
161,-3.755697449150117e-5,-3.755697449150117e-5,5.279330599420977e-4,-5.279330599420977e-4
162,-1.4308365689026138e-5,-1.4308365689026138e-5,5.020164586911208e-4,-5.020164586911208e-4
163,-1.5708693861245064e-5,-1.5708693861245064e-5,4.5323923136858036e-4,-4.5323923136858036e-4
164,-4.588808841065901e-5,-4.588808841065901e-5,4.336287513503345e-4,-4.336287513503345e-4
165,-4.129620300658259e-5,-4.129620300658259e-5,4.0641898680200596e-4,-4.0641898680200596e-4
166,-2.7128012304874095e-5,-2.7128012304874095e-5,3.8906716701148656e-4,-3.8906716701148656e-4
167,-2.5058352334269077e-5,-2.5058352334269077e-5,3.6411549483292716e-4,-3.6411549483292716e-4
168,-1.3550210530969154e-5,-1.3550210530969154e-5,3.340415679979904e-4,-3.340415679979902e-4
169,-5.744597968953017e-6,-5.744597968953017e-6,3.0998960426403214e-4,-3.0998960426403214e-4
170,2.044903207497296e-5,2.044903207497296e-5,2.892094079390726e-4,-2.892094079390724e-4
171,-1.621741717016626e-6,-1.621741717016626e-6,2.7778936591346063e-4,-2.7778936591346063e-4
172,1.352299508549184e-5,1.352299508549184e-5,2.520472722115565e-4,-2.520472722115565e-4
173,1.628419242697787e-5,1.628419242697787e-5,2.467375107196364e-4,-2.467375107196364e-4
174,2.2711652515559292e-5,2.2711652515559292e-5,2.346160271976623e-4,-2.346160271976623e-4
175,3.011303634712693e-5,3.011303634712693e-5,2.2176484921910948e-4,-2.2176484921910948e-4
176,4.9305574841402265e-6,4.9305574841402265e-6,2.0916464876924857e-4,-2.0916464876924857e-4
177,2.7839932137002123e-6,2.7839932137002123e-6,1.958214122834809e-4,-1.958214122834809e-4
178,1.8175323327718814e-5,1.8175323327718814e-5,1.8843760894336628e-4,-1.8843760894336628e-4
179,2.526092822724619e-5,2.526092822724619e-5,1.6719640662966472e-4,-1.6719640662966472e-4
180,2.8198498096777044e-5,2.8198498096777044e-5,1.5898505270394532e-4,-1.589850527039452e-4
181,4.4119729959088525e-5,4.4119729959088525e-5,1.502430574353128e-4,-1.5024305743531268e-4
182,3.035923426870685e-5,3.035923426870685e-5,1.3988104844316767e-4,-1.3988104844316767e-4
183,3.7803272048290136e-5,3.7803272048290136e-5,1.3312835903915414e-4,-1.3312835903915414e-4
184,2.926106598201254e-5,2.926106598201254e-5,1.3020039568782855e-4,-1.3020039568782855e-4
185,2.2649556835174236e-5,2.2649556835174236e-5,1.2713112410121363e-4,-1.2713112410121363e-4
186,3.149714546122392e-5,3.149714546122392e-5,1.1466685654163669e-4,-1.1466685654163669e-4
187,2.6724608680016e-5,2.6724608680016e-5,1.1082151031749257e-4,-1.1082151031749257e-4
188,2.0692040824990738e-5,2.0692040824990738e-5,1.0739408582124065e-4,-1.0739408582124065e-4
189,2.1084460047183498e-5,2.1084460047183498e-5,1.0350774115666303e-4,-1.0350774115666303e-4
190,1.6980911375018954e-5,1.6980911375018954e-5,9.772250008296425e-5,-9.772250008296425e-5
191,7.108112146686062e-6,7.108112146686062e-6,9.199912009655829e-5,-9.199912009655829e-5
192,2.471255885175879e-6,2.471255885175879e-6,8.798582122257611e-5,-8.798582122257617e-5
193,-1.3893753097681504e-6,-1.3893753097681504e-6,8.613413223159143e-5,-8.613413223159143e-5
194,1.8817360574719354e-6,1.8817360574719354e-6,8.32418005043907e-5,-8.324180050439065e-5
195,-1.1727149572748289e-7,-1.1727149572748289e-7,7.993498999106963e-5,-7.993498999106957e-5
196,1.8935182565872665e-6,1.8935182565872665e-6,7.774923739964487e-5,-7.774923739964487e-5
197,4.099288883747682e-6,4.099288883747682e-6,7.394358720716785e-5,-7.394358720716791e-5
198,5.054973897650617e-6,5.054973897650617e-6,7.09881034527491e-5,-7.09881034527491e-5
199,-1.015189614867742e-6,-1.015189614867742e-6,6.821235930159429e-5,-6.821235930159429e-5
200,-1.7268255047806521e-6,-1.7268255047806521e-6,6.41836064725813e-5,-6.41836064725813e-5
201,-8.06567237006308e-6,-8.06567237006308e-6,6.299742050815637e-5,-6.299742050815637e-5
202,-4.983624548758213e-6,-4.983624548758213e-6,6.017082667857126e-5,-6.017082667857126e-5
203,-4.951824720211015e-6,-4.951824720211015e-6,5.710157555851187e-5,-5.710157555851187e-5
204,-4.06781594246118e-6,-4.06781594246118e-6,5.478451770636405e-5,-5.478451770636405e-5
205,-2.2686734730863124e-6,-2.2686734730863124e-6,5.243361530042151e-5,-5.243361530042151e-5
206,-6.6375548879745285e-6,-6.6375548879745285e-6,4.904812758136669e-5,-4.904812758136669e-5
207,-5.7053568435363284e-6,-5.7053568435363284e-6,4.664607341358913e-5,-4.664607341358913e-5
208,-2.5721726787467916e-6,-2.5721726787467916e-6,4.414151685550743e-5,-4.414151685550743e-5
209,2.2049503724795062e-7,2.2049503724795062e-7,4.227809265583795e-5,-4.2278092655837976e-5
210,-2.4417528653171254e-6,-2.4417528653171254e-6,4.114442135614053e-5,-4.11444213561405e-5
211,1.1886320207856989e-7,1.1886320207856989e-7,3.967969830522461e-5,-3.967969830522458e-5
212,1.5346543972429396e-6,1.5346543972429396e-6,3.820704034228909e-5,-3.820704034228909e-5
213,4.95531912638879e-6,4.95531912638879e-6,3.641066551962225e-5,-3.641066551962225e-5
214,4.887044051566481e-6,4.887044051566481e-6,3.2921471457735745e-5,-3.2921471457735745e-5
215,5.42876041061962e-6,5.42876041061962e-6,3.082495276947908e-5,-3.082495276947908e-5
216,2.5913265763139273e-6,2.5913265763139273e-6,2.812077310503726e-5,-2.812077310503726e-5
217,1.3431505799936007e-6,1.3431505799936007e-6,2.7361435799123105e-5,-2.7361435799123105e-5
218,4.675567751426241e-6,4.675567751426241e-6,2.6129398185016243e-5,-2.6129398185016243e-5
219,3.9422947740840725e-6,3.9422947740840725e-6,2.489094347914411e-5,-2.489094347914411e-5
220,5.3039624055542165e-6,5.3039624055542165e-6,2.388126392374913e-5,-2.3881263923749145e-5
221,4.143077092423283e-6,4.143077092423283e-6,2.135754399463648e-5,-2.1357543994636466e-5
222,4.352690963165944e-6,4.352690963165944e-6,1.9944929159768343e-5,-1.9944929159768343e-5
223,4.847685723587575e-6,4.847685723587575e-6,1.9182211138222757e-5,-1.9182211138222757e-5
224,3.798650711802685e-6,3.798650711802685e-6,1.8765049076499945e-5,-1.876504907649993e-5
225,5.4967439937721375e-6,5.4967439937721375e-6,1.675130939274542e-5,-1.675130939274542e-5
226,3.4372343948079804e-6,3.4372343948079804e-6,1.6109405320001037e-5,-1.6109405320001037e-5
227,2.391863707801729e-6,2.391863707801729e-6,1.5575681526972267e-5,-1.5575681526972267e-5
228,1.490453981634472e-6,1.490453981634472e-6,1.5139894240050517e-5,-1.5139894240050517e-5
229,1.247249549792421e-6,1.247249549792421e-6,1.4410928932021588e-5,-1.4410928932021588e-5
230,1.8613494045525742e-6,1.8613494045525742e-6,1.3674478483697493e-5,-1.3674478483697493e-5
231,2.1575401334221196e-6,2.1575401334221196e-6,1.2834728494242652e-5,-1.2834728494242652e-5
232,1.4781800143377207e-6,1.4781800143377207e-6,1.1752951306582681e-5,-1.1752951306582681e-5
233,3.300860379351774e-8,3.300860379351774e-8,1.1647763410854787e-5,-1.1647763410854787e-5
234,-4.560667319967158e-7,-4.560667319967158e-7,1.1103335720221688e-5,-1.1103335720221688e-5
235,-7.14831030164612e-7,-7.14831030164612e-7,1.0804944487829594e-5,-1.0804944487829587e-5
236,-1.5216343573213253e-6,-1.5216343573213253e-6,1.0307901277586777e-5,-1.0307901277586777e-5
237,-1.7100657572036599e-6,-1.7100657572036599e-6,1.0071571438012203e-5,-1.0071571438012203e-5
238,-1.9807859019168117e-6,-1.9807859019168117e-6,9.930067462013604e-6,-9.930067462013597e-6
239,-1.7754174614804596e-6,-1.7754174614804596e-6,9.343790113952348e-6,-9.343790113952341e-6
240,-2.115001821185566e-6,-2.115001821185566e-6,9.189904261193827e-6,-9.189904261193827e-6
241,-2.0225772503829395e-6,-2.0225772503829395e-6,8.59775043441914e-6,-8.59775043441914e-6
242,-2.305213982452382e-6,-2.305213982452382e-6,7.974662448849595e-6,-7.974662448849595e-6
243,-1.5090170492177186e-6,-1.5090170492177186e-6,7.424144563525019e-6,-7.424144563525019e-6
244,-1.2095435483535312e-6,-1.2095435483535312e-6,6.878733114885101e-6,-6.878733114885101e-6
245,-1.2676215099708958e-6,-1.2676215099708958e-6,6.709008451119822e-6,-6.709008451119822e-6
246,-1.1654308059927537e-6,-1.1654308059927537e-6,6.529673192230027e-6,-6.529673192230027e-6
247,-8.941994275860938e-7,-8.941994275860938e-7,6.165379002758843e-6,-6.165379002758843e-6
248,-3.942004193670256e-9,-3.942004193670256e-9,5.56846486848382e-6,-5.568464868483817e-6
249,2.7514768643069137e-7,2.7514768643069137e-7,5.226455383468483e-6,-5.226455383468483e-6
250,3.90522562524483e-7,3.90522562524483e-7,4.881233663036188e-6,-4.881233663036188e-6
251,7.840458622539813e-7,7.840458622539813e-7,4.484082573784974e-6,-4.484082573784974e-6
252,3.10258152137825e-7,3.10258152137825e-7,4.199602288397759e-6,-4.199602288397759e-6
253,3.108097776945745e-7,3.108097776945745e-7,3.923382919603889e-6,-3.923382919603889e-6
254,5.624449089649134e-7,5.624449089649134e-7,3.7256279303706733e-6,-3.7256279303706733e-6
255,1.5092759875261086e-7,1.5092759875261086e-7,3.415061059435242e-6,-3.415061059435242e-6
256,3.839025205184228e-7,3.839025205184228e-7,3.2264875627884953e-6,-3.2264875627884953e-6
257,3.386139134971757e-7,3.386139134971757e-7,2.944371241650723e-6,-2.944371241650723e-6
258,3.1046338570040507e-7,3.1046338570040507e-7,2.853380232559239e-6,-2.853380232559239e-6
259,8.093902288192206e-8,8.093902288192206e-8,2.7571497414164617e-6,-2.7571497414164617e-6
260,-4.542564404136896e-8,-4.542564404136896e-8,2.590642320584339e-6,-2.590642320584339e-6
261,2.9734874646109943e-9,2.9734874646109943e-9,2.418844580219424e-6,-2.418844580219422e-6
262,1.404067270356405e-7,1.404067270356405e-7,2.2452875451417717e-6,-2.2452875451417717e-6
263,1.930805180354252e-9,1.930805180354252e-9,2.2339735993891013e-6,-2.2339735993891013e-6
264,-9.432174112111055e-9,-9.432174112111055e-9,2.119447660541165e-6,-2.119447660541165e-6
265,-1.5429091418640593e-8,-1.5429091418640593e-8,2.007555992762658e-6,-2.007555992762658e-6
266,-2.2209551567765674e-7,-2.2209551567765674e-7,1.9606641884051823e-6,-1.9606641884051823e-6
267,-2.9192928689205894e-7,-2.9192928689205894e-7,1.8426615307875672e-6,-1.8426615307875672e-6
268,-4.138135068629587e-7,-4.138135068629587e-7,1.7477770234602775e-6,-1.7477770234602775e-6
269,-3.9978445990519745e-7,-3.9978445990519745e-7,1.7001971672620642e-6,-1.7001971672620642e-6
270,-4.063249026068421e-7,-4.063249026068421e-7,1.567431449811198e-6,-1.567431449811198e-6
271,-4.05739812346684e-7,-4.05739812346684e-7,1.534678386855467e-6,-1.534678386855467e-6
272,-3.105234169205546e-7,-3.105234169205546e-7,1.4625343780595354e-6,-1.4625343780595354e-6
273,-2.8404763391549316e-7,-2.8404763391549316e-7,1.4009732730886299e-6,-1.4009732730886299e-6
274,-2.836005341154139e-7,-2.836005341154139e-7,1.3178937184768262e-6,-1.3178937184768253e-6
275,-2.013562731755683e-7,-2.013562731755683e-7,1.24263281549418e-6,-1.24263281549418e-6
276,-1.4109995821309937e-7,-1.4109995821309937e-7,1.1666558706926396e-6,-1.1666558706926404e-6
277,-8.874342554749242e-8,-8.874342554749242e-8,1.126924022021509e-6,-1.126924022021509e-6
278,-1.2119950668724813e-7,-1.2119950668724813e-7,1.0731516561439398e-6,-1.0731516561439398e-6
279,-1.5406537346838593e-7,-1.5406537346838593e-7,1.0412653952878858e-6,-1.0412653952878858e-6
280,-1.967844800567224e-7,-1.967844800567224e-7,9.965772754079884e-7,-9.965772754079884e-7
281,-1.078737539926263e-7,-1.078737539926263e-7,9.024143477080489e-7,-9.024143477080489e-7
282,-1.1286229170469829e-7,-1.1286229170469829e-7,8.116068406926174e-7,-8.116068406926174e-7
283,-9.770585526966108e-8,-9.770585526966108e-8,7.468250570384341e-7,-7.468250570384341e-7
284,-1.1474189416287562e-7,-1.1474189416287562e-7,7.085820193199188e-7,-7.085820193199188e-7
285,-1.8525919533189975e-7,-1.8525919533189975e-7,6.725330747333233e-7,-6.725330747333233e-7
286,-1.6979102206152666e-7,-1.6979102206152666e-7,6.307131727823871e-7,-6.307131727823871e-7
287,-1.4399164897242813e-7,-1.4399164897242813e-7,6.081918755405699e-7,-6.081918755405699e-7
288,-1.0310346470407897e-7,-1.0310346470407897e-7,5.747734162860906e-7,-5.747734162860906e-7
289,-9.258913301031394e-8,-9.258913301031394e-8,5.451683477373752e-7,-5.451683477373756e-7
290,-1.0901991716935902e-7,-1.0901991716935902e-7,5.226393960797135e-7,-5.226393960797135e-7
291,-7.050549855303188e-8,-7.050549855303188e-8,4.899089005585008e-7,-4.899089005585008e-7
292,-4.4974966387357934e-8,-4.4974966387357934e-8,4.703777543448959e-7,-4.703777543448959e-7
293,-7.283904567299694e-8,-7.283904567299694e-8,4.364896117525588e-7,-4.364896117525588e-7
294,-6.1685340103443e-8,-6.1685340103443e-8,4.027102742337317e-7,-4.027102742337317e-7
295,-7.741363825519453e-8,-7.741363825519453e-8,3.6284071951225434e-7,-3.6284071951225456e-7
296,-5.774641153653926e-8,-5.774641153653926e-8,3.4922185421527157e-7,-3.4922185421527136e-7
297,-4.907346600559272e-8,-4.907346600559272e-8,3.182734729614886e-7,-3.182734729614886e-7
298,-1.7683404754474054e-8,-1.7683404754474054e-8,2.9543033658741766e-7,-2.9543033658741787e-7
299,1.1264209430530202e-9,1.1264209430530202e-9,2.7484822939878675e-7,-2.7484822939878696e-7
300,8.827187232466995e-9,8.827187232466995e-9,2.4387458185638114e-7,-2.4387458185638114e-7


==> csvs/rohessrepoutsideeta.csv <==
it,Meand


==> csvs/rohrepinside.csv <==
it,max,min,up,low
15,0.4725737697118051,0.4725737697118051,3.500505435523883,-3.5005054355238827
16,0.2854282367541394,0.2854282367541394,3.3340698338487806,-3.3340698338487806
17,0.0455369154167693,0.0455369154167693,3.1972604044428232,-3.1972604044428232
18,0.004932815047197003,0.004932815047197003,2.9418342730657097,-2.941834273065709
19,-0.007899996540569276,-0.007899996540569276,2.857679468329005,-2.8576794683290054
20,-7.658561036150147e-4,-7.658561036150147e-4,2.7762181922467013,-2.7762181922467017
21,-0.010402047533388803,-0.010402047533388803,2.7474922507174693,-2.7474922507174697
22,-0.025996699595471462,-0.025996699595471462,2.679769570446271,-2.6797695704462714
23,-0.014809896881639695,-0.014809896881639695,2.5900906010851275,-2.590090601085128
24,-0.03396124076670137,-0.03396124076670137,2.483176357937068,-2.4831763579370683
25,-0.048065751061411977,-0.048065751061411977,2.357534210739332,-2.357534210739332
26,0.007608556541154776,0.007608556541154776,2.2078822592695206,-2.207882259269521
27,0.029428746016956886,0.029428746016956886,1.9413109376164837,-1.941310937616484
28,-0.0012774799283929994,-0.0012774799283929994,1.8157189206850206,-1.8157189206850206
29,-0.019460159476169636,-0.019460159476169636,1.7492354876607363,-1.749235487660736
30,-0.057544517548482776,-0.057544517548482776,1.6426602777789991,-1.6426602777789987
31,-0.018575636531049433,-0.018575636531049433,1.564034722013813,-1.5640347220138133
32,-0.012668366246769036,-0.012668366246769036,1.4697851089292624,-1.469785108929262
33,0.025507546938627,0.025507546938627,1.4057395946612328,-1.4057395946612325
34,-0.0012808478471186824,-0.0012808478471186824,1.3375917365146552,-1.3375917365146552
35,-8.222495264673668e-4,-8.222495264673668e-4,1.289324969371529,-1.289324969371529
36,0.021220484402226347,0.021220484402226347,1.2343690577041575,-1.2343690577041575
37,0.03968173591579749,0.03968173591579749,1.16229773837442,-1.16229773837442
38,0.02679426606751556,0.02679426606751556,1.117751162108008,-1.1177511621080083
39,0.02826897776217141,0.02826897776217141,1.0563179910902334,-1.0563179910902334
40,0.041198379904608506,0.041198379904608506,0.9521695493498818,-0.9521695493498821
41,0.03979244877212773,0.03979244877212773,0.9308383377980471,-0.9308383377980473
42,0.04458079744563248,0.04458079744563248,0.904642727680893,-0.904642727680893
43,0.034620020488466574,0.034620020488466574,0.8201211176076568,-0.8201211176076567
44,0.030441304495429033,0.030441304495429033,0.7776406133510518,-0.7776406133510516
45,0.029484515082893514,0.029484515082893514,0.7421919284748233,-0.7421919284748232
46,0.0318194886102503,0.0318194886102503,0.7218644491815358,-0.7218644491815357
47,0.03481662710543021,0.03481662710543021,0.6824535860231344,-0.6824535860231344
48,0.04155481496902835,0.04155481496902835,0.6634722053752253,-0.6634722053752254
49,0.043032774720679345,0.043032774720679345,0.611100149418252,-0.6111001494182521
50,0.02768077191371332,0.02768077191371332,0.5812347318194537,-0.5812347318194537
51,0.02525459935704899,0.02525459935704899,0.557490975161057,-0.5574909751610571
52,0.01670841461990691,0.01670841461990691,0.537596496991536,-0.537596496991536
53,0.007856933714101566,0.007856933714101566,0.5038222145440568,-0.5038222145440567
54,0.01719060160764152,0.01719060160764152,0.476194246965311,-0.47619424696531104
55,0.01992411038716324,0.01992411038716324,0.46018087468996793,-0.4601808746899678
56,0.01953884424920016,0.01953884424920016,0.4418167620116762,-0.4418167620116762
57,0.018820073870189802,0.018820073870189802,0.4270575813646599,-0.4270575813646599
58,0.015515611755274605,0.015515611755274605,0.411490264423083,-0.411490264423083
59,0.010413340831790907,0.010413340831790907,0.38484695334806174,-0.3848469533480617
60,0.01228835476761847,0.01228835476761847,0.3611253431769639,-0.3611253431769639
61,-0.004554869999288447,-0.004554869999288447,0.35765541739839923,-0.35765541739839923
62,-5.579184581067098e-4,-5.579184581067098e-4,0.34058295396318594,-0.340582953963186
63,-5.558094921428447e-4,-5.558094921428447e-4,0.3290693250229034,-0.3290693250229034
64,0.0025576036393998303,0.0025576036393998303,0.3134643619617937,-0.3134643619617937
65,0.0059752689690427685,0.0059752689690427685,0.2934360652292908,-0.2934360652292908
66,0.004494377781317671,0.004494377781317671,0.2816513023332067,-0.2816513023332066
67,-0.0014218995033894455,-0.0014218995033894455,0.26629320055367833,-0.2662932005536783
68,0.0052851897143823545,0.0052851897143823545,0.24390734435644984,-0.24390734435644987
69,0.007770501731702739,0.007770501731702739,0.23601659634146965,-0.23601659634146963
70,0.004961583223677124,0.004961583223677124,0.22880037725432123,-0.22880037725432129
71,0.01144812755012281,0.01144812755012281,0.21593044343972184,-0.21593044343972184
72,0.011219597139895399,0.011219597139895399,0.20554534928465168,-0.20554534928465168
73,0.006659864329483067,0.006659864329483067,0.19165623824250977,-0.1916562382425097
74,0.008942231779818621,0.008942231779818621,0.18277500485503212,-0.18277500485503215
75,0.010585933140824344,0.010585933140824344,0.17574548574410198,-0.17574548574410198
76,-1.9910856916471875e-4,-1.9910856916471875e-4,0.14926771431310465,-0.14926771431310465
77,0.0010583201799128639,0.0010583201799128639,0.14231654272074903,-0.14231654272074906
78,-0.0013208874961614936,-0.0013208874961614936,0.13478950744294818,-0.1347895074429482
79,-7.285335395557924e-4,-7.285335395557924e-4,0.12834749230391254,-0.12834749230391254
80,0.0015102500059986923,0.0015102500059986923,0.12291461641099857,-0.1229146164109986
81,0.0015027438303048535,0.0015027438303048535,0.11537889677910698,-0.11537889677910698
82,5.245231275904649e-4,5.245231275904649e-4,0.10525865979115953,-0.10525865979115953
83,-0.001290774352386781,-0.001290774352386781,0.10425255130416228,-0.10425255130416226
84,-0.003739656577894379,-0.003739656577894379,0.10151369149028394,-0.10151369149028393
85,-0.0015570831841523747,-0.0015570831841523747,0.09350299535614354,-0.09350299535614354
86,-1.8605634937543525e-4,-1.8605634937543525e-4,0.08982849532134374,-0.08982849532134372
87,0.0013016096648913733,0.0013016096648913733,0.08170203009810176,-0.08170203009810176
88,1.1431034940148632e-4,1.1431034940148632e-4,0.07604905053512048,-0.07604905053512048
89,3.994816159201553e-4,3.994816159201553e-4,0.0723189907383534,-0.0723189907383534
90,-8.70293944290973e-4,-8.70293944290973e-4,0.06945298909160298,-0.06945298909160297
91,-2.0101493630485245e-4,-2.0101493630485245e-4,0.06530434587466395,-0.06530434587466394
92,-2.3153072505924244e-4,-2.3153072505924244e-4,0.06333351706589786,-0.06333351706589786
93,-2.727430042974155e-4,-2.727430042974155e-4,0.059580187425353454,-0.05958018742535345
94,9.485799904446202e-5,9.485799904446202e-5,0.05664637980726685,-0.056646379807266854
95,-1.422513218834881e-4,-1.422513218834881e-4,0.05431033076492932,-0.05431033076492931
96,-0.0011895223150013151,-0.0011895223150013151,0.05231056147698333,-0.05231056147698333
97,-1.624888498983068e-4,-1.624888498983068e-4,0.04911194707671966,-0.04911194707671966
98,-2.9643126618005e-4,-2.9643126618005e-4,0.0458307097402202,-0.04583070974022021
99,-3.227386131924581e-4,-3.227386131924581e-4,0.042123183504971545,-0.042123183504971545
100,-0.001066004848842908,-0.001066004848842908,0.04111923912177903,-0.04111923912177903
101,-0.0012611529656823411,-0.0012611529656823411,0.04015749842706777,-0.04015749842706777
102,-0.0015231967857948087,-0.0015231967857948087,0.03885513474758302,-0.03885513474758302
103,-0.0016361227201185241,-0.0016361227201185241,0.03663785964953736,-0.036637859649537356
104,-0.0017070271239248563,-0.0017070271239248563,0.03469894125168003,-0.03469894125168003
105,-0.0013690924885099917,-0.0013690924885099917,0.03232376325295255,-0.03232376325295256
106,-0.0011014355977150697,-0.0011014355977150697,0.030922502760395515,-0.030922502760395522
107,-5.274469336355378e-4,-5.274469336355378e-4,0.029270269392669773,-0.029270269392669773
108,-2.8476331896789414e-4,-2.8476331896789414e-4,0.02782442818465588,-0.027824428184655883
109,-5.301374986032004e-4,-5.301374986032004e-4,0.026597067828420695,-0.0265970678284207
110,-4.1369651807218744e-4,-4.1369651807218744e-4,0.02523202085763599,-0.025232020857635987
111,-4.0554516684294245e-4,-4.0554516684294245e-4,0.023207347257284322,-0.02320734725728433
112,-4.1182612831309334e-4,-4.1182612831309334e-4,0.022494507040980126,-0.022494507040980126
113,-1.1635254658652616e-4,-1.1635254658652616e-4,0.020751338607090233,-0.020751338607090233
114,-1.1872627622516729e-4,-1.1872627622516729e-4,0.019688497811107347,-0.019688497811107344
115,-1.3344753253221459e-4,-1.3344753253221459e-4,0.018370352293989048,-0.018370352293989048
116,1.2385069467029525e-4,1.2385069467029525e-4,0.017237308974402978,-0.017237308974402978
117,1.429441397242867e-4,1.429441397242867e-4,0.016159630090541412,-0.016159630090541416
118,1.387256830016545e-4,1.387256830016545e-4,0.015344405037325218,-0.015344405037325221
119,-8.396774014316974e-5,-8.396774014316974e-5,0.014700775506809833,-0.01470077550680983
120,9.307396182583333e-5,9.307396182583333e-5,0.014109552456510247,-0.014109552456510249
121,4.720094835319877e-5,4.720094835319877e-5,0.013613675866705734,-0.013613675866705732
122,5.360305283864594e-5,5.360305283864594e-5,0.01313277007711389,-0.01313277007711389
123,-1.325335188269612e-4,-1.325335188269612e-4,0.012582804509318576,-0.012582804509318578
124,-7.579202449707959e-5,-7.579202449707959e-5,0.01197756232615526,-0.011977562326155261
125,4.420728765863746e-5,4.420728765863746e-5,0.011296359350472778,-0.01129635935047278
126,-4.0918521853242074e-5,-4.0918521853242074e-5,0.01056386382571586,-0.010563863825715862
127,-1.1993275181780907e-4,-1.1993275181780907e-4,0.00993419099109068,-0.009934190991090682
128,-6.612296303273174e-5,-6.612296303273174e-5,0.009592720169426788,-0.009592720169426786
129,-4.4549929163896496e-4,-4.4549929163896496e-4,0.009232520970541426,-0.009232520970541426
130,-4.1774391427084473e-4,-4.1774391427084473e-4,0.008691243346771326,-0.008691243346771326
131,-2.996645180600981e-4,-2.996645180600981e-4,0.00841472066252546,-0.008414720662525462
132,-2.33914983995432e-4,-2.33914983995432e-4,0.008069610653462301,-0.0080696106534623
133,-1.465759389984965e-4,-1.465759389984965e-4,0.007615745405006475,-0.007615745405006473
134,-9.630855613113054e-5,-9.630855613113054e-5,0.00712453276017838,-0.007124532760178381
135,-6.174638654835723e-5,-6.174638654835723e-5,0.0067670631395069965,-0.006767063139506995
136,1.1601772469997315e-4,1.1601772469997315e-4,0.006233666238878447,-0.006233666238878445
137,7.00081564793207e-5,7.00081564793207e-5,0.006030489847475923,-0.006030489847475921
138,6.389531878456776e-5,6.389531878456776e-5,0.005723877301901383,-0.005723877301901382
139,7.897119380267242e-5,7.897119380267242e-5,0.00527619855311174,-0.005276198553111741
140,-2.764243333450156e-5,-2.764243333450156e-5,0.005139651709493893,-0.005139651709493893
141,1.0238473920896711e-4,1.0238473920896711e-4,0.004837447623474728,-0.0048374476234747275
142,5.0274244701685455e-6,5.0274244701685455e-6,0.0046822781565932555,-0.004682278156593255
143,6.67325268958038e-5,6.67325268958038e-5,0.004512605908052614,-0.004512605908052614
144,3.74190206424976e-5,3.74190206424976e-5,0.004014859559910218,-0.004014859559910217
145,8.05624888746536e-5,8.05624888746536e-5,0.0038134988275459972,-0.0038134988275459977
146,1.1372985843150288e-4,1.1372985843150288e-4,0.0036295987555139114,-0.0036295987555139114
147,1.0877002493744122e-4,1.0877002493744122e-4,0.0034742731528380954,-0.003474273152838095
148,3.2913548302528246e-5,3.2913548302528246e-5,0.003365059706551145,-0.0033650597065511445
149,9.139581276136621e-7,9.139581276136621e-7,0.003269099226592305,-0.0032690992265923045
150,-4.690369826148514e-5,-4.690369826148514e-5,0.0030861826270049625,-0.003086182627004962
151,-2.9150888823703362e-5,-2.9150888823703362e-5,0.002996082438211348,-0.0029960824382113485
152,-5.618781629297513e-5,-5.618781629297513e-5,0.0028575532537261335,-0.0028575532537261335
153,-7.622281815473746e-5,-7.622281815473746e-5,0.0027263775194635463,-0.0027263775194635463
154,-7.96515485320063e-5,-7.96515485320063e-5,0.0026142755381786285,-0.002614275538178628
155,-8.838818889867536e-5,-8.838818889867536e-5,0.0024472825971243884,-0.002447282597124389
156,-6.667162043376158e-5,-6.667162043376158e-5,0.0023834087813408593,-0.0023834087813408593
157,-1.0688953105191922e-4,-1.0688953105191922e-4,0.002177996500877848,-0.0021779965008778476
158,-5.641613519892551e-5,-5.641613519892551e-5,0.002103793133828226,-0.0021037931338282263
159,-5.02370766654772e-5,-5.02370766654772e-5,0.0020211721612651925,-0.002021172161265192
160,-5.070876093199667e-5,-5.070876093199667e-5,0.0019609149959581495,-0.0019609149959581495
161,-3.755697449150117e-5,-3.755697449150117e-5,0.0019034897176338373,-0.001903489717633837
162,-1.4308365689026138e-5,-1.4308365689026138e-5,0.0018100460829376845,-0.001810046082937685
163,-1.5708693861245064e-5,-1.5708693861245064e-5,0.001634177288751302,-0.0016341772887513023
164,-4.588808841065901e-5,-4.588808841065901e-5,0.0015634706975090561,-0.0015634706975090561
165,-4.129620300658259e-5,-4.129620300658259e-5,0.0014653644962367542,-0.0014653644962367544
166,-2.7128012304874095e-5,-2.7128012304874095e-5,0.0014028016202594262,-0.0014028016202594262
167,-2.5058352334269077e-5,-2.5058352334269077e-5,0.001312837086811062,-0.0013128370868110619
168,-1.3550210530969154e-5,-1.3550210530969154e-5,0.0012044040015531444,-0.0012044040015531444
169,-5.744597968953017e-6,-5.744597968953017e-6,0.0011176834130347578,-0.0011176834130347578
170,2.044903207497296e-5,2.044903207497296e-5,0.001042759349670908,-0.0010427593496709078
171,-1.621741717016626e-6,-1.621741717016626e-6,0.0010015838025796103,-0.0010015838025796103
172,1.352299508549184e-5,1.352299508549184e-5,9.087693637995968e-4,-9.087693637995967e-4
173,1.628419242697787e-5,1.628419242697787e-5,8.896247464799945e-4,-8.896247464799947e-4
174,2.2711652515559292e-5,2.2711652515559292e-5,8.459201161068253e-4,-8.459201161068254e-4
175,3.011303634712693e-5,3.011303634712693e-5,7.995845349550396e-4,-7.995845349550398e-4
176,4.9305574841402265e-6,4.9305574841402265e-6,7.541538661519412e-4,-7.541538661519411e-4
177,2.7839932137002123e-6,2.7839932137002123e-6,7.060441428218644e-4,-7.060441428218643e-4
178,1.8175323327718814e-5,1.8175323327718814e-5,6.794214612711386e-4,-6.794214612711386e-4
179,2.526092822724619e-5,2.526092822724619e-5,6.028352171765833e-4,-6.028352171765833e-4
180,2.8198498096777044e-5,2.8198498096777044e-5,5.732287595564193e-4,-5.732287595564192e-4
181,4.4119729959088525e-5,4.4119729959088525e-5,5.417090473655011e-4,-5.417090473655011e-4
182,3.035923426870685e-5,3.035923426870685e-5,5.04348292627503e-4,-5.04348292627503e-4
183,3.7803272048290136e-5,3.7803272048290136e-5,4.800011247340501e-4,-4.8000112473405e-4
184,2.926106598201254e-5,2.926106598201254e-5,4.6944420273816617e-4,-4.694442027381663e-4
185,2.2649556835174236e-5,2.2649556835174236e-5,4.583777866543013e-4,-4.5837778665430137e-4
186,3.149714546122392e-5,3.149714546122392e-5,4.134372308571444e-4,-4.1343723085714444e-4
187,2.6724608680016e-5,2.6724608680016e-5,3.9957263787408087e-4,-3.9957263787408087e-4
188,2.0692040824990738e-5,2.0692040824990738e-5,3.8721488311006325e-4,-3.872148831100633e-4
189,2.1084460047183498e-5,2.1084460047183498e-5,3.7320246814780275e-4,-3.7320246814780285e-4
190,1.6980911375018954e-5,1.6980911375018954e-5,3.5234348481566165e-4,-3.5234348481566165e-4
191,7.108112146686062e-6,7.108112146686062e-6,3.317075448057106e-4,-3.3170754480571057e-4
192,2.471255885175879e-6,2.471255885175879e-6,3.1723738993180597e-4,-3.17237389931806e-4
193,-1.3893753097681504e-6,-1.3893753097681504e-6,3.1056103032859835e-4,-3.1056103032859835e-4
194,1.8817360574719354e-6,1.8817360574719354e-6,3.001325799805247e-4,-3.001325799805247e-4
195,-1.1727149572748289e-7,-1.1727149572748289e-7,2.882097051165022e-4,-2.882097051165022e-4
196,1.8935182565872665e-6,1.8935182565872665e-6,2.8032886207264205e-4,-2.80328862072642e-4
197,4.099288883747682e-6,4.099288883747682e-6,0.00026660739516718687,-0.00026660739516718693
198,5.054973897650617e-6,5.054973897650617e-6,2.559512469468292e-4,-2.5595124694682917e-4
199,-1.015189614867742e-6,-1.015189614867742e-6,2.4594315908227127e-4,-2.4594315908227127e-4
200,-1.7268255047806521e-6,-1.7268255047806521e-6,2.3141728418109417e-4,-2.3141728418109422e-4
201,-8.06567237006308e-6,-8.06567237006308e-6,2.271404298641244e-4,-2.2714042986412444e-4
202,-4.983624548758213e-6,-4.983624548758213e-6,2.1694900087664525e-4,-2.1694900087664527e-4
203,-4.951824720211015e-6,-4.951824720211015e-6,2.058826585859958e-4,-2.0588265858599586e-4
204,-4.06781594246118e-6,-4.06781594246118e-6,1.9752838769186053e-4,-1.9752838769186048e-4
205,-2.2686734730863124e-6,-2.2686734730863124e-6,1.8905208852362294e-4,-1.890520885236229e-4
206,-6.6375548879745285e-6,-6.6375548879745285e-6,1.7684553896011706e-4,-1.7684553896011706e-4
207,-5.7053568435363284e-6,-5.7053568435363284e-6,1.6818480949175324e-4,-1.681848094917532e-4
208,-2.5721726787467916e-6,-2.5721726787467916e-6,1.5915450239928998e-4,-1.5915450239928995e-4
209,2.2049503724795062e-7,2.2049503724795062e-7,1.524358308994413e-4,-1.524358308994413e-4
210,-2.4417528653171254e-6,-2.4417528653171254e-6,1.483483208988602e-4,-1.4834832089886022e-4
211,1.1886320207856989e-7,1.1886320207856989e-7,1.4306718683442882e-4,-1.430671868344288e-4
212,1.5346543972429396e-6,1.5346543972429396e-6,1.3775744303784455e-4,-1.3775744303784455e-4
213,4.95531912638879e-6,4.95531912638879e-6,1.3128052150476665e-4,-1.3128052150476665e-4
214,4.887044051566481e-6,4.887044051566481e-6,1.1870005340459044e-4,-1.1870005340459045e-4
215,5.42876041061962e-6,5.42876041061962e-6,1.1114094777411247e-4,-1.1114094777411246e-4
216,2.5913265763139273e-6,2.5913265763139273e-6,1.0139088933590058e-4,-1.0139088933590057e-4
217,1.3431505799936007e-6,1.3431505799936007e-6,9.865305974405435e-5,-9.865305974405434e-5
218,4.675567751426241e-6,4.675567751426241e-6,9.421088495309177e-5,-9.421088495309177e-5
219,3.9422947740840725e-6,3.9422947740840725e-6,8.974557300873013e-5,-8.974557300873012e-5
220,5.3039624055542165e-6,5.3039624055542165e-6,8.610512159996589e-5,-8.610512159996587e-5
221,4.143077092423283e-6,4.143077092423283e-6,7.700571999063978e-5,-7.700571999063979e-5
222,4.352690963165944e-6,4.352690963165944e-6,7.191246477104168e-5,-7.191246477104168e-5
223,4.847685723587575e-6,4.847685723587575e-6,6.916244583563864e-5,-6.916244583563863e-5
224,3.798650711802685e-6,3.798650711802685e-6,6.765834663191869e-5,-6.765834663191869e-5
225,5.4967439937721375e-6,5.4967439937721375e-6,6.0397704946705175e-5,-6.039770494670516e-5
226,3.4372343948079804e-6,3.4372343948079804e-6,5.8083286898496096e-5,-5.8083286898496096e-5
227,2.391863707801729e-6,2.391863707801729e-6,5.615891839579576e-5,-5.615891839579576e-5
228,1.490453981634472e-6,1.490453981634472e-6,5.458766498760403e-5,-5.4587664987604035e-5
229,1.247249549792421e-6,1.247249549792421e-6,5.1959343191471344e-5,-5.195934319147134e-5
230,1.8613494045525742e-6,1.8613494045525742e-6,4.930403333820035e-5,-4.930403333820035e-5
231,2.1575401334221196e-6,2.1575401334221196e-6,4.627627169265061e-5,-4.6276271692650605e-5
232,1.4781800143377207e-6,1.4781800143377207e-6,4.237586857391532e-5,-4.237586857391532e-5
233,3.300860379351774e-8,3.300860379351774e-8,4.1996608222310254e-5,-4.199660822231025e-5
234,-4.560667319967158e-7,-4.560667319967158e-7,4.0033646267950194e-5,-4.003364626795019e-5
235,-7.14831030164612e-7,-7.14831030164612e-7,3.895778137941157e-5,-3.895778137941158e-5
236,-1.5216343573213253e-6,-1.5216343573213253e-6,3.7165666598759875e-5,-3.716566659875988e-5
237,-1.7100657572036599e-6,-1.7100657572036599e-6,3.631356724425157e-5,-3.631356724425157e-5
238,-1.9807859019168117e-6,-1.9807859019168117e-6,3.580336740310659e-5,-3.580336740310659e-5
239,-1.7754174614804596e-6,-1.7754174614804596e-6,3.368951436302868e-5,-3.368951436302868e-5
240,-2.115001821185566e-6,-2.115001821185566e-6,3.3134671030339345e-5,-3.313467103033935e-5
241,-2.0225772503829395e-6,-2.0225772503829395e-6,3.099963004494099e-5,-3.0999630044940996e-5
242,-2.305213982452382e-6,-2.305213982452382e-6,2.8753054363844434e-5,-2.875305436384444e-5
243,-1.5090170492177186e-6,-1.5090170492177186e-6,2.6768133900246676e-5,-2.6768133900246676e-5
244,-1.2095435483535312e-6,-1.2095435483535312e-6,2.480162495595034e-5,-2.4801624955950345e-5
245,-1.2676215099708958e-6,-1.2676215099708958e-6,2.418967397803375e-5,-2.4189673978033754e-5
246,-1.1654308059927537e-6,-1.1654308059927537e-6,2.3543071506607996e-5,-2.354307150660799e-5
247,-8.941994275860938e-7,-8.941994275860938e-7,2.2229590127116038e-5,-2.2229590127116038e-5
248,-3.942004193670256e-9,-3.942004193670256e-9,2.0077385608938245e-5,-2.0077385608938245e-5
249,2.7514768643069137e-7,2.7514768643069137e-7,1.884425287402042e-5,-1.884425287402042e-5
250,3.90522562524483e-7,3.90522562524483e-7,1.7599538259597882e-5,-1.7599538259597882e-5
251,7.840458622539813e-7,7.840458622539813e-7,1.6167589643196258e-5,-1.6167589643196258e-5
252,3.10258152137825e-7,3.10258152137825e-7,1.5141881387374035e-5,-1.5141881387374033e-5
253,3.108097776945745e-7,3.108097776945745e-7,1.4145958289911437e-5,-1.414595828991144e-5
254,5.624449089649134e-7,5.624449089649134e-7,1.3432942536252245e-5,-1.3432942536252245e-5
255,1.5092759875261086e-7,1.5092759875261086e-7,1.2313177758634132e-5,-1.2313177758634134e-5
256,3.839025205184228e-7,3.839025205184228e-7,1.163326634728076e-5,-1.163326634728076e-5
257,3.386139134971757e-7,3.386139134971757e-7,1.0616081485773256e-5,-1.0616081485773256e-5
258,3.1046338570040507e-7,3.1046338570040507e-7,1.0288008736887699e-5,-1.0288008736887697e-5
259,8.093902288192206e-8,8.093902288192206e-8,9.94104476680933e-6,-9.941044766809329e-6
260,-4.542564404136896e-8,-4.542564404136896e-8,9.340693723253855e-6,-9.340693723253854e-6
261,2.9734874646109943e-9,2.9734874646109943e-9,8.721268161359295e-6,-8.721268161359297e-6
262,1.404067270356405e-7,1.404067270356405e-7,8.095499372169326e-6,-8.095499372169326e-6
263,1.930805180354252e-9,1.930805180354252e-9,8.054706360630256e-6,-8.054706360630255e-6
264,-9.432174112111055e-9,-9.432174112111055e-9,7.64177721574337e-6,-7.641777215743368e-6
265,-1.5429091418640593e-8,-1.5429091418640593e-8,7.238346070270781e-6,-7.238346070270779e-6
266,-2.2209551567765674e-7,-2.2209551567765674e-7,7.069275265260873e-6,-7.069275265260872e-6
267,-2.9192928689205894e-7,-2.9192928689205894e-7,6.643810632579541e-6,-6.643810632579539e-6
268,-4.138135068629587e-7,-4.138135068629587e-7,6.301699676163859e-6,-6.301699676163858e-6
269,-3.9978445990519745e-7,-3.9978445990519745e-7,6.130148064961996e-6,-6.1301480649619955e-6
270,-4.063249026068421e-7,-4.063249026068421e-7,5.651454463069134e-6,-5.651454463069134e-6
271,-4.05739812346684e-7,-4.05739812346684e-7,5.533361615153746e-6,-5.533361615153745e-6
272,-3.105234169205546e-7,-3.105234169205546e-7,5.273242692222486e-6,-5.273242692222486e-6
273,-2.8404763391549316e-7,-2.8404763391549316e-7,5.0512809716756705e-6,-5.0512809716756705e-6
274,-2.836005341154139e-7,-2.836005341154139e-7,4.751733377580096e-6,-4.7517333775800965e-6
275,-2.013562731755683e-7,-2.013562731755683e-7,4.480376332838449e-6,-4.480376332838449e-6
276,-1.4109995821309937e-7,-1.4109995821309937e-7,4.206437562603399e-6,-4.2064375626034e-6
277,-8.874342554749242e-8,-8.874342554749242e-8,4.06318234495066e-6,-4.06318234495066e-6
278,-1.2119950668724813e-7,-1.2119950668724813e-7,3.869303322576076e-6,-3.869303322576076e-6
279,-1.5406537346838593e-7,-1.5406537346838593e-7,3.7543357740767515e-6,-3.754335774076751e-6
280,-1.967844800567224e-7,-1.967844800567224e-7,3.5932104664457005e-6,-3.5932104664457e-6
281,-1.078737539926263e-7,-1.078737539926263e-7,3.2537012023757597e-6,-3.2537012023757593e-6
282,-1.1286229170469829e-7,-1.1286229170469829e-7,2.926290079634567e-6,-2.9262900796345665e-6
283,-9.770585526966108e-8,-9.770585526966108e-8,2.6927160369533913e-6,-2.6927160369533913e-6
284,-1.1474189416287562e-7,-1.1474189416287562e-7,2.554828803529781e-6,-2.5548288035297815e-6
285,-1.8525919533189975e-7,-1.8525919533189975e-7,2.4248524853964527e-6,-2.4248524853964523e-6
286,-1.6979102206152666e-7,-1.6979102206152666e-7,2.274068684577476e-6,-2.274068684577476e-6
287,-1.4399164897242813e-7,-1.4399164897242813e-7,2.192866992582137e-6,-2.1928669925821364e-6
288,-1.0310346470407897e-7,-1.0310346470407897e-7,2.072375024193109e-6,-2.0723750241931094e-6
289,-9.258913301031394e-8,-9.258913301031394e-8,1.96563243152709e-6,-1.9656324315270894e-6
290,-1.0901991716935902e-7,-1.0901991716935902e-7,1.8844031411429402e-6,-1.8844031411429402e-6
291,-7.050549855303188e-8,-7.050549855303188e-8,1.7663916612698641e-6,-1.766391661269864e-6
292,-4.4974966387357934e-8,-4.4974966387357934e-8,1.6959711121281266e-6,-1.6959711121281268e-6
293,-7.283904567299694e-8,-7.283904567299694e-8,1.57378567638122e-6,-1.5737856763812203e-6
294,-6.1685340103443e-8,-6.1685340103443e-8,1.4519925429058836e-6,-1.4519925429058836e-6
295,-7.741363825519453e-8,-7.741363825519453e-8,1.308240819027681e-6,-1.3082408190276808e-6
296,-5.774641153653926e-8,-5.774641153653926e-8,1.2591373018857712e-6,-1.259137301885771e-6
297,-4.907346600559272e-8,-4.907346600559272e-8,1.1475513263826485e-6,-1.1475513263826485e-6
298,-1.7683404754474054e-8,-1.7683404754474054e-8,1.0651892268935197e-6,-1.0651892268935199e-6
299,1.1264209430530202e-9,1.1264209430530202e-9,9.909793840678152e-7,-9.909793840678152e-7
300,8.827187232466995e-9,8.827187232466995e-9,8.79302309665522e-7,-8.79302309665522e-7


==> csvs/rohrepinside1.csv <==
Iteration,rho,min_up,max_low
30,258.81083029523205,4937.469494617938,-4655.541952869095
30,258.81083070488535,4937.469494617938,-4655.541952869095
30,258.81077928567913,4937.469494617938,-4655.541952869095
30,258.8111133757915,4937.469494617938,-4655.541952869095
30,258.811293439732,4937.469494617938,-4655.541952869095
31,7.693473856747414e-5,0.0017152529481005865,-0.001529763760319842
31,8.805323209691942e-5,0.0017152529481005865,-0.001529763760319842
31,5.417336375734905e-5,0.0017152529481005865,-0.001529763760319842
31,3.7183133822615074e-4,0.0017152529481005865,-0.001529763760319842
31,1.0665842763880992e-4,0.0017152529481005865,-0.001529763760319842
31,9.54647523005965e-5,0.0017152529481005865,-0.001529763760319842
31,1.4601431088226305e-4,0.0017152529481005865,-0.001529763760319842
31,4.6039248161992045e-5,0.0017152529481005865,-0.001529763760319842
31,6.759049003007208e-5,0.0017152529481005865,-0.001529763760319842
31,6.083640699733072e-5,0.0017152529481005865,-0.001529763760319842
32,4.001879359588852e-5,0.0016659161274777832,-0.0015006825492856703
32,3.517911031479011e-5,0.0016659161274777832,-0.0015006825492856703
32,8.101874260552817e-5,0.0016659161274777832,-0.0015006825492856703
32,3.997015075267224e-5,0.0016659161274777832,-0.0015006825492856703
32,3.144292567925836e-5,0.0016659161274777832,-0.0015006825492856703
32,3.225701691212298e-5,0.0016659161274777832,-0.0015006825492856703
33,5.55439387449209e-4,0.0016646425691110172,-0.0015007308709409455
33,9.630092676838664e-5,0.0016646425691110172,-0.0015007308709409455
33,4.265202579831146e-5,0.0016646425691110172,-0.0015007308709409455
33,4.852886893007352e-5,0.0016646425691110172,-0.0015007308709409455
33,7.179636887179562e-5,0.0016646425691110172,-0.0015007308709409455
33,4.7974542987878305e-5,0.0016646425691110172,-0.0015007308709409455
34,3.781840688252569e-5,0.0016594255571358966,-0.0015007109791204487
34,2.9545147493653415e-5,0.0016594255571358966,-0.0015007109791204487
34,2.618444913876176e-5,0.0016594255571358966,-0.0015007109791204487
34,3.0203991609961188e-5,0.0016594255571358966,-0.0015007109791204487
34,5.497567661263885e-5,0.0016594255571358966,-0.0015007109791204487
34,2.440284311761727e-5,0.0016594255571358966,-0.0015007109791204487
34,2.663745125981913e-5,0.0016594255571358966,-0.0015007109791204487
34,3.576262715686231e-5,0.0016594255571358966,-0.0015007109791204487
34,6.814549562596268e-5,0.0016594255571358966,-0.0015007109791204487
34,7.84720053877801e-5,0.0016594255571358966,-0.0015007109791204487
35,2.7892939811044268e-5,0.001641185022667165,-0.0014930751704894374
35,4.12678514914115e-5,0.001641185022667165,-0.0014930751704894374
35,1.6322818224221767e-4,0.001641185022667165,-0.0014930751704894374
35,5.484198506185319e-5,0.001641185022667165,-0.0014930751704894374
35,5.081609156029328e-5,0.001641185022667165,-0.0014930751704894374
35,4.943612622750799e-5,0.001641185022667165,-0.0014930751704894374
35,8.88207883925389e-5,0.001641185022667165,-0.0014930751704894374
35,1.0488633017173456e-4,0.001641185022667165,-0.0014930751704894374
36,2.6974898250015018e-5,0.001629012850459985,-0.001489305814402969
36,2.35766728466382e-5,0.001629012850459985,-0.001489305814402969
36,3.287628968082833e-5,0.001629012850459985,-0.001489305814402969
36,2.0930192881008607e-5,0.001629012850459985,-0.001489305814402969
36,3.515152711678039e-5,0.001629012850459985,-0.001489305814402969
36,4.591224711356744e-5,0.001629012850459985,-0.001489305814402969
36,8.624315873038092e-5,0.001629012850459985,-0.001489305814402969
36,8.184106634514851e-5,0.001629012850459985,-0.001489305814402969
36,3.298702511026955e-5,0.001629012850459985,-0.001489305814402969
36,3.9680126233443315e-5,0.001629012850459985,-0.001489305814402969
36,2.9274281916186445e-5,0.001629012850459985,-0.001489305814402969
36,2.0745349104565367e-5,0.001629012850459985,-0.001489305814402969
37,5.012441368463057e-5,0.0016207871323275144,-0.0014870406933801424
37,3.206533451739636e-5,0.0016207871323275144,-0.0014870406933801424
37,2.73419900328445e-5,0.0016207871323275144,-0.0014870406933801424
37,2.0682018214009402e-5,0.0016207871323275144,-0.0014870406933801424
37,3.2546342732387676e-4,0.0016207871323275144,-0.0014870406933801424
37,2.2522300733551447e-5,0.0016207871323275144,-0.0014870406933801424
37,2.895401739367139e-5,0.0016207871323275144,-0.0014870406933801424
37,4.756554668209309e-5,0.0016207871323275144,-0.0014870406933801424
37,5.365455165580951e-5,0.0016207871323275144,-0.0014870406933801424
37,2.1615431095146216e-5,0.0016207871323275144,-0.0014870406933801424
37,2.556231565135134e-5,0.0016207871323275144,-0.0014870406933801424
37,6.730612777313834e-5,0.0016207871323275144,-0.0014870406933801424
37,3.971760999001361e-5,0.0016207871323275144,-0.0014870406933801424
37,7.732981791333132e-5,0.0016207871323275144,-0.0014870406933801424
38,4.680388058474388e-5,0.0016156748620466525,-0.0014870703879858887
38,2.9971898552874134e-5,0.0016156748620466525,-0.0014870703879858887
38,3.8423475133766066e-5,0.0016156748620466525,-0.0014870703879858887
38,2.4823264803045986e-5,0.0016156748620466525,-0.0014870703879858887
38,3.720506069489029e-5,0.0016156748620466525,-0.0014870703879858887
38,3.347439173522646e-5,0.0016156748620466525,-0.0014870703879858887
38,1.5214680147928347e-5,0.0016156748620466525,-0.0014870703879858887
38,1.5247263438082245e-5,0.0016156748620466525,-0.0014870703879858887
39,3.849910748315892e-5,0.001610171599799231,-0.0014869161975788628
39,6.260084058656284e-5,0.001610171599799231,-0.0014869161975788628
39,2.6483752323189006e-5,0.001610171599799231,-0.0014869161975788628
39,3.9445045332927536e-5,0.001610171599799231,-0.0014869161975788628
39,6.75062446674053e-5,0.001610171599799231,-0.0014869161975788628
39,3.613322218137273e-5,0.001610171599799231,-0.0014869161975788628
39,4.668016650945569e-5,0.001610171599799231,-0.0014869161975788628
39,2.519629977842387e-5,0.001610171599799231,-0.0014869161975788628
39,2.5941209276682553e-5,0.001610171599799231,-0.0014869161975788628
40,4.488901609967262e-5,0.0016102838091351468,-0.001486838603965086
40,4.3028504298775335e-5,0.0016102838091351468,-0.001486838603965086
40,2.937303551460441e-5,0.0016102838091351468,-0.001486838603965086
40,2.240856629792295e-5,0.0016102838091351468,-0.001486838603965086
40,1.931590625531787e-5,0.0016102838091351468,-0.001486838603965086
40,1.5194729260622458e-5,0.0016102838091351468,-0.001486838603965086
40,2.0183486800715064e-5,0.0016102838091351468,-0.001486838603965086
40,3.570362919158701e-5,0.0016102838091351468,-0.001486838603965086
40,1.412017384706083e-5,0.0016102838091351468,-0.001486838603965086
40,3.13162298029984e-5,0.0016102838091351468,-0.001486838603965086
40,2.1267110738469706e-5,0.0016102838091351468,-0.001486838603965086
40,8.250740925927882e-5,0.0016102838091351468,-0.001486838603965086
41,2.1762091269505214e-5,0.0016082335066418705,-0.0014874790960733098
41,1.922152410314305e-5,0.0016082335066418705,-0.0014874790960733098
41,2.5791121629039032e-5,0.0016082335066418705,-0.0014874790960733098
41,8.11805542566106e-5,0.0016082335066418705,-0.0014874790960733098
41,1.884667390999087e-5,0.0016082335066418705,-0.0014874790960733098
41,4.685512747775858e-5,0.0016082335066418705,-0.0014874790960733098
41,2.2408312391516653e-5,0.0016082335066418705,-0.0014874790960733098
41,3.1084920444688976e-5,0.0016082335066418705,-0.0014874790960733098
41,5.8026730063401256e-5,0.0016082335066418705,-0.0014874790960733098
41,2.0083590250669346e-5,0.0016082335066418705,-0.0014874790960733098
41,4.9728252411382786e-5,0.0016082335066418705,-0.0014874790960733098
42,1.2474170458448696e-5,0.001608340633246533,-0.0014873893382663325
42,2.6185972825034956e-5,0.001608340633246533,-0.0014873893382663325
42,2.0004832447555458e-5,0.001608340633246533,-0.0014873893382663325
42,1.2049759952243117e-5,0.001608340633246533,-0.0014873893382663325
42,1.4114838687600897e-5,0.001608340633246533,-0.0014873893382663325
42,1.4442675985580829e-5,0.001608340633246533,-0.0014873893382663325
42,1.8505670487003954e-5,0.001608340633246533,-0.0014873893382663325
42,2.6699207851840245e-5,0.001608340633246533,-0.0014873893382663325
42,2.2056019236230234e-5,0.001608340633246533,-0.0014873893382663325
42,1.684443166838798e-5,0.001608340633246533,-0.0014873893382663325
42,1.8084906326503097e-5,0.001608340633246533,-0.0014873893382663325
42,2.737223950708758e-5,0.001608340633246533,-0.0014873893382663325
42,1.976590571504495e-5,0.001608340633246533,-0.0014873893382663325
43,1.6658447685368505e-5,0.00161014017572788,-0.001486802432050805
43,2.8752773877116298e-5,0.00161014017572788,-0.001486802432050805
43,2.0204031980298094e-5,0.00161014017572788,-0.001486802432050805
43,2.1569802983160974e-5,0.00161014017572788,-0.001486802432050805
43,2.4509883115708493e-5,0.00161014017572788,-0.001486802432050805
43,3.814640915810551e-5,0.00161014017572788,-0.001486802432050805
43,2.879850640425459e-5,0.00161014017572788,-0.001486802432050805
43,4.519848763521894e-5,0.00161014017572788,-0.001486802432050805
43,3.250920720480336e-5,0.00161014017572788,-0.001486802432050805
43,1.8384159469248552e-5,0.00161014017572788,-0.001486802432050805
43,3.0680377454485817e-5,0.00161014017572788,-0.001486802432050805
43,3.1397876370111935e-5,0.00161014017572788,-0.001486802432050805
44,1.7961917858759998e-4,0.0016094441504094763,-0.0014872040536485372
44,3.0204223958549508e-5,0.0016094441504094763,-0.0014872040536485372
44,1.1307641387750472e-5,0.0016094441504094763,-0.0014872040536485372
44,4.09157990904711e-5,0.0016094441504094763,-0.0014872040536485372
44,4.075118928865289e-4,0.0016094441504094763,-0.0014872040536485372
44,1.6288541828762827e-5,0.0016094441504094763,-0.0014872040536485372
44,1.8455895127365678e-5,0.0016094441504094763,-0.0014872040536485372
44,1.8794698776466042e-5,0.0016094441504094763,-0.0014872040536485372
44,4.0944695966178364e-5,0.0016094441504094763,-0.0014872040536485372
44,2.6876495204999133e-5,0.0016094441504094763,-0.0014872040536485372
44,6.27892852846546e-5,0.0016094441504094763,-0.0014872040536485372
45,6.395903577671768e-5,0.001609011999099521,-0.0014875117844109667
45,2.9667537510572583e-5,0.001609011999099521,-0.0014875117844109667
45,2.6248591606894648e-5,0.001609011999099521,-0.0014875117844109667
45,7.419488251781652e-5,0.001609011999099521,-0.0014875117844109667
45,3.5462482782379145e-5,0.001609011999099521,-0.0014875117844109667
45,5.1361443236843216e-5,0.001609011999099521,-0.0014875117844109667
45,2.43308984471336e-5,0.001609011999099521,-0.0014875117844109667
45,2.9757991225617597e-5,0.001609011999099521,-0.0014875117844109667
45,4.994569671542028e-5,0.001609011999099521,-0.0014875117844109667
45,2.4201865497320366e-5,0.001609011999099521,-0.0014875117844109667
46,3.471946906671065e-5,0.0016017359186306548,-0.001486440111523554
46,1.574950171041587e-5,0.0016017359186306548,-0.001486440111523554
46,1.5680476354417306e-5,0.0016017359186306548,-0.001486440111523554
46,2.3574724876445897e-5,0.0016017359186306548,-0.001486440111523554
46,2.489003765154839e-5,0.0016017359186306548,-0.001486440111523554
46,2.2288981012130306e-5,0.0016017359186306548,-0.001486440111523554
46,4.252972460253968e-5,0.0016017359186306548,-0.001486440111523554
46,4.163280656966775e-5,0.0016017359186306548,-0.001486440111523554
46,1.5901937524503837e-4,0.0016017359186306548,-0.001486440111523554
46,8.87487468088795e-6,0.0016017359186306548,-0.001486440111523554
46,1.802530796984793e-5,0.0016017359186306548,-0.001486440111523554
46,3.4731884299538384e-5,0.0016017359186306548,-0.001486440111523554
46,3.845071232466242e-5,0.0016017359186306548,-0.001486440111523554
46,1.4466151050211744e-5,0.0016017359186306548,-0.001486440111523554
47,1.727612870410126e-5,0.0016017208936604862,-0.0014864540168409701
47,9.237400949837719e-5,0.0016017208936604862,-0.0014864540168409701
47,3.031673122084618e-5,0.0016017208936604862,-0.0014864540168409701
47,2.842473802494649e-4,0.0016017208936604862,-0.0014864540168409701
47,2.330902040353844e-5,0.0016017208936604862,-0.0014864540168409701
47,3.754465676248824e-5,0.0016017208936604862,-0.0014864540168409701
47,1.688642526345654e-5,0.0016017208936604862,-0.0014864540168409701
47,2.810648680517881e-5,0.0016017208936604862,-0.0014864540168409701
48,2.327408315025196e-5,0.002266985552895284,-0.002063116521590007
48,5.046771556239356e-5,0.002266985552895284,-0.002063116521590007
48,2.6465913627318885e-5,0.002266985552895284,-0.002063116521590007
48,1.3816600424290801e-5,0.002266985552895284,-0.002063116521590007
48,1.0128127786609685e-4,0.002266985552895284,-0.002063116521590007
48,3.633683081889741e-5,0.002266985552895284,-0.002063116521590007
49,1.2302159191512837e-5,0.002265928372450358,-0.0020637391742125036
49,4.268682440891272e-5,0.002265928372450358,-0.0020637391742125036
49,6.957617002676208e-5,0.002265928372450358,-0.0020637391742125036
49,1.5346172798388017e-5,0.002265928372450358,-0.0020637391742125036
49,1.6419863865168367e-5,0.002265928372450358,-0.0020637391742125036
49,7.32409112418534e-5,0.002265928372450358,-0.0020637391742125036
49,2.010988569244408e-5,0.002265928372450358,-0.0020637391742125036
49,2.088466964256884e-4,0.002265928372450358,-0.0020637391742125036
50,8.455466397985428e-5,0.0022658876365868716,-0.002063775819150212
50,8.300995811817805e-5,0.0022658876365868716,-0.002063775819150212
50,8.238175743628695e-5,0.0022658876365868716,-0.002063775819150212
50,1.0398959095075892e-4,0.0022658876365868716,-0.002063775819150212
50,9.930193972692344e-5,0.0022658876365868716,-0.002063775819150212
50,9.903797100583996e-5,0.0022658876365868716,-0.002063775819150212
50,9.568545388146792e-5,0.0022658876365868716,-0.002063775819150212
50,1.781668972029841e-4,0.0022658876365868716,-0.002063775819150212
50,1.0051736198333354e-4,0.0022658876365868716,-0.002063775819150212
50,8.84500362696136e-5,0.0022658876365868716,-0.002063775819150212
50,8.238838238925398e-5,0.0022658876365868716,-0.002063775819150212
51,2.732127285217699e-5,0.001577559900111486,-0.001465455060314351
51,2.0275301048250722e-5,0.001577559900111486,-0.001465455060314351
51,2.8781336080329227e-5,0.001577559900111486,-0.001465455060314351
51,1.4550239404061093e-5,0.001577559900111486,-0.001465455060314351
51,4.025623079482373e-5,0.001577559900111486,-0.001465455060314351
51,3.407179623280596e-5,0.001577559900111486,-0.001465455060314351
51,7.743455406060666e-5,0.001577559900111486,-0.001465455060314351
51,1.7613926715522577e-5,0.001577559900111486,-0.001465455060314351
51,2.6989085493150027e-5,0.001577559900111486,-0.001465455060314351
51,1.1791970385303963e-4,0.001577559900111486,-0.001465455060314351
51,8.093274584254878e-5,0.001577559900111486,-0.001465455060314351
52,5.836914322101435e-5,0.0015775864723511154,-0.0014654309384178167
52,1.487732388045399e-5,0.0015775864723511154,-0.0014654309384178167
52,9.557496229875398e-6,0.0015775864723511154,-0.0014654309384178167
52,2.0034002764955347e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5758676844439548e-5,0.0015775864723511154,-0.0014654309384178167
52,1.4312265279346187e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5883144454434315e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5005360141023776e-5,0.0015775864723511154,-0.0014654309384178167
52,2.213190797667763e-5,0.0015775864723511154,-0.0014654309384178167
52,4.478681991883205e-5,0.0015775864723511154,-0.0014654309384178167
52,1.2798223718714212e-5,0.0015775864723511154,-0.0014654309384178167
52,1.3789898108954044e-5,0.0015775864723511154,-0.0014654309384178167
53,4.528907192819206e-5,0.0015771610878423804,-0.0014656654956931657
53,2.0483914387078438e-5,0.0015771610878423804,-0.0014656654956931657
53,5.54127250962813e-5,0.0015771610878423804,-0.0014656654956931657
53,2.670499538920456e-5,0.0015771610878423804,-0.0014656654956931657
53,2.8577238300784624e-5,0.0015771610878423804,-0.0014656654956931657
53,2.9679038664574595e-5,0.0015771610878423804,-0.0014656654956931657
53,2.598618881045246e-5,0.0015771610878423804,-0.0014656654956931657
53,2.658022867157254e-5,0.0015771610878423804,-0.0014656654956931657
53,4.8241607928854895e-5,0.0015771610878423804,-0.0014656654956931657
53,2.4285460422532744e-5,0.0015771610878423804,-0.0014656654956931657
53,2.32660218225473e-5,0.0015771610878423804,-0.0014656654956931657
54,3.3020557702794976e-05,0.0015758281859444491,-0.001466200920510747
54,1.0560648516265893e-4,0.0015758281859444491,-0.001466200920510747
54,1.746154599743397e-5,0.0015758281859444491,-0.001466200920510747
54,3.6130633705837054e-5,0.0015758281859444491,-0.001466200920510747
54,1.971397935159644e-5,0.0015758281859444491,-0.001466200920510747
54,3.0659387243702476e-5,0.0015758281859444491,-0.001466200920510747
54,2.135658080400439e-5,0.0015758281859444491,-0.001466200920510747
55,2.3616408115624414e-5,0.0015756323875679185,-0.0014663542315213032
55,1.5913186634899387e-5,0.0015756323875679185,-0.0014663542315213032
55,2.057124775582845e-5,0.0015756323875679185,-0.0014663542315213032
55,1.8130749805111318e-5,0.0015756323875679185,-0.0014663542315213032
55,2.157468448698412e-5,0.0015756323875679185,-0.0014663542315213032
55,8.322365630477823e-6,0.0015756323875679185,-0.0014663542315213032
55,1.257923706189847e-5,0.0015756323875679185,-0.0014663542315213032
56,2.112448003124183e-5,0.0015750995980815057,-0.0014666287388581927
56,2.6227801794652937e-5,0.0015750995980815057,-0.0014666287388581927
56,1.6905828353383192e-5,0.0015750995980815057,-0.0014666287388581927
56,1.0527400501737876e-5,0.0015750995980815057,-0.0014666287388581927
56,4.692613646953196e-5,0.0015750995980815057,-0.0014666287388581927
56,1.0015625539870313e-5,0.0015750995980815057,-0.0014666287388581927
56,2.8450420689088173e-5,0.0015750995980815057,-0.0014666287388581927
57,1.571988163910717e-5,0.001574778249280316,-0.0014668707487962924
57,1.0996644913534725e-5,0.001574778249280316,-0.0014668707487962924
57,1.5258054366768795e-5,0.001574778249280316,-0.0014668707487962924
57,2.100735058333891e-5,0.001574778249280316,-0.0014668707487962924
57,1.3454140901158993e-5,0.001574778249280316,-0.0014668707487962924
57,1.8497205269010495e-5,0.001574778249280316,-0.0014668707487962924
57,7.960624336274084e-6,0.001574778249280316,-0.0014668707487962924
57,1.3911024896681987e-5,0.001574778249280316,-0.0014668707487962924
57,1.591492891236657e-5,0.001574778249280316,-0.0014668707487962924
57,8.40400887363614e-6,0.001574778249280316,-0.0014668707487962924
57,2.33699570641721e-5,0.001574778249280316,-0.0014668707487962924
57,2.056037234598001e-5,0.001574778249280316,-0.0014668707487962924
57,1.542903488063938e-5,0.001574778249280316,-0.0014668707487962924
57,2.6450518148760178e-5,0.001574778249280316,-0.0014668707487962924
57,1.0531589348562522e-5,0.001574778249280316,-0.0014668707487962924
57,2.0172874311262274e-5,0.001574778249280316,-0.0014668707487962924
57,2.1478232486526958e-5,0.001574778249280316,-0.0014668707487962924
58,7.472812254405326e-6,0.0015747140706132367,-0.0014669275249493637
58,2.9593771235278592e-5,0.0015747140706132367,-0.0014669275249493637
58,1.9265963923217622e-5,0.0015747140706132367,-0.0014669275249493637
58,7.440499663093516e-6,0.0015747140706132367,-0.0014669275249493637
58,4.0075428854283796e-5,0.0015747140706132367,-0.0014669275249493637
58,2.2741268019428186e-5,0.0015747140706132367,-0.0014669275249493637
58,1.8205233448512355e-5,0.0015747140706132367,-0.0014669275249493637
59,1.5065301225993804e-5,0.0015740604120448333,-0.0014673466421868651
59,5.03989535003542e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6181515377145887e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6205391931250317e-5,0.0015740604120448333,-0.0014673466421868651
59,1.7568950786485715e-5,0.0015740604120448333,-0.0014673466421868651
59,1.8151028970604344e-5,0.0015740604120448333,-0.0014673466421868651
59,3.7278909270155444e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6022115115327152e-5,0.0015740604120448333,-0.0014673466421868651
59,3.9982447122164716e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6725227081279284e-5,0.0015740604120448333,-0.0014673466421868651
60,1.1522433363450942e-5,0.0015708519273408442,-0.001467869403883812
60,1.7876481057446634e-5,0.0015708519273408442,-0.001467869403883812
60,1.0998350618292448e-5,0.0015708519273408442,-0.001467869403883812
60,3.606533635142484e-5,0.0015708519273408442,-0.001467869403883812
60,1.7416472335929647e-5,0.0015708519273408442,-0.001467869403883812
60,1.0716948258374663e-5,0.0015708519273408442,-0.001467869403883812
60,1.5007657428974787e-5,0.0015708519273408442,-0.001467869403883812
60,8.082586441185885e-6,0.0015708519273408442,-0.001467869403883812
60,1.4753355687548394e-5,0.0015708519273408442,-0.001467869403883812
61,5.7794069838730694e-5,0.0015710548252253912,-0.0014677134061700722
61,8.64488373951954e-6,0.0015710548252253912,-0.0014677134061700722
61,2.24501787072033e-5,0.0015710548252253912,-0.0014677134061700722
61,2.1485752475793642e-5,0.0015710548252253912,-0.0014677134061700722
61,4.507275537792605e-5,0.0015710548252253912,-0.0014677134061700722
61,1.7479285460339167e-5,0.0015710548252253912,-0.0014677134061700722
61,8.063279093905463e-6,0.0015710548252253912,-0.0014677134061700722
61,1.0665190299252815e-5,0.0015710548252253912,-0.0014677134061700722
61,2.314463587789495e-5,0.0015710548252253912,-0.0014677134061700722
61,2.2798177711999285e-5,0.0015710548252253912,-0.0014677134061700722
61,1.063035238804162e-5,0.0015710548252253912,-0.0014677134061700722
61,1.8759327834590275e-4,0.0015710548252253912,-0.0014677134061700722
61,1.7190061780210196e-5,0.0015710548252253912,-0.0014677134061700722
61,1.2839762098085366e-5,0.0015710548252253912,-0.0014677134061700722
62,3.1086840592249385e-5,0.001570981641339966,-0.001467761968996628
62,2.920363631624809e-5,0.001570981641339966,-0.001467761968996628
62,4.872398069478679e-5,0.001570981641339966,-0.001467761968996628
62,7.715499963746007e-6,0.001570981641339966,-0.001467761968996628
62,2.3279768346971485e-5,0.001570981641339966,-0.001467761968996628
62,2.588686830222132e-5,0.001570981641339966,-0.001467761968996628
62,1.2512442925662232e-5,0.001570981641339966,-0.001467761968996628
62,1.3342011205941936e-5,0.001570981641339966,-0.001467761968996628
62,7.130698774771301e-6,0.001570981641339966,-0.001467761968996628
62,1.2822301862204881e-5,0.001570981641339966,-0.001467761968996628
62,7.418408091544421e-6,0.001570981641339966,-0.001467761968996628
63,1.5299368475298285e-5,0.0015699386129357585,-0.0014681701591047589
63,1.0009507023007868e-5,0.0015699386129357585,-0.0014681701591047589
63,1.105356560302165e-5,0.0015699386129357585,-0.0014681701591047589
63,2.6329672685786436e-5,0.0015699386129357585,-0.0014681701591047589
63,1.341595640911656e-5,0.0015699386129357585,-0.0014681701591047589
63,1.2570581276086545e-5,0.0015699386129357585,-0.0014681701591047589
63,4.7954913137067725e-5,0.0015699386129357585,-0.0014681701591047589
63,6.094383355042809e-5,0.0015699386129357585,-0.0014681701591047589
63,2.206731293743392e-5,0.0015699386129357585,-0.0014681701591047589
64,8.062934527294893e-6,0.0015699899404233802,-0.0014681261589821549
64,2.6997180087412535e-5,0.0015699899404233802,-0.0014681261589821549
64,1.06185400853605e-5,0.0015699899404233802,-0.0014681261589821549
64,1.7087289063404477e-5,0.0015699899404233802,-0.0014681261589821549
64,1.4922343373685881e-5,0.0015699899404233802,-0.0014681261589821549
64,3.8290153733881984e-6,0.0015699899404233802,-0.0014681261589821549
64,1.3025609571241534e-5,0.0015699899404233802,-0.0014681261589821549
64,2.3289411791543346e-5,0.0015699899404233802,-0.0014681261589821549
64,1.3562191749243702e-5,0.0015699899404233802,-0.0014681261589821549
64,1.3333304855505876e-5,0.0015699899404233802,-0.0014681261589821549
65,3.2138711207152466e-5,0.0015696971035486138,-0.0014682431982207611
65,1.482466854095341e-5,0.0015696971035486138,-0.0014682431982207611
65,7.656735267559e-6,0.0015696971035486138,-0.0014682431982207611
65,1.8936696524594437e-5,0.0015696971035486138,-0.0014682431982207611
65,1.1160344570240552e-5,0.0015696971035486138,-0.0014682431982207611
65,8.69014630826064e-6,0.0015696971035486138,-0.0014682431982207611
66,9.756950354767588e-6,0.0015692987415837178,-0.0014684939340806383
66,4.42621301341967e-6,0.0015692987415837178,-0.0014684939340806383
66,1.023074112093073e-5,0.0015692987415837178,-0.0014684939340806383
66,1.6761186816484907e-5,0.0015692987415837178,-0.0014684939340806383
66,1.8700003422784487e-5,0.0015692987415837178,-0.0014684939340806383
66,2.4939977379583377e-5,0.0015692987415837178,-0.0014684939340806383
66,9.000279928832835e-6,0.0015692987415837178,-0.0014684939340806383
66,1.1471948748566723e-5,0.0015692987415837178,-0.0014684939340806383
66,1.8423839664953628e-5,0.0015692987415837178,-0.0014684939340806383
66,1.2044799285767928e-5,0.0015692987415837178,-0.0014684939340806383
67,9.49390878015266e-5,0.0015693232722806688,-0.0014684891453435498
67,4.526204489899774e-6,0.0015693232722806688,-0.0014684891453435498
67,6.797536707292011e-6,0.0015693232722806688,-0.0014684891453435498
67,8.957770105313985e-6,0.0015693232722806688,-0.0014684891453435498
67,4.822338973968705e-6,0.0015693232722806688,-0.0014684891453435498
67,7.565905938437741e-5,0.0015693232722806688,-0.0014684891453435498
67,2.7634017938042023e-5,0.0015693232722806688,-0.0014684891453435498
67,7.701582489252092e-6,0.0015693232722806688,-0.0014684891453435498
67,4.867578872080731e-5,0.0015693232722806688,-0.0014684891453435498
68,9.799379186058988e-6,0.0015699511922578,-0.0014680925231337822
68,1.0817172415445661e-5,0.0015699511922578,-0.0014680925231337822
68,1.5170627250685168e-5,0.0015699511922578,-0.0014680925231337822
68,1.9905978956957284e-5,0.0015699511922578,-0.0014680925231337822
68,1.5980204975015503e-5,0.0015699511922578,-0.0014680925231337822
68,2.185495924933886e-5,0.0015699511922578,-0.0014680925231337822
68,8.995185507198057e-6,0.0015699511922578,-0.0014680925231337822
68,1.496524221368645e-5,0.0015699511922578,-0.0014680925231337822
68,1.919444764477319e-5,0.0015699511922578,-0.0014680925231337822
68,1.7685038393098346e-5,0.0015699511922578,-0.0014680925231337822
68,2.8581252865080396e-5,0.0015699511922578,-0.0014680925231337822
68,1.2302815950862101e-5,0.0015699511922578,-0.0014680925231337822
69,1.5021769680208295e-5,0.0015866137764320774,-0.001474006202612822
69,3.306787366269307e-5,0.0015866137764320774,-0.001474006202612822
69,2.359992802174349e-5,0.0015866137764320774,-0.001474006202612822
69,7.140630906024563e-5,0.0015866137764320774,-0.001474006202612822
69,1.7810605140277966e-5,0.0015866137764320774,-0.001474006202612822
69,2.40342719317247e-5,0.0015866137764320774,-0.001474006202612822
69,1.0599960182459913e-5,0.0015866137764320774,-0.001474006202612822
69,9.635030189216627e-6,0.0015866137764320774,-0.001474006202612822
69,1.0783625386972226e-5,0.0015866137764320774,-0.001474006202612822
69,6.834152735054455e-6,0.0015866137764320774,-0.001474006202612822
69,1.5130798432798739e-5,0.0015866137764320774,-0.001474006202612822
69,1.4611668567773739e-5,0.0015866137764320774,-0.001474006202612822
69,1.6749877507642127e-5,0.0015866137764320774,-0.001474006202612822
70,1.0532687819296345e-5,0.001586731247842853,-0.0014739365930820062
70,8.10050742819619e-6,0.001586731247842853,-0.0014739365930820062
70,9.594834651435032e-6,0.001586731247842853,-0.0014739365930820062
70,8.713586256611797e-6,0.001586731247842853,-0.0014739365930820062
70,2.741986997168482e-5,0.001586731247842853,-0.0014739365930820062
70,1.636288226500226e-5,0.001586731247842853,-0.0014739365930820062
70,1.5533717878878272e-5,0.001586731247842853,-0.0014739365930820062
70,4.5104468002082746e-5,0.001586731247842853,-0.0014739365930820062
70,4.752949864552367e-6,0.001586731247842853,-0.0014739365930820062
70,1.5617124517661264e-5,0.001586731247842853,-0.0014739365930820062
71,9.322044929975723e-6,0.0015868137561917612,-0.0014738620647903459
71,6.967215173160284e-6,0.0015868137561917612,-0.0014738620647903459
71,5.8919067037664985e-6,0.0015868137561917612,-0.0014738620647903459
71,9.841367140923136e-6,0.0015868137561917612,-0.0014738620647903459
71,1.4793579582434735e-5,0.0015868137561917612,-0.0014738620647903459
71,2.3069083662841055e-5,0.0015868137561917612,-0.0014738620647903459
71,4.989201903820494e-5,0.0015868137561917612,-0.0014738620647903459
71,1.1593321126675477e-5,0.0015868137561917612,-0.0014738620647903459
71,5.61966691608968e-6,0.0015868137561917612,-0.0014738620647903459
71,2.6300605341019856e-5,0.0015868137561917612,-0.0014738620647903459
71,7.1668825622611445e-6,0.0015868137561917612,-0.0014738620647903459
72,6.194607802363335e-6,0.001586707135821308,-0.001473951177541569
72,1.6418961858691553e-5,0.001586707135821308,-0.001473951177541569
72,1.851795489758351e-5,0.001586707135821308,-0.001473951177541569
72,8.030533271154041e-6,0.001586707135821308,-0.001473951177541569
72,1.1179274266232086e-5,0.001586707135821308,-0.001473951177541569
72,1.0504099514271552e-5,0.001586707135821308,-0.001473951177541569
72,1.6379236198089103e-5,0.001586707135821308,-0.001473951177541569
72,1.2288048454310534e-5,0.001586707135821308,-0.001473951177541569
72,1.3971482952691735e-5,0.001586707135821308,-0.001473951177541569
73,5.97111386512374e-6,0.0015848470699209947,-0.0014745797929748075
73,8.6767376780299e-6,0.0015848470699209947,-0.0014745797929748075
73,7.567068664377694e-6,0.0015848470699209947,-0.0014745797929748075
73,1.1525975553964405e-5,0.0015848470699209947,-0.0014745797929748075
73,8.368369807398364e-6,0.0015848470699209947,-0.0014745797929748075
73,2.6233682859480916e-5,0.0015848470699209947,-0.0014745797929748075
73,1.3204964646101799e-5,0.0015848470699209947,-0.0014745797929748075
73,6.45991250576177e-6,0.0015848470699209947,-0.0014745797929748075
73,1.7986676644447128e-5,0.0015848470699209947,-0.0014745797929748075
73,3.326720822295399e-5,0.0015848470699209947,-0.0014745797929748075
73,8.958985382445297e-6,0.0015848470699209947,-0.0014745797929748075
74,7.811473661700032e-6,0.0015849307670355675,-0.0014745103078573334
74,2.3911175641122064e-5,0.0015849307670355675,-0.0014745103078573334
74,1.525266001688334e-4,0.0015849307670355675,-0.0014745103078573334
74,1.1080876875243497e-4,0.0015849307670355675,-0.0014745103078573334
74,1.2530656219803994e-5,0.0015849307670355675,-0.0014745103078573334
75,1.3943621899693423e-5,0.0015849008010253528,-0.001474539151942173
75,2.29953736840012e-5,0.0015849008010253528,-0.001474539151942173
75,1.1368641299236996e-5,0.0015849008010253528,-0.001474539151942173
75,8.29830756888509e-6,0.0015849008010253528,-0.001474539151942173
75,6.259291844303865e-6,0.0015849008010253528,-0.001474539151942173
75,1.0106705462343335e-5,0.0015849008010253528,-0.001474539151942173
75,6.212379032144027e-6,0.0015849008010253528,-0.001474539151942173
75,1.927393019766086e-5,0.0015849008010253528,-0.001474539151942173
75,4.577162980231718e-6,0.0015849008010253528,-0.001474539151942173
76,6.128720095940858e-6,0.0015851644647811637,-0.00147438589780602
76,1.0575742066477657e-5,0.0015851644647811637,-0.00147438589780602
76,1.1777972385543588e-5,0.0015851644647811637,-0.00147438589780602
76,5.983459221469176e-6,0.0015851644647811637,-0.00147438589780602
76,6.415676988086331e-6,0.0015851644647811637,-0.00147438589780602
76,1.9686575772867024e-5,0.0015851644647811637,-0.00147438589780602
76,6.241127930757144e-6,0.0015851644647811637,-0.00147438589780602
76,1.1240139184835147e-5,0.0015851644647811637,-0.00147438589780602
76,2.0023995559984997e-5,0.0015851644647811637,-0.00147438589780602
76,1.2893674556637404e-5,0.0015851644647811637,-0.00147438589780602
77,7.856834090349785e-5,0.0015852174240910536,-0.0014743382341694986
77,8.851317361304873e-5,0.0015852174240910536,-0.0014743382341694986
77,7.101278455988038e-5,0.0015852174240910536,-0.0014743382341694986
77,7.236724796723317e-5,0.0015852174240910536,-0.0014743382341694986
77,7.640670654950113e-5,0.0015852174240910536,-0.0014743382341694986
77,7.929704885417104e-5,0.0015852174240910536,-0.0014743382341694986
77,7.530390435333204e-5,0.0015852174240910536,-0.0014743382341694986
77,7.29809579742633e-5,0.0015852174240910536,-0.0014743382341694986
77,7.111520933711512e-5,0.0015852174240910536,-0.0014743382341694986
77,7.794073874503402e-5,0.0015852174240910536,-0.0014743382341694986
78,8.772492783724933e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,9.621449485756707e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,1.0732224030103638e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,6.000509734901906e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,1.868292532907396e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,2.4375921014758725e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,4.964839898717166e-5,2.0432289721450525e-4,-1.8155021846507505e-4
79,2.3998457941229475e-5,2.0435743774557848e-4,-1.815372381395379e-4
79,1.4325563908313036e-5,2.0435743774557848e-4,-1.815372381395379e-4
79,7.847164811919095e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,4.9642672726178994e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,5.938469960856753e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,7.543268593652461e-6,2.0435743774557848e-4,-1.815372381395379e-4
80,2.0005417711754455e-4,2.0451016400047312e-4,-1.815144435709892e-4
80,1.4924988837650842e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,7.681674257006744e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,2.3489613010204353e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,9.546877705504627e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,1.0220255328820541e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,6.412651108263558e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,7.597446944484147e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,7.11877004390061e-5,2.0451016400047312e-4,-1.815144435709892e-4
81,1.3355070049601573e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,2.0048897850719203e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,9.974911292114101e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.284166293962907e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.793744071917192e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,2.3443329707367052e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,1.0683894141067867e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,8.528257624122387e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.617712710904025e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,1.446588575024303e-5,2.0412172002652124e-4,-1.8152929028384307e-4
82,6.606319479330611e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.4134932310605288e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,5.6650204581150434e-6,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.668553030540598e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.0945494192881056e-5,2.0414450905960582e-4,-1.8152175471312316e-4
83,1.0980943450575007e-5,2.0398989203642933e-4,-1.8151678198802522e-4
83,3.615434139403628e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,1.9647377422785574e-5,2.0398989203642933e-4,-1.8151678198802522e-4
83,9.764524911896508e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,4.565779419719017e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,7.98908797249318e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,9.276170520713385e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,6.716913157409216e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,3.6987494780938122e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,1.2779900034942938e-5,2.0398989203642933e-4,-1.8151678198802522e-4
84,5.876520007009449e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,9.041245739859653e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,6.9210540186588014e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,6.015242103108721e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,3.052090209488235e-5,2.0443160015436705e-4,-1.8155191793254775e-4
84,2.6254465565883344e-5,2.0443160015436705e-4,-1.8155191793254775e-4
84,8.70380542341265e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,4.47765878896362e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,3.0622003214135705e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,9.676090520445772e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,8.656525537962723e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.618949519228893e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.838820668748594e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.9273020849184805e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,1.4053625672596954e-5,2.0443160015436705e-4,-1.8155191793254775e-4
85,8.654938905999811e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,5.001747595982328e-5,2.0435323491124275e-4,-1.815992311789338e-4
85,5.841890186935429e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,6.127779958648351e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,4.906303068784172e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,1.0157956101898929e-5,2.0435323491124275e-4,-1.815992311789338e-4
86,7.1762961001597666e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,4.006214020694304e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,5.408015545373254e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.0955741680941934e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,2.8219180900174347e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,6.156957285006892e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,3.449284151294794e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,2.670457603074722e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.344511317005583e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,5.490561717999855e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,4.67794380439194e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,3.500535547493776e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.6682861754823134e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,6.54848821531668e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.0967954043541967e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,7.809270934005534e-6,2.0418724651139812e-4,-1.8159358848774296e-4
87,7.166086916942432e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,3.9799239621081315e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.0445179834328054e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,6.492710005739084e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,4.644319280980787e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,5.882767551442351e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.7763068840669918e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,7.079321536552763e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.7034041837925477e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,6.014106121223827e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,9.426137026825427e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,5.1085504054429195e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,3.198468178172189e-5,2.0426956326427797e-4,-1.8156133092838312e-4
88,1.786638930569949e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.856831969783715e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,2.0496471316964266e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,1.9490173608806725e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.880163042146421e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.181437357461152e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,1.0514627586874211e-05,2.042320803217195e-4,-1.8158591266465964e-4
88,2.065208443480586e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.659518011836416e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.347271602027229e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,7.588765479467084e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.472361967675973e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,1.0612825606437497e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,9.47806730157506e-6,2.042320803217195e-4,-1.8158591266465964e-4
89,7.157193718014047e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,2.0152579443972634e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,9.528726149408743e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,9.46378978200179e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.2463969168855223e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,3.844870841945307e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.650192478359381e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.1952736949681795e-5,2.0425947846969186e-4,-1.8156700502162352e-4
90,8.268039943928957e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,2.4535610409248536e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.9459172357480777e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.0963594126657714e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,9.479965748177445e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.1592644948923998e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,6.975984490671375e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,8.577668738084625e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.1039557701159965e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,4.47798236666756e-6,2.0435161174385083e-4,-1.8151604540067587e-4
91,7.98785459189187e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,5.920302803093847e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.7328405172814222e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,6.547566266708061e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.7519924066182395e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.275791215689993e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,4.6074618989316576e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.0361291037977961e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,6.787074599454694e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,2.1265640392855007e-5,2.0389799859420372e-4,-1.8156084401961948e-4
92,1.1388996453205546e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,6.3914293209328585e-6,2.0376933673301093e-4,-1.8154710633786714e-4
92,3.407302718871928e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.2441984385328012e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,5.955828028209343e-6,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.0470769499926167e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.7937051800189102e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.9190808914468297e-5,2.0376933673301093e-4,-1.8154710633786714e-4
93,6.913434969180116e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,1.8589616715400872e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,4.963142606061548e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,6.086563761123109e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,7.159772771995079e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,6.687334313052017e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,5.601073127566049e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,1.0315303414549948e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,3.4875165305108647e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,1.0727142358659467e-5,2.034493110898023e-4,-1.8160232509895158e-4
94,8.799449359747149e-6,2.0328945404738823e-4,-1.8166944000264958e-4
94,1.2060326235943094e-5,2.0328945404738823e-4,-1.8166944000264958e-4
94,1.0810186878625962e-5,2.0328945404738823e-4,-1.8166944000264958e-4
94,9.649216363309859e-6,2.0328945404738823e-4,-1.8166944000264958e-4
95,9.256963884301652e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,4.349369341620652e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,4.379373888312932e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,5.087113379158369e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,1.9500930135051923e-5,2.0221657443219876e-4,-1.8146945331452358e-4
95,8.637105792285416e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,1.175291268698101e-5,2.0221657443219876e-4,-1.8146945331452358e-4
96,1.4104541239105355e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,1.640592583539146e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,3.3669887758105986e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,3.31862639367051e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,6.541062836164485e-6,2.069528435956956e-4,-1.8422261218025714e-4
96,7.621218119058043e-6,2.069528435956956e-4,-1.8422261218025714e-4
96,5.61236693411744e-6,2.069528435956956e-4,-1.8422261218025714e-4
97,9.360264701075581e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.4045534119796338e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,4.876908959472357e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,7.893614868503352e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.070283334539669e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,9.733767458180468e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,6.664815477816776e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,5.325093869728155e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.108125938955547e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.261007017057748e-5,2.0391157935731723e-4,-1.8266874581425726e-4
98,1.2968991518867829e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2020723609886066e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2462748251019272e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.7271031477206436e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.128816619112018e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.3344319127816695e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.6251590422268877e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.1786206827723475e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2191590770377934e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.4607889167208908e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.7052257564681462e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,9.755451148768541e-6,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.0993126148108369e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,9.99261934998719e-6,2.0250610425151741e-4,-1.8226011218397352e-4
99,1.2486254968236235e-5,5.550325915179931e-5,-4.614260164346316e-5
99,3.805648509880995e-6,5.550325915179931e-5,-4.614260164346316e-5
99,3.555840166293239e-5,5.550325915179931e-5,-4.614260164346316e-5
99,7.646684808169431e-6,5.550325915179931e-5,-4.614260164346316e-5
99,1.210989257927759e-5,5.550325915179931e-5,-4.614260164346316e-5
99,1.3680309456405853e-5,5.550325915179931e-5,-4.614260164346316e-5
99,7.961164164699792e-6,5.550325915179931e-5,-4.614260164346316e-5
99,5.158930283195539e-6,5.550325915179931e-5,-4.614260164346316e-5
99,5.94130490573598e-6,5.550325915179931e-5,-4.614260164346316e-5
99,1.2325195491558611e-5,5.550325915179931e-5,-4.614260164346316e-5
100,1.1833277001083637e-5,5.341016777796512e-5,-4.480381863710997e-5
100,3.5933539873974247e-6,5.341016777796512e-5,-4.480381863710997e-5
100,9.839087031254238e-6,5.341016777796512e-5,-4.480381863710997e-5
100,5.953292353350559e-6,5.341016777796512e-5,-4.480381863710997e-5
100,3.1574756959911673e-6,5.341016777796512e-5,-4.480381863710997e-5
100,6.3884480755693464e-6,5.341016777796512e-5,-4.480381863710997e-5
100,1.3376454952206161e-5,5.341016777796512e-5,-4.480381863710997e-5
100,5.68302591130696e-6,5.341016777796512e-5,-4.480381863710997e-5
100,7.72541483003664e-6,5.341016777796512e-5,-4.480381863710997e-5
100,3.567199853969636e-5,5.341016777796512e-5,-4.480381863710997e-5
100,9.189342077885762e-6,5.341016777796512e-5,-4.480381863710997e-5
101,8.890617779597636e-6,5.404520646239388e-5,-4.518428777227906e-5
101,1.0282289144873921e-5,5.404520646239388e-5,-4.518428777227906e-5
101,1.5872827647309648e-5,5.404520646239388e-5,-4.518428777227906e-5
101,1.2194898687960063e-5,5.404520646239388e-5,-4.518428777227906e-5
101,6.659895912729946e-6,5.404520646239388e-5,-4.518428777227906e-5
101,4.851229433225492e-6,5.404520646239388e-5,-4.518428777227906e-5
101,1.0018995193318182e-5,5.404520646239388e-5,-4.518428777227906e-5
102,2.5327337966886444e-5,5.394787301885692e-5,-4.518106352040038e-5
102,3.3545654720205894e-6,5.394787301885692e-5,-4.518106352040038e-5
102,6.953715399689916e-6,5.394787301885692e-5,-4.518106352040038e-5
102,4.166090763965068e-6,5.394787301885692e-5,-4.518106352040038e-5
102,6.655680967608611e-6,5.394787301885692e-5,-4.518106352040038e-5
102,1.1717031142355206e-5,5.394787301885692e-5,-4.518106352040038e-5
102,7.001361010066017e-6,5.394787301885692e-5,-4.518106352040038e-5
102,2.0783930251431113e-5,5.394787301885692e-5,-4.518106352040038e-5
102,1.3976075650593015e-5,5.394787301885692e-5,-4.518106352040038e-5
103,6.459631268027227e-6,5.419905652332191e-5,-4.525217559982352e-5
103,1.4234540479785752e-5,5.419905652332191e-5,-4.525217559982352e-5
103,3.5575329254692026e-6,5.419905652332191e-5,-4.525217559982352e-5
103,9.458184177686023e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.70213792183628e-6,5.419905652332191e-5,-4.525217559982352e-5
103,2.10188813552168e-5,5.419905652332191e-5,-4.525217559982352e-5
103,1.3552468508709994e-5,5.419905652332191e-5,-4.525217559982352e-5
103,6.681191659703919e-6,5.419905652332191e-5,-4.525217559982352e-5
103,4.66740654191479e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.354614518810799e-6,5.419905652332191e-5,-4.525217559982352e-5
103,8.63968561947221e-6,5.419905652332191e-5,-4.525217559982352e-5
103,8.331831279685751e-6,5.419905652332191e-5,-4.525217559982352e-5
103,6.75811813296647e-6,5.419905652332191e-5,-4.525217559982352e-5
103,3.0513646950332766e-6,5.419905652332191e-5,-4.525217559982352e-5
103,1.2144110335487733e-5,5.419905652332191e-5,-4.525217559982352e-5
103,5.7677327362023824e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.47548657076713e-6,5.419905652332191e-5,-4.525217559982352e-5
104,1.2268468842690535e-5,5.377444728333856e-5,-4.5091744823714565e-5
104,3.7101363314033863e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,6.274326675578255e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.742137926595356e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.96078708160091e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,4.033361664752883e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,3.966759974688399e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,2.2859239702812483e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,6.559394781909019e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.858825501301829e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,1.4187531125393649e-5,5.377444728333856e-5,-4.5091744823714565e-5
104,3.1520682621208595e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,4.562770241053086e-6,5.377444728333856e-5,-4.5091744823714565e-5
105,5.551109015335838e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.2990111952690207e-5,5.38235990829853e-5,-4.507963296563411e-5
105,7.221271322163048e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.4945963410394667e-5,5.38235990829853e-5,-4.507963296563411e-5
105,7.624651027150706e-6,5.38235990829853e-5,-4.507963296563411e-5
105,6.93332353831705e-6,5.38235990829853e-5,-4.507963296563411e-5
105,7.596553073236621e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.029978628748996e-5,5.38235990829853e-5,-4.507963296563411e-5
105,6.420666118516714e-6,5.38235990829853e-5,-4.507963296563411e-5
105,2.3867916873948103e-5,5.38235990829853e-5,-4.507963296563411e-5
105,5.894967681835549e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.078755927249977e-5,5.38235990829853e-5,-4.507963296563411e-5
106,6.39195162808578e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,6.5559915943147754e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,1.6958838823807556e-5,5.0970317808200724e-5,-4.303797255377449e-5
106,3.957266411992771e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,5.2451701378691835e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,3.2342501310707725e-5,5.0970317808200724e-5,-4.303797255377449e-5
106,4.309742739851737e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,2.5298624671524605e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,5.784844193503197e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,4.884799333922597e-6,5.0970317808200724e-5,-4.303797255377449e-5
107,1.3231255660055649e-5,5.081698445769364e-5,-4.300210187362116e-5
107,6.835730991009813e-6,5.081698445769364e-5,-4.300210187362116e-5
107,6.174863644253096e-6,5.081698445769364e-5,-4.300210187362116e-5
107,4.906629653955832e-6,5.081698445769364e-5,-4.300210187362116e-5
107,6.724181422376235e-6,5.081698445769364e-5,-4.300210187362116e-5
107,4.825331438999361e-6,5.081698445769364e-5,-4.300210187362116e-5
107,1.0527451876717003e-5,5.081698445769364e-5,-4.300210187362116e-5
107,3.73740220314446e-6,5.081698445769364e-5,-4.300210187362116e-5
108,1.0218213955909318e-5,4.639579098487352e-5,-3.96530871760778e-5
108,1.3091024280633014e-5,4.639579098487352e-5,-3.96530871760778e-5
108,7.1894179113466664e-06,4.639579098487352e-5,-3.96530871760778e-5
108,2.3659135996043872e-5,4.639579098487352e-5,-3.96530871760778e-5
108,2.2506179446875065e-6,4.639579098487352e-5,-3.96530871760778e-5
108,4.362378801245934e-6,4.639579098487352e-5,-3.96530871760778e-5
108,2.4962345657318414e-5,4.639579098487352e-5,-3.96530871760778e-5
109,7.973059463220677e-6,4.622302498561522e-5,-3.962558687030452e-5
109,1.5233359393721485e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.58022716889252e-5,4.622302498561522e-5,-3.962558687030452e-5
109,6.903665486123431e-6,4.622302498561522e-5,-3.962558687030452e-5
109,2.8165125934281956e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.875590802892561e-5,4.622302498561522e-5,-3.962558687030452e-5
109,2.490586783646391e-6,4.622302498561522e-5,-3.962558687030452e-5
109,1.181947207769957e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.2135736366507466e-5,4.622302498561522e-5,-3.962558687030452e-5
110,4.807165584649025e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,1.551852213665751e-5,4.650735909311433e-5,-3.9817057286358005e-5
110,4.004011930017275e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,4.035422026350128e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,9.368731461323424e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,3.752004274573476e-6,4.650735909311433e-5,-3.9817057286358005e-5
111,9.202110927171012e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.3519999937263765e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.8808112821182217e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.174660179886391e-6,4.642356341750707e-5,-3.982543268957853e-5
111,4.773008003204611e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.0648092134144536e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.536996555446827e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.585579040689033e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.6266956593790233e-6,4.642356341750707e-5,-3.982543268957853e-5
112,6.578100595200013e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.969741282210853e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.8841205809566216e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.17505428467124e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.112025948240285e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.087520577668574e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.912190545208035e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.857639346880837e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,7.579021925259079e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,1.5170768994704844e-5,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.936061576114925e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.3150605111354916e-6,4.6314077889976055e-5,-3.9789989339867206e-5
113,7.028909344336149e-6,4.596714629108434e-5,-3.964668950385376e-5
113,6.0881318097447265e-6,4.596714629108434e-5,-3.964668950385376e-5
113,5.428780186791008e-6,4.596714629108434e-5,-3.964668950385376e-5
113,6.039055507847512e-6,4.596714629108434e-5,-3.964668950385376e-5
113,1.2870850687608835e-5,4.596714629108434e-5,-3.964668950385376e-5
113,4.268303428601362e-6,4.596714629108434e-5,-3.964668950385376e-5
113,5.73675759055808e-6,4.596714629108434e-5,-3.964668950385376e-5
114,8.875650405730627e-6,4.447380369060518e-5,-3.872362374304752e-5
114,6.017881125579585e-6,4.447380369060518e-5,-3.872362374304752e-5
114,3.974608412445293e-6,4.447380369060518e-5,-3.872362374304752e-5
114,1.7268408600052092e-6,4.447380369060518e-5,-3.872362374304752e-5
114,9.894969565251138e-6,4.447380369060518e-5,-3.872362374304752e-5
114,7.683802478924495e-6,4.447380369060518e-5,-3.872362374304752e-5
114,2.723104717149176e-6,4.447380369060518e-5,-3.872362374304752e-5
114,9.207494485262898e-6,4.447380369060518e-5,-3.872362374304752e-5
114,4.904460235996927e-6,4.447380369060518e-5,-3.872362374304752e-5
114,3.755908688776914e-5,4.447380369060518e-5,-3.872362374304752e-5
115,3.1091639114467615e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,2.7489337374973514e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,3.636657985174546e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.439179533948247e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.285933672420799e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,6.204891194058841e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.848008239899708e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.576666050217165e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,2.1912483504065313e-5,4.453665606554547e-5,-3.8715319766560965e-5
116,1.1280181094775296e-5,4.418952687754439e-5,-3.856902106288796e-5
116,2.8353027281549307e-6,4.418952687754439e-5,-3.856902106288796e-5
116,2.9924786308207257e-6,4.418952687754439e-5,-3.856902106288796e-5
116,8.083571410950246e-6,4.418952687754439e-5,-3.856902106288796e-5
116,1.4470869705127106e-5,4.418952687754439e-5,-3.856902106288796e-5
116,5.697783758576745e-6,4.418952687754439e-5,-3.856902106288796e-5
116,7.43953362478297e-6,4.418952687754439e-5,-3.856902106288796e-5
116,3.666603111876847e-6,4.418952687754439e-5,-3.856902106288796e-5
116,1.4434288686028888e-5,4.418952687754439e-5,-3.856902106288796e-5
117,4.10479993221618e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,2.4271482750345385e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.774123396804893e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.980060895658347e-5,4.395254816813553e-5,-3.8519299776024264e-5
117,5.643273512525333e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,4.8237430843368685e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,3.1796186765314306e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.173337239021643e-5,4.395254816813553e-5,-3.8519299776024264e-5
117,4.070001376900182e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,6.398558111232822e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,8.721725333164054e-6,4.395254816813553e-5,-3.8519299776024264e-5
118,3.3936007708122513e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,7.580050785187143e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.911610924678479e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.9619966008747323e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,1.0597690845947403e-5,4.4646500980297244e-5,-3.886376643351197e-5
118,2.1192371368541684e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.3999177449039736e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.1372962224237193e-5,4.4646500980297244e-5,-3.886376643351197e-5
118,8.620198099111287e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,7.63135665600961e-6,4.4646500980297244e-5,-3.886376643351197e-5
119,1.2942244878854705e-6,4.461984150255236e-5,-3.886401171492989e-5
119,4.726310070112475e-6,4.461984150255236e-5,-3.886401171492989e-5
119,3.2376282987396996e-6,4.461984150255236e-5,-3.886401171492989e-5
119,5.78942923416529e-6,4.461984150255236e-5,-3.886401171492989e-5
119,5.155863640052339e-6,4.461984150255236e-5,-3.886401171492989e-5
119,1.4538995568416078e-5,4.461984150255236e-5,-3.886401171492989e-5
119,4.535316869924547e-6,4.461984150255236e-5,-3.886401171492989e-5
119,2.802940905233277e-6,4.461984150255236e-5,-3.886401171492989e-5
119,7.90411763160334e-6,4.461984150255236e-5,-3.886401171492989e-5
120,1.9259413532654013e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,1.4000519376428544e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,5.856016249502246e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,2.714160243921072e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,7.5442783253608114e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,6.635047539208766e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,1.0934678444701605e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,1.3119285505562486e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,3.1103675310041652e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,2.7771926905431974e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,7.256778808239949e-6,4.447252742018057e-5,-3.8834094850699046e-5
121,4.484304293284204e-6,4.448329652735248e-5,-3.882988413197071e-5
121,1.18579104103011e-5,4.448329652735248e-5,-3.882988413197071e-5
121,7.40092602541624e-6,4.448329652735248e-5,-3.882988413197071e-5
121,6.106363526796462e-6,4.448329652735248e-5,-3.882988413197071e-5
122,6.7554328269606345e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,3.8688777292083576e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,3.17956351877371e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.4883862313286372e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,2.791501963230798e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,4.9225854738927476e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.318404924816853e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,3.205558391567344e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.0471248631711269e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,6.496329339403903e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,3.2099374829844867e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,8.239598241956814e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,5.583228299310191e-6,4.4081181093762667e-5,-3.859608981144548e-5
123,5.36006987397886e-6,4.405857529075584e-5,-3.860486835322951e-5
123,6.625733386719219e-6,4.405857529075584e-5,-3.860486835322951e-5
123,7.698825433707388e-6,4.405857529075584e-5,-3.860486835322951e-5
123,1.092474618208238e-5,4.405857529075584e-5,-3.860486835322951e-5
123,3.990022091737123e-6,4.405857529075584e-5,-3.860486835322951e-5
124,3.2490276822017607e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.1951568387032484e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.5129595839459117e-5,4.419753231717197e-5,-3.861738363751281e-5
124,4.1783958964458985e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.4859750413209376e-6,4.419753231717197e-5,-3.861738363751281e-5
124,8.129826922012277e-6,4.419753231717197e-5,-3.861738363751281e-5
124,3.5922559523922743e-6,4.419753231717197e-5,-3.861738363751281e-5
124,2.405023341944544e-6,4.419753231717197e-5,-3.861738363751281e-5
124,5.210348730796981e-6,4.419753231717197e-5,-3.861738363751281e-5
124,3.5265191000172175e-6,4.419753231717197e-5,-3.861738363751281e-5
125,7.224782843496391e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.596034599508029e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.082623276874117e-5,4.424609065904239e-5,-3.8617477806159275e-5
125,7.97136439798421e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,6.529055114830485e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.7743882962378006e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,5.504026871018851e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.5321118318582125e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,1.1083330319004404e-5,4.424609065904239e-5,-3.8617477806159275e-5
125,4.578824043723148e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.065930122009735e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,3.1901125073060227e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,3.542252389289415e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.255991288620753e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,5.476550652559151e-6,4.424609065904239e-5,-3.8617477806159275e-5
126,4.0990883109088405e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,5.515231441817608e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,4.658716019913259e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,7.903271394346402e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,3.6238587886362684e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,2.9904439919324603e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,1.1895822887280386e-5,1.7803376376177497e-5,-1.4225357793000802e-5
126,2.2639247236597637e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,7.6071730565513146e-6,1.7803376376177497e-5,-1.4225357793000802e-5
127,2.298750042826654e-6,1.686735914910917e-5,-1.35655819479681e-5
127,2.8927906169982274e-6,1.686735914910917e-5,-1.35655819479681e-5
127,4.129449577184813e-6,1.686735914910917e-5,-1.35655819479681e-5
127,8.302870531035107e-6,1.686735914910917e-5,-1.35655819479681e-5
127,7.680264194189669e-6,1.686735914910917e-5,-1.35655819479681e-5
127,3.5991267457135803e-6,1.686735914910917e-5,-1.35655819479681e-5
127,7.66150790114192e-6,1.686735914910917e-5,-1.35655819479681e-5
127,4.486768911888137e-6,1.686735914910917e-5,-1.35655819479681e-5
128,3.434751654889404e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,3.473455571031595e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,1.1508946068476302e-5,1.6750543989073887e-5,-1.3507209298910754e-5
128,5.529594236478611e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,7.482863196352433e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,5.1535936689399935e-6,1.6750543989073887e-5,-1.3507209298910754e-5
129,1.5831196086466188e-5,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.3305811317941934e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.795066780843371e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,9.61699001170854e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,1.0970635060185887e-5,1.7049010558571015e-5,-1.3669342718701856e-5
129,6.1680370008130504e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,4.043209926214855e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.7844878189509574e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,1.4129688711010745e-5,1.7049010558571015e-5,-1.3669342718701856e-5
130,3.2587782530945266e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,2.244511301410551e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,4.797506436807157e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,3.510403029791616e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,5.7737810793015464e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,6.865502339077769e-6,1.73985855407705e-5,-1.3863182570437808e-5
131,2.7822974821296414e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,7.623599518659436e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.649549844072627e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.4518969123304248e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,2.7059692158691988e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.253203073502281e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,7.216253447777056e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.299169183109346e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,5.6314395484478575e-6,1.5049482441636703e-5,-1.1927253492100306e-5
132,1.3516253563023169e-5,1.5894540344270197e-5,-1.2548182167460491e-5
132,1.776335051260525e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,6.852688147383939e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.635690886555271e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.6557074396063816e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.9964820402922243e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,1.2840334294881757e-5,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.457063398387353e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.706355382497199e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.9336713091220845e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,5.611019729028156e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.814797982787869e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,7.58911859239059e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.872222848971927e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.1124425841982114e-6,1.5894540344270197e-5,-1.2548182167460491e-5
133,4.569071885920025e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,1.865642588882964e-5,2.283153911510702e-5,-1.8802574111137903e-5
133,3.4478638089703093e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,4.1235642909190854e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,7.711165941592501e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,2.3599152590169813e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,3.2386359161886195e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,3.6992909792809243e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,7.973384850955154e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,5.5670209477010105e-6,2.283153911510702e-5,-1.8802574111137903e-5
134,2.8884259629038025e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.8806725612094267e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.752260832206211e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.4449731704104455e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,4.08674636323524e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.837077627778984e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.6974869837496136e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.577731053799131e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.179641120921184e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.1984792433589166e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.273050231868209e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.376046735951905e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.556998231703169e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.781082639969966e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.7622192452741015e-6,2.2937586292754624e-5,-1.8847165396921522e-5
135,1.029616771525073e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,3.365352348136492e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,2.875730213858996e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,1.4680415765286489e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,8.965764643064948e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,2.8394754518474587e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,5.512314155960151e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,3.918326910777572e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,4.184264829507677e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,4.14774182774074e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,5.535914147647487e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,1.0636752083502902e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,2.920833604972005e-6,2.3120422898313684e-5,-1.894718430936084e-5
136,4.813462640066879e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,3.503186338874524e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,3.1954804702197185e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,7.639562903354768e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.4786712108774656e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,5.656611289220267e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,5.520260538490068e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.9769875783664244e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.8492916714414087e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,4.457348281864981e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,1.7058471853154111e-6,2.332454468038998e-5,-1.9066473206878918e-5
137,7.572659263923813e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,4.474580133430385e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.956454403031693e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.87847996025712e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.3197675707350898e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,6.267006733086899e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,2.9358888375130904e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,6.917733015412993e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,2.386349410831192e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,1.0670352642385729e-5,2.6284814687134304e-5,-2.1449727054810865e-5
138,5.3542989858662925e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.367300011869417e-6,7.668337604655404e-5,-6.786524368555993e-5
138,2.9534241323666135e-6,7.668337604655404e-5,-6.786524368555993e-5
138,1.4609680287367657e-5,7.668337604655404e-5,-6.786524368555993e-5
138,6.600647869008523e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.928373668871537e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.791726399486929e-6,7.668337604655404e-5,-6.786524368555993e-5
138,2.182883461522833e-6,7.668337604655404e-5,-6.786524368555993e-5
139,3.3732451507708976e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.8694860354519663e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.8130975625168246e-6,7.682739385216186e-5,-6.785426304689948e-5
139,6.560030426389489e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.3387824449730577e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.7331232606355756e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.2506268960876734e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.1897012958995853e-6,7.682739385216186e-5,-6.785426304689948e-5
140,4.7497962336494464e-6,8.29786011690191e-5,-7.269126558510114e-5
140,2.9694953505113642e-5,8.29786011690191e-5,-7.269126558510114e-5
140,2.7336477016855106e-6,8.29786011690191e-5,-7.269126558510114e-5
140,1.6671832249638206e-6,8.29786011690191e-5,-7.269126558510114e-5
141,5.185618446980013e-6,8.298812794549991e-5,-7.268452515764285e-5
141,7.31923587197671e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.6285415170061813e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.063662643264154e-6,8.298812794549991e-5,-7.268452515764285e-5
141,4.680456127053574e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.358735339620706e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.018497363937849e-6,8.298812794549991e-5,-7.268452515764285e-5
141,7.040911887825339e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.293562817358135e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.504767130322977e-5,8.298812794549991e-5,-7.268452515764285e-5
142,1.0504766293294714e-5,9.412909966002369e-5,-8.153953235418391e-5
142,2.5663107086399137e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.0250878176294335e-6,9.412909966002369e-5,-8.153953235418391e-5
142,3.6695967578068298e-6,9.412909966002369e-5,-8.153953235418391e-5
142,1.8421030540757239e-6,9.412909966002369e-5,-8.153953235418391e-5
142,7.23774853448737e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.450984435274305e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.047302738579128e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.762941358210803e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.394164893876695e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.3318089688510785e-6,9.412909966002369e-5,-8.153953235418391e-5
142,2.165861665253563e-6,9.412909966002369e-5,-8.153953235418391e-5
143,2.239903894462895e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.373393695403993e-6,9.410622503867046e-5,-8.154938837490171e-5
143,3.4757522760212562e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.2348095174886418e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.7787873154383612e-5,9.410622503867046e-5,-8.154938837490171e-5
143,4.7814156427757546e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.2418723012372504e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.1217949512890461e-5,9.410622503867046e-5,-8.154938837490171e-5
143,1.672877665560532e-6,9.410622503867046e-5,-8.154938837490171e-5
143,7.583676431884856e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.8572968800148533e-5,9.410622503867046e-5,-8.154938837490171e-5
144,5.283359026349334e-6,9.413469627378337e-5,-8.153408735400478e-5
144,5.343685720654306e-6,9.413469627378337e-5,-8.153408735400478e-5
144,4.989879164684969e-6,9.413469627378337e-5,-8.153408735400478e-5
144,5.69946358191756e-6,9.413469627378337e-5,-8.153408735400478e-5
144,8.313186265490897e-6,9.413469627378337e-5,-8.153408735400478e-5
144,2.106944791716749e-6,9.413469627378337e-5,-8.153408735400478e-5
144,1.568827650025335e-6,9.413469627378337e-5,-8.153408735400478e-5
144,6.2361675288396515e-6,9.413469627378337e-5,-8.153408735400478e-5
144,3.2822956294749958e-6,9.413469627378337e-5,-8.153408735400478e-5
144,2.718906445467132e-6,9.413469627378337e-5,-8.153408735400478e-5
144,1.2788696575309829e-5,9.413469627378337e-5,-8.153408735400478e-5
144,2.339764656039855e-6,9.413469627378337e-5,-8.153408735400478e-5
145,4.893942157939607e-6,9.508391723493336e-5,-8.192796675025033e-5
145,4.593660811544491e-6,9.508391723493336e-5,-8.192796675025033e-5
145,2.0350582298865464e-5,9.508391723493336e-5,-8.192796675025033e-5
145,4.396727973921492e-6,9.508391723493336e-5,-8.192796675025033e-5
145,5.965498702890347e-6,9.508391723493336e-5,-8.192796675025033e-5
146,2.9861550259486452e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.67941113420185e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.202570502042956e-6,9.507816997836319e-5,-8.19300402350704e-5
146,1.768157450508047e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.96518241259601e-6,9.507816997836319e-5,-8.19300402350704e-5
146,6.465640731427788e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.2632084143269725e-6,9.507816997836319e-5,-8.19300402350704e-5
146,1.6008549561749964e-6,9.507816997836319e-5,-8.19300402350704e-5
146,3.2291456107481886e-6,9.507816997836319e-5,-8.19300402350704e-5
146,3.461520286856287e-6,9.507816997836319e-5,-8.19300402350704e-5
146,4.089135774073454e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.001691157117529e-6,9.507816997836319e-5,-8.19300402350704e-5
147,6.674924381188038e-6,9.509838597481163e-5,-8.191687787920761e-5
147,3.328583246348735e-5,9.509838597481163e-5,-8.191687787920761e-5
147,2.7155814781893833e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.428955818293962e-6,9.509838597481163e-5,-8.191687787920761e-5
147,2.6433229856609483e-6,9.509838597481163e-5,-8.191687787920761e-5
147,2.7474181621964165e-6,9.509838597481163e-5,-8.191687787920761e-5
147,1.2622379162485424e-5,9.509838597481163e-5,-8.191687787920761e-5
147,6.442334192409305e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.320423076179766e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.545514180338157e-6,9.509838597481163e-5,-8.191687787920761e-5
147,1.0796457719963895e-5,9.509838597481163e-5,-8.191687787920761e-5
147,5.862459851318804e-6,9.509838597481163e-5,-8.191687787920761e-5
147,3.171189283465059e-5,9.509838597481163e-5,-8.191687787920761e-5
147,3.1133579912543347e-6,9.509838597481163e-5,-8.191687787920761e-5
148,2.8524614175080795e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.919799514673342e-6,9.485751671178915e-5,-8.183577148809339e-5
148,7.208888113836191e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.006096821408914e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.963151089131588e-5,9.485751671178915e-5,-8.183577148809339e-5
148,2.266098730681728e-6,9.485751671178915e-5,-8.183577148809339e-5
148,5.959766247810673e-6,9.485751671178915e-5,-8.183577148809339e-5
148,2.9559466361385535e-6,9.485751671178915e-5,-8.183577148809339e-5
148,6.590244057823345e-6,9.485751671178915e-5,-8.183577148809339e-5
148,2.305580117102296e-6,9.485751671178915e-5,-8.183577148809339e-5
148,4.408125946311714e-6,9.485751671178915e-5,-8.183577148809339e-5
148,5.789296460717516e-6,9.485751671178915e-5,-8.183577148809339e-5
148,9.658598129236639e-6,9.485751671178915e-5,-8.183577148809339e-5
148,4.178559002411931e-6,9.485751671178915e-5,-8.183577148809339e-5
148,1.9273248792916224e-5,9.485751671178915e-5,-8.183577148809339e-5
149,1.3096724449392764e-5,9.491734027361729e-5,-8.182164688852216e-5
149,1.4200359935136735e-5,9.491734027361729e-5,-8.182164688852216e-5
149,3.684493118424638e-6,9.491734027361729e-5,-8.182164688852216e-5
149,7.02822364983016e-6,9.491734027361729e-5,-8.182164688852216e-5
149,2.7146423843695967e-6,9.491734027361729e-5,-8.182164688852216e-5
149,3.924384898500117e-6,9.491734027361729e-5,-8.182164688852216e-5
149,7.629012650072131e-6,9.491734027361729e-5,-8.182164688852216e-5
149,1.8586749024678542e-5,9.491734027361729e-5,-8.182164688852216e-5
149,4.236494818647082e-6,9.491734027361729e-5,-8.182164688852216e-5
149,4.152302287135125e-6,9.491734027361729e-5,-8.182164688852216e-5
150,4.052639675918147e-6,9.494242482175645e-5,-8.181193459321827e-5
150,1.7455514482030032e-6,9.494242482175645e-5,-8.181193459321827e-5
150,9.389796750504397e-6,9.494242482175645e-5,-8.181193459321827e-5
150,1.8033541614805083e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.505929709911647e-6,9.494242482175645e-5,-8.181193459321827e-5
150,2.8792116070951876e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.9699551268986e-6,9.494242482175645e-5,-8.181193459321827e-5
150,8.472596334255976e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.588148116496153e-6,9.494242482175645e-5,-8.181193459321827e-5
150,6.567829036217152e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.935266003849184e-6,9.494242482175645e-5,-8.181193459321827e-5
150,3.17456283858098e-6,9.494242482175645e-5,-8.181193459321827e-5
151,4.192929435165251e-6,9.50488502983611e-5,-8.17910688072749e-5
151,2.335690700729937e-6,9.50488502983611e-5,-8.17910688072749e-5
151,6.972839922695432e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.2351323066130575e-5,9.50488502983611e-5,-8.17910688072749e-5
151,3.820686093808324e-6,9.50488502983611e-5,-8.17910688072749e-5
151,3.6029595608091853e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.594281016184816e-5,9.50488502983611e-5,-8.17910688072749e-5
151,4.193096940471508e-6,9.50488502983611e-5,-8.17910688072749e-5
151,9.113493330147669e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.4772909783791403e-6,9.50488502983611e-5,-8.17910688072749e-5
152,3.967533069793008e-6,9.490508730569318e-5,-8.182126956029165e-5
152,1.360325290195027e-6,9.490508730569318e-5,-8.182126956029165e-5
152,5.379204476909981e-6,9.490508730569318e-5,-8.182126956029165e-5
152,1.7205930909015954e-6,9.490508730569318e-5,-8.182126956029165e-5
152,4.357372709153528e-6,9.490508730569318e-5,-8.182126956029165e-5
152,2.9960354276775074e-6,9.490508730569318e-5,-8.182126956029165e-5
152,8.783601461478474e-6,9.490508730569318e-5,-8.182126956029165e-5
152,6.1317868673511445e-6,9.490508730569318e-5,-8.182126956029165e-5
152,2.603585864580612e-6,9.490508730569318e-5,-8.182126956029165e-5
152,7.047399889182455e-6,9.490508730569318e-5,-8.182126956029165e-5
153,1.0490681001290518e-5,9.491297999970557e-5,-8.181541574615736e-5
153,7.202485338068983e-6,9.491297999970557e-5,-8.181541574615736e-5
153,1.8944962489078418e-6,9.491297999970557e-5,-8.181541574615736e-5
153,6.210872635093299e-6,9.491297999970557e-5,-8.181541574615736e-5
153,7.384010147663811e-6,9.491297999970557e-5,-8.181541574615736e-5
153,6.163416537929592e-6,9.491297999970557e-5,-8.181541574615736e-5
153,2.621295625841509e-6,9.491297999970557e-5,-8.181541574615736e-5
153,1.1447493194869443e-5,9.491297999970557e-5,-8.181541574615736e-5
153,4.958524987586935e-6,9.491297999970557e-5,-8.181541574615736e-5
154,4.4921966112618065e-6,9.486559292175871e-5,-8.182059519547121e-5
154,2.139957162939476e-6,9.486559292175871e-5,-8.182059519547121e-5
154,3.297859933284611e-6,9.486559292175871e-5,-8.182059519547121e-5
154,4.097660978975072e-6,9.486559292175871e-5,-8.182059519547121e-5
154,8.821771085000005e-6,9.486559292175871e-5,-8.182059519547121e-5
154,4.1098572851306305e-6,9.486559292175871e-5,-8.182059519547121e-5
154,1.3357206401681216e-5,9.486559292175871e-5,-8.182059519547121e-5
155,5.5055364684408355e-6,9.485762602252339e-5,-8.182260702066083e-5
155,4.502415316974293e-6,9.485762602252339e-5,-8.182260702066083e-5
155,5.661918044186998e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.6565338900651176e-6,9.485762602252339e-5,-8.182260702066083e-5
155,6.761265845807727e-6,9.485762602252339e-5,-8.182260702066083e-5
155,7.221819637142031e-6,9.485762602252339e-5,-8.182260702066083e-5
155,6.108502085790114e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.537705772379401e-6,9.485762602252339e-5,-8.182260702066083e-5
155,1.2173397639136618e-5,9.485762602252339e-5,-8.182260702066083e-5
155,2.616438717474434e-6,9.485762602252339e-5,-8.182260702066083e-5
155,8.95954709947225e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.446113848124133e-6,9.485762602252339e-5,-8.182260702066083e-5
155,5.472616336166503e-6,9.485762602252339e-5,-8.182260702066083e-5
155,4.543975884111168e-6,9.485762602252339e-5,-8.182260702066083e-5
155,1.5557842345121049e-6,9.485762602252339e-5,-8.182260702066083e-5
156,2.918973712119064e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.4231726701550086e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.7288531148978244e-6,9.476716604243351e-5,-8.182027126345427e-5
156,1.7449054923135145e-6,9.476716604243351e-5,-8.182027126345427e-5
156,8.354446775345696e-6,9.476716604243351e-5,-8.182027126345427e-5
156,1.1098743445782377e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.3604610559574557e-6,9.476716604243351e-5,-8.182027126345427e-5
156,4.54451354333768e-6,9.476716604243351e-5,-8.182027126345427e-5
156,5.7238711613883064e-06,9.476716604243351e-5,-8.182027126345427e-5
157,3.180701661964698e-6,9.476799107653411e-5,-8.181962420847316e-5
157,7.086964393837159e-6,9.476799107653411e-5,-8.181962420847316e-5
157,5.166950003961248e-6,9.476799107653411e-5,-8.181962420847316e-5
157,1.6622528271287986e-5,9.476799107653411e-5,-8.181962420847316e-5
157,3.4231213750747287e-6,9.476799107653411e-5,-8.181962420847316e-5
157,1.8259285909295102e-5,9.476799107653411e-5,-8.181962420847316e-5
157,4.492200439018648e-5,9.476799107653411e-5,-8.181962420847316e-5
158,3.070036670082542e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.1489729483418924e-5,9.474850509412253e-5,-8.183211658372596e-5
158,2.9182444036314267e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.2111457158906774e-5,9.474850509412253e-5,-8.183211658372596e-5
158,5.773869787480462e-6,9.474850509412253e-5,-8.183211658372596e-5
158,4.944371599031906e-6,9.474850509412253e-5,-8.183211658372596e-5
158,3.299742880719782e-5,9.474850509412253e-5,-8.183211658372596e-5
158,5.5017687672085246e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.492293673626031e-6,9.474850509412253e-5,-8.183211658372596e-5
158,9.934410055377564e-6,9.474850509412253e-5,-8.183211658372596e-5
159,1.2649863061437639e-5,9.480447888242863e-5,-8.183713824725472e-5
159,7.251966528340771e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.8265347084419186e-6,9.480447888242863e-5,-8.183713824725472e-5
159,4.102424077347454e-6,9.480447888242863e-5,-8.183713824725472e-5
159,6.367664410565471e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.7381843800487413e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.2136726674163146e-5,9.480447888242863e-5,-8.183713824725472e-5
159,8.643218173741213e-6,9.480447888242863e-5,-8.183713824725472e-5
159,5.259674318813643e-6,9.480447888242863e-5,-8.183713824725472e-5
160,8.656554489902225e-6,9.684845421826548e-5,-8.303818554179432e-5
160,3.4326895365387137e-6,9.684845421826548e-5,-8.303818554179432e-5
160,6.639412042449115e-6,9.684845421826548e-5,-8.303818554179432e-5
160,5.06064909473545e-6,9.684845421826548e-5,-8.303818554179432e-5
160,3.5319855327018784e-6,9.684845421826548e-5,-8.303818554179432e-5
160,4.596748437290756e-6,9.684845421826548e-5,-8.303818554179432e-5
160,1.8140488687231905e-5,9.684845421826548e-5,-8.303818554179432e-5
160,5.829355475009775e-6,9.684845421826548e-5,-8.303818554179432e-5
160,5.7869214877834396e-6,9.684845421826548e-5,-8.303818554179432e-5
160,2.843810585680375e-6,9.684845421826548e-5,-8.303818554179432e-5
160,1.2379878798068339e-5,9.684845421826548e-5,-8.303818554179432e-5
160,3.88573236291122e-6,9.684845421826548e-5,-8.303818554179432e-5
160,2.5434653678974654e-6,9.684845421826548e-5,-8.303818554179432e-5
160,9.274387753240216e-6,9.684845421826548e-5,-8.303818554179432e-5
161,5.676537639092067e-6,9.991179417375657e-5,-8.490802183756135e-5
161,6.039053729415842e-6,9.991179417375657e-5,-8.490802183756135e-5
161,4.7591098263401334e-6,9.991179417375657e-5,-8.490802183756135e-5
161,3.877196637581103e-6,9.991179417375657e-5,-8.490802183756135e-5
161,6.358482171217576e-6,9.991179417375657e-5,-8.490802183756135e-5
161,9.3688994940409e-6,9.991179417375657e-5,-8.490802183756135e-5
161,4.6472468300668106e-6,9.991179417375657e-5,-8.490802183756135e-5
161,9.104432654718697e-6,9.991179417375657e-5,-8.490802183756135e-5
161,5.558930067080676e-6,9.991179417375657e-5,-8.490802183756135e-5
161,7.1310740345795745e-6,9.991179417375657e-5,-8.490802183756135e-5
162,5.5023890478547475e-6,9.974041903838634e-5,-8.489287209243639e-5
162,4.61703525100545e-6,9.974041903838634e-5,-8.489287209243639e-5
162,2.651249085575326e-6,9.974041903838634e-5,-8.489287209243639e-5
162,6.03335951858903e-6,9.974041903838634e-5,-8.489287209243639e-5
162,5.73794290180558e-6,9.974041903838634e-5,-8.489287209243639e-5
162,6.97057343939868e-6,9.974041903838634e-5,-8.489287209243639e-5
163,5.592169246140854e-6,9.798575779129715e-5,-8.3967922918681e-5
163,7.391060682040172e-6,9.798575779129715e-5,-8.3967922918681e-5
163,8.847301849014691e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.717036060468113e-6,9.798575779129715e-5,-8.3967922918681e-5
163,9.259562729051201e-6,9.798575779129715e-5,-8.3967922918681e-5
163,2.0681873935414356e-6,9.798575779129715e-5,-8.3967922918681e-5
163,2.812599018828074e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.540248914014472e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.2266937673123577e-6,9.798575779129715e-5,-8.3967922918681e-5
164,2.386355447682855e-6,9.795460728869385e-5,-8.397484633411726e-5
164,1.8393595310167344e-6,9.795460728869385e-5,-8.397484633411726e-5
164,1.632872033553352e-5,9.795460728869385e-5,-8.397484633411726e-5
164,5.1662005009012615e-5,9.795460728869385e-5,-8.397484633411726e-5
164,2.1589876384914564e-6,9.795460728869385e-5,-8.397484633411726e-5
164,3.3019689566406376e-6,9.795460728869385e-5,-8.397484633411726e-5
164,5.074446718507995e-6,9.795460728869385e-5,-8.397484633411726e-5
164,2.243204277519735e-6,9.795460728869385e-5,-8.397484633411726e-5
164,8.899267164586336e-6,9.795460728869385e-5,-8.397484633411726e-5
164,2.591786741579509e-6,9.795460728869385e-5,-8.397484633411726e-5
164,5.321550564687967e-6,9.795460728869385e-5,-8.397484633411726e-5
164,4.12777627537502e-6,9.795460728869385e-5,-8.397484633411726e-5
165,1.0830650060284071e-5,9.785064149537594e-5,-8.39969231586419e-5
165,3.445490936395707e-6,9.785064149537594e-5,-8.39969231586419e-5
165,7.497749346068758e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.4543843611910086e-6,9.785064149537594e-5,-8.39969231586419e-5
165,6.496655597826278e-6,9.785064149537594e-5,-8.39969231586419e-5
165,5.071226637593568e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.6059199542746336e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.198254437454943e-6,9.785064149537594e-5,-8.39969231586419e-5
165,4.752529884393586e-6,9.785064149537594e-5,-8.39969231586419e-5
165,4.873141924684499e-5,9.785064149537594e-5,-8.39969231586419e-5
165,1.9815893544248717e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.1406900594490784e-6,9.785064149537594e-5,-8.39969231586419e-5
166,4.308410234079142e-6,9.774570401728569e-5,-8.400987455683559e-5
166,1.4634900642636939e-5,9.774570401728569e-5,-8.400987455683559e-5
166,4.533797447335659e-6,9.774570401728569e-5,-8.400987455683559e-5
166,5.296116482835673e-6,9.774570401728569e-5,-8.400987455683559e-5
166,3.896538194168344e-6,9.774570401728569e-5,-8.400987455683559e-5
166,4.229479412871714e-6,9.774570401728569e-5,-8.400987455683559e-5
166,6.047898576161179e-6,9.774570401728569e-5,-8.400987455683559e-5
166,6.115413005567593e-6,9.774570401728569e-5,-8.400987455683559e-5
167,1.5891012959746683e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.068533892644648e-5,9.685161995217531e-5,-8.362253857115673e-5
167,9.859632872523434e-6,9.685161995217531e-5,-8.362253857115673e-5
167,9.655648261766263e-6,9.685161995217531e-5,-8.362253857115673e-5
167,9.235857474495387e-6,9.685161995217531e-5,-8.362253857115673e-5
167,1.3633258577943733e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.246007623849743e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.08457586713326e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.04087726812533e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.1920052820288324e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.2315246075949698e-5,9.685161995217531e-5,-8.362253857115673e-5
167,8.722266532086094e-6,9.685161995217531e-5,-8.362253857115673e-5
167,1.0660303750237627e-5,9.685161995217531e-5,-8.362253857115673e-5
168,2.549646706445724e-6,6.391078010132517e-5,-5.446629910796392e-5
168,2.5515638170273056e-6,6.391078010132517e-5,-5.446629910796392e-5
168,4.736291132381866e-6,6.391078010132517e-5,-5.446629910796392e-5
168,5.422615975732823e-6,6.391078010132517e-5,-5.446629910796392e-5
168,3.264259762881511e-6,6.391078010132517e-5,-5.446629910796392e-5
168,6.915939902966895e-6,6.391078010132517e-5,-5.446629910796392e-5
168,1.0215488507547361e-5,6.391078010132517e-5,-5.446629910796392e-5
168,1.9767384815787452e-6,6.391078010132517e-5,-5.446629910796392e-5
168,3.5741186536557166e-6,6.391078010132517e-5,-5.446629910796392e-5
169,5.802773596604469e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,1.0304418969737223e-5,6.374982943757902e-5,-5.4463694330457756e-5
169,5.622857398805158e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,5.089459854782891e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,4.53863526707092e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,6.799407356363425e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,3.222160868507878e-6,6.374982943757902e-5,-5.4463694330457756e-5
170,4.134099615204644e-6,5.507752502840003e-5,-4.736638914378792e-5
170,2.8075616773707597e-6,5.507752502840003e-5,-4.736638914378792e-5
170,2.2321374137824334e-6,5.507752502840003e-5,-4.736638914378792e-5
171,5.078504562854541e-6,5.510059968369142e-5,-4.735916934271013e-5
171,3.736978934488559e-6,5.510059968369142e-5,-4.735916934271013e-5
171,5.414304430415227e-6,5.510059968369142e-5,-4.735916934271013e-5
171,4.391925464727705e-6,5.510059968369142e-5,-4.735916934271013e-5
171,3.9436897882814e-6,5.510059968369142e-5,-4.735916934271013e-5
171,6.130604917086672e-6,5.510059968369142e-5,-4.735916934271013e-5
171,4.989478498688465e-6,5.510059968369142e-5,-4.735916934271013e-5
171,1.3631145763512213e-5,5.510059968369142e-5,-4.735916934271013e-5
171,5.473156471145166e-6,5.510059968369142e-5,-4.735916934271013e-5
171,5.98604393343813e-6,5.510059968369142e-5,-4.735916934271013e-5
172,2.95892305062398e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,1.6199466378120393e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,3.290279949509231e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,4.818810868586508e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,4.652802247726042e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.107795329245234e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,8.588237024479987e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,2.5608096991392885e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,2.1103957827375907e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.798795097109461e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.055968571325685e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,1.2594848003073028e-5,3.416645886951615e-5,-2.8563172661516853e-5
172,1.5425606601571319e-6,3.416645886951615e-5,-2.8563172661516853e-5
173,3.986637250551551e-6,3.476557592894803e-5,-2.888600467291724e-5
173,7.122826956083888e-6,3.476557592894803e-5,-2.888600467291724e-5
173,3.7698771540960167e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.1642318205386124e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.1855562164401254e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.6943239235346657e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.4183108220397206e-6,3.476557592894803e-5,-2.888600467291724e-5
173,4.754165008866847e-6,3.476557592894803e-5,-2.888600467291724e-5
173,3.895178231177787e-6,3.476557592894803e-5,-2.888600467291724e-5
173,1.7492054261926262e-5,3.476557592894803e-5,-2.888600467291724e-5
174,3.010983111233679e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.628332219742852e-6,3.474558134408456e-5,-2.888550437498746e-5
174,7.330084970075957e-6,3.474558134408456e-5,-2.888550437498746e-5
174,6.475561359719439e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.560283421444055e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.523326335188328e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.740666989460384e-6,3.474558134408456e-5,-2.888550437498746e-5
174,1.0240887344868163e-5,3.474558134408456e-5,-2.888550437498746e-5
174,3.066270993412543e-6,3.474558134408456e-5,-2.888550437498746e-5
175,5.8054629264680544e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,3.8905098754203255e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.2194885600756253e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.645157430306993e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.8276181322062067e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.4441154820723354e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,3.2177859817405687e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.136453175382707e-5,3.253427010291251e-5,-2.7240641653059502e-5
175,5.821639248058314e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.8529265922350624e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.3471449024447635e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.6979637839185182e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.317075541161804e-6,3.253427010291251e-5,-2.7240641653059502e-5
176,7.270627277068823e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.7101855383573265e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.0624821082603996e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,5.766343515820646e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,1.5059180225831341e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.2612305724248645e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.4789333857247845e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,8.664616485702606e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,8.129450656926105e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,1.4761608500940615e-6,4.3857394272878164e-5,-3.702873739083372e-5
177,1.4552774598314827e-5,4.4064117512536537e-5,-3.708607401080836e-5
177,3.491329939455412e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,3.015030963399005e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,2.839750521618947e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,2.2673302607795712e-5,4.4064117512536537e-5,-3.708607401080836e-5
177,2.213627087227416e-6,4.4064117512536537e-5,-3.708607401080836e-5
178,2.010307252344668e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,7.199091106627465e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.042781500910331e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.430853431268664e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,1.6901427428810478e-5,4.3858079266661695e-5,-3.7001614734527714e-5
178,3.557597100689922e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,1.1253286123451457e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,8.335728190397598e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,4.2978821599982615e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.986696945555538e-6,4.3858079266661695e-5,-3.7001614734527714e-5
179,2.2105706373729268e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,4.65809534164803e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.9082320175387366e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,1.9317756374714597e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.6340411961193533e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,4.12900316509679e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.707709135935472e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,7.241174807589079e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.7149983375521067e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.6436783797102462e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,5.598555659103701e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,1.3907001078494923e-6,4.3780546225070774e-5,-3.698809132580468e-5
180,1.1287171523919851e-5,4.38592102059728e-5,-3.700720558298799e-5
180,2.3328587528003877e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.447299118211643e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.138651178112417e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.8892287442407224e-6,4.38592102059728e-5,-3.700720558298799e-5
180,5.358126401861052e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.7289174776773456e-6,4.38592102059728e-5,-3.700720558298799e-5
180,3.1957842541868345e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.3590185575652112e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.4685819781067626e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.8266931912180256e-6,4.38592102059728e-5,-3.700720558298799e-5
181,3.8084141613111167e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,1.6550584520695652e-5,4.3893793098173034e-5,-3.702214268422723e-5
181,1.703486385675279e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,9.725166205088603e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,4.243877596761072e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,7.322700302270017e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,2.7260921046019806e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,2.8604143510226342e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,3.7745055876410698e-6,4.3893793098173034e-5,-3.702214268422723e-5
182,3.614299096120363e-6,4.400059135685445e-5,-3.701998900217675e-5
182,3.6804876683850293e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.938085445269811e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.369280054054898e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.8810106341887218e-6,4.400059135685445e-5,-3.701998900217675e-5
182,3.8684758427592096e-5,4.400059135685445e-5,-3.701998900217675e-5
182,1.1805693433380405e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.707723306153244e-6,4.400059135685445e-5,-3.701998900217675e-5
182,2.639864884255479e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.6938202053457522e-6,4.400059135685445e-5,-3.701998900217675e-5
182,2.3500565774630815e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.576288084149796e-6,4.400059135685445e-5,-3.701998900217675e-5
182,6.925852838638389e-6,4.400059135685445e-5,-3.701998900217675e-5
183,1.6692735071524367e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,4.1879352080669435e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,4.295120487105955e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,7.357646041394685e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,1.5576015007241963e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,1.663170594109227e-5,4.5191939120494906e-5,-3.772221321622315e-5
183,3.2492406760797925e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,2.944254591999201e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,2.770023976060511e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,5.194113661452396e-6,4.5191939120494906e-5,-3.772221321622315e-5
184,6.185569013510128e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,2.679780736848718e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,5.505028851640129e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,3.774314493321065e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,4.1300455775522e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,3.4723862916663853e-6,4.5167895172410004e-5,-3.772011548902078e-5
185,4.60276192848092e-6,4.511828514650088e-5,-3.772495159002587e-5
185,2.421367105441332e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.498528603499093e-6,4.511828514650088e-5,-3.772495159002587e-5
185,7.955440700963748e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.369014294810107e-5,4.511828514650088e-5,-3.772495159002587e-5
185,1.237471928601992e-6,4.511828514650088e-5,-3.772495159002587e-5
185,6.310225543011436e-6,4.511828514650088e-5,-3.772495159002587e-5
185,3.6494733507071057e-6,4.511828514650088e-5,-3.772495159002587e-5
185,2.6933074738412354e-6,4.511828514650088e-5,-3.772495159002587e-5
185,5.630335800515118e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.362086320933107e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.3000630602223636e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.9535451865257837e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.3195438084188708e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.4934601681393987e-6,4.511828514650088e-5,-3.772495159002587e-5
186,5.133341983329732e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,4.181044257162193e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,3.762337791494255e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.3058166041811474e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.353112087940215e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.864388939887061e-6,4.5078335004529594e-5,-3.771833756813886e-5
187,1.6353620980680538e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,2.8570410131546127e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,7.923563775007429e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.5111232418858753e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,3.2743680617326878e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.996736777561551e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.2920687272679697e-5,4.6119865031452024e-5,-3.82952058696876e-5
187,2.0000706702838037e-6,4.6119865031452024e-5,-3.82952058696876e-5
188,2.906062088818611e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.8814017026334414e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.9044091499645094e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.2132911462438158e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,3.545510638573993e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,3.3525307258569145e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.218328415471564e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.6432164334112264e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.1559409934300487e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.7873618110176473e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.1795152489558991e-5,4.6253044974636976e-5,-3.830185046912401e-5
188,5.563684986433035e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.2530002740533413e-6,4.6253044974636976e-5,-3.830185046912401e-5
189,6.3509935796633305e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,8.960458370120205e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,5.5334446974360145e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,9.155274963468687e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,3.3678910288888956e-5,4.6664322387092315e-5,-3.854754184196019e-5
190,3.5518926124870458e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,1.0782299522454334e-5,4.2539505382639363e-5,-3.538887208741469e-5
190,3.028736342728458e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,4.505456335252688e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,6.437777836403957e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,6.832398321038627e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,3.3795363374661663e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,3.0483101140112704e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,4.468812507825012e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,1.0008597934984835e-5,4.2539505382639363e-5,-3.538887208741469e-5
190,3.930592157830501e-6,4.2539505382639363e-5,-3.538887208741469e-5
191,5.009216206764758e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,2.3247160990947805e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,3.2007448307793854e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.7990318983045523e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.0148592380673447e-5,4.092723991554361e-5,-3.3950020491530895e-5
191,4.12559725128823e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,2.5686543090652806e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.9880573008841666e-6,4.092723991554361e-5,-3.3950020491530895e-5
192,4.1248753274714095e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.287071198355648e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.6020555368892958e-6,5.351378271053408e-5,-4.477436525582529e-5
192,8.060904386794872e-6,5.351378271053408e-5,-4.477436525582529e-5
192,4.54920133479956e-6,5.351378271053408e-5,-4.477436525582529e-5
192,3.6307302300795487e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.916088805308787e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.480595456383563e-6,5.351378271053408e-5,-4.477436525582529e-5
192,1.5424941371000302e-6,5.351378271053408e-5,-4.477436525582529e-5
192,6.755826569094028e-6,5.351378271053408e-5,-4.477436525582529e-5
192,3.9886853771717955e-6,5.351378271053408e-5,-4.477436525582529e-5
192,1.6746036994056732e-5,5.351378271053408e-5,-4.477436525582529e-5
192,2.986667239456087e-6,5.351378271053408e-5,-4.477436525582529e-5
193,8.494292499909519e-6,5.348590954299614e-5,-4.477480117593377e-5
193,5.434578067459957e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.4371943919178317e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.832738469019792e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.7766816576810864e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.0662940900100593e-6,5.348590954299614e-5,-4.477480117593377e-5
193,1.12026548225038e-5,5.348590954299614e-5,-4.477480117593377e-5
193,5.23691265428884e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.2751142451871647e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.7780739770316356e-5,5.348590954299614e-5,-4.477480117593377e-5
193,2.5712739640479855e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.231897420534409e-6,5.348590954299614e-5,-4.477480117593377e-5
193,1.8363219900446842e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.833094972512319e-6,5.348590954299614e-5,-4.477480117593377e-5
193,6.926967224921297e-6,5.348590954299614e-5,-4.477480117593377e-5
193,4.5937442565376755e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.3231676189066716e-5,5.348590954299614e-5,-4.477480117593377e-5
194,4.589415063123093e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,6.291178791116573e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,2.8623387148202025e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,3.1517598237224557e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,4.140299758944936e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,1.4235344162231054e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,3.9201371569020025e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,2.7522381645318592e-6,5.3585427561081533e-5,-4.479256884871591e-5
195,6.353240597063459e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,4.055278006676036e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,5.460349864370396e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,5.817227757630796e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,1.2708837881454799e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,6.556051403534827e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,2.2467558082332017e-6,5.3613622655537905e-5,-4.478678163512341e-5
196,3.4399357013871407e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,3.187984057223159e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,7.805497930550166e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,1.2731103986335175e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,1.3405973381275928e-6,5.7320236892923125e-5,-4.749405697380975e-5
197,2.7482433439304238e-6,5.721685752610525e-5,-4.749404287119114e-5
197,4.218876279620038e-6,5.721685752610525e-5,-4.749404287119114e-5
197,4.677782968530374e-6,5.721685752610525e-5,-4.749404287119114e-5
197,3.7136425824179362e-6,5.721685752610525e-5,-4.749404287119114e-5
197,2.3811803472959793e-6,5.721685752610525e-5,-4.749404287119114e-5
197,1.3684795337003733e-6,5.721685752610525e-5,-4.749404287119114e-5
197,1.4149182267205053e-6,5.721685752610525e-5,-4.749404287119114e-5
197,3.2461039077368742e-6,5.721685752610525e-5,-4.749404287119114e-5
198,1.7082797653830764e-6,5.70757320756988e-5,-4.744805426026308e-5
198,3.224134566584933e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.6963796821489524e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.9816673272103496e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.742278660418154e-6,5.70757320756988e-5,-4.744805426026308e-5
198,3.0108047903687857e-6,5.70757320756988e-5,-4.744805426026308e-5
198,4.1268849529299675e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.598940101685422e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.832385212193803e-6,5.70757320756988e-5,-4.744805426026308e-5
198,6.266121377485358e-6,5.70757320756988e-5,-4.744805426026308e-5
198,4.255610756178601e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.2157850014284737e-5,5.70757320756988e-5,-4.744805426026308e-5
198,1.3563227063978605e-6,5.70757320756988e-5,-4.744805426026308e-5
199,3.023682916184449e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,3.50125035025009e-5,5.731480192423519e-5,-4.7487531255477396e-5
199,2.5145645597369173e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,9.148830120458698e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.9633260052963746e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.3217598742620947e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.8743852473842157e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,8.432230078116747e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,1.5733278875443016e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,5.963347473194112e-6,5.731480192423519e-5,-4.7487531255477396e-5
200,3.0882370349251504e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.3856788302612465e-6,5.724955606145302e-5,-4.747326896693043e-5
200,3.5130820839473286e-6,5.724955606145302e-5,-4.747326896693043e-5
200,4.720581605951299e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.461004280628868e-6,5.724955606145302e-5,-4.747326896693043e-5
200,1.6822226624122198e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.5015620239146303e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.2824207109251077e-6,5.724955606145302e-5,-4.747326896693043e-5
200,1.007602930385084e-5,5.724955606145302e-5,-4.747326896693043e-5
200,1.7999099642371468e-6,5.724955606145302e-5,-4.747326896693043e-5
200,3.980904545966304e-6,5.724955606145302e-5,-4.747326896693043e-5
201,3.33808406158683e-6,5.723273616924873e-5,-4.747800850603381e-5
201,4.4820289383355176e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.1390078736771514e-5,5.723273616924873e-5,-4.747800850603381e-5
201,3.028870051397105e-6,5.723273616924873e-5,-4.747800850603381e-5
201,5.446548982096217e-6,5.723273616924873e-5,-4.747800850603381e-5
201,3.16785435871176e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.0067096948979325e-5,5.723273616924873e-5,-4.747800850603381e-5
201,2.9362637164512583e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.3245721950170259e-5,5.723273616924873e-5,-4.747800850603381e-5
201,1.0053250936948817e-5,5.723273616924873e-5,-4.747800850603381e-5
201,1.7880479507072583e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.7690045144135468e-5,5.723273616924873e-5,-4.747800850603381e-5
201,7.107569995595726e-6,5.723273616924873e-5,-4.747800850603381e-5
201,3.2447206093179153e-6,5.723273616924873e-5,-4.747800850603381e-5
202,2.0247428132914645e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,5.882722611983849e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,3.278514308923589e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,5.694441968243847e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,6.301879846192826e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,2.230675176721836e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,6.565275029950998e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,4.723996252661328e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,1.1745450673919247e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,1.6362232219018754e-5,5.6926541330236865e-5,-4.742022411768894e-5
202,3.3172757672700517e-6,5.6926541330236865e-5,-4.742022411768894e-5
203,3.6980297039187596e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.0992110992779592e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.569878932922214e-5,5.649243550151382e-5,-4.728603238079665e-5
203,4.991806629673423e-6,5.649243550151382e-5,-4.728603238079665e-5
203,3.861034341393835e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.0116441699424613e-5,5.649243550151382e-5,-4.728603238079665e-5
203,1.3371416598682612e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.7234602050449734e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.3020081220641617e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.5168035766876319e-5,5.649243550151382e-5,-4.728603238079665e-5
203,8.090602817128624e-6,5.649243550151382e-5,-4.728603238079665e-5
203,4.592481558889859e-5,5.649243550151382e-5,-4.728603238079665e-5
204,1.5468556665789835e-6,5.676272689113254e-5,-4.735346712300761e-5
204,4.495419444803913e-6,5.676272689113254e-5,-4.735346712300761e-5
204,7.681992076325638e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.0462564598649565e-6,5.676272689113254e-5,-4.735346712300761e-5
204,3.2700704915745213e-6,5.676272689113254e-5,-4.735346712300761e-5
204,7.665638772441104e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.207793941783603e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.7094892342351734e-6,5.676272689113254e-5,-4.735346712300761e-5
204,4.345586785540099e-6,5.676272689113254e-5,-4.735346712300761e-5
205,3.1300823341479576e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.485099866486882e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.6999539615182724e-6,5.6753866999845e-5,-4.735428419126292e-5
205,3.2873011958029864e-6,5.6753866999845e-5,-4.735428419126292e-5
205,9.391205678447271e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.310508630387938e-6,5.6753866999845e-5,-4.735428419126292e-5
205,6.147242335008476e-6,5.6753866999845e-5,-4.735428419126292e-5
205,3.360927388471533e-6,5.6753866999845e-5,-4.735428419126292e-5
205,2.67484871940134e-6,5.6753866999845e-5,-4.735428419126292e-5
205,7.479733323917926e-6,5.6753866999845e-5,-4.735428419126292e-5
205,2.1556519757402348e-5,5.6753866999845e-5,-4.735428419126292e-5
205,2.731335519079564e-6,5.6753866999845e-5,-4.735428419126292e-5
206,4.253144474857552e-6,4.826335869777374e-5,-4.042511436325392e-5
206,3.5641562284963958e-6,4.826335869777374e-5,-4.042511436325392e-5
206,7.605095259853344e-6,4.826335869777374e-5,-4.042511436325392e-5
206,5.110528146494616e-6,4.826335869777374e-5,-4.042511436325392e-5
206,4.333221910724822e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.487519283499574e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.9354357059744717e-6,4.826335869777374e-5,-4.042511436325392e-5
206,7.918201080330945e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.988189323902936e-6,4.826335869777374e-5,-4.042511436325392e-5
206,5.565299500471411e-6,4.826335869777374e-5,-4.042511436325392e-5
206,3.803748467540036e-6,4.826335869777374e-5,-4.042511436325392e-5
206,1.5825980141842094e-5,4.826335869777374e-5,-4.042511436325392e-5
207,2.9766388677998774e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.4317216825549015e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,6.282614973963561e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.3978406111446976e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,4.525125452182733e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.2402107071710325e-5,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.8555767438437823e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,3.5477545334731974e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.255852022208857e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,5.040557118276529e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.8497803131711827e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.8427125367681997e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.0288554297486486e-5,4.8042890209376156e-5,-4.0389512804072246e-5
208,2.4556341058409603e-6,4.796063988033238e-5,-4.039904461251044e-5
208,5.645183704963393e-6,4.796063988033238e-5,-4.039904461251044e-5
208,3.752114550625474e-5,4.796063988033238e-5,-4.039904461251044e-5
208,3.4431021768155174e-6,4.796063988033238e-5,-4.039904461251044e-5
208,1.4439758543758424e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.029626299035876e-6,4.796063988033238e-5,-4.039904461251044e-5
208,9.30561878058226e-6,4.796063988033238e-5,-4.039904461251044e-5
208,1.7203758507334737e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.3797947559086264e-6,4.796063988033238e-5,-4.039904461251044e-5
208,5.183679156965322e-6,4.796063988033238e-5,-4.039904461251044e-5
208,3.276426857020637e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.2962293247304645e-6,4.796063988033238e-5,-4.039904461251044e-5
208,4.143937657664142e-6,4.796063988033238e-5,-4.039904461251044e-5
209,9.89082835544271e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.145584013189763e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.321418989047791e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.265472121403891e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,8.268630569186233e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,1.9039582681975869e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,1.8634035608205977e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,3.942883758155125e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,7.519545708672471e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,4.901630300677687e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,3.33729134641189e-6,4.7930681423948155e-5,-4.04055579356701e-5
210,2.4594181163165843e-6,4.779515958040334e-5,-4.040494058066818e-5
210,5.4775013835215175e-6,4.779515958040334e-5,-4.040494058066818e-5
210,1.0359043904711398e-5,4.779515958040334e-5,-4.040494058066818e-5
210,2.0447959749790315e-6,4.779515958040334e-5,-4.040494058066818e-5
210,3.944053429137546e-6,4.779515958040334e-5,-4.040494058066818e-5
210,2.0043499214455203e-5,4.779515958040334e-5,-4.040494058066818e-5
210,3.598463399340516e-6,4.779515958040334e-5,-4.040494058066818e-5
210,2.278185438869527e-6,4.779515958040334e-5,-4.040494058066818e-5
210,3.2033428004133154e-6,4.779515958040334e-5,-4.040494058066818e-5
211,4.101670138767517e-6,4.759709107012416e-5,-4.037738104729917e-5
211,2.7863200133530615e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.3072710146576902e-6,4.759709107012416e-5,-4.037738104729917e-5
211,4.6773957565977805e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.7904684008065907e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.5418106960174479e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.5947101516121393e-6,4.759709107012416e-5,-4.037738104729917e-5
212,7.250404205173178e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,8.146032046239958e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.678966528585263e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,2.300431807830863e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,2.732290205334907e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.446458882375904e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,3.277624481061138e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.597219099009162e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.658830653331648e-6,4.9255172622019315e-5,-4.1491709815746856e-5
213,1.0410002401728327e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,1.5453810367199078e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,7.207642825071537e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.0465430430695844e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,3.671123747515845e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.0862179818989327e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.682025586359478e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.552545586398926e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,1.7835132226744386e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.9658289118750575e-6,4.8142000500798067e-5,-4.087547591152005e-5
214,3.3955948935127185e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,3.0050036098237708e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,3.782118800872419e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,1.8085208406647927e-6,4.8933428402111705e-5,-4.1300867107894616e-5
215,3.5675903848566724e-5,4.892292270875287e-5,-4.1306494187059344e-5
215,2.970453234689033e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,3.391103651941085e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.0596973029515563e-5,4.892292270875287e-5,-4.1306494187059344e-5
215,2.7895123206978136e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,6.098341900816733e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.807951211989656e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.54102489081181e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,3.81143830803436e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.867908959041323e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.3836481085054325e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,6.702944780323729e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.6065099475909576e-6,4.892292270875287e-5,-4.1306494187059344e-5
216,2.3014776494662125e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.9893208840544122e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.222524057576992e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.2955511527363638e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.206616632350147e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.2115207215029225e-5,4.904062205320692e-5,-4.133499895048217e-5
216,1.5608704372765747e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.4728601763296416e-6,4.904062205320692e-5,-4.133499895048217e-5
217,1.8579873126369893e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,4.835056775187987e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.9809259702855513e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,5.58575199415568e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.6153146617160204e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,3.9599096350562865e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.3434200474294058e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.3965110894479476e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,4.3616023507226954e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.0232101264561483e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,2.867023731263294e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.8258279879217486e-6,5.0247212179614524e-5,-4.226896751484572e-5
218,2.068379993522915e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,3.3690640905712433e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,7.785910221167965e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,3.0378658564904448e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,5.881408137328294e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,2.8169424215384782e-5,5.0130778560095696e-5,-4.226281782722661e-5
218,3.122079186587314e-5,5.0130778560095696e-5,-4.226281782722661e-5
218,1.9140805786487274e-6,5.0130778560095696e-5,-4.226281782722661e-5
219,4.398680392834962e-6,4.957204601617188e-5,-4.199057472890256e-5
219,3.867133544528637e-6,4.957204601617188e-5,-4.199057472890256e-5
219,2.8196717786871184e-6,4.957204601617188e-5,-4.199057472890256e-5
219,2.7474444629240912e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.4382160213843514e-6,4.957204601617188e-5,-4.199057472890256e-5
219,4.198720105082897e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.6345930665504025e-6,4.957204601617188e-5,-4.199057472890256e-5
219,3.6040493447954736e-6,4.957204601617188e-5,-4.199057472890256e-5
219,6.801890076024891e-6,4.957204601617188e-5,-4.199057472890256e-5
219,6.1645135669153685e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.933898320284319e-5,4.957204601617188e-5,-4.199057472890256e-5
219,5.10968329334534e-6,4.957204601617188e-5,-4.199057472890256e-5
220,1.6004116987249014e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.1926831486571606e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.794134484902671e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,5.49691836208794e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,6.7177203388158324e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,2.4429333797638857e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,4.42058410688651e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,4.4684217865885535e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,2.661997137706133e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.4571376187270865e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,1.5090083841984935e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.876208515176923e-6,4.9557700828508575e-5,-4.199554395891152e-5
221,7.661456548877683e-6,4.521845539883831e-5,-3.872064008168433e-5
221,2.4373611079445107e-5,4.521845539883831e-5,-3.872064008168433e-5
221,9.14504422657592e-6,4.521845539883831e-5,-3.872064008168433e-5
221,1.2325923625802935e-5,4.521845539883831e-5,-3.872064008168433e-5
221,2.5901204351861958e-5,4.521845539883831e-5,-3.872064008168433e-5
221,6.022235336608431e-6,4.521845539883831e-5,-3.872064008168433e-5
222,3.5458435809598007e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,2.538140761175129e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,9.640332092571239e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.2457299763406935e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,3.228686770446285e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.9141234452088375e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,3.7457402084152826e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,2.6943248148683928e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.3353175936643736e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.9353974663430005e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.7436159228882446e-6,2.9602055451219495e-5,-2.496395381728191e-5
223,3.493535411229009e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,3.205428582508855e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.7945556496144262e-5,2.958473407137746e-5,-2.4961796244086118e-5
223,2.4298202515459973e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,3.1349314689145424e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.7098925396022405e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.4922161955427025e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.1405443333593333e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,4.015928824001788e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.6660121413048253e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.441009911886235e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,6.755373209659187e-6,2.958473407137746e-5,-2.4961796244086118e-5
224,4.606190022774779e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.52191152684277e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,5.1765895011372715e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,1.122189645788042e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,1.629175028720927e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.6745417362420917e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.18507967726773e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,2.7452052163166115e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,2.444376112171049e-6,2.9367974702278784e-5,-2.489789962082457e-5
225,4.642050169322194e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.803329671995467e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,2.946477789476785e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,4.60127839573723e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.568285542120807e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,6.369509308310276e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.3078749573826444e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,4.701626032836989e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,6.891508241832411e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.852519066614255e-6,2.9307279397566687e-5,-2.490233992259872e-5
226,2.8307300806235396e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.564395212327175e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.805275449721137e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.954237749629083e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,1.2428926654601828e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.949077920504714e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.6911675269656265e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.264217941207749e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.186896499968801e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.260991746673576e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,5.0548493609458256e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.368105144898501e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.0763513198006683e-6,2.1924968789782746e-5,-1.8517379556728548e-5
227,4.070482657456474e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.0171131512889354e-5,2.191976372437063e-5,-1.8517281262972493e-5
227,6.452692526055996e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.874329156617611e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,6.790102563437826e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.402303688981202e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.217733199168854e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.9049487619402056e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.777032874608423e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.3793953066393704e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.812343054064834e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.153018092591423e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.694350811322813e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.0336403366036103e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.4054062286232574e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.151428915261201e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.8151467235596463e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.6566241961286675e-6,2.191976372437063e-5,-1.8517281262972493e-5
228,2.092717887357138e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,1.915793575108696e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,1.1904959721647306e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,7.96920282445465e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,8.12986650523354e-6,2.2230907150215306e-5,-1.872713133114361e-5
229,3.2125905278478224e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.7318585899032718e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.159759712445957e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,1.6811764021176034e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,7.478346129507264e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,8.077929911691135e-7,2.1781982918289672e-5,-1.846740608994695e-5
229,2.6609170573460817e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.347965571622581e-6,2.1781982918289672e-5,-1.846740608994695e-5
230,1.7303539157775241e-6,2.1636982489400103e-5,-1.842296384790654e-5
230,3.1208828246135847e-6,2.1636982489400103e-5,-1.842296384790654e-5
230,1.3809353920676903e-6,2.1636982489400103e-5,-1.842296384790654e-5
231,5.220335614337847e-6,2.1663624985451554e-5,-1.842798929499806e-5
231,1.3616431480497457e-6,2.1663624985451554e-5,-1.842798929499806e-5
231,3.4246725879102714e-6,2.1663624985451554e-5,-1.842798929499806e-5
232,3.4930673438693034e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,2.5649415275791873e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,2.2445429162822967e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,4.5616133702394305e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,4.097801048777048e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.0917870679213947e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.0703592964403003e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.2674919166418476e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.2741563827322e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.1812924922128943e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.2503934717866966e-6,2.1669853894810866e-5,-1.8425092040301315e-5
233,3.5178426081586715e-5,3.822265908239748e-5,-3.325896280575766e-5
233,1.8822843445764878e-6,3.822265908239748e-5,-3.325896280575766e-5
233,5.15806067744731e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.2976182834971434e-5,3.822265908239748e-5,-3.325896280575766e-5
233,2.513206981054865e-6,3.822265908239748e-5,-3.325896280575766e-5
233,4.5806824447220984e-6,3.822265908239748e-5,-3.325896280575766e-5
233,2.8418475038163493e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.5257656052047856e-5,3.822265908239748e-5,-3.325896280575766e-5
233,5.732414831065556e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.4494927446005097e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.6599049914337251e-6,3.822265908239748e-5,-3.325896280575766e-5
234,4.112934825240534e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.4214020033602798e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,7.559417215427146e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.3768039066573152e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.9802678315282815e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,5.7800179300758266e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,6.021688181166157e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.7134585101545893e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.131881179641143e-6,4.270123331529735e-5,-3.6927197900356524e-5
235,7.099042474686433e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.4534287510489524e-5,4.2664331555600734e-5,-3.6933683515887085e-5
235,7.904986507738616e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.052618509816829e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.4425832090346027e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.2938613761359126e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,3.880511788203634e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.0572645803385363e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.8131889830666966e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.6144143706336375e-6,4.2664331555600734e-5,-3.6933683515887085e-5
236,2.1263719085195673e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.078810740685992e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.6990486076484117e-6,7.061876069132264e-5,-6.18186780043973e-5
236,5.054902363415267e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.2527276705005493e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.691998056016978e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.929733778354184e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.3896827811275183e-6,7.061876069132264e-5,-6.18186780043973e-5
236,4.215495908438979e-6,7.061876069132264e-5,-6.18186780043973e-5
236,8.944444884205572e-6,7.061876069132264e-5,-6.18186780043973e-5
236,1.2636035901433823e-6,7.061876069132264e-5,-6.18186780043973e-5
236,1.9329485516202134e-6,7.061876069132264e-5,-6.18186780043973e-5
236,6.7110406462951334e-6,7.061876069132264e-5,-6.18186780043973e-5
236,6.650995204387399e-6,7.061876069132264e-5,-6.18186780043973e-5
236,4.730949762505827e-5,7.061876069132264e-5,-6.18186780043973e-5
237,2.4850474249543753e-6,7.069211481666856e-5,-6.179649789121998e-5
237,3.6743477529147957e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.1231554762252275e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.727244454680689e-6,7.069211481666856e-5,-6.179649789121998e-5
237,7.815376296975434e-7,7.069211481666856e-5,-6.179649789121998e-5
237,3.906186283860965e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.5439585808439254e-6,7.069211481666856e-5,-6.179649789121998e-5
237,4.210952428117108e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.6593779781415812e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.078938347539903e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.7300969610625083e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.159120558032979e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.1046948641881694e-6,7.069211481666856e-5,-6.179649789121998e-5
237,7.039612001282575e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.925115670738529e-6,7.069211481666856e-5,-6.179649789121998e-5
237,3.92628945153279e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.2134734885070873e-5,7.069211481666856e-5,-6.179649789121998e-5
238,4.019234972290596e-6,7.087302359668709e-5,-6.179102971065857e-5
238,3.979864840689613e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.63602157669763e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.0929476647200894e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.888630208573688e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.371309008188078e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.1785131104054784e-6,7.087302359668709e-5,-6.179102971065857e-5
238,5.452808803763265e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.028742399032508e-6,7.087302359668709e-5,-6.179102971065857e-5
239,2.6620588854743856e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.5684351092606843e-6,7.088569421115881e-5,-6.178494012853729e-5
239,4.394988569026944e-6,7.088569421115881e-5,-6.178494012853729e-5
239,2.0000584160554104e-6,7.088569421115881e-5,-6.178494012853729e-5
239,4.011579728879415e-6,7.088569421115881e-5,-6.178494012853729e-5
239,2.812264906962884e-6,7.088569421115881e-5,-6.178494012853729e-5
239,1.0805575113610768e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.22378118533585e-6,7.088569421115881e-5,-6.178494012853729e-5
239,6.784159577442202e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.1871811071611454e-6,7.088569421115881e-5,-6.178494012853729e-5
239,1.8698873769442927e-6,7.088569421115881e-5,-6.178494012853729e-5
240,7.225054872998207e-7,7.089057880598237e-5,-6.178110838346932e-5
240,3.2534015438973215e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.5297896434020128e-6,7.089057880598237e-5,-6.178110838346932e-5
240,4.017422397305381e-6,7.089057880598237e-5,-6.178110838346932e-5
240,3.3567902744742663e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.7734389036416395e-6,7.089057880598237e-5,-6.178110838346932e-5
240,3.628982772894356e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.7820422505595754e-6,7.089057880598237e-5,-6.178110838346932e-5
240,4.874945644597503e-5,7.089057880598237e-5,-6.178110838346932e-5
240,1.5899502323444548e-06,7.089057880598237e-5,-6.178110838346932e-5
241,2.001766263683953e-6,7.091501618461895e-5,-6.1767914089339e-5
241,2.513612794648449e-6,7.091501618461895e-5,-6.1767914089339e-5
241,1.3818352865612177e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.373143116222661e-6,7.091501618461895e-5,-6.1767914089339e-5
241,8.909873052476665e-6,7.091501618461895e-5,-6.1767914089339e-5
241,5.952927847571932e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.851071535432514e-6,7.091501618461895e-5,-6.1767914089339e-5
241,6.643894568305743e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.92562963293497e-6,7.091501618461895e-5,-6.1767914089339e-5
241,4.3854728777666186e-6,7.091501618461895e-5,-6.1767914089339e-5
241,1.247326611860638e-6,7.091501618461895e-5,-6.1767914089339e-5
241,5.36184212876216e-6,7.091501618461895e-5,-6.1767914089339e-5
242,4.9840116857977974e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.918251351435802e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.8767272902693404e-6,6.964839503725132e-5,-6.110523410770487e-5
242,3.6376662133170517e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.6591228424970425e-6,6.964839503725132e-5,-6.110523410770487e-5
242,4.953676332187963e-6,6.964839503725132e-5,-6.110523410770487e-5
242,5.122402147360075e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.5032820532368866e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.9515372233568502e-6,6.964839503725132e-5,-6.110523410770487e-5
242,4.427756779557335e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.153101179321655e-5,6.964839503725132e-5,-6.110523410770487e-5
243,1.11627157156155e-6,6.96485001925713e-5,-6.110516296316865e-5
243,1.945121718363594e-6,6.96485001925713e-5,-6.110516296316865e-5
243,5.303744061736741e-6,6.96485001925713e-5,-6.110516296316865e-5
243,7.031777904667884e-6,6.96485001925713e-5,-6.110516296316865e-5
243,1.8204436427817365e-6,6.96485001925713e-5,-6.110516296316865e-5
243,3.258492143396116e-6,6.96485001925713e-5,-6.110516296316865e-5
244,9.606004128509576e-7,6.911859623871138e-5,-6.086920199307286e-5
244,4.974128166863547e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.07624490098601e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.8359807309839765e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.421326978890884e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.6580151661212934e-6,6.911859623871138e-5,-6.086920199307286e-5
244,1.553138370201905e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.402107573296925e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.157416087419291e-6,6.911859623871138e-5,-6.086920199307286e-5
244,1.2811593312400526e-6,6.911859623871138e-5,-6.086920199307286e-5
245,2.6628139886438654e-6,6.91338943298727e-5,-6.085997027529779e-5
245,1.7846170802023265e-6,6.91338943298727e-5,-6.085997027529779e-5
245,2.522931704801176e-6,6.91338943298727e-5,-6.085997027529779e-5
245,2.3717794280074698e-06,6.91338943298727e-5,-6.085997027529779e-5
245,5.451469145349132e-6,6.91338943298727e-5,-6.085997027529779e-5
245,9.129353727235191e-7,6.91338943298727e-5,-6.085997027529779e-5
245,2.117772978914865e-6,6.91338943298727e-5,-6.085997027529779e-5
245,3.589909888310901e-6,6.91338943298727e-5,-6.085997027529779e-5
245,6.252876396055857e-6,6.91338943298727e-5,-6.085997027529779e-5
245,4.675842078337887e-6,6.91338943298727e-5,-6.085997027529779e-5
245,4.9848585433801005e-6,6.91338943298727e-5,-6.085997027529779e-5
246,3.496192724762458e-6,6.900405679806002e-5,-6.08639612158773e-5
246,4.643776920891966e-6,6.900405679806002e-5,-6.08639612158773e-5
246,2.8935256375275546e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.0642549956980233e-6,6.900405679806002e-5,-6.08639612158773e-5
246,1.9132234235267424e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.081540298701725e-6,6.900405679806002e-5,-6.08639612158773e-5
246,2.7046275591117406e-6,6.900405679806002e-5,-6.08639612158773e-5
246,4.458508061779861e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.473041866475996e-6,6.900405679806002e-5,-6.08639612158773e-5
247,1.9390856102517703e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,2.1273638069709136e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,2.353716816482077e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.5362121111561764e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,7.240115909291816e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.4836084306954968e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.8283486681390556e-6,6.807835831234043e-5,-6.0222680342611926e-5
248,3.4077824573728012e-6,6.807671994165554e-5,-6.022357830017334e-5
248,6.144487071095972e-6,6.807671994165554e-5,-6.022357830017334e-5
248,2.3641031187232522e-6,6.807671994165554e-5,-6.022357830017334e-5
248,4.2776780220476005e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.6674803317614567e-6,6.807671994165554e-5,-6.022357830017334e-5
248,1.7275128439410276e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.913889082261655e-6,6.807671994165554e-5,-6.022357830017334e-5
248,6.050026028939579e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.0782244157956674e-6,6.807671994165554e-5,-6.022357830017334e-5
249,2.832903433733438e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.6144211927731437e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.1295693299456555e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.2798966650437212e-6,6.84114845998848e-5,-6.032303512554514e-5
249,5.717563898387056e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.1524522312587879e-6,6.84114845998848e-5,-6.032303512554514e-5
250,1.7668007502821028e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.6694022462962643e-6,6.840776042627719e-5,-6.032536065050863e-5
250,3.1524783957030305e-6,6.840776042627719e-5,-6.032536065050863e-5
250,2.8728530581988573e-6,6.840776042627719e-5,-6.032536065050863e-5
250,6.075993442308729e-6,6.840776042627719e-5,-6.032536065050863e-5
250,2.7702375460517895e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.5845115240127033e-5,6.840776042627719e-5,-6.032536065050863e-5
250,2.0881242605113744e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.846563610279263e-6,6.840776042627719e-5,-6.032536065050863e-5
250,5.915150034710683e-6,6.840776042627719e-5,-6.032536065050863e-5
250,4.8543684574729255e-6,6.840776042627719e-5,-6.032536065050863e-5
250,8.134122098976473e-6,6.840776042627719e-5,-6.032536065050863e-5
251,1.3323114083369307e-6,6.843932200391751e-5,-6.030862825163916e-5
251,1.3730282216961693e-5,6.843932200391751e-5,-6.030862825163916e-5
251,2.522908970154306e-6,6.843932200391751e-5,-6.030862825163916e-5
251,4.094382753526195e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.8743680995223758e-6,6.843932200391751e-5,-6.030862825163916e-5
251,6.480379140890008e-6,6.843932200391751e-5,-6.030862825163916e-5
251,8.802558588721801e-7,6.843932200391751e-5,-6.030862825163916e-5
251,1.3491082001816316e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.8828095249420616e-6,6.843932200391751e-5,-6.030862825163916e-5
251,1.4227505459175787e-6,6.843932200391751e-5,-6.030862825163916e-5
251,4.4795984392197816e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.710960410140866e-6,6.843932200391751e-5,-6.030862825163916e-5
252,1.2152754081880921e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.928322485428407e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,3.0294245718245095e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,3.2511659279075387e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,4.741835119676972e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.1912105777110524e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.3124983965505535e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.163350490806382e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.9159856160966514e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.9230591131414387e-6,6.849753315683131e-5,-6.0288488127549776e-5
253,2.578458261626298e-6,6.851877820716884e-5,-6.028310473658253e-5
253,1.2509767753276746e-6,6.851877820716884e-5,-6.028310473658253e-5
253,7.826263494223371e-7,6.851877820716884e-5,-6.028310473658253e-5
253,7.396229238684977e-6,6.851877820716884e-5,-6.028310473658253e-5
253,1.0773147811691304e-6,6.851877820716884e-5,-6.028310473658253e-5
253,9.803031572442602e-7,6.851877820716884e-5,-6.028310473658253e-5
253,3.827403491599952e-6,6.851877820716884e-5,-6.028310473658253e-5
254,1.4435246066382168e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.352401137013685e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,2.120241009327782e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.6135025566906707e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,9.099974016020844e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.6140333007862342e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,3.5116883291309438e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.4518800470995672e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,2.9979772750194146e-6,6.852735367296516e-5,-6.0276833643961564e-5
255,3.804468297733317e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,3.053399303892051e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,1.8625784575018883e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,5.979753045932115e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,2.3370343069369073e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,1.1306878404801577e-6,6.881493907230788e-5,-6.0306391307440635e-5
256,1.7492109096012396e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.187026135418614e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.7558702876351973e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.296693153038795e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.5660103211615806e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.7709629429758663e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.156633158964424e-6,6.878054173881504e-5,-6.032252709130583e-5
257,2.2007558704294093e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,4.635922883557024e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.9724750839663304e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.6469789740458603e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.278888122990111e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,6.217544161420382e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.932837806029969e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.2374706257132774e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.813273043223938e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.8633670673585616e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.9138000469257713e-6,6.96645095570221e-5,-6.0706157564175186e-5
258,1.1668762126982528e-6,6.94330249752711e-5,-6.06997537051996e-5
258,1.1685313012016037e-5,6.94330249752711e-5,-6.06997537051996e-5
258,2.6047612999163846e-06,6.94330249752711e-5,-6.06997537051996e-5
258,4.977520939333926e-6,6.94330249752711e-5,-6.06997537051996e-5
258,4.193137428590547e-5,6.94330249752711e-5,-6.06997537051996e-5
258,1.6106980794999032e-6,6.94330249752711e-5,-6.06997537051996e-5
258,1.402729295272443e-6,6.94330249752711e-5,-6.06997537051996e-5
259,1.0502336206799022e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,8.067618340198804e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,3.3033323164674124e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,1.2853093228161276e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,2.4061253434999598e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,5.648996238778258e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,5.371585347616883e-6,6.944414759142955e-5,-6.0694961800192304e-5
260,7.991948510758723e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,1.585210845680283e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,1.896498998658904e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,8.026753259037506e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,2.5914703027314766e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,3.4864677262115473e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,8.275573751261243e-7,6.946044478628525e-5,-6.0685182605123784e-5
261,2.0215347251564467e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,3.2412037708977223e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,1.40305712817743e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,5.551302630810541e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,8.649656957924528e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,5.82583076745169e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,2.916553063780745e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,1.9170750113320254e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,2.30449231479385e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,6.270526412597505e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,7.24232334327926e-7,6.963800106662696e-5,-6.0704822734826807e-5
261,3.248172340056393e-5,6.963800106662696e-5,-6.0704822734826807e-5
261,4.4004349181891375e-6,6.963800106662696e-5,-6.0704822734826807e-5
262,2.832450560494899e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.258743954257869e-6,7.407494266473392e-5,-6.383478063800843e-5
262,3.0641660544828043e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.660554525939443e-6,7.407494266473392e-5,-6.383478063800843e-5
262,5.190194921165828e-6,7.407494266473392e-5,-6.383478063800843e-5
262,3.143781225703064e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.431962722934008e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.135699692659569e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.1042002269547215e-6,7.407494266473392e-5,-6.383478063800843e-5
262,5.892919952562406e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.7353772001960575e-6,7.407494266473392e-5,-6.383478063800843e-5
263,6.564043919158693e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.977558496615068e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.101328061539196e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.58514783718119e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.9203507842633614e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,3.566722606472303e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,9.079160361138648e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,3.2972114144730883e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,5.011274453199881e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.588383041672324e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.5680903991722992e-6,6.656334236968159e-5,-5.8013447914065086e-5
264,2.4544352885897537e-6,6.344136852490262e-5,-5.584422895911761e-5
264,2.707090757734459e-6,6.344136852490262e-5,-5.584422895911761e-5
264,4.938897018553073e-6,6.344136852490262e-5,-5.584422895911761e-5
264,1.6971065451251342e-6,6.344136852490262e-5,-5.584422895911761e-5
264,2.1745996942907143e-6,6.344136852490262e-5,-5.584422895911761e-5
264,1.8191957673672458e-6,6.344136852490262e-5,-5.584422895911761e-5
264,9.659962312000545e-7,6.344136852490262e-5,-5.584422895911761e-5
264,5.4370938133643e-6,6.344136852490262e-5,-5.584422895911761e-5
264,3.6207445936273446e-6,6.344136852490262e-5,-5.584422895911761e-5
265,2.970506704488718e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.6428904503552782e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.326344316593848e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.7944266428927045e-6,6.346797772557615e-5,-5.583380429738128e-5
265,6.1588191262929814e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.1465585165632074e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.972007003494959e-6,6.346797772557615e-5,-5.583380429738128e-5
265,6.021251566258871e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.1127571120231786e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.533133050077269e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.200397391518667e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.7687459210647273e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.9446451085062435e-6,6.346797772557615e-5,-5.583380429738128e-5
266,4.935532648379225e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,2.5036226827649647e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,4.873655215570515e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,1.817574220809577e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,2.493039699597398e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,4.774810298231047e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,1.4409429357382475e-6,3.1137172824426045e-5,-2.6145448730940766e-5
267,1.2792369975380152e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,5.315881069864796e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.934730119423392e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,3.3440621959014896e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.8437031693267564e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.0947353380731156e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.4173039878482763e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,1.4149219034576897e-6,3.106031757895814e-5,-2.6127476987995518e-5
268,1.8516430063351471e-6,3.078834700819443e-5,-2.601057982312999e-5
268,1.501081230261634e-6,3.078834700819443e-5,-2.601057982312999e-5
268,5.458293852452349e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.541541096400204e-6,3.078834700819443e-5,-2.601057982312999e-5
268,4.944192757491334e-7,3.078834700819443e-5,-2.601057982312999e-5
268,8.649913284524698e-7,3.078834700819443e-5,-2.601057982312999e-5
268,6.0088076286016646e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.8464966664097223e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.304573304552174e-6,3.078834700819443e-5,-2.601057982312999e-5
268,1.2942547648427303e-6,3.078834700819443e-5,-2.601057982312999e-5
269,4.443573330400364e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.3789045239001111e-5,3.078198208323029e-5,-2.6010763566045238e-5
269,2.2274535449575274e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.326568448384366e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,3.3491623139818196e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.196923036311259e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.1790137549989892e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,2.970579042223765e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,2.160699966614436e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.70379411351848e-6,3.078198208323029e-5,-2.6010763566045238e-5
270,1.3998675631703622e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,5.563110528593704e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,1.2617259966280715e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,2.0336900394108225e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,2.0404285895712257e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,1.3901924491333864e-6,3.0909323920667014e-5,-2.6033520460933512e-5
271,1.1563145816253332e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,9.633897621447188e-7,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.0551424734321872e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,3.737454767982593e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.6100465877764134e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,2.9121243979363694e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.9032979952714898e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,8.160236468482561e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,3.944198380415707e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.693554907213452e-6,3.0876407702919135e-5,-2.6039775355817812e-5
272,1.1717086489858525e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,2.926113759720382e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,3.2048225013916596e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,8.947897143392605e-7,3.087247051675423e-5,-2.6039394774060707e-5
272,1.1645574940728303e-5,3.087247051675423e-5,-2.6039394774060707e-5
272,3.898105493441232e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,1.3681844297560028e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,8.157586811992666e-7,3.087247051675423e-5,-2.6039394774060707e-5
272,1.3414448001337872e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,2.897999988267991e-6,3.087247051675423e-5,-2.6039394774060707e-5
273,2.5946670277927863e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,4.661774839944514e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,8.938038592049998e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,3.453158790622725e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,2.162960873210933e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,4.184916344275856e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,2.4638018552747907e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,5.316826463410451e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,3.083368989441788e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,6.3628675058865875e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,1.2815105854675043e-6,3.091946201566062e-5,-2.6037889839385873e-5
274,1.4628007701868985e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.255244874687725e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.1557790774790353e-6,3.074377664312393e-5,-2.599672699736521e-5
274,3.5484313201976538e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.8011915282061017e-6,3.074377664312393e-5,-2.599672699736521e-5
274,2.6871983050812804e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.8571643598820984e-6,3.074377664312393e-5,-2.599672699736521e-5
274,8.226076817871064e-7,3.074377664312393e-5,-2.599672699736521e-5
274,2.289787683061503e-6,3.074377664312393e-5,-2.599672699736521e-5
274,6.800296034406756e-6,3.074377664312393e-5,-2.599672699736521e-5
275,2.0114724395947364e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.5476864628125492e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,4.76513283523643e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,2.687192977708325e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.4007956883552094e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.5884972764755558e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,2.4920442995172575e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.422866595947654e-6,3.079234087302027e-5,-2.6002229839040655e-5
276,1.6043201623085605e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.3322293787391954e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,7.008878010310871e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,4.214888486952367e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,1.8303732157995195e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,6.036724027693342e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,5.950182260567638e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.7563499486868638e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,3.391367848146993e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.5777678599535496e-6,3.0892339375347515e-5,-2.602460936990895e-5
277,2.1681830097699245e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,3.0059445248564694e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.7956486887069824e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.54764799106785e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.1376676993762863e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,4.166765345268136e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.120535601571924e-5,2.9524511286951864e-5,-2.509282485637837e-5
277,2.759720968698041e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.3887404289477297e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.83346147523112e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,5.801464172333922e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.0981980417074255e-6,2.9524511286951864e-5,-2.509282485637837e-5
278,2.2279974364366875e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.929954942946674e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.8761896783979415e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.1576830002851438e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.842829183756049e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.4420642447697223e-6,2.951171190876228e-5,-2.509738118877866e-5
278,1.8030558174631585e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.2233143041403643e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.347348002447467e-6,2.951171190876228e-5,-2.509738118877866e-5
278,1.5745185869432423e-6,2.951171190876228e-5,-2.509738118877866e-5
278,4.73413696508513e-6,2.951171190876228e-5,-2.509738118877866e-5
279,1.2411334385566824e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,3.496777278107697e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,2.7393173813630354e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,8.856127126171375e-7,2.9115873445444256e-5,-2.4821490546674216e-5
279,3.558846713705122e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,1.530221039359235e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,4.921374848856197e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,2.056487350597652e-6,2.9115873445444256e-5,-2.4821490546674216e-5
280,1.3890880860055779e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,2.7138789497708247e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.5488716099324672e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,3.838595598726686e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.6372758099876802e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.1008554357333191e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.8616272209307911e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,3.6245002329965328e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,5.371678843848083e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,2.4801901013342637e-6,2.9111590740690434e-5,-2.482323033808693e-5
281,5.901001583055417e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,8.598483795698374e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.25292341661675e-5,3.172710863161616e-5,-2.6824753591122338e-5
281,6.667490861679891e-7,3.172710863161616e-5,-2.6824753591122338e-5
281,2.940692403678277e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.43235343101575e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,4.200258805605585e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.32809765397133e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,6.643718889003491e-6,3.172710863161616e-5,-2.6824753591122338e-5
282,2.0294970728261982e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.4418877791587053e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.8099046873407592e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.3061543602795714e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.875257134340054e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.7407432359856926e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.2820204148554043e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,4.423518437714169e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.562683896107904e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.5567221786070791e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.774698177172055e-6,3.2013535264040095e-5,-2.6974291640401898e-5
283,2.1165896526384976e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.518522304407918e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.392870236580603e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,3.146595512721483e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,8.477949932376844e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.0112069026006884e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,5.612768215486418e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.3309924689607512e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,7.865289035041803e-7,3.402482971570095e-5,-2.8454708253348157e-5
283,1.3743438585108767e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.474132372902074e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.8289046121619044e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,7.08584050847296e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.008344219424846e-6,3.402482971570095e-5,-2.8454708253348157e-5
284,1.0646529793688229e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.6633322718883697e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,2.7923464210358495e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,2.0574563006511715e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.9438107661671972e-5,3.4037381738348214e-5,-2.845159596302907e-5
284,2.254750679179334e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,7.029935800727371e-7,3.4037381738348214e-5,-2.845159596302907e-5
284,1.419471825716684e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,3.3098652883183227e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,3.1698796837598085e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.7112832814053076e-6,3.4037381738348214e-5,-2.845159596302907e-5
285,1.7600157116434926e-6,9.160532233817879e-5,-8.153265735774599e-5
285,2.2030644038044855e-6,9.160532233817879e-5,-8.153265735774599e-5
285,2.702504701929783e-6,9.160532233817879e-5,-8.153265735774599e-5
285,4.782461146049648e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.9664302559617704e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.0974618604475546e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.1030101214227068e-5,9.160532233817879e-5,-8.153265735774599e-5
285,3.8023276246016507e-6,9.160532233817879e-5,-8.153265735774599e-5
286,2.7285040701985305e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.2763448087934605e-6,9.187154113957124e-5,-8.15317238469092e-5
286,3.410327884598791e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.4065649068790802e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.180260016410196e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.7479193669209664e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.944727449516257e-6,9.187154113957124e-5,-8.15317238469092e-5
286,3.648632527074802e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.515560531209338e-6,9.187154113957124e-5,-8.15317238469092e-5
287,3.538394391165872e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.2068697880806646e-6,9.113891166132123e-5,-8.131116035265121e-5
287,2.415507694426271e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.8452002817846909e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.8684840552834196e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.7397483054012283e-6,9.113891166132123e-5,-8.131116035265121e-5
287,3.8036781485816622e-6,9.113891166132123e-5,-8.131116035265121e-5
287,9.536532281256058e-7,9.113891166132123e-5,-8.131116035265121e-5
288,1.5580324177124586e-6,9.120213666558092e-5,-8.12811167476995e-5
288,8.344264961299105e-6,9.120213666558092e-5,-8.12811167476995e-5
288,6.577100107017903e-6,9.120213666558092e-5,-8.12811167476995e-5
288,1.0690474482573678e-6,9.120213666558092e-5,-8.12811167476995e-5
288,5.499050157495614e-6,9.120213666558092e-5,-8.12811167476995e-5
288,7.594610381634936e-7,9.120213666558092e-5,-8.12811167476995e-5
288,1.8762702083959765e-6,9.120213666558092e-5,-8.12811167476995e-5
288,3.208678547330361e-6,9.120213666558092e-5,-8.12811167476995e-5
288,4.685382507173484e-6,9.120213666558092e-5,-8.12811167476995e-5
288,1.065804550444546e-6,9.120213666558092e-5,-8.12811167476995e-5
289,1.1354580890933194e-6,9.117958203893726e-5,-8.129522106973816e-5
289,7.275466821186881e-6,9.117958203893726e-5,-8.129522106973816e-5
289,4.348244320152153e-6,9.117958203893726e-5,-8.129522106973816e-5
289,6.580032740998809e-7,9.117958203893726e-5,-8.129522106973816e-5
290,1.2424687300346435e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.4708412901890504e-6,9.117471808022445e-5,-8.12981393663455e-5
290,2.5444477078076227e-6,9.117471808022445e-5,-8.12981393663455e-5
290,3.957953165257849e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.3082241495026953e-6,9.117471808022445e-5,-8.12981393663455e-5
290,2.2779619331633934e-6,9.117471808022445e-5,-8.12981393663455e-5
290,9.893192100249464e-7,9.117471808022445e-5,-8.12981393663455e-5
290,1.99544566154731e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.4609617976727266e-6,9.117471808022445e-5,-8.12981393663455e-5
291,2.307278503374754e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.91624569805446e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.462024682063244e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.7490608927752783e-6,9.120539354624796e-5,-8.13047887613807e-5
291,8.931367499107985e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.761667670671923e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.636073068694403e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.960059761677677e-6,9.120539354624796e-5,-8.13047887613807e-5
291,1.8636640529330575e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.547495237628608e-6,9.120539354624796e-5,-8.13047887613807e-5
291,3.83978925918182e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.6787938663214135e-6,9.120539354624796e-5,-8.13047887613807e-5
292,1.0865596245594851e-6,8.78526022520209e-5,-7.897807470065075e-5
292,5.366781150814939e-7,8.78526022520209e-5,-7.897807470065075e-5
292,1.867775692110621e-6,8.78526022520209e-5,-7.897807470065075e-5
292,6.134000080543186e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.6430782815857183e-6,8.78526022520209e-5,-7.897807470065075e-5
292,3.042343397263661e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.0205944156243094e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.0133640168944706e-6,8.78526022520209e-5,-7.897807470065075e-5
292,2.058197031189684e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.6784353211630816e-6,8.78526022520209e-5,-7.897807470065075e-5
293,1.5003974166396621e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.6799651552345683e-6,8.788751362067223e-5,-7.896648461264144e-5
293,2.5620625402595407e-6,8.788751362067223e-5,-7.896648461264144e-5
293,2.5296394249569297e-6,8.788751362067223e-5,-7.896648461264144e-5
293,3.21150370176787e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.1659738913238594e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.2818146903058387e-5,8.788751362067223e-5,-7.896648461264144e-5
294,7.3047666501661e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.6715632295025323e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.4636500567771965e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.2142686464508048e-6,8.782737830834843e-5,-7.898823844800346e-5
294,4.823369850005289e-6,8.782737830834843e-5,-7.898823844800346e-5
294,2.0123576176759974e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.2245799951966241e-6,8.782737830834843e-5,-7.898823844800346e-5
294,2.320433685034794e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.0088871894156392e-5,8.782737830834843e-5,-7.898823844800346e-5
295,1.1371947521588753e-6,8.781086189442152e-5,-7.899607270340416e-5
295,9.67576829445257e-7,8.781086189442152e-5,-7.899607270340416e-5
295,2.7909380602164654e-6,8.781086189442152e-5,-7.899607270340416e-5
295,2.17034477612311e-6,8.781086189442152e-5,-7.899607270340416e-5
295,1.3028563222906217e-6,8.781086189442152e-5,-7.899607270340416e-5
295,2.6046959027369415e-6,8.781086189442152e-5,-7.899607270340416e-5
295,3.7453993412491194e-6,8.781086189442152e-5,-7.899607270340416e-5
296,1.9755449670445024e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.1757949712865238e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.4132164715355503e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.132151967016384e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.607832161488838e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.7620450877739507e-6,8.748425362375823e-5,-7.884931563133298e-5
296,6.28821571049717e-7,8.748425362375823e-5,-7.884931563133298e-5
296,3.1823734573184153e-6,8.748425362375823e-5,-7.884931563133298e-5
296,7.975693283176341e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.6825593893223472e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.5959367862365956e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.4441163834122413e-6,8.748425362375823e-5,-7.884931563133298e-5
297,3.5853081348674145e-6,8.748786461304542e-5,-7.884764578849049e-5
297,9.8359961086295e-7,8.748786461304542e-5,-7.884764578849049e-5
297,4.06955169188455e-6,8.748786461304542e-5,-7.884764578849049e-5
297,6.693681028215454e-7,8.748786461304542e-5,-7.884764578849049e-5
297,2.3682813405516704e-6,8.748786461304542e-5,-7.884764578849049e-5
297,9.774918783913186e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.8624695091626672e-6,8.748786461304542e-5,-7.884764578849049e-5
297,1.433171241925528e-5,8.748786461304542e-5,-7.884764578849049e-5
297,4.322097615139765e-6,8.748786461304542e-5,-7.884764578849049e-5
297,1.1517213462931527e-6,8.748786461304542e-5,-7.884764578849049e-5
297,8.991099641002796e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.0801093098061291e-6,8.748786461304542e-5,-7.884764578849049e-5
297,4.3891941638847114e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.949244381759957e-6,8.748786461304542e-5,-7.884764578849049e-5
298,7.796758526464586e-7,8.746652211965917e-5,-7.886201627335905e-5
298,1.3977708548230767e-6,8.746652211965917e-5,-7.886201627335905e-5
298,4.152275141224893e-6,8.746652211965917e-5,-7.886201627335905e-5
298,3.6446230247332543e-6,8.746652211965917e-5,-7.886201627335905e-5
298,2.632606910927104e-6,8.746652211965917e-5,-7.886201627335905e-5
298,8.462874639660596e-7,8.746652211965917e-5,-7.886201627335905e-5
298,2.39996234174532e-6,8.746652211965917e-5,-7.886201627335905e-5
298,7.118540980268126e-7,8.746652211965917e-5,-7.886201627335905e-5
299,1.672789318777842e-6,8.771150959950692e-5,-7.887453942748465e-5
299,3.238172508202739e-6,8.771150959950692e-5,-7.887453942748465e-5
299,1.0700294168787955e-6,8.771150959950692e-5,-7.887453942748465e-5
299,7.197277093083613e-7,8.771150959950692e-5,-7.887453942748465e-5
299,1.2202921561411368e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.238817265212551e-6,8.771150959950692e-5,-7.887453942748465e-5
299,1.3671283792027612e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.2914644916001106e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.2190460771910724e-6,8.771150959950692e-5,-7.887453942748465e-5
299,6.618932756019871e-6,8.771150959950692e-5,-7.887453942748465e-5
300,8.578112627123198e-7,8.7643981653572e-5,-7.889409831553202e-5
300,2.341969018384583e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.4865321015810283e-6,8.7643981653572e-5,-7.889409831553202e-5
300,3.6527986903992245e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.1551623424533815e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.3362032476437248e-6,8.7643981653572e-5,-7.889409831553202e-5
300,7.274336301110112e-7,8.7643981653572e-5,-7.889409831553202e-5
300,3.2023040251740635e-6,8.7643981653572e-5,-7.889409831553202e-5
300,7.047376742711274e-6,8.7643981653572e-5,-7.889409831553202e-5
300,2.4741415736096144e-6,8.7643981653572e-5,-7.889409831553202e-5
300,2.7345088989018725e-6,8.7643981653572e-5,-7.889409831553202e-5
300,4.7075793400569634e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.4479980288750704e-6,8.7643981653572e-5,-7.889409831553202e-5
300,4.197960451921197e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.2739296453420356e-6,8.7643981653572e-5,-7.889409831553202e-5


==> csvs/rohrepinside1_eta.csv <==
Iteration,rho,min_up,max_low
15,258.8120183294173,890.0521136716777,-608.1245719228345
15,258.81082526261764,890.0521136716777,-608.1245719228345
15,258.81081953471625,890.0521136716777,-608.1245719228345
15,258.81083531539116,890.0521136716777,-608.1245719228345
16,1.632465651835263e-4,3.461378272630725e-4,-1.606486394823277e-4
16,1.4901310613179438e-4,3.461378272630725e-4,-1.606486394823277e-4
16,8.928916093785026e-5,3.461378272630725e-4,-1.606486394823277e-4
16,8.421310755708867e-5,3.461378272630725e-4,-1.606486394823277e-4
16,1.0874645183695021e-4,3.461378272630725e-4,-1.606486394823277e-4
16,1.2746943665695236e-4,3.461378272630725e-4,-1.606486394823277e-4
16,6.759049003007208e-5,3.461378272630725e-4,-1.606486394823277e-4
16,5.766236346189642e-5,3.461378272630725e-4,-1.606486394823277e-4
16,6.083640699733072e-5,3.461378272630725e-4,-1.606486394823277e-4
16,1.3973173883558173e-4,3.461378272630725e-4,-1.606486394823277e-4
16,5.6329356368681955e-5,3.461378272630725e-4,-1.606486394823277e-4
16,4.679018552516942e-5,3.461378272630725e-4,-1.606486394823277e-4
17,8.229917569674679e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.3442717583674646e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,6.2495674195736e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.885509142854551e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,4.001879359588852e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,2.9093658786851318e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,1.418497656987113e-4,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.517911031479011e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,2.126446164302046e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,1.444696243230911e-4,3.2988660296687174e-4,-1.6465302477475886e-4
18,1.1014252897800177e-4,3.291299880426323e-4,-1.6521828987256076e-4
18,3.8670310132045656e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,7.179636887179562e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,6.806067226219438e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,1.066033991517785e-4,3.291299880426323e-4,-1.6521828987256076e-4
19,2.618444913876176e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.0203991609961188e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.496268192614648e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.0597680076646574e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,2.5665815165686074e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,4.496528870165209e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,2.8127904271274993e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,4.757745019963558e-5,3.2612249448211544e-4,-1.6740791646666743e-4
20,7.133163789931631e-5,3.187995286403518e-4,-1.706896764626239e-4
20,2.508423099846555e-4,3.187995286403518e-4,-1.706896764626239e-4
20,1.267190813670774e-4,3.187995286403518e-4,-1.706896764626239e-4
20,3.628835448452872e-5,3.187995286403518e-4,-1.706896764626239e-4
20,1.7133517461770444e-4,3.187995286403518e-4,-1.706896764626239e-4
21,3.422498474188112e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,7.593536889199793e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,3.431995835415345e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,8.624315873038092e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,4.693458226242992e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,4.8764392297408604e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,3.298702511026955e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,2.970238195147745e-5,3.1335329635805956e-4,-1.7364626030104337e-4
22,2.7137955720072683e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.844220032714942e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.649433258187226e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.367416829163353e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,7.219624497945294e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,3.846045161193717e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,1.847688713886674e-4,3.09553800895112e-4,-1.7580736194773992e-4
22,3.2263144539185816e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,3.6041883500481395e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,8.266469917508952e-5,3.09553800895112e-4,-1.7580736194773992e-4
23,3.101288794606635e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.0399294270506494e-5,3.065859359701747e-4,-1.779814619094109e-4
23,4.333359321320278e-5,3.065859359701747e-4,-1.779814619094109e-4
23,6.8367401938328e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.962441489634279e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.047898495020496e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.8216506021160075e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.052511028845514e-5,3.065859359701747e-4,-1.779814619094109e-4
23,5.4922254946900634e-5,3.065859359701747e-4,-1.779814619094109e-4
23,1.0962429662420742e-4,3.065859359701747e-4,-1.779814619094109e-4
23,1.5214680147928347e-5,3.065859359701747e-4,-1.779814619094109e-4
24,3.0506369662494455e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,3.9445045332927536e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,2.809618630705437e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,2.303864420621907e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,3.849423403925389e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,4.583742768958285e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,4.340022360184668e-5,3.034696272181009e-4,-1.8021422499773295e-4
25,2.604043547826582e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,4.9976860723984474e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.9298545618071773e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,1.4117451441454666e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.2557139871390838e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.0921277702647016e-5,3.0356723172672085e-4,-1.8012202655665993e-4
26,4.40762569793397e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,5.0855633516866604e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,3.1329029497537806e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,4.1088534276749426e-5,3.0211174673027915e-4,-1.8135733616171833e-4
27,2.6185972825034956e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.9729430606771357e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.093321023758384e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.0837973980136953e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,2.288393464460433e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.757431392551176e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.8334877910528573e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,5.6753438951431074e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.047985367064475e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,3.3698966683419213e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.213110696124724e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.267631430046169e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.3408576420312068e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,5.888221358111371e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.045884608948398e-5,3.022115452113361e-4,-1.8126025023113544e-4
28,3.1658499905420974e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.0959278817346056e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.016954018459022e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,4.074887004170173e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.5852993008767946e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.883497174550056e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.863494395052672e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.8414850133048248e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.343499121476866e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.534594157942598e-5,3.034994605434911e-4,-1.8016171686641605e-4
29,2.3868259167984666e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.1307641387750472e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.518519995957889e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.691195936603113e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.4896509393199077e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.828050096697645e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,4.0024027126034615e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,3.246493067483831e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.3216896268580483e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.3024321444489762e-4,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.476399787462097e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.513133559882602e-5,3.0292764801713744e-4,-1.8068755125619842e-4
30,1.9645109159914004e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.6652965985980745e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,3.809275552897112e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,4.73403695879708e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.07996916261155e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.975892571438624e-5,3.0254799136846336e-4,-1.810477766799091e-4
31,2.518820337398142e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,2.445474088582576e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,2.8859846654704698e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,4.786040525009281e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,3.2377330740866286e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,4.3078600500383085e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,3.845071232466242e-5,2.9879393755525256e-4,-1.8349813044815164e-4
32,1.9376039136168477e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,1.5302032505263004e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,8.285052223073306e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,2.971908349600267e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,4.017910502783787e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,3.100143453627692e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,5.658936203633834e-5,2.9877938498126897e-4,-1.8351250816175284e-4
33,4.0191542482903544e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,4.918025789159683e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,1.4292322848480576e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,8.502075072810563e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,6.099202314993802e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,2.8508659529971664e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,1.812245403027376e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,4.140190347871138e-5,4.4005868081965077e-4,-2.3618964951437426e-4
34,2.5784411808920483e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.9564192911936264e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,2.7985294404452576e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.603036699960984e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.5083711046070203e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.957617002676208e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,4.170460739361348e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,2.10767282481784e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.312301461558776e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.860040131000808e-6,4.391848333636024e-4,-2.3699563512574848e-4
34,1.072460667449027e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,3.062621831246079e-5,4.391848333636024e-4,-2.3699563512574848e-4
35,1.1322654863344398e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.312929634892505e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.943412627570158e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,1.052654389160143e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.868785011000141e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,1.2868192341430857e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.514936414562493e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.487057231673811e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.077513853280198e-5,4.3914582351537096e-4,-2.3703400607871165e-4
36,1.979026330159889e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,1.4944611288002999e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,2.8769644487674557e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,1.5659621364668313e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,5.581575125471905e-5,2.93671966825073e-4,-1.8156712702793775e-4
37,1.2741366369503317e-4,2.936975052328042e-4,-1.8154197129950555e-4
37,1.769156232761698e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,2.8792297131884684e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,9.557496229875398e-6,2.936975052328042e-4,-1.8154197129950555e-4
37,1.628618149938431e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.7687046051467488e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,5.4805407035761726e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.5769095013308047e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.357150494640711e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.886941571567686e-4,2.936975052328042e-4,-1.8154197129950555e-4
37,2.9364563700300673e-5,2.936975052328042e-4,-1.8154197129950555e-4
38,5.54127250962813e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,7.099825877877024e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,3.8484707642092635e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,3.110636252310364e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.832000322606323e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.5942904891093893e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,1.9105061175692575e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,4.1008236672198743e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.3381336911447534e-5,2.9335263323730795e-4,-1.818570410880931e-4
39,1.9543720207387508e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,8.313183356511716e-6,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.849258754737486e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.642298492653076e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,1.825063246769013e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,3.6130633705837054e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.6347819448438298e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,8.58352907765048e-6,2.9235619738172253e-4,-1.8272893194802033e-4
39,9.477272657428174e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,3.0659387243702476e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,1.0137586118159291e-5,2.9235619738172253e-4,-1.8272893194802033e-4
40,9.37009237412403e-6,2.921783249822905e-4,-1.829001689356754e-4
40,1.5913186634899387e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.9445722174548756e-5,2.921783249822905e-4,-1.829001689356754e-4
40,3.6854960516940124e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.7508951925452426e-5,2.921783249822905e-4,-1.829001689356754e-4
40,4.009621205103695e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.7302643288465537e-5,2.921783249822905e-4,-1.829001689356754e-4
40,1.0516269618563086e-5,2.921783249822905e-4,-1.829001689356754e-4
40,1.2198287612723989e-5,2.921783249822905e-4,-1.829001689356754e-4
40,8.322365630477823e-6,2.921783249822905e-4,-1.829001689356754e-4
40,1.5831463912898732e-5,2.921783249822905e-4,-1.829001689356754e-4
41,1.8581024802812338e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.969672966499862e-5,2.917545081231797e-4,-0.00018328364889986653
41,8.998628528398588e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.3650791858654793e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.6801888816174178e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.726024539478041e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.6227801794652937e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.3322478560231714e-5,2.917545081231797e-4,-0.00018328364889986653
41,3.691292517328203e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.2205596599851098e-5,2.917545081231797e-4,-0.00018328364889986653
42,7.582556823947107e-6,2.9146663342917846e-4,-1.8355913294515502e-4
42,1.6503734456850265e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,2.2974646063274446e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,1.8497205269010495e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,3.0160187217013498e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,2.056037234598001e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,9.28555341444542e-6,2.9146663342917846e-4,-1.8355913294515502e-4
42,3.911232363719348e-5,2.9146663342917846e-4,-1.8355913294515502e-4
43,2.4137712784021513e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,9.592277387159265e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,2.389337732005313e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,6.823664628004786e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,1.294551391182056e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,1.754168745582483e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,9.61689593793254e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,3.934764694244142e-5,2.9140557797987317e-4,-1.8361903231600024e-4
44,1.6241393733483143e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.614176353008144e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.5065301225993804e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.726912319460429e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,2.06809650827066e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.2977863563828881e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,3.0225846983435024e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.788151353273812e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.5802354970004923e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.7568950786485715e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,2.010574170356239e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.2234879760864868e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.93478066602936e-5,2.908508754759381e-4,-1.8413710561796995e-4
45,5.3792716846219905e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.192769942842789e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.103127190132019e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.1522433363450942e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,2.8509342083028985e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,2.499382995600239e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,7.275392618767584e-6,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.5383413510928147e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,8.082586441185885e-6,2.8877553254276993e-4,-1.8579300908573755e-4
46,5.7794069838730694e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,1.3248792031474156e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,6.190176509125602e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,1.063035238804162e-5,2.8895864262996744e-4,-1.8561722357464828e-4
47,2.3409741515108338e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,4.690355653029396e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.9025449746692404e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.4750678736571349e-05,2.8889584669228416e-4,-1.8567617434894624e-4
47,4.490541490430122e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.729676334340102e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,7.596297290422534e-6,2.8889584669228416e-4,-1.8567617434894624e-4
48,1.0091568894047844e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.688069658043117e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,3.284347528479207e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,9.438441576555515e-6,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.9803475273900554e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.2570581276086545e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,5.574720370391553e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.4785291150415968e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,7.667893580667929e-6,2.8812066489367045e-4,-1.8635221106267068e-4
48,4.999648513725699e-5,2.8812066489367045e-4,-1.8635221106267068e-4
49,1.9321269439556133e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.2054651150631573e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.1677711009378627e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,2.2703602077600974e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,4.585312400298792e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.256271859709439e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.0785104889131166e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,3.8290153733881984e-6,2.8816890086986297e-4,-1.8630511942863771e-4
49,9.26984524586431e-6,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.731502491275825e-5,2.8816890086986297e-4,-1.8630511942863771e-4
50,1.442554795250967e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,9.674251327574032e-6,2.879502353240916e-4,-1.8649632999623883e-4
50,8.393474779972328e-6,2.879502353240916e-4,-1.8649632999623883e-4
50,2.8125871074279336e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,1.2999109685342908e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,1.1160344570240552e-5,2.879502353240916e-4,-1.8649632999623883e-4
51,1.5079705325949497e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.096095232995923e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.765553773178309e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.21801554857041e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.148103960010403e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.6781348313072087e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,7.70802478607584e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,6.5625009918229655e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.2618408276317853e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.736632555960146e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.3847696406799259e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.1430946053517337e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.640275504452462e-5,2.8761415874961816e-4,-1.8680935124653858e-4
52,7.49668993046772e-5,2.8763036005470717e-4,-0.00018679623311758834
52,9.49390878015266e-5,2.8763036005470717e-4,-0.00018679623311758834
52,7.49252899653322e-6,2.8763036005470717e-4,-0.00018679623311758834
52,7.345937203078505e-6,2.8763036005470717e-4,-0.00018679623311758834
52,2.3537739610619916e-5,2.8763036005470717e-4,-0.00018679623311758834
52,6.797536707292011e-6,2.8763036005470717e-4,-0.00018679623311758834
52,7.853364211997852e-6,2.8763036005470717e-4,-0.00018679623311758834
52,5.0724517926912144e-5,2.8763036005470717e-4,-0.00018679623311758834
52,4.3169276870936625e-5,2.8763036005470717e-4,-0.00018679623311758834
53,1.7110087860351594e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.9737588088733836e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,6.229987468479634e-6,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.1184009262056201e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.0204821365681201e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.8261159662268565e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,3.464993678668393e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.919444764477319e-5,2.8816069246937934e-4,-1.8630202334536173e-4
54,8.54730075429775e-6,2.95298054829062e-4,-1.8269048100980667e-4
54,2.212568611216993e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,2.292331108451489e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.8338440894103547e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.0219004845089109e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.7885294043521366e-5,2.95298054829062e-4,-1.8269048100980667e-4
55,8.10050742819619e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,1.636288226500226e-5,2.953953326847799e-4,-1.8260067792393313e-4
55,4.725609490707521e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,5.397336352969189e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,6.293395112233695e-5,2.953953326847799e-4,-1.8260067792393313e-4
55,2.9017715865740524e-6,2.953953326847799e-4,-1.8260067792393313e-4
56,5.0554570378287974e-5,2.954744741428443e-4,-1.825227827414292e-4
56,7.118730712838422e-6,2.954744741428443e-4,-1.825227827414292e-4
56,6.376537932259212e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.108974587940374e-5,2.954744741428443e-4,-1.825227827414292e-4
56,2.3656456334332784e-5,2.954744741428443e-4,-1.825227827414292e-4
56,5.917091525632162e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.4793579582434735e-5,2.954744741428443e-4,-1.825227827414292e-4
56,8.579466682183002e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.8636372155906653e-5,2.954744741428443e-4,-1.825227827414292e-4
56,4.989201903820494e-5,2.954744741428443e-4,-1.825227827414292e-4
56,1.3529630168400823e-5,2.954744741428443e-4,-1.825227827414292e-4
56,2.205154682363364e-5,2.954744741428443e-4,-1.825227827414292e-4
57,3.3407779605876567e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.3873030204558099e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.6418961858691553e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.1128092103944704e-5,2.953752404666277e-4,-1.826192821868889e-4
57,7.736229026295111e-6,2.953752404666277e-4,-1.826192821868889e-4
57,4.267452989641928e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.4261363880726208e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.2230872197664835e-5,2.953752404666277e-4,-1.826192821868889e-4
57,2.9932578916447692e-5,2.953752404666277e-4,-1.826192821868889e-4
57,2.9089650473836848e-5,2.953752404666277e-4,-1.826192821868889e-4
58,7.72597230334088e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,7.970026367607286e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,8.933638858635306e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,7.567068664377694e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,1.1696061954859247e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,3.7724995515117925e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,6.54626173674426e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,1.9688520691967348e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,8.705210573998282e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,4.975606877121922e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,5.489443767750753e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,2.3478618769915895e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,1.2176126951642839e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,9.094697911637056e-6,2.940347396738405e-4,-1.8376746272765352e-4
59,5.204635321385058e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.8918510531969463e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.6042654921031523e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,9.091615598972978e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.7356812386859353e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,6.180309599774597e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.932880093570757e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,4.594868823760866e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.2130719748958124e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,7.328151766636797e-6,2.9411244056038946e-4,-1.8369198138215543e-4
60,9.174931414879962e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.6943237030660447e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,6.41931866462722e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,4.684970750180644e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.0106705462343335e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,9.445323467686598e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.3488070476318705e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,1.2959406849701805e-5,2.940829479052093e-4,-1.8372129882202927e-4
61,1.965067624076694e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,2.3114532755377306e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,7.868197039350791e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,1.1925623450072626e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,8.992555875879894e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,9.079237414825823e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,1.0703301220662939e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,2.5898941929247804e-5,2.943000283940164e-4,-1.8352146141887278e-4
62,8.977023156147761e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,9.493107677899302e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,8.118474359248402e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.214400013074526e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,9.160212275334596e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.440697268390891e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.530390435333204e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.29809579742633e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,8.042089008847166e-5,2.94350753389838e-4,-1.8347156346828288e-4
63,4.039793601688925e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,4.011799672181529e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,5.104751264477747e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,1.3269665077320229e-5,4.151796741839376e-5,-1.8745288668963554e-5
63,7.902078224491617e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,2.7526354959919463e-5,4.151796741839376e-5,-1.8745288668963554e-5
63,9.285282838224673e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,3.829021432269515e-6,4.151796741839376e-5,-1.8745288668963554e-5
64,2.0803507984696812e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,5.074573013521087e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,1.6193501046538897e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,5.190574601080337e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,7.504315364359286e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,1.1474841483071734e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,2.295791674968794e-5,4.154341141590177e-5,-1.8723211809861215e-5
65,4.092541608949781e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.128876943470717e-5,4.164131778774603e-5,-1.864559735826213e-5
65,9.546877705504627e-6,4.164131778774603e-5,-1.864559735826213e-5
65,5.029336809675659e-6,4.164131778774603e-5,-1.864559735826213e-5
65,6.578802837369974e-6,4.164131778774603e-5,-1.864559735826213e-5
65,1.0797292495408385e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.3953811029125916e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.4258118613965607e-5,4.164131778774603e-5,-1.864559735826213e-5
65,6.226444723490409e-6,4.164131778774603e-5,-1.864559735826213e-5
66,1.3355070049601573e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,1.0870502553861555e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,4.820357679478739e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,1.3367963020245011e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,4.438307787133814e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,1.3879400862432158e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,7.975071144018757e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,7.120716628306821e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,6.681117977727723e-6,4.141049939949468e-5,-1.8818069656816524e-5
67,5.009645745345103e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,6.663466291560019e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,5.6650204581150434e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,6.797904588223499e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,8.747417694772641e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,1.0528644556275202e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,9.312601943468023e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,2.430654787718144e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,7.135542052151061e-6,4.1426852796696595e-5,-1.8804098450213922e-5
68,1.129606377632857e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,5.697323877804362e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,1.7400099936518844e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,5.738598472181922e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,7.060325008038062e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,8.508748191454903e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,1.7300191301333366e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,7.970677650425943e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,3.584107896714596e-5,4.1339568781983885e-5,-1.886645873357976e-5
69,5.646414393180182e-6,4.15800901342258e-5,-1.8700407912406503e-5
69,1.2357570271645609e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,2.7668946178574757e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.0874682128712725e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.8520047438529537e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.4320455340382948e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,5.03936331168578e-6,4.15800901342258e-5,-1.8700407912406503e-5
69,1.4053625672596954e-5,4.15800901342258e-5,-1.8700407912406503e-5
70,2.212666320082367e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,2.982994046438632e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,3.4822322134936815e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,6.112657966957486e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,8.61669658947455e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,8.583835618603569e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,9.433700381770818e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,3.095122400395202e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,1.5808963368958603e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,8.067014681867486e-6,4.151482613589824e-5,-1.8760822403589307e-5
71,7.367541123640552e-6,4.142125114499932e-5,-1.8827593121344168e-5
71,1.03840953823185e-5,4.142125114499932e-5,-1.8827593121344168e-5
71,1.5607993195825904e-5,4.142125114499932e-5,-1.8827593121344168e-5
71,2.86542786655315e-6,4.142125114499932e-5,-1.8827593121344168e-5
71,2.0894696126803625e-5,4.142125114499932e-5,-1.8827593121344168e-5
72,2.305311572174211e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,1.4128027227199129e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,4.644319280980787e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,5.288436689596287e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,6.6783878181037615e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,1.7159112132846597e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,1.1377315103722872e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,3.3037646562273108e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,7.479406048559143e-6,4.148244726740372e-5,-1.8774214931508894e-5
73,4.141198212576902e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,4.31277404535212e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,7.030775475403976e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,5.619855322499239e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,5.381420833380276e-6,4.145040751302726e-5,-1.8804239855967402e-5
74,5.53405017537269e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,2.6462978627095313e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,9.371849054829662e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.2386267253152461e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,7.366155554940726e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.189284812013675e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,6.828017662607937e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,7.599159169081899e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.0357848993416516e-5,4.147422340557962e-5,-1.8781749957511262e-5
75,1.572069292999038e-5,4.154898497528928e-5,-1.871341863211431e-5
75,1.4967583623206179e-5,4.154898497528928e-5,-1.871341863211431e-5
75,4.8345499025031156e-6,4.154898497528928e-5,-1.871341863211431e-5
75,6.72537548852549e-6,4.154898497528928e-5,-1.871341863211431e-5
75,7.072070492902148e-6,4.154898497528928e-5,-1.871341863211431e-5
75,9.901960652811672e-6,4.154898497528928e-5,-1.871341863211431e-5
75,8.229988568346097e-6,4.154898497528928e-5,-1.871341863211431e-5
75,9.764381518021612e-6,4.154898497528928e-5,-1.871341863211431e-5
76,7.322016866183933e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,7.98785459189187e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,6.601392841767048e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,7.749571082819976e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,1.0232369833907568e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,6.044530136207437e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,1.603843246397111e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,1.4633569578710396e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,1.0335522208117784e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,4.6626896628075776e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,3.963305412018375e-6,4.126785603940658e-5,-1.8930701464822328e-5
77,8.837142335875259e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,1.281367066661105e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,3.407302718871928e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,2.2454758881804716e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,8.36249425790466e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,4.452510643659803e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,2.1400407470113567e-5,4.119927441352987e-5,-1.8977044018386075e-5
78,1.8589616715400872e-5,4.099097426790567e-5,-1.914398827705495e-5
78,6.736678162043879e-6,4.099097426790567e-5,-1.914398827705495e-5
78,5.029599652838436e-6,4.099097426790567e-5,-1.914398827705495e-5
78,6.123417036245263e-6,4.099097426790567e-5,-1.914398827705495e-5
78,1.2652771068603549e-5,4.099097426790567e-5,-1.914398827705495e-5
78,7.646518980697926e-6,4.099097426790567e-5,-1.914398827705495e-5
78,1.170153950267414e-5,4.099097426790567e-5,-1.914398827705495e-5
78,1.0315303414549948e-5,4.099097426790567e-5,-1.914398827705495e-5
78,4.395284336139121e-6,4.099097426790567e-5,-1.914398827705495e-5
78,2.8628245716994665e-6,4.099097426790567e-5,-1.914398827705495e-5
78,6.271623351615361e-6,4.099097426790567e-5,-1.914398827705495e-5
79,1.5769300071293386e-5,4.087024635050519e-5,-1.925023230576655e-5
79,8.799449359747149e-6,4.087024635050519e-5,-1.925023230576655e-5
79,1.2041207418884843e-5,4.087024635050519e-5,-1.925023230576655e-5
79,8.483369860632421e-6,4.087024635050519e-5,-1.925023230576655e-5
79,1.3026967518635426e-5,4.087024635050519e-5,-1.925023230576655e-5
79,1.725975227325786e-5,4.087024635050519e-5,-1.925023230576655e-5
79,1.9219873989604715e-5,4.087024635050519e-5,-1.925023230576655e-5
79,9.649216363309859e-6,4.087024635050519e-5,-1.925023230576655e-5
80,9.256963884301652e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.2220286916483217e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,2.3559671670246927e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.4542978707514438e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.3535840834758113e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.1089982240183647e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,4.5845058810223426e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.087113379158369e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.9500930135051923e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,7.275370681645862e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.1556134476229584e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,8.457477163166488e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.5409748818950397e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.13659800722031e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,7.423737928774179e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.3760491418946934e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.264631896421902e-6,4.0334405727488455e-5,-1.9587284609813263e-5
81,1.4104541239105355e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,5.9894636056176115e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.477784465775409e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,3.3669887758105986e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,7.258051063587128e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,2.0611373745949055e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,6.243809525194253e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,5.874470876686478e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.99577542412488e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,8.526743122457605e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.555020405091832e-6,4.191078695122954e-5,-1.9180555535791058e-5
82,9.360264701075581e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,8.745675867616932e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,1.1406488967258028e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,1.1883544801184134e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,8.308048459603527e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,9.490541980463165e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,4.624009282749339e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,1.2135999974486621e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,7.003210377188759e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,7.151389905480206e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,6.53429114926935e-6,4.080826859861267e-5,-1.9565435055552706e-5
83,1.2462748251019272e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,1.5583642643135138e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,1.0950114395715006e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,9.557986020615636e-6,4.0168189767960066e-5,-1.992219770041616e-5
83,1.460659932443853e-5,4.0168189767960066e-5,-1.992219770041616e-5
84,8.651377120269632e-6,1.2617536984568937e-5,-3.256879476232783e-6
84,3.906730647094727e-6,1.2617536984568937e-5,-3.256879476232783e-6
84,1.17602870106578e-5,1.2617536984568937e-5,-3.256879476232783e-6
85,5.6736600848704806e-06,1.1972398434686936e-5,-3.366049293831791e-6
85,8.050038205236088e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,6.9222529761024676e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,5.734095655212783e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,3.6897300502402414e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,7.010973523717277e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,9.96184849072816e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,2.5048366726540096e-6,1.1972398434686936e-5,-3.366049293831791e-6
86,7.345757226054685e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,3.7723360775734343e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,3.7972321394646057e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,7.61154763937435e-6,1.2178981047523716e-5,-3.318062357408903e-6
87,7.286884524319527e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,4.775464985499674e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,9.039778519307761e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,4.59688983783526e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,5.274491094201117e-6,1.2124074214904622e-5,-3.3572647164480867e-6
88,9.370795858133944e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,5.70213792183628e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,9.296300046670656e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,5.255326526605387e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,4.899472631275129e-6,1.22392769843135e-5,-3.2923960608151054e-6
89,7.253999181811903e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,4.941711948691062e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.450714593271756e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,9.095555105924277e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.1520682621208595e-6,1.2061503802292045e-5,-3.3788013426680546e-6
90,5.121451378213705e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,5.173398781828818e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,7.221271322163048e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,9.484973121597606e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,6.105898646800424e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,6.93332353831705e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,4.0490711836020465e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,3.607679102394147e-6,1.2095027964662916e-5,-3.351061847311726e-6
91,4.280675107416592e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,6.967619066084983e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.5299648957381404e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.522617798384319e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.5886078035672273e-6,1.1306986804486144e-5,-3.374641550059913e-6
92,6.3910821780359125e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,6.4787179443541565e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,3.368581783127826e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,6.724181422376235e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.079728207993182e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,5.0017710271278666e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.765504180702095e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,3.728384034856413e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,7.795695806900413e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,5.384201790613691e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.605983102592618e-6,1.1233481116692907e-5,-3.418598532620427e-6
93,5.342406811248959e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,1.6219716409934171e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,3.656137932176125e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,2.7891745796486846e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,4.484149968532118e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,7.406337555788791e-6,1.0090640408742902e-5,-3.347936599947184e-6
94,4.231759157897929e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,2.3362752780168114e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,3.4312302657048714e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,2.493342661267059e-6,1.0002369390882238e-5,-3.404931275571535e-6
95,3.964758127380571e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,4.434164180268193e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,8.830711286988512e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,3.607505553238089e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,4.734897922474091e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,3.305013937587766e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,7.354768380579896e-6,1.0085955327788462e-5,-3.3956535210321362e-6
96,4.278558406169796e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,8.070703017111653e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,2.169574875145981e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,3.5172678520118017e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,3.956771256564413e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,7.522793475247709e-6,1.003398045454392e-5,-3.4358497266153783e-6
97,3.1030328169078425e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,8.339665498860095e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,6.912190545208035e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,5.829453396715998e-6,9.985642321651461e-6,-3.4615537715426095e-6
98,4.598268110831521e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,8.881010730433603e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,4.45614968314845e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,6.647815553913275e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,6.036676995726994e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,8.280766602489528e-6,9.845545796519731e-6,-3.5250890092891506e-6
99,3.974485393165664e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,8.705540112386372e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,8.986742977199148e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,6.028329571064491e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,3.06797637499113e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,9.207494485262898e-6,9.371717584662759e-6,-3.6215376371051016e-6
100,3.910263085886722e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,3.636657985174546e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,4.274275596255725e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,6.41348791369188e-6,9.411555274671943e-6,-3.5902189756874357e-6
101,6.388693000956911e-6,9.272609787476148e-6,-3.652103972819723e-6
101,3.299803701132007e-6,9.272609787476148e-6,-3.652103972819723e-6
101,7.498661762417438e-6,9.272609787476148e-6,-3.652103972819723e-6
102,7.3932016819604204e-6,9.156593567727906e-6,-3.723345175616631e-6
102,4.397872771339089e-6,9.156593567727906e-6,-3.723345175616631e-6
102,7.1443023716697335e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.6820564075856043e-6,9.156593567727906e-6,-3.723345175616631e-6
102,5.643273512525333e-6,9.156593567727906e-6,-3.723345175616631e-6
102,6.609145573896066e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.512272509421108e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.3075853411479023e-6,9.156593567727906e-6,-3.723345175616631e-6
103,7.132736814048442e-6,9.412423582561664e-6,-3.629689035776395e-6
103,7.2292189848216e-6,9.412423582561664e-6,-3.629689035776395e-6
103,7.580050785187143e-6,9.412423582561664e-6,-3.629689035776395e-6
103,5.84498438668182e-6,9.412423582561664e-6,-3.629689035776395e-6
104,4.985154715252867e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.158595369489063e-6,9.396908600776443e-6,-3.64107881315397e-6
104,2.635231583784962e-6,9.396908600776443e-6,-3.64107881315397e-6
104,4.956414055377924e-6,9.396908600776443e-6,-3.64107881315397e-6
104,2.6294462838186997e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.317824791588765e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.6397458585602425e-6,9.396908600776443e-6,-3.64107881315397e-6
105,2.714160243921072e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,4.342577961490144e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,2.4204433902339156e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,3.174526372689211e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,5.238164299893059e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,5.531461654232661e-6,9.324370579878964e-6,-3.6859380103974365e-6
106,3.965522252447268e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,4.797615147630587e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,4.70329754497208e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,3.4279219495570484e-6,9.332372616926665e-6,-3.6789602215448957e-6
107,9.082055812295766e-6,9.19855585113347e-6,-3.7134645688162864e-6
107,2.5453027257805523e-6,9.19855585113347e-6,-3.7134645688162864e-6
107,5.937972007686207e-6,9.19855585113347e-6,-3.7134645688162864e-6
108,3.317716969286369e-6,9.18178395103715e-6,-3.728077013510824e-6
108,4.459643334305823e-6,9.18178395103715e-6,-3.728077013510824e-6
108,3.0101067875032387e-6,9.18178395103715e-6,-3.728077013510824e-6
109,5.713945906117798e-6,9.256832822395513e-6,-3.67668414273635e-6
109,7.295819423998097e-6,9.256832822395513e-6,-3.67668414273635e-6
109,3.523289133774088e-6,9.256832822395513e-6,-3.67668414273635e-6
109,1.1951568387032484e-6,9.256832822395513e-6,-3.67668414273635e-6
109,2.8741512161158496e-6,9.256832822395513e-6,-3.67668414273635e-6
109,8.262314591361121e-6,9.256832822395513e-6,-3.67668414273635e-6
109,1.4049289828627147e-6,9.256832822395513e-6,-3.67668414273635e-6
109,5.860374513079742e-6,9.256832822395513e-6,-3.67668414273635e-6
109,4.395559743294239e-6,9.256832822395513e-6,-3.67668414273635e-6
110,4.414103329668177e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.6110250384089565e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.7743882962378006e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,3.914101817936929e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.352754889891046e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.275145673773344e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.372429863747327e-6,9.284864031803864e-6,-3.6562511789207466e-6
111,3.319176294450851e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.3770149432107587e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.866929501405748e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.874302996878966e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.9904439919324603e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.5468687664897025e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.606241973048615e-6,4.290033243453703e-6,-7.120146602770094e-7
112,2.060843089195754e-6,4.027302048802995e-6,-7.255248476619242e-7
112,2.3955813236364064e-6,4.027302048802995e-6,-7.255248476619242e-7
112,3.492699265992613e-6,4.027302048802995e-6,-7.255248476619242e-7
113,2.1131186671892295e-6,3.984400923722516e-6,-7.410662335593837e-7
113,2.9911634729555683e-6,3.984400923722516e-6,-7.410662335593837e-7
114,2.175639928695764e-6,4.088534315102028e-6,-7.088664752328679e-7
114,2.027060845941394e-6,4.088534315102028e-6,-7.088664752328679e-7
114,1.4578968733739498e-6,4.088534315102028e-6,-7.088664752328679e-7
115,3.815827423909364e-6,4.208835449774678e-6,-6.734324794419864e-7
115,3.985456892522271e-6,4.208835449774678e-6,-6.734324794419864e-7
115,3.500998508061629e-6,4.208835449774678e-6,-6.734324794419864e-7
116,2.918997696315424e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,1.9621395517491344e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,2.1966908300833227e-6,3.6676436418918224e-6,-5.454146923554242e-7
117,3.4774138550730607e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.9964820402922243e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,1.8052432515877763e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.457063398387353e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.5506990412223235e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.0255237057324678e-6,3.8941825749102144e-6,-5.478243981005096e-7
118,3.0036868599988018e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.6328173432375255e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,4.3685890052134386e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,5.251182671246846e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.731997945738983e-6,5.265560544703978e-6,-1.2365955407348613e-6
119,2.8884259629038025e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,4.672786678273339e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,2.636128867194769e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,3.498205579990713e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,4.620909797490122e-6,5.308051378395557e-6,-1.2176304825624551e-6
120,3.547071630121345e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,2.170384681010303e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,4.262689743608904e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,3.18374707078453e-6,5.371547530113808e-6,-1.1983089411609618e-6
121,3.725458758535894e-6,5.439218103626517e-6,-1.181146630115457e-6
121,3.0917040435142413e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.5516718426667565e-6,5.439218103626517e-6,-1.181146630115457e-6
121,3.6658082502859907e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.663035168515495e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.114281430226329e-6,5.439218103626517e-6,-1.181146630115457e-6
122,5.359925229101451e-6,6.144985294095857e-6,-1.309897661772415e-6
122,4.159475832420814e-6,6.144985294095857e-6,-1.309897661772415e-6
122,2.7263020144038695e-6,6.144985294095857e-6,-1.309897661772415e-6
122,5.693259810795544e-6,6.144985294095857e-6,-1.309897661772415e-6
122,3.5018841850708408e-6,6.144985294095857e-6,-1.309897661772415e-6
122,4.207378209053184e-6,6.144985294095857e-6,-1.309897661772415e-6
122,2.386349410831192e-6,6.144985294095857e-6,-1.309897661772415e-6
123,2.746563665889569e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,1.6711912891530663e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,5.255968485940254e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.029463362713256e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,6.600647869008523e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,2.382450576475725e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.2705531357099847e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,6.3852866676485415e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.152215979680147e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.897912789832354e-6,1.5696417040181967e-5,-6.878284679187867e-6
124,2.4121077443571628e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,8.564320862873883e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,3.870490530680083e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,3.818164006767105e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,9.661580909301576e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,4.1779280073103324e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,1.3335807737624936e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,2.1788828082017267e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,1.1343616078758214e-5,1.5784304719732692e-5,-6.81117391447031e-6
124,4.683782210663662e-6,1.5784304719732692e-5,-6.81117391447031e-6
125,8.183983618688105e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,7.647391017794998e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.4470170795167797e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,1.1096185983124603e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.3646909557056237e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,1.2744785262927412e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.3206054945663877e-6,1.7299442143803478e-5,-7.01210655988553e-6
126,3.658788315130432e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,2.149273838332247e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.358735339620706e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.819104202063198e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.133160038114517e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,2.6791626816671004e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.293562817358135e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,6.2692365991806725e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.208695803613003e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.678666853498558e-6,1.7307793323077422e-5,-7.004190535220369e-6
127,3.207410372559351e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,6.9918519724792595e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,4.125134184083113e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.6695967578068298e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,4.450984435274305e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.902777600317251e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,1.1904316864848589e-5,2.00121992066619e-5,-7.4226319008221175e-6
127,2.9405726108103583e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.3621715552048575e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,7.195342169432584e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,7.5669039313384755e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,1.671239425701965e-5,2.00121992066619e-5,-7.4226319008221175e-6
128,4.748473967117098e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,6.010266817219189e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.983390060900494e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.085298754279457e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.4727411123643683e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.154648773537221e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,3.698285278887406e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.878136883237127e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.2907604925534035e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.906169641108591e-6,1.9994817303708505e-5,-7.437980639939752e-6
129,2.0709637179854565e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.4302001409758973e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.451705453437154e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,1.3377205762472079e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.0232601650976813e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.134963237361066e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,6.748686909506744e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.8791565557291556e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.434991831079328e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,6.075585788115918e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.70831187028308e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.07267856840991e-6,2.0017731852662922e-5,-7.417122932884325e-6
130,4.593660811544491e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.56081184112558e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,3.2205301279266524e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.396727973921492e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.33877311289095e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,8.262476647932366e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,2.9616128938086465e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,2.203819077467886e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,9.53064637020726e-6,2.0400281152819343e-5,-7.2443306681363e-6
131,1.0276560917688209e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.3982611510001915e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,2.3645716260893573e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,2.7883801296901066e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,3.039225126803369e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,7.1709038406871925e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,9.645180968544688e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.623072942778004e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.082758340870671e-6,2.0396083908746947e-5,-7.247954165454158e-6
132,8.281096370141008e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.173226443924889e-6,2.04133238816952e-5,-7.231815786091177e-6
132,4.277189483795272e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.7627379671736407e-6,2.04133238816952e-5,-7.231815786091177e-6
132,1.2622379162485424e-5,2.04133238816952e-5,-7.231815786091177e-6
132,3.3246748622335064e-6,2.04133238816952e-5,-7.231815786091177e-6
132,9.735752328912944e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.6050016629258723e-6,2.04133238816952e-5,-7.231815786091177e-6
132,8.322931859334294e-6,2.04133238816952e-5,-7.231815786091177e-6
133,3.0598366938141197e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.5920445980626393e-6,2.030830037116953e-5,-7.286555147473776e-6
133,4.408125946311714e-6,2.030830037116953e-5,-7.286555147473776e-6
133,9.658598129236639e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.964626198438546e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.7228624666525898e-5,2.030830037116953e-5,-7.286555147473776e-6
133,6.408918205069912e-6,2.030830037116953e-5,-7.286555147473776e-6
134,5.165232443764086e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,3.4231426717887137e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,7.744348965470584e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,4.4484831152718905e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,5.100489853231528e-6,2.0348842941294256e-5,-7.253149556199117e-6
135,3.640920878748604e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,4.505929709911647e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,3.6484983310399396e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,6.819680024848226e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,5.323526674515631e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,8.919501164081611e-6,2.0367441734292767e-5,-7.236951505754592e-6
136,2.335690700729937e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,1.9645233709175902e-5,2.0437768454945077e-5,-7.179986963858879e-6
136,6.5701809964752705e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,4.65202892930503e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,9.113493330147669e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,3.0697773360373543e-6,2.0437768454945077e-5,-7.179986963858879e-6
137,8.084835128120377e-6,2.034191886101534e-5,-7.258101115613799e-6
137,1.0390412257180537e-5,2.034191886101534e-5,-7.258101115613799e-6
137,3.5404819701455497e-06,2.034191886101534e-5,-7.258101115613799e-6
137,3.967533069793008e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.3118156165511687e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.000752737444737e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.3830870953323865e-6,2.034191886101534e-5,-7.258101115613799e-6
137,4.333135437095843e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.6409737765632935e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.3089074296859105e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.379204476909981e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.7280808394603444e-6,2.034191886101534e-5,-7.258101115613799e-6
137,1.1639929293961921e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.5165794257130747e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.578558873431485e-6,2.034191886101534e-5,-7.258101115613799e-6
138,2.9733834016687626e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,9.712215416723428e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,4.389344974353465e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,5.618258999465474e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,3.436559061852516e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,2.621295625841509e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,7.107196522671066e-6,2.034895132485898e-5,-7.2513870713107645e-6
139,4.538244842390309e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.300324915119574e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.097660978975072e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,3.1943400822988044e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,8.821771085000005e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,7.5648998140782105e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.952401550398174e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,3.7508641702262033e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,1.8952381584675067e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,1.039879846562397e-5,2.0319372199156607e-5,-7.274374472869116e-6
139,3.39031650094469e-6,2.0319372199156607e-5,-7.274374472869116e-6
140,5.661918044186998e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,6.761265845807727e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,3.216803618006585e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,1.7929470097200632e-5,2.0313917823786123e-5,-7.278898821923562e-6
140,2.446113848124133e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,7.917004176244446e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,5.08981198484199e-6,2.0313917823786123e-5,-7.278898821923562e-6
141,3.521625441176097e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.771451607493566e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.6462719860590914e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.879091217202735e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.345867136004388e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,4.720347032955412e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,7.207490997253034e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.2193058862740711e-5,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.4317077198962626e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.7844084455004898e-6,2.0262609582654052e-5,-7.3157148036748165e-6
142,3.337753522947789e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,7.086964393837159e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,5.166950003961248e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,4.126560791935928e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,6.039256511467394e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,2.475841891158945e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,1.3159595066606022e-5,2.0263359525029223e-5,-7.314992656968277e-6
142,9.198620814443699e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,1.3306121072200611e-5,2.0263359525029223e-5,-7.314992656968277e-6
142,5.917513278259338e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,6.708996380167203e-7,2.0263359525029223e-5,-7.314992656968277e-6
142,1.8892747026006878e-6,2.0263359525029223e-5,-7.314992656968277e-6
143,8.14904206017033e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,1.1489729483418924e-5,2.0246824237227447e-5,-7.330435726830894e-6
143,7.712444731041006e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,2.844197298791502e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,2.989298587877057e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,5.258834209351479e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,8.619770870081459e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,4.087954060144175e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,9.018763381236808e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,5.013202251123287e-6,2.0246824237227447e-5,-7.330435726830894e-6
144,3.0833678163316364e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,3.251904929524882e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,4.410266043182347e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,4.3770277080222896e-06,2.0277063244201704e-5,-7.309722609027785e-6
144,1.9674419227805254e-6,2.0277063244201704e-5,-7.309722609027785e-6
145,3.590077984536216e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,1.0278879778262649e-5,2.0951920960650098e-5,-7.141652284178938e-6
145,3.5319855327018784e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,9.421494931279095e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,4.7945166260153164e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,3.089934868645526e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,6.5235359162500074e-6,2.0951920960650098e-5,-7.141652284178938e-6
146,4.64965540449306e-6,2.193388913712138e-5,-6.930116800926168e-6
146,4.9551149580841625e-6,2.193388913712138e-5,-6.930116800926168e-6
146,1.2334511824803362e-5,2.193388913712138e-5,-6.930116800926168e-6
146,4.1414843689147525e-6,2.193388913712138e-5,-6.930116800926168e-6
146,6.118252795528477e-6,2.193388913712138e-5,-6.930116800926168e-6
146,5.0095699483373666e-6,2.193388913712138e-5,-6.930116800926168e-6
146,1.1432649252357543e-5,2.193388913712138e-5,-6.930116800926168e-6
146,3.0141685135715786e-6,2.193388913712138e-5,-6.930116800926168e-6
146,5.8978526054179775e-6,2.193388913712138e-5,-6.930116800926168e-6
147,5.5023890478547475e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,5.194645616183886e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,4.518471257810936e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,7.0391210201864985e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,8.320835658364265e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,2.080862305775865e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,3.4031246731137905e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,3.6729203991605297e-6,2.1841211295862368e-5,-6.993664349912422e-6
148,4.196551355674338e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,8.556431469104883e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.308733129123204e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.192412900626305e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.441096748443822e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,3.5510193820352757e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.3211415888660595e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,6.833118039546212e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,8.217139798606855e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,3.93153351846605e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,6.7086380091169555e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.7089170771774585e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.670430712858157e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.046022954998826e-6,2.1217112839285865e-5,-7.199277966669717e-6
149,4.136609381829507e-6,2.119618406259485e-5,-7.216423108018253e-6
149,5.491303570330443e-6,2.119618406259485e-5,-7.216423108018253e-6
149,5.074446718507995e-6,2.119618406259485e-5,-7.216423108018253e-6
149,2.9825255448624512e-6,2.119618406259485e-5,-7.216423108018253e-6
149,1.0622555628305355e-5,2.119618406259485e-5,-7.216423108018253e-6
149,1.3904478055042517e-5,2.119618406259485e-5,-7.216423108018253e-6
149,2.1773559502788816e-6,2.119618406259485e-5,-7.216423108018253e-6
149,7.718987062293755e-6,2.119618406259485e-5,-7.216423108018253e-6
150,8.581380068783377e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,7.497749346068758e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,8.583903644008924e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,3.4699164881850933e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,4.154812817474838e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,3.1875976171757546e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,5.779300909715504e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,7.093476407583114e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.6438501468902282e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.6233781740667275e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.7773589781102904e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,5.462690313346e-6,2.112676829951676e-5,-7.2730499627827155e-6
151,5.4379044115995054e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,8.262144093226862e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,3.749183286180587e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.3461686842756824e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.292735322376292e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,7.970143929909242e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.1785096452270184e-6,2.1060640955305373e-5,-7.324811494855273e-6
152,1.0439669397314822e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.2426105613469456e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.4348880129742499e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.1240407159003128e-5,2.0707204820643996e-5,-7.478123439625409e-6
153,4.281266350227751e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,3.7081152709526425e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,7.403933070674566e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,4.201309347643579e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,2.303903999168325e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,2.1303872374169805e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,1.3850139171056782e-5,1.3965937387430714e-5,-4.5214563940694625e-6
154,4.9576692226115615e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,5.588202874796131e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.7554522457282393e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,6.431372578172736e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.6888350636340257e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,1.093522226364461e-5,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.3856175935925898e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,6.840168326612855e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,4.698983741878522e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.5280273749798027e-6,1.3873992910041857e-5,-4.5878578029205924e-6
155,3.41237311591178e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.2318333663320334e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.8301968026644674e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.5112878950117884e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.338476649260788e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.332384198569189e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,3.791327151902982e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.2321374137824334e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,3.518566727903271e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.2765405951485185e-6,1.1855093671738097e-5,-4.14395778712598e-6
156,5.248391899850741e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,5.287193316970731e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,9.530526840305472e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.102850938930747e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.076132398108769e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,3.6822614119740284e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,6.867128686705645e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,6.836157889864997e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.816010055498084e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,1.0450328121487239e-05,1.1871478956036051e-5,-4.13004861505476e-6
156,1.0861585313779796e-5,1.1871478956036051e-5,-4.13004861505476e-6
157,4.818810868586508e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,4.861326819147824e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.2731191482635288e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.329622637594908e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.546898340651821e-6,7.700004373043419e-6,-2.0967181650441257e-6
158,4.48396674589449e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.1442490188007037e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.986637250551551e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.6477031854847123e-6,7.910139024389959e-6,-2.030567768359166e-6
158,2.4087576603518506e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.7547843811119566e-6,7.910139024389959e-6,-2.030567768359166e-6
159,4.191860749179799e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,6.475561359719439e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,4.748924931268184e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,5.961397712619624e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,2.6005496366458346e-06,7.898791499450468e-6,-2.0387145303533674e-6
159,2.7588642872758546e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,3.817221505727586e-6,7.898791499450468e-6,-2.0387145303533674e-6
160,2.8741092694327074e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.836791016918345e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,4.081176343844546e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,5.258610459437875e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,3.2945823502286564e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.4194247880805734e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,5.956634008242717e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,4.897903036742721e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.354665302395163e-6,7.314450642671311e-6,-2.0208221928183022e-6
161,2.729203024146695e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,3.15496766159114e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,4.399589135523991e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,3.5578332811282988e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,2.395225765062543e-6,9.73047417429171e-6,-2.9018172922472705e-6
162,3.3265105590676526e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,9.679607412037507e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,2.5140363446931407e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,4.405720953003724e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.9258148153849764e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.9397723045479163e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,6.862883091697268e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,2.9137888970261727e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.7869485248255279e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,5.248894576677557e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,5.551163932955881e-6,9.825787094954914e-6,-2.8477435932267307e-6
163,8.073097006687873e-6,9.742313564730639e-6,-2.8858490325966644e-6
163,8.335728190397598e-6,9.742313564730639e-6,-2.8858490325966644e-6
163,1.9773114452344918e-6,9.742313564730639e-6,-2.8858490325966644e-6
164,3.2515897986800882e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,5.373014807748112e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,3.5608233607436537e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,2.6436783797102462e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,6.281073676260387e-6,9.70319843410182e-6,-2.9107435348357294e-6
165,2.9374259146237286e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,6.52496232603303e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,5.0471086480340714e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.215517976400961e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.3605149810297663e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,1.7787724524206787e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,2.1680312236492767e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.0814958011124724e-6,9.740608493597493e-6,-2.8886038706126844e-6
166,2.025758231696343e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,2.845379845297122e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,2.8604143510226342e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,3.484921440479193e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,3.499221192930263e-6,9.754298250910063e-6,-2.8826478369642556e-6
167,1.1805693433380405e-6,9.816945589872857e-6,-2.836343235195155e-6
167,1.3223360050018619e-6,9.816945589872857e-6,-2.836343235195155e-6
167,1.4828936584151835e-6,9.816945589872857e-6,-2.836343235195155e-6
167,9.177800030851288e-6,9.816945589872857e-6,-2.836343235195155e-6
168,2.006351852023437e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,9.040376900578095e-7,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.4740532795041204e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,7.357646041394685e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,2.349822569553937e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.601435202123465e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,3.2492406760797925e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,6.384858031890292e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.5210305941963329e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,3.465986223284572e-6,1.0209370494250986e-5,-2.7396445899792297e-6
169,6.573273016773352e-6,1.019635606192388e-5,-2.748576378534654e-6
169,5.406838691897371e-6,1.019635606192388e-5,-2.748576378534654e-6
169,4.677818877067333e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.4723862916663853e-6,1.019635606192388e-5,-2.748576378534654e-6
169,2.1863537171645184e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.014603237697649e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.0669920377626175e-6,1.019635606192388e-5,-2.748576378534654e-6
170,2.5117993240487073e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,4.292881746198806e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,7.091330661274101e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.152518230817245e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,9.93835008344187e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.1219010609051e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,4.702917621928361e-6,1.0165636742323381e-5,-2.7723031858483705e-6
171,2.9648057018358367e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,1.962929027081287e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,5.85919781159467e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,3.842458202771848e-6,1.0145332631961768e-5,-2.7853351955710363e-6
172,7.68134554240856e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.697320547770801e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.886404961215376e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.964522887978643e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,4.575835219436384e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,5.272398094555565e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,4.50999371159562e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,3.887543128403585e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,9.403760293072551e-6,1.0504039172244397e-5,-2.6793800104799808e-6
173,2.906062088818611e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.0611370603413903e-6,1.057822530653144e-5,-2.627030801018471e-6
173,2.9044091499645094e-6,1.057822530653144e-5,-2.627030801018471e-6
173,3.545510638573993e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.0034475667525824e-5,1.057822530653144e-5,-2.627030801018471e-6
173,4.567512683300737e-6,1.057822530653144e-5,-2.627030801018471e-6
173,4.611011708315804e-6,1.057822530653144e-5,-2.627030801018471e-6
173,8.425940832261914e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.7218329296269963e-6,1.057822530653144e-5,-2.627030801018471e-6
174,3.612129280506694e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,3.611546894448975e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,1.010542751228206e-5,1.0712318969662198e-5,-2.595538424530076e-6
174,7.668871773459668e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,6.279116629089778e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,8.960458370120205e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,3.913870486035195e-6,1.0712318969662198e-5,-2.595538424530076e-6
175,3.601336645037522e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.629562169972124e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.1263145743651887e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.028736342728458e-6,9.660500581299154e-6,-2.509867286074481e-6
175,8.256488599938209e-6,9.660500581299154e-6,-2.509867286074481e-6
175,9.491161725236917e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.519095076485028e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.652559425060868e-6,9.660500581299154e-6,-2.509867286074481e-6
175,5.7399555207071985e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.159684927771901e-6,9.660500581299154e-6,-2.509867286074481e-6
176,2.746087062628433e-6,9.33554143084916e-6,-2.358322006836445e-6
176,1.7907789777866835e-6,9.33554143084916e-6,-2.358322006836445e-6
176,3.543015275569935e-6,9.33554143084916e-6,-2.358322006836445e-6
176,6.058708421919741e-6,9.33554143084916e-6,-2.358322006836445e-6
176,2.926253489278761e-6,9.33554143084916e-6,-2.358322006836445e-6
177,3.872311768617804e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.4804233176818797e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,2.9954490611618148e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,1.971452368097958e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.5810870871703233e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,4.842155524066198e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,1.8607006802783587e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.3733481404566063e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.7087379190904493e-6,1.2044723635839546e-5,-3.305306181130746e-6
178,2.506819182177392e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.7766816576810864e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,3.972379003211724e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,3.2751142451871647e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,9.438880033409149e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.8420514041098015e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,5.66097653971158e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,8.315601312976416e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,1.8564348871264236e-6,1.2028426602942866e-5,-3.3173182358804964e-6
179,4.967465568375844e-6,1.207846024937374e-5,-3.285601537008109e-6
179,1.4235344162231054e-6,1.207846024937374e-5,-3.285601537008109e-6
179,2.4556345002452114e-6,1.207846024937374e-5,-3.285601537008109e-6
179,4.328496098766721e-6,1.207846024937374e-5,-3.285601537008109e-6
179,3.0823675187999634e-6,1.207846024937374e-5,-3.285601537008109e-6
179,6.503867394689081e-6,1.207846024937374e-5,-3.285601537008109e-6
179,2.266487597191929e-6,1.207846024937374e-5,-3.285601537008109e-6
180,2.8821000023758007e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,5.0168755154589085e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,3.73665015352244e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,5.395048878871349e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,1.6365451366900646e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,2.455654640683751e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,4.510860715202554e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,4.263397319697544e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,3.776616626283491e-6,1.2097201164923406e-5,-3.2703601445089045e-6
181,4.985660519101636e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,9.670258443063363e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.8719775929652896e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,3.581762033742499e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,3.68006965534291e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.0953389719512664e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,1.6004426173987648e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,5.109886706811086e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.1012623995198717e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.9706843704092766e-6,1.3097711245989449e-5,-3.2715313268760746e-6
182,3.300677637456002e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,8.729792498337764e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,2.0528731001395827e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,1.8276599980087344e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,4.234208140796954e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,5.392870178857155e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,6.895156081170934e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,2.188468798415715e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,6.933614729428127e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,7.892042658027704e-6,1.3037954940351514e-5,-3.3151402854373987e-6
183,3.5892329603336975e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,2.356552913821764e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,2.1706925833091214e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.088140353278939e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.856077883165455e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.1155399346779007e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,1.1436601117949396e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,7.553312297499062e-6,1.2975775367181881e-5,-3.3480975517461677e-6
184,1.0510428981992379e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.435130129315182e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.738966713773286e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.9992739427401184e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.624582134914331e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.4085640281010774e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.5666044544964945e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.1265197309917075e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.1988140899384736e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.8412308001339036e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.805121782236061e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.3217598742620947e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.8564507212718067e-6,1.3097322648068294e-5,-3.2700519793104984e-6
185,2.3856788302612465e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.6039904778488908e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.6822226624122198e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.4006856872477936e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.2824207109251077e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.2124733468127083e-6,1.306562231740375e-5,-3.289335222881165e-6
185,5.260064149759063e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.007602930385084e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.948072056821589e-6,1.306562231740375e-5,-3.289335222881165e-6
185,7.142959135569927e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.210476427331845e-6,1.306562231740375e-5,-3.289335222881165e-6
186,3.6033917020061552e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,6.1993634102404374e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.876558126323594e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,6.42745107468592e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.3406264668232133e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,4.8765084280288935e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.7880479507072583e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,7.254847917809556e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.0220306378299963e-5,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.7962266208534766e-6,1.3053899284655562e-5,-3.2991716214406392e-6
187,5.694441968243847e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.577714116250387e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.8096822054686465e-6,1.290127205672926e-5,-3.394954844181331e-6
187,3.353626830576918e-6,1.290127205672926e-5,-3.394954844181331e-6
187,1.7969083003544964e-6,1.290127205672926e-5,-3.394954844181331e-6
187,6.565275029950998e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.723996252661328e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.903043142472889e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.053606340230842e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.2213739788806583e-6,1.290127205672926e-5,-3.394954844181331e-6
188,3.8269383736438805e-6,1.270693842646674e-5,-3.50053530574957e-6
188,2.1429322243925247e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.4698158201048962e-6,1.270693842646674e-5,-3.50053530574957e-6
188,4.700934379868314e-6,1.270693842646674e-5,-3.50053530574957e-6
188,3.310952752211124e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.0116441699424613e-5,1.270693842646674e-5,-3.50053530574957e-6
188,2.6276613807572283e-6,1.270693842646674e-5,-3.50053530574957e-6
188,6.265306680525332e-6,1.270693842646674e-5,-3.50053530574957e-6
188,3.5123513632359147e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.469961280361699e-6,1.270693842646674e-5,-3.50053530574957e-6
188,8.090602817128624e-6,1.270693842646674e-5,-3.50053530574957e-6
189,3.3963705604727275e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,1.5678978601635018e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,2.9407843606456317e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,1.9781231002801317e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,5.062278334956931e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,4.098976227551966e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,4.565180999115558e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,2.135749162369859e-6,1.283473873041858e-5,-3.4254789622936547e-6
190,3.1946628589638255e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,4.6999539615182724e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,2.472911684898382e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,3.6302403800707246e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,3.360927388471533e-6,1.2829272211682584e-5,-3.429689403100503e-6
191,3.79274233848927e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.331732463465387e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.8066669929631691e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.013974594845907e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,9.136333617348003e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.253144474857552e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.778748709326952e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.192430281313573e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.6245180632538223e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.415947638267484e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.7169184090050136e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.58931908259725e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,3.458071551983472e-6,1.0844528404308403e-5,-3.0062840697885835e-6
192,2.259601589049464e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,4.3075154118452406e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,1.6738895185051777e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,3.900857734150425e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,2.6929286508521563e-6,1.0732099228381727e-5,-3.0787218230778143e-6
193,9.346093628470018e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,1.9741264291579097e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.029626299035876e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.1951060662036896e-06,1.0680529797179766e-5,-3.1189345293578254e-6
193,1.7203758507334737e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.1636199496420503e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,3.0075849424442104e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.5685814907169145e-6,1.0680529797179766e-5,-3.1189345293578254e-6
194,9.113414417592749e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,4.762037540243038e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,7.519545708672471e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,6.383106693799456e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,3.33729134641189e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,9.116929442474077e-6,1.0660463150080997e-5,-3.1353396618029365e-6
195,2.572192407560322e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,6.597504658285373e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,3.892215553244086e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.5582286036591535e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.692126527066398e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,3.342188833766315e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,6.355037680127445e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,1.7754492044829942e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.274089807042417e-6,1.0582380220420772e-5,-3.1921612206856177e-6
196,6.399262655569103e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.4107698664248275e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,2.6745501197937095e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.5660005603008621e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,3.6027169226725967e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,4.842342753496727e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.7749910776508212e-6,1.0479507141783633e-5,-3.2597971189586507e-6
197,2.8555569444608197e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,9.201724851299523e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,2.539480577507137e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,2.227287741783259e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,1.0080177556049731e-5,1.0967872408120739e-5,-3.204409601848282e-6
197,3.1950870586139858e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,4.316018495355625e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,3.908023105588647e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,1.99221686061232e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,5.12372621718574e-6,1.0967872408120739e-5,-3.204409601848282e-6
198,4.604072748625318e-6,1.058435937721e-5,-3.317834787931977e-6
198,1.2121991749324458e-6,1.058435937721e-5,-3.317834787931977e-6
198,5.665362674487434e-6,1.058435937721e-5,-3.317834787931977e-6
198,2.5821026495084917e-6,1.058435937721e-5,-3.317834787931977e-6
198,5.574042465977505e-6,1.058435937721e-5,-3.317834787931977e-6
198,3.6476917168814816e-6,1.058435937721e-5,-3.317834787931977e-6
198,2.9658289118750575e-6,1.058435937721e-5,-3.317834787931977e-6
198,1.161728340942882e-6,1.058435937721e-5,-3.317834787931977e-6
199,3.2761859588063315e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,1.1370342325565485e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.46034504162207e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.111410383606125e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.5894780642921565e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,4.337218496395677e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,6.688834779400458e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,4.206732775891263e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.342072619872157e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,9.118310361214762e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.074030004520568e-6,1.0862395337691464e-5,-3.229834043474378e-6
200,3.6149024887534032e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,2.3403941804497945e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,8.35319805827043e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,2.0302304667251803e-6,1.0853947995663938e-5,-3.2375194739704085e-6
201,3.997729333409425e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,1.5363845551061586e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,4.306556203400937e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,3.869424728498245e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,1.269983936412757e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,2.5011978764270327e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,4.182360448299513e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,3.4076025488697314e-6,1.0909961908944902e-5,-3.204338806220144e-6
202,1.8579873126369893e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,3.4469499235783273e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,2.103568242791507e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,3.4319785168226358e-6,1.1213422241607463e-5,-3.2351775768386625e-6
203,1.510299191633399e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.164900631526051e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.368768612788383e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,2.1201486329900736e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,7.529803493441206e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,8.612831814947181e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,3.014386629370311e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.5055372694061446e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,1.2862493075543963e-6,1.1148708127547365e-5,-3.2807473946782815e-6
204,3.414123066024421e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,4.398680392834962e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,2.278749860303241e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,3.588722399417933e-6,1.0940575108703663e-5,-3.359103821434336e-6
205,1.5322504211875744e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,3.794134484902671e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.657015388768422e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.47045023004834e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.399319577057489e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,3.254380921496017e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.588092636313819e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,7.415413369214898e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.2860878476424445e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.024702986296129e-6,1.0930185760578432e-5,-3.368028890981378e-6
206,7.918469325221802e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.865892217981396e-6,9.803449813937041e-6,-3.305634496783071e-6
206,9.335295006263438e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.207238550339489e-6,9.803449813937041e-6,-3.305634496783071e-6
206,9.124144906349877e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.774683298067881e-6,9.803449813937041e-6,-3.305634496783071e-6
207,2.8668687479156704e-6,6.579940286323998e-6,-1.941838652386412e-6
207,2.4708926053809405e-6,6.579940286323998e-6,-1.941838652386412e-6
207,5.777117886480675e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.742922421947227e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.9892528833519405e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.4191023385455838e-6,6.579940286323998e-6,-1.941838652386412e-6
207,3.0799479678352575e-6,6.579940286323998e-6,-1.941838652386412e-6
207,2.2385342647472974e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.7436159228882446e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.74064439031441e-6,6.579940286323998e-6,-1.941838652386412e-6
208,1.7464232134795604e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.939365917095037e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.493535411229009e-6,6.570837332314093e-6,-1.947899505022749e-6
208,2.094419706257933e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.826823472812545e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.5786549601496795e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.270301798596361e-6,6.570837332314093e-6,-1.947899505022749e-6
208,4.109618385225869e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.6551470318967114e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.2933302540957043e-6,6.570837332314093e-6,-1.947899505022749e-6
208,2.3655129270939745e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.1095047734936265e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.6660121413048253e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.2498055389315843e-6,6.570837332314093e-6,-1.947899505022749e-6
209,3.4365871324811157e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.1549243724127494e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.5121213918082537e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.0308928703928232e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,2.5023334003193752e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.726669873688356e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,2.7284532543160897e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.066530281057013e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.403307025013219e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.0624682238315546e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.521107273543236e-6,6.47249040833379e-6,-2.0024153268795764e-6
210,4.110927895953267e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,2.931109316880421e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,3.6716720053363457e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,5.069628275309302e-6,6.435529827373728e-6,-2.0305903524057633e-6
211,3.5514826035786017e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,1.356764287922822e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,1.8475757259908693e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,2.1596284955329508e-6,4.861811456969157e-6,-1.4542222239149589e-6
212,1.8452451975648654e-6,4.858843948365157e-6,-1.456361486967019e-6
212,3.3302106879985597e-6,4.858843948365157e-6,-1.456361486967019e-6
212,2.0334403325453826e-6,4.858843948365157e-6,-1.456361486967019e-6
212,4.153018092591423e-6,4.858843948365157e-6,-1.456361486967019e-6
212,1.654699625726936e-6,4.858843948365157e-6,-1.456361486967019e-6
212,3.668842842647879e-6,4.858843948365157e-6,-1.456361486967019e-6
212,2.1741418482615835e-6,4.858843948365157e-6,-1.456361486967019e-6
213,1.8151706996604732e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,4.569667459863361e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,1.7850877021702804e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.107505880313675e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.349345547787916e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.6362605314189113e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.092717887357138e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.397851301458226e-6,4.950173384141905e-6,-1.4463975650702074e-6
214,2.7318585899032718e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,3.6527779877336604e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,4.441228606489378e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.95691973556493e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,3.578074091528219e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.402336770875672e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.304222216795123e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.768696581621514e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,9.816212318348667e-7,4.8002376617384725e-6,-1.4856608333957517e-6
215,3.177622942577515e-6,4.735165581023212e-6,-1.521146939529653e-6
215,1.5073374511120218e-6,4.735165581023212e-6,-1.521146939529653e-6
215,4.480899723402797e-6,4.735165581023212e-6,-1.521146939529653e-6
215,2.314701799958103e-6,4.735165581023212e-6,-1.521146939529653e-6
215,2.096859688215122e-6,4.735165581023212e-6,-1.521146939529653e-6
216,1.4141370898568034e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,3.995443353766476e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.282437715540736e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.1969341893056514e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,2.778144203114034e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,3.5186497094180576e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.3616431480497457e-6,4.748446956409137e-6,-1.5128112659556393e-6
217,8.032924456438919e-7,4.753270196958147e-6,-1.508508342448596e-6
217,2.78905056720346e-6,4.753270196958147e-6,-1.508508342448596e-6
217,8.913116592338256e-7,4.753270196958147e-6,-1.508508342448596e-6
217,1.6586514856688147e-6,4.753270196958147e-6,-1.508508342448596e-6
217,3.754254220118445e-6,4.753270196958147e-6,-1.508508342448596e-6
217,1.2741563827322e-6,4.753270196958147e-6,-1.508508342448596e-6
217,1.8766167112627495e-6,4.753270196958147e-6,-1.508508342448596e-6
217,3.1812924922128943e-6,4.753270196958147e-6,-1.508508342448596e-6
218,3.997350275766305e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,3.43949055361537e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,6.3177849427141704e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,8.042796892498763e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,4.14151754179557e-6,8.063625036405968e-6,-3.0999287597661443e-6
219,2.4634634600128175e-6,9.104953535588802e-6,-3.330918120647972e-6
219,1.0644539356334201e-6,9.104953535588802e-6,-3.330918120647972e-6
219,2.3678271335915937e-6,9.104953535588802e-6,-3.330918120647972e-6
219,9.07138561492089e-7,9.104953535588802e-6,-3.330918120647972e-6
219,7.883712890867142e-7,9.104953535588802e-6,-3.330918120647972e-6
219,3.7896440697353523e-6,9.104953535588802e-6,-3.330918120647972e-6
219,3.0468606632344635e-6,9.104953535588802e-6,-3.330918120647972e-6
219,5.68282062298546e-6,9.104953535588802e-6,-3.330918120647972e-6
219,2.6279503469401347e-6,9.104953535588802e-6,-3.330918120647972e-6
220,1.9260016819767953e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,3.4132897956006323e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,2.9576241634658206e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,8.378675015996817e-7,9.08088474614693e-6,-3.3502367064332867e-6
220,4.712684457015576e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,3.7983015790720207e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,4.020198526328293e-6,9.08088474614693e-6,-3.3502367064332867e-6
221,8.820734311329776e-7,1.4741667851463791e-5,-5.941585164538441e-6
221,1.291688057107485e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,3.0839186541456303e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,4.097635161510307e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,2.852186463524751e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,5.188859300730762e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,9.868237035686847e-7,1.4741667851463791e-5,-5.941585164538441e-6
222,9.043762885794224e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,3.906186283860965e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.0548984550359604e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,5.835061508447679e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,4.210952428117108e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,6.470147505825542e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,1.0078763517378491e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.0225260964518014e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,1.650230543298229e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,7.657685444637417e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.925115670738529e-6,1.4793430989721055e-5,-5.89781406427248e-6
223,3.979864840689613e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,4.298934936764462e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,2.0150768950075184e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.8430762602477002e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,2.447379429223461e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.8126505954027503e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.2170674600046871e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.1892094032544645e-6,1.4900319079213629e-5,-5.818325193185115e-6
224,5.792432576546061e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,4.151693835204384e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,1.4200931777782281e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,1.4381419752125961e-6,1.4910213069799766e-5,-5.809458987178258e-6
225,1.4944521607507174e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,3.7239149516551416e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.6459582082062229e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.564790318583238e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.1743371328571026e-6,1.4914653453499049e-5,-5.805183030986009e-6
226,5.580845240426253e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.373143116222661e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.2438523553670044e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.843149743179924e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.5042742200521755e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.393016094110257e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.8997027771601305e-6,1.493434722728379e-5,-5.787245132003841e-6
226,1.247326611860638e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.156613752095936e-6,1.493434722728379e-5,-5.787245132003841e-6
226,1.7635361367672326e-6,1.493434722728379e-5,-5.787245132003841e-6
227,2.531571311877251e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,2.8091260569292735e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.4252232919563172e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,3.2770685902139526e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,3.1458720098163062e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,8.51064907797151e-7,1.4481723536850976e-5,-5.938562607304513e-6
227,6.453228344864359e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,4.560792711602746e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.0919269751501861e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,2.1289393152278163e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.846110905250267e-6,1.4481723536850976e-5,-5.938562607304513e-6
228,1.9812939356779378e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,5.303744061736741e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,3.4440472846003363e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,4.746148202896498e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,5.748383704003588e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,3.1012254757686225e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,4.922123502424024e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,1.4028100065801744e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,2.0740108501751784e-6,1.4481814342575092e-5,-5.938477113172445e-6
229,5.123213197887189e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.5196475673755603e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.2946733026328236e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,5.138296756731336e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.6068921152247972e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.2812568296569288e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.553138370201905e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,3.451789089228561e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.3194358792892417e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.4097642417431795e-6,1.4275038847556687e-5,-6.025644601918156e-6
230,2.6265027069877036e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,7.306567469572726e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.5487433453195359e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.7846170802023265e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,4.0699817291531445e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,2.175889959174626e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,9.129353727235191e-7,1.4287777456201243e-5,-6.013853401626347e-6
230,4.319333148320786e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.270151560949355e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.7040812995955179e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.6229748554262637e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.3437957008852456e-6,1.4287777456201243e-5,-6.013853401626347e-6
231,2.351037170083675e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,3.7210715406618037e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,2.1447749048288757e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,3.2678327124475984e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,1.3478683528303255e-5,1.4211036252218284e-5,-6.0709406700355696e-6
231,4.480764541865425e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,4.717685547387875e-6,1.4211036252218284e-5,-6.0709406700355696e-6
232,1.1503214543462774e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.7454887899914158e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,2.0326121222697617e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.0610038182032116e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.0874410307246192e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.2335916418875396e-5,1.3946466915343942e-5,-6.090788945615432e-6
232,1.5362121111561764e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.2088471949234498e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,2.6599962236553573e-6,1.3946466915343942e-5,-6.090788945615432e-6
233,3.1951654425372337e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.2366210516165973e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.80727110750803e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.4414290584522347e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.3156055760741114e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.269261595145663e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.9624552341023905e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.3641031187232522e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,3.0782244157956674e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.7075781545025429e-6,1.3945140934669367e-5,-6.091999293187162e-6
234,2.3464613692128317e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,7.633609514628496e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.1740267274227507e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.109055667197296e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.275071390878899e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.845651753954227e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,9.78469900715984e-7,1.4096701852391511e-5,-6.008252378051846e-6
235,1.9491858816419254e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.7982610828852852e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.7207431997888613e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,2.516565408301969e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,3.98791103136276e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.1287890472448002e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,9.011319489725023e-7,1.4093567786995802e-5,-6.0111680112272406e-6
236,7.865277674610852e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.9458656354995765e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.1825762898933783e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.3730282216961693e-5,1.4118872739567873e-5,-5.988178987289532e-6
236,1.1032287493631364e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,9.367029684964323e-7,1.4118872739567873e-5,-5.988178987289532e-6
236,3.531401674202592e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.8743680995223758e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,3.0762935659156498e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,6.480379140890008e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.3179660486256903e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.2039288188323822e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.1455394377356616e-6,1.4118872739567873e-5,-5.988178987289532e-6
237,3.548367703729199e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.4749040364183346e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,2.336403657579705e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,4.734318748294083e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.2152754081880921e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.3784413356478497e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.5489127865567051e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,8.007242954631239e-7,1.4161021225964709e-5,-5.951976196683177e-6
237,3.7429544612098823e-6,1.4161021225964709e-5,-5.951976196683177e-6
238,3.7769061431581137e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.2509767753276746e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.6913364972239944e-6,1.417557403412392e-5,-5.939900563537617e-6
238,2.130765469385012e-6,1.417557403412392e-5,-5.939900563537617e-6
238,9.76902141090287e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.1651023658361118e-6,1.417557403412392e-5,-5.939900563537617e-6
238,3.290272502036637e-6,1.417557403412392e-5,-5.939900563537617e-6
238,5.170849153531986e-6,1.417557403412392e-5,-5.939900563537617e-6
238,7.396229238684977e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.8833538341486696e-6,1.417557403412392e-5,-5.939900563537617e-6
239,1.4872232833852679e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,4.0100963539568065e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,4.552634726399025e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,1.892660266997834e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,6.851578675858478e-7,1.4183177254646361e-5,-5.932657225642767e-6
240,1.5469570166966623e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.7229221003675538e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.130087647416628e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.3117541836520875e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.7224647307689562e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.9870560934675354e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.0324277008796812e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.9555901972586947e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.4327393399074557e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.658346969875175e-6,1.4336955835167061e-5,-5.828408070299821e-6
241,2.7292416013444223e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,3.17652508945497e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,2.196557916194898e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,1.4164216432521062e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,2.536081904731535e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,8.934288455662144e-7,1.4310263289036406e-5,-5.852248641527209e-6
241,1.3813801034707015e-6,1.4310263289036406e-5,-5.852248641527209e-6
242,5.358597624265117e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.0621183630212624e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,3.266258734245027e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.6469789740458603e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.9925487943250952e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.7164319155116953e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.5743025141364177e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,5.809478492582976e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.3959200264779655e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.2374706257132774e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.5490178005233684e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,4.827269427394177e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.9138000469257713e-6,1.4659414758545749e-5,-5.70106276569884e-6
243,1.1368624372644639e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,4.54248134307799e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,7.073014287050975e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.1403366081643514e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,3.7706954325825513e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.4450585354419362e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.319241863705549e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.4790464175299793e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.5959127146872554e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.3330200950097402e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,8.569789844842593e-7,1.4528298430809001e-5,-5.795027160737502e-6
243,1.5117397386696568e-6,1.4528298430809001e-5,-5.795027160737502e-6
244,1.666071293445514e-6,1.453675003687983e-5,-5.787564245642578e-6
244,9.537293446517487e-6,1.453675003687983e-5,-5.787564245642578e-6
244,3.452359086707881e-6,1.453675003687983e-5,-5.787564245642578e-6
244,6.063042217114842e-7,1.453675003687983e-5,-5.787564245642578e-6
244,1.3093904837700726e-6,1.453675003687983e-5,-5.787564245642578e-6
244,3.359814232451039e-6,1.453675003687983e-5,-5.787564245642578e-6
244,1.6344448159741391e-6,1.453675003687983e-5,-5.787564245642578e-6
244,2.0156803022134637e-6,1.453675003687983e-5,-5.787564245642578e-6
244,2.053680635376592e-6,1.453675003687983e-5,-5.787564245642578e-6
245,7.991948510758723e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.452876996808029e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,2.014768616811063e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.5155332920985101e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.3370648813499482e-5,1.4550297202115313e-5,-5.775035020953848e-6
246,9.004924500533362e-7,1.4644653730028466e-5,-5.7114753982283095e-6
246,2.5264171896242964e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.3498003147298557e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,3.2412037708977223e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,8.649656957924528e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.5056657916045185e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.440815522762678e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,7.24232334327926e-7,1.4644653730028466e-5,-5.7114753982283095e-6
247,8.861973791674957e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.4943928087347216e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.4080919051816587e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,6.395187669076909e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,4.431962722934008e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,6.1708307635698645e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.2213534410925025e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.5325880094050243e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.3560671755856085e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.749102242163243e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.2671975542778637e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,8.034085532117675e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,4.7353772001960575e-6,1.5889021157965763e-5,-5.648859131240267e-6
248,3.3064271860672027e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,4.8232558384417795e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,3.6722367233346675e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,2.704674591248519e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.211966598975859e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.283109262780761e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,3.386273786866129e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,2.6929419382496113e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.331305380508402e-6,1.4002760219118582e-5,-5.452865763502085e-6
249,1.4674667020786443e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.954534188244466e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.8710482418072552e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,3.6207445936273446e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.7257448129286094e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.682162030033211e-6,1.3113210031997246e-5,-5.516070466212236e-6
250,2.970506704488718e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,2.6451246168130053e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.281772096861338e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.1989392667266614e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.1582707890422175e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,7.75838555779121e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.8553296555167405e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.967523719886564e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.227805700853257e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,2.6631399617288426e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.578816745951301e-6,1.3132990763367307e-5,-5.498817335172432e-6
251,2.1969117313036655e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.972420367672216e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,6.04363630810319e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,4.537024899846607e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.1927943564084887e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.201897285408253e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.5572506623497903e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.817574220809577e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.2086358385002556e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,3.6167041994040437e-6,6.968883296314133e-6,-1.9771592028288577e-6
252,2.380348057810403e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.1345299143700511e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.949779029743693e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.5602476952600978e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,2.299150400718816e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,2.316379024230655e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.96163636319018e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.7828472690339858e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.864517079396245e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.8334592682440951e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.7295591562387189e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.3725379566364818e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.7926578898268586e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.614160722708678e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.1568815263046743e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.3072837323914252e-6,6.932036801298278e-6,-1.9991962103356617e-6
253,9.530928491334495e-7,6.824134629774029e-6,-2.046367444709589e-6
253,1.912169343399258e-6,6.824134629774029e-6,-2.046367444709589e-6
253,2.2175514049118124e-6,6.824134629774029e-6,-2.046367444709589e-6
253,1.0649922318286302e-6,6.824134629774029e-6,-2.046367444709589e-6
254,6.05796574952967e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.614590929143705e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.326568448384366e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.2643997547810447e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.1790137549989892e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,6.681114562437101e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.6935687467147106e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.919371922887995e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.6845209357667466e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.3522979253427048e-6,6.820377626607591e-6,-2.0491591094225335e-6
255,3.4512144647936674e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,2.719296393620265e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,1.4508457787905108e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,7.710230750321238e-7,6.884390839722767e-6,-2.0085873799892644e-6
255,6.418540913028786e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,2.597278988022246e-6,6.884390839722767e-6,-2.0085873799892644e-6
256,2.130754707057044e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,4.301711371435085e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.074699910194026e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.528691771059687e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,9.078125433785744e-7,6.862723383862412e-6,-2.0260910367610867e-6
256,1.2441620189321008e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,1.1030868662251556e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,2.53481061581486e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.6708690609073665e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,3.944198380415707e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.504117589495985e-7,6.862723383862412e-6,-2.0260910367610867e-6
256,3.667646598541909e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,2.839257267289194e-6,6.862723383862412e-6,-2.0260910367610867e-6
257,4.241791081885105e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.572772740253244e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7804143539070376e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.563583160693075e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,4.845126753603566e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7392766993289245e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.4681001313936074e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,3.898105493441232e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.7134643737444876e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.4656294124354367e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7136487579633673e-6,6.860607920628842e-6,-2.0275321779353143e-6
258,4.977281786474788e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,3.3419761586243015e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.1324081048263513e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.1718746433134384e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,3.759584208394613e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.4540735605982808e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,2.4638018552747907e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,2.033078993026181e-6,6.8884080413451674e-6,-2.0068358650704185e-6
259,1.255244874687725e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,9.841853289350418e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,8.199553950976634e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,1.0671960424864296e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,8.226076817871064e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,2.733462655851548e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,7.444019093723726e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,1.856790234941691e-6,6.80421377537403e-6,-2.0571641296153074e-6
260,2.0114724395947364e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.484757869652807e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,5.7188715654206904e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.3855280472949518e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.435386040495945e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.5576512903442195e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.371760756345943e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.228038817627341e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,1.183399042838099e-6,6.829966398465311e-6,-2.0398553644856934e-6
261,1.7765161789905018e-6,6.878332003103123e-6,-2.010601997664557e-6
261,1.8303732157995195e-6,6.878332003103123e-6,-2.010601997664557e-6
261,1.5455597128312153e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.106098428970085e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.094187426336073e-6,6.878332003103123e-6,-2.010601997664557e-6
261,4.19946194039116e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.6879702800820653e-6,6.878332003103123e-6,-2.010601997664557e-6
261,3.391367848146993e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.5777678599535496e-6,6.878332003103123e-6,-2.010601997664557e-6
261,5.088848718629387e-6,6.878332003103123e-6,-2.010601997664557e-6
262,1.4915298080207531e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,9.758134402310794e-7,6.480740640205955e-6,-2.0490542096324602e-6
262,1.462686401383554e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,4.529700921562721e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,1.5854006574126186e-6,6.480740640205955e-6,-2.0490542096324602e-6
263,2.323095779547272e-6,6.471419111175852e-6,-2.057088391192228e-6
263,1.3047740392712652e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.1919941968425685e-6,6.471419111175852e-6,-2.057088391192228e-6
263,2.642299881048964e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.450522410502402e-6,6.471419111175852e-6,-2.057088391192228e-6
263,1.3680548773096469e-6,6.471419111175852e-6,-2.057088391192228e-6
263,2.7289578977929796e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.0370970139016604e-6,6.471419111175852e-6,-2.057088391192228e-6
264,1.3632482124171609e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,4.175147912949494e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,2.1499136316965312e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,1.1849376850331811e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,4.355852218864852e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,1.4755158469456147e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,8.000498630836441e-7,6.3589919698871124e-6,-2.064609071117073e-6
265,1.4232558361354362e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,7.57908046344198e-7,6.3557821536325245e-6,-2.0674217510290233e-6
265,1.744282739137335e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,4.520170426180023e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,3.6245002329965328e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,2.1172713732961704e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,4.706660878240001e-6,6.3557821536325245e-6,-2.0674217510290233e-6
266,2.3907708317451474e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,3.1472905061082e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,3.6788770905288075e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,2.4735881490990783e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,1.266409294156328e-6,7.023309814701126e-6,-2.1209547742073043e-6
267,1.5583389981334373e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,3.946551611907649e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,1.3207881815833293e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,1.9809539529007187e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,5.178027445731622e-6,7.1257972284694165e-6,-2.086553604831218e-6
268,2.849398478327352e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.3525746672857858e-6,7.663892974020594e-6,-2.093771511667803e-6
268,2.98996264166649e-6,7.663892974020594e-6,-2.093771511667803e-6
268,8.953332930610436e-7,7.663892974020594e-6,-2.093771511667803e-6
268,1.2894060801036403e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.3743438585108767e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.8289046121619044e-6,7.663892974020594e-6,-2.093771511667803e-6
269,3.1607093655326284e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,7.847356983342499e-7,7.672462249758226e-6,-2.0866764744390844e-6
269,2.0574563006511715e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,1.484601192768094e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,6.849287932377001e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,2.2394732429381576e-6,7.672462249758226e-6,-2.0866764744390844e-6
270,4.380541479800208e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,1.7600157116434926e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,7.122593036338145e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,6.556890698434463e-7,1.8556137297669236e-5,-8.48347231723643e-6
270,2.6677754593545842e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,5.478900556936445e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,9.125543374574724e-7,1.8556137297669236e-5,-8.48347231723643e-6
270,1.1959579371768586e-6,1.8556137297669236e-5,-8.48347231723643e-6
271,2.7285040701985305e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,2.4427762014813367e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,1.3835967321742535e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,3.648632527074802e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,1.2431966877776173e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,9.873433874581815e-7,1.8710428754683743e-5,-8.370611462021716e-6
271,3.153923113822497e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,2.812786655863801e-6,1.8710428754683743e-5,-8.370611462021716e-6
272,2.415507694426271e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.2820328176536376e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,5.2474716774785785e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,2.759300116284734e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.156415024205202e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,3.121848552023011e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.6636379796096493e-6,1.8379963896526562e-5,-8.552212587856538e-6
273,1.5580324177124586e-6,1.842918923310959e-5,-8.50816931522817e-6
273,5.255860766821774e-6,1.842918923310959e-5,-8.50816931522817e-6
273,5.929860487152334e-6,1.842918923310959e-5,-8.50816931522817e-6
273,9.967786950613663e-7,1.842918923310959e-5,-8.50816931522817e-6
273,3.2319264532883678e-6,1.842918923310959e-5,-8.50816931522817e-6
273,2.6931258671401005e-6,1.842918923310959e-5,-8.50816931522817e-6
273,2.5265939170387585e-6,1.842918923310959e-5,-8.50816931522817e-6
274,8.932945880296923e-7,1.841019990083879e-5,-8.5258389316397e-6
274,2.3440040847237286e-6,1.841019990083879e-5,-8.5258389316397e-6
274,2.1145363596097186e-6,1.841019990083879e-5,-8.5258389316397e-6
274,7.100596298239735e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.369410384702105e-5,1.841019990083879e-5,-8.5258389316397e-6
274,1.1724143895117545e-5,1.841019990083879e-5,-8.5258389316397e-6
274,3.181687921903427e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.1832206002552933e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.879929808388916e-6,1.841019990083879e-5,-8.5258389316397e-6
274,4.020754516110097e-6,1.841019990083879e-5,-8.5258389316397e-6
275,1.3070642374853689e-6,1.840615684249353e-5,-8.52957812861458e-6
275,3.6017312679798238e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.1913769252276255e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.5287837374701874e-5,1.840615684249353e-5,-8.52957812861458e-6
275,2.7540309656713234e-6,1.840615684249353e-5,-8.52957812861458e-6
275,4.85339534454956e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.5055921879612555e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.2389610183166077e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.4609617976727266e-6,1.840615684249353e-5,-8.52957812861458e-6
275,2.5622232476816213e-6,1.840615684249353e-5,-8.52957812861458e-6
276,1.7967020669026565e-6,1.842108445996944e-5,-8.520479675102183e-6
276,4.693125900811579e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.9742167604355486e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.1215072868388214e-6,1.842108445996944e-5,-8.520479675102183e-6
276,5.761667670671923e-6,1.842108445996944e-5,-8.520479675102183e-6
276,4.308909250063607e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.2967196719056743e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.0023189755197787e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.1417132872689454e-6,1.842108445996944e-5,-8.520479675102183e-6
276,1.9219294702726757e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.4939995168979757e-6,1.842108445996944e-5,-8.520479675102183e-6
277,1.0865596245594851e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.0857072624539878e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.810403942379588e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.8583231147611017e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,6.134000080543186e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.1837619169998306e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.982541017177829e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.2165069614957638e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.3716902459592448e-5,1.7464550984745822e-5,-8.59002343337568e-6
277,1.2834071130967352e-5,1.7464550984745822e-5,-8.59002343337568e-6
277,2.8034725940334216e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.0205944156243094e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.1815021180601174e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.201519663435077e-6,1.7464550984745822e-5,-8.59002343337568e-6
278,1.3467404949481798e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,4.980153216021243e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,3.4128153211842925e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,3.159728368057255e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,1.1734541510919957e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,5.15711984410288e-6,1.7489622799141114e-5,-8.568593791110313e-6
279,1.7612110394960012e-6,1.744568113547622e-5,-8.606541275131245e-6
279,2.261667614301628e-6,1.744568113547622e-5,-8.606541275131245e-6
279,8.511081987628834e-7,1.744568113547622e-5,-8.606541275131245e-6
279,2.1422139510815226e-6,1.744568113547622e-5,-8.606541275131245e-6
279,4.823369850005289e-6,1.744568113547622e-5,-8.606541275131245e-6
279,3.758695986445957e-6,1.744568113547622e-5,-8.606541275131245e-6
279,1.1519534108619146e-6,1.744568113547622e-5,-8.606541275131245e-6
279,3.2639235126034487e-6,1.744568113547622e-5,-8.606541275131245e-6
280,2.1521734854094936e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.068676181741668e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.275979737633689e-6,1.743282783813323e-5,-8.61803864711588e-6
280,4.6745052240251495e-6,1.743282783813323e-5,-8.61803864711588e-6
280,1.317151650548393e-6,1.743282783813323e-5,-8.61803864711588e-6
280,9.985881942132323e-7,1.743282783813323e-5,-8.61803864711588e-6
280,2.912785761233484e-6,1.743282783813323e-5,-8.61803864711588e-6
280,1.4052567324732967e-6,1.743282783813323e-5,-8.61803864711588e-6
280,3.6222683200736583e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.6046959027369415e-6,1.743282783813323e-5,-8.61803864711588e-6
281,7.062885158791625e-6,1.730593861567591e-5,-8.671000623250668e-6
281,3.0932569179021693e-6,1.730593861567591e-5,-8.671000623250668e-6
281,1.3257261183282724e-6,1.730593861567591e-5,-8.671000623250668e-6
281,3.130528801118993e-6,1.730593861567591e-5,-8.671000623250668e-6
281,1.885547378129417e-6,1.730593861567591e-5,-8.671000623250668e-6
281,2.9078769961063633e-6,1.730593861567591e-5,-8.671000623250668e-6
281,6.28821571049717e-7,1.730593861567591e-5,-8.671000623250668e-6
281,9.325197275928879e-7,1.730593861567591e-5,-8.671000623250668e-6
281,1.3596703606881807e-6,1.730593861567591e-5,-8.671000623250668e-6
282,1.3771476332148857e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.4862871516985516e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,2.213264561528806e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,3.769948296043095e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.883341631530756e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,7.511172787698749e-7,1.7308730609812085e-5,-8.668511785257144e-6
282,3.1661556778867346e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,3.1521036870396765e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,2.0203391774654354e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.042309248899681e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,4.322097615139765e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,8.991099641002796e-7,1.7308730609812085e-5,-8.668511785257144e-6
283,3.071326149096559e-6,1.729032969828561e-5,-8.685823851985492e-6
283,3.3509628204586683e-6,1.729032969828561e-5,-8.685823851985492e-6
283,1.1786647571556808e-5,1.729032969828561e-5,-8.685823851985492e-6
283,2.224355100348654e-6,1.729032969828561e-5,-8.685823851985492e-6
283,8.32164174425132e-7,1.729032969828561e-5,-8.685823851985492e-6
283,2.39996234174532e-6,1.729032969828561e-5,-8.685823851985492e-6
283,3.391872577864424e-6,1.729032969828561e-5,-8.685823851985492e-6
283,7.118540980268126e-7,1.729032969828561e-5,-8.685823851985492e-6
283,2.01435388745092e-6,1.729032969828561e-5,-8.685823851985492e-6
284,1.1749805301231932e-5,1.7426670063363663e-5,-8.589699891341374e-6
284,2.7472182467460743e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.3095715474395063e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,8.877746382176068e-7,1.7426670063363663e-5,-8.589699891341374e-6
284,9.403967921472539e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,2.4781936090400865e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.3681202136160196e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,2.238817265212551e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.5150828977991144e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.179679023507654e-5,1.7426670063363663e-5,-8.589699891341374e-6
284,6.618932756019871e-6,1.7426670063363663e-5,-8.589699891341374e-6
285,8.578112627123198e-7,1.7379380892260234e-5,-8.62949755422025e-6
285,1.1473139941945962e-5,1.7379380892260234e-5,-8.62949755422025e-6
285,1.8453563746206321e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,3.06539267229488e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,3.2023040251740635e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,1.8730369774485034e-6,1.7379380892260234e-5,-8.62949755422025e-6


==> csvs/rohrepinside1_eta_ss.csv <==
Iteration,rho,min_up,max_low
15,258.8120183294173,890.0521136716777,-608.1245719228345
15,258.81082526261764,890.0521136716777,-608.1245719228345
15,258.81081953471625,890.0521136716777,-608.1245719228345
15,258.81083531539116,890.0521136716777,-608.1245719228345
16,1.632465651835263e-4,3.461378272630725e-4,-1.606486394823277e-4
16,1.4901310613179438e-4,3.461378272630725e-4,-1.606486394823277e-4
16,8.928916093785026e-5,3.461378272630725e-4,-1.606486394823277e-4
16,8.421310755708867e-5,3.461378272630725e-4,-1.606486394823277e-4
16,1.0874645183695021e-4,3.461378272630725e-4,-1.606486394823277e-4
16,1.2746943665695236e-4,3.461378272630725e-4,-1.606486394823277e-4
16,6.759049003007208e-5,3.461378272630725e-4,-1.606486394823277e-4
16,5.766236346189642e-5,3.461378272630725e-4,-1.606486394823277e-4
16,6.083640699733072e-5,3.461378272630725e-4,-1.606486394823277e-4
16,1.3973173883558173e-4,3.461378272630725e-4,-1.606486394823277e-4
16,5.6329356368681955e-5,3.461378272630725e-4,-1.606486394823277e-4
16,4.679018552516942e-5,3.461378272630725e-4,-1.606486394823277e-4
17,8.229917569674679e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.3442717583674646e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,6.2495674195736e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.885509142854551e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,4.001879359588852e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,2.9093658786851318e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,1.418497656987113e-4,3.2988660296687174e-4,-1.6465302477475886e-4
17,3.517911031479011e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,2.126446164302046e-5,3.2988660296687174e-4,-1.6465302477475886e-4
17,1.444696243230911e-4,3.2988660296687174e-4,-1.6465302477475886e-4
18,1.1014252897800177e-4,3.291299880426323e-4,-1.6521828987256076e-4
18,3.8670310132045656e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,7.179636887179562e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,6.806067226219438e-5,3.291299880426323e-4,-1.6521828987256076e-4
18,1.066033991517785e-4,3.291299880426323e-4,-1.6521828987256076e-4
19,2.618444913876176e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.0203991609961188e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.496268192614648e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,3.0597680076646574e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,2.5665815165686074e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,4.496528870165209e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,2.8127904271274993e-5,3.2612249448211544e-4,-1.6740791646666743e-4
19,4.757745019963558e-5,3.2612249448211544e-4,-1.6740791646666743e-4
20,7.133163789931631e-5,3.187995286403518e-4,-1.706896764626239e-4
20,2.508423099846555e-4,3.187995286403518e-4,-1.706896764626239e-4
20,1.267190813670774e-4,3.187995286403518e-4,-1.706896764626239e-4
20,3.628835448452872e-5,3.187995286403518e-4,-1.706896764626239e-4
20,1.7133517461770444e-4,3.187995286403518e-4,-1.706896764626239e-4
21,3.422498474188112e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,7.593536889199793e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,3.431995835415345e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,8.624315873038092e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,4.693458226242992e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,4.8764392297408604e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,3.298702511026955e-5,3.1335329635805956e-4,-1.7364626030104337e-4
21,2.970238195147745e-5,3.1335329635805956e-4,-1.7364626030104337e-4
22,2.7137955720072683e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.844220032714942e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.649433258187226e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,4.367416829163353e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,7.219624497945294e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,3.846045161193717e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,1.847688713886674e-4,3.09553800895112e-4,-1.7580736194773992e-4
22,3.2263144539185816e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,3.6041883500481395e-5,3.09553800895112e-4,-1.7580736194773992e-4
22,8.266469917508952e-5,3.09553800895112e-4,-1.7580736194773992e-4
23,3.101288794606635e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.0399294270506494e-5,3.065859359701747e-4,-1.779814619094109e-4
23,4.333359321320278e-5,3.065859359701747e-4,-1.779814619094109e-4
23,6.8367401938328e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.962441489634279e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.047898495020496e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.8216506021160075e-5,3.065859359701747e-4,-1.779814619094109e-4
23,2.052511028845514e-5,3.065859359701747e-4,-1.779814619094109e-4
23,5.4922254946900634e-5,3.065859359701747e-4,-1.779814619094109e-4
23,1.0962429662420742e-4,3.065859359701747e-4,-1.779814619094109e-4
23,1.5214680147928347e-5,3.065859359701747e-4,-1.779814619094109e-4
24,3.0506369662494455e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,3.9445045332927536e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,2.809618630705437e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,2.303864420621907e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,3.849423403925389e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,4.583742768958285e-5,3.034696272181009e-4,-1.8021422499773295e-4
24,4.340022360184668e-5,3.034696272181009e-4,-1.8021422499773295e-4
25,2.604043547826582e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,4.9976860723984474e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.9298545618071773e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,1.4117451441454666e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.2557139871390838e-5,3.0356723172672085e-4,-1.8012202655665993e-4
25,2.0921277702647016e-5,3.0356723172672085e-4,-1.8012202655665993e-4
26,4.40762569793397e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,5.0855633516866604e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,3.1329029497537806e-5,3.0211174673027915e-4,-1.8135733616171833e-4
26,4.1088534276749426e-5,3.0211174673027915e-4,-1.8135733616171833e-4
27,2.6185972825034956e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.9729430606771357e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.093321023758384e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.0837973980136953e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,2.288393464460433e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.757431392551176e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.8334877910528573e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,5.6753438951431074e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.047985367064475e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,3.3698966683419213e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.213110696124724e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.267631430046169e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,1.3408576420312068e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,5.888221358111371e-5,3.022115452113361e-4,-1.8126025023113544e-4
27,4.045884608948398e-5,3.022115452113361e-4,-1.8126025023113544e-4
28,3.1658499905420974e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.0959278817346056e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.016954018459022e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,4.074887004170173e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.5852993008767946e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.883497174550056e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.863494395052672e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,1.8414850133048248e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.343499121476866e-5,3.034994605434911e-4,-1.8016171686641605e-4
28,2.534594157942598e-5,3.034994605434911e-4,-1.8016171686641605e-4
29,2.3868259167984666e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.1307641387750472e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.518519995957889e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.691195936603113e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.4896509393199077e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.828050096697645e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,4.0024027126034615e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,3.246493067483831e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.3216896268580483e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,1.3024321444489762e-4,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.476399787462097e-5,3.0292764801713744e-4,-1.8068755125619842e-4
29,2.513133559882602e-5,3.0292764801713744e-4,-1.8068755125619842e-4
30,1.9645109159914004e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.6652965985980745e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,3.809275552897112e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,4.73403695879708e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.07996916261155e-5,3.0254799136846336e-4,-1.810477766799091e-4
30,2.975892571438624e-5,3.0254799136846336e-4,-1.810477766799091e-4
31,2.518820337398142e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,2.445474088582576e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,2.8859846654704698e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,4.786040525009281e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,3.2377330740866286e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,4.3078600500383085e-5,2.9879393755525256e-4,-1.8349813044815164e-4
31,3.845071232466242e-5,2.9879393755525256e-4,-1.8349813044815164e-4
32,1.9376039136168477e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,1.5302032505263004e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,8.285052223073306e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,2.971908349600267e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,4.017910502783787e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,3.100143453627692e-5,2.9877938498126897e-4,-1.8351250816175284e-4
32,5.658936203633834e-5,2.9877938498126897e-4,-1.8351250816175284e-4
33,4.0191542482903544e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,4.918025789159683e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,1.4292322848480576e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,8.502075072810563e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,6.099202314993802e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,2.8508659529971664e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,1.812245403027376e-5,4.4005868081965077e-4,-2.3618964951437426e-4
33,4.140190347871138e-5,4.4005868081965077e-4,-2.3618964951437426e-4
34,2.5784411808920483e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.9564192911936264e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,2.7985294404452576e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.603036699960984e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.5083711046070203e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.957617002676208e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,4.170460739361348e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,2.10767282481784e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,1.312301461558776e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,6.860040131000808e-6,4.391848333636024e-4,-2.3699563512574848e-4
34,1.072460667449027e-5,4.391848333636024e-4,-2.3699563512574848e-4
34,3.062621831246079e-5,4.391848333636024e-4,-2.3699563512574848e-4
35,1.1322654863344398e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.312929634892505e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.943412627570158e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,1.052654389160143e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,8.868785011000141e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,1.2868192341430857e-4,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.514936414562493e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.487057231673811e-5,4.3914582351537096e-4,-2.3703400607871165e-4
35,9.077513853280198e-5,4.3914582351537096e-4,-2.3703400607871165e-4
36,1.979026330159889e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,1.4944611288002999e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,2.8769644487674557e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,1.5659621364668313e-5,2.93671966825073e-4,-1.8156712702793775e-4
36,5.581575125471905e-5,2.93671966825073e-4,-1.8156712702793775e-4
37,1.2741366369503317e-4,2.936975052328042e-4,-1.8154197129950555e-4
37,1.769156232761698e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,2.8792297131884684e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,9.557496229875398e-6,2.936975052328042e-4,-1.8154197129950555e-4
37,1.628618149938431e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.7687046051467488e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,5.4805407035761726e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.5769095013308047e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.357150494640711e-5,2.936975052328042e-4,-1.8154197129950555e-4
37,1.886941571567686e-4,2.936975052328042e-4,-1.8154197129950555e-4
37,2.9364563700300673e-5,2.936975052328042e-4,-1.8154197129950555e-4
38,5.54127250962813e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,7.099825877877024e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,3.8484707642092635e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,3.110636252310364e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.832000322606323e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.5942904891093893e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,1.9105061175692575e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,4.1008236672198743e-5,2.9335263323730795e-4,-1.818570410880931e-4
38,2.3381336911447534e-5,2.9335263323730795e-4,-1.818570410880931e-4
39,1.9543720207387508e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,8.313183356511716e-6,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.849258754737486e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.642298492653076e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,1.825063246769013e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,3.6130633705837054e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,2.6347819448438298e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,8.58352907765048e-6,2.9235619738172253e-4,-1.8272893194802033e-4
39,9.477272657428174e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,3.0659387243702476e-5,2.9235619738172253e-4,-1.8272893194802033e-4
39,1.0137586118159291e-5,2.9235619738172253e-4,-1.8272893194802033e-4
40,9.37009237412403e-6,2.921783249822905e-4,-1.829001689356754e-4
40,1.5913186634899387e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.9445722174548756e-5,2.921783249822905e-4,-1.829001689356754e-4
40,3.6854960516940124e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.7508951925452426e-5,2.921783249822905e-4,-1.829001689356754e-4
40,4.009621205103695e-5,2.921783249822905e-4,-1.829001689356754e-4
40,2.7302643288465537e-5,2.921783249822905e-4,-1.829001689356754e-4
40,1.0516269618563086e-5,2.921783249822905e-4,-1.829001689356754e-4
40,1.2198287612723989e-5,2.921783249822905e-4,-1.829001689356754e-4
40,8.322365630477823e-6,2.921783249822905e-4,-1.829001689356754e-4
40,1.5831463912898732e-5,2.921783249822905e-4,-1.829001689356754e-4
41,1.8581024802812338e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.969672966499862e-5,2.917545081231797e-4,-0.00018328364889986653
41,8.998628528398588e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.3650791858654793e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.6801888816174178e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.726024539478041e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.6227801794652937e-5,2.917545081231797e-4,-0.00018328364889986653
41,2.3322478560231714e-5,2.917545081231797e-4,-0.00018328364889986653
41,3.691292517328203e-5,2.917545081231797e-4,-0.00018328364889986653
41,1.2205596599851098e-5,2.917545081231797e-4,-0.00018328364889986653
42,7.582556823947107e-6,2.9146663342917846e-4,-1.8355913294515502e-4
42,1.6503734456850265e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,2.2974646063274446e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,1.8497205269010495e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,3.0160187217013498e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,2.056037234598001e-5,2.9146663342917846e-4,-1.8355913294515502e-4
42,9.28555341444542e-6,2.9146663342917846e-4,-1.8355913294515502e-4
42,3.911232363719348e-5,2.9146663342917846e-4,-1.8355913294515502e-4
43,2.4137712784021513e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,9.592277387159265e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,2.389337732005313e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,6.823664628004786e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,1.294551391182056e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,1.754168745582483e-5,2.9140557797987317e-4,-1.8361903231600024e-4
43,9.61689593793254e-6,2.9140557797987317e-4,-1.8361903231600024e-4
43,3.934764694244142e-5,2.9140557797987317e-4,-1.8361903231600024e-4
44,1.6241393733483143e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.614176353008144e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.5065301225993804e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.726912319460429e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,2.06809650827066e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.2977863563828881e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,3.0225846983435024e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.788151353273812e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.5802354970004923e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.7568950786485715e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,2.010574170356239e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.2234879760864868e-5,2.908508754759381e-4,-1.8413710561796995e-4
44,1.93478066602936e-5,2.908508754759381e-4,-1.8413710561796995e-4
45,5.3792716846219905e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.192769942842789e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.103127190132019e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.1522433363450942e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,2.8509342083028985e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,2.499382995600239e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,7.275392618767584e-6,2.8877553254276993e-4,-1.8579300908573755e-4
45,1.5383413510928147e-5,2.8877553254276993e-4,-1.8579300908573755e-4
45,8.082586441185885e-6,2.8877553254276993e-4,-1.8579300908573755e-4
46,5.7794069838730694e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,1.3248792031474156e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,6.190176509125602e-5,2.8895864262996744e-4,-1.8561722357464828e-4
46,1.063035238804162e-5,2.8895864262996744e-4,-1.8561722357464828e-4
47,2.3409741515108338e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,4.690355653029396e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.9025449746692404e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.4750678736571349e-05,2.8889584669228416e-4,-1.8567617434894624e-4
47,4.490541490430122e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,1.729676334340102e-5,2.8889584669228416e-4,-1.8567617434894624e-4
47,7.596297290422534e-6,2.8889584669228416e-4,-1.8567617434894624e-4
48,1.0091568894047844e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.688069658043117e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,3.284347528479207e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,9.438441576555515e-6,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.9803475273900554e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.2570581276086545e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,5.574720370391553e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,1.4785291150415968e-5,2.8812066489367045e-4,-1.8635221106267068e-4
48,7.667893580667929e-6,2.8812066489367045e-4,-1.8635221106267068e-4
48,4.999648513725699e-5,2.8812066489367045e-4,-1.8635221106267068e-4
49,1.9321269439556133e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.2054651150631573e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.1677711009378627e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,2.2703602077600974e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,4.585312400298792e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.256271859709439e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.0785104889131166e-5,2.8816890086986297e-4,-1.8630511942863771e-4
49,3.8290153733881984e-6,2.8816890086986297e-4,-1.8630511942863771e-4
49,9.26984524586431e-6,2.8816890086986297e-4,-1.8630511942863771e-4
49,1.731502491275825e-5,2.8816890086986297e-4,-1.8630511942863771e-4
50,1.442554795250967e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,9.674251327574032e-6,2.879502353240916e-4,-1.8649632999623883e-4
50,8.393474779972328e-6,2.879502353240916e-4,-1.8649632999623883e-4
50,2.8125871074279336e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,1.2999109685342908e-5,2.879502353240916e-4,-1.8649632999623883e-4
50,1.1160344570240552e-5,2.879502353240916e-4,-1.8649632999623883e-4
51,1.5079705325949497e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.096095232995923e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.765553773178309e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.21801554857041e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.148103960010403e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.6781348313072087e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,7.70802478607584e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,6.5625009918229655e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,2.2618408276317853e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,9.736632555960146e-6,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.3847696406799259e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.1430946053517337e-5,2.8761415874961816e-4,-1.8680935124653858e-4
51,1.640275504452462e-5,2.8761415874961816e-4,-1.8680935124653858e-4
52,7.49668993046772e-5,2.8763036005470717e-4,-0.00018679623311758834
52,9.49390878015266e-5,2.8763036005470717e-4,-0.00018679623311758834
52,7.49252899653322e-6,2.8763036005470717e-4,-0.00018679623311758834
52,7.345937203078505e-6,2.8763036005470717e-4,-0.00018679623311758834
52,2.3537739610619916e-5,2.8763036005470717e-4,-0.00018679623311758834
52,6.797536707292011e-6,2.8763036005470717e-4,-0.00018679623311758834
52,7.853364211997852e-6,2.8763036005470717e-4,-0.00018679623311758834
52,5.0724517926912144e-5,2.8763036005470717e-4,-0.00018679623311758834
52,4.3169276870936625e-5,2.8763036005470717e-4,-0.00018679623311758834
53,1.7110087860351594e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.9737588088733836e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,6.229987468479634e-6,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.1184009262056201e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.0204821365681201e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.8261159662268565e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,3.464993678668393e-5,2.8816069246937934e-4,-1.8630202334536173e-4
53,1.919444764477319e-5,2.8816069246937934e-4,-1.8630202334536173e-4
54,8.54730075429775e-6,2.95298054829062e-4,-1.8269048100980667e-4
54,2.212568611216993e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,2.292331108451489e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.8338440894103547e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.0219004845089109e-5,2.95298054829062e-4,-1.8269048100980667e-4
54,1.7885294043521366e-5,2.95298054829062e-4,-1.8269048100980667e-4
55,8.10050742819619e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,1.636288226500226e-5,2.953953326847799e-4,-1.8260067792393313e-4
55,4.725609490707521e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,5.397336352969189e-6,2.953953326847799e-4,-1.8260067792393313e-4
55,6.293395112233695e-5,2.953953326847799e-4,-1.8260067792393313e-4
55,2.9017715865740524e-6,2.953953326847799e-4,-1.8260067792393313e-4
56,5.0554570378287974e-5,2.954744741428443e-4,-1.825227827414292e-4
56,7.118730712838422e-6,2.954744741428443e-4,-1.825227827414292e-4
56,6.376537932259212e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.108974587940374e-5,2.954744741428443e-4,-1.825227827414292e-4
56,2.3656456334332784e-5,2.954744741428443e-4,-1.825227827414292e-4
56,5.917091525632162e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.4793579582434735e-5,2.954744741428443e-4,-1.825227827414292e-4
56,8.579466682183002e-6,2.954744741428443e-4,-1.825227827414292e-4
56,1.8636372155906653e-5,2.954744741428443e-4,-1.825227827414292e-4
56,4.989201903820494e-5,2.954744741428443e-4,-1.825227827414292e-4
56,1.3529630168400823e-5,2.954744741428443e-4,-1.825227827414292e-4
56,2.205154682363364e-5,2.954744741428443e-4,-1.825227827414292e-4
57,3.3407779605876567e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.3873030204558099e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.6418961858691553e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.1128092103944704e-5,2.953752404666277e-4,-1.826192821868889e-4
57,7.736229026295111e-6,2.953752404666277e-4,-1.826192821868889e-4
57,4.267452989641928e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.4261363880726208e-5,2.953752404666277e-4,-1.826192821868889e-4
57,1.2230872197664835e-5,2.953752404666277e-4,-1.826192821868889e-4
57,2.9932578916447692e-5,2.953752404666277e-4,-1.826192821868889e-4
57,2.9089650473836848e-5,2.953752404666277e-4,-1.826192821868889e-4
58,7.72597230334088e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,7.970026367607286e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,8.933638858635306e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,7.567068664377694e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,1.1696061954859247e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,3.7724995515117925e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,6.54626173674426e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,1.9688520691967348e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,8.705210573998282e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,4.975606877121922e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,5.489443767750753e-6,2.940347396738405e-4,-1.8376746272765352e-4
58,2.3478618769915895e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,1.2176126951642839e-5,2.940347396738405e-4,-1.8376746272765352e-4
58,9.094697911637056e-6,2.940347396738405e-4,-1.8376746272765352e-4
59,5.204635321385058e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.8918510531969463e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.6042654921031523e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,9.091615598972978e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.7356812386859353e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,6.180309599774597e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.932880093570757e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,4.594868823760866e-6,2.9411244056038946e-4,-1.8369198138215543e-4
59,1.2130719748958124e-5,2.9411244056038946e-4,-1.8369198138215543e-4
59,7.328151766636797e-6,2.9411244056038946e-4,-1.8369198138215543e-4
60,9.174931414879962e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.6943237030660447e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,6.41931866462722e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,4.684970750180644e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.0106705462343335e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,9.445323467686598e-6,2.940829479052093e-4,-1.8372129882202927e-4
60,1.3488070476318705e-5,2.940829479052093e-4,-1.8372129882202927e-4
60,1.2959406849701805e-5,2.940829479052093e-4,-1.8372129882202927e-4
61,1.965067624076694e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,2.3114532755377306e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,7.868197039350791e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,1.1925623450072626e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,8.992555875879894e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,9.079237414825823e-6,2.943000283940164e-4,-1.8352146141887278e-4
61,1.0703301220662939e-5,2.943000283940164e-4,-1.8352146141887278e-4
61,2.5898941929247804e-5,2.943000283940164e-4,-1.8352146141887278e-4
62,8.977023156147761e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,9.493107677899302e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,8.118474359248402e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.214400013074526e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,9.160212275334596e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.440697268390891e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.530390435333204e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,7.29809579742633e-5,2.94350753389838e-4,-1.8347156346828288e-4
62,8.042089008847166e-5,2.94350753389838e-4,-1.8347156346828288e-4
63,4.039793601688925e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,4.011799672181529e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,5.104751264477747e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,1.3269665077320229e-5,4.151796741839376e-5,-1.8745288668963554e-5
63,7.902078224491617e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,2.7526354959919463e-5,4.151796741839376e-5,-1.8745288668963554e-5
63,9.285282838224673e-6,4.151796741839376e-5,-1.8745288668963554e-5
63,3.829021432269515e-6,4.151796741839376e-5,-1.8745288668963554e-5
64,2.0803507984696812e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,5.074573013521087e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,1.6193501046538897e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,5.190574601080337e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,7.504315364359286e-6,4.154341141590177e-5,-1.8723211809861215e-5
64,1.1474841483071734e-5,4.154341141590177e-5,-1.8723211809861215e-5
64,2.295791674968794e-5,4.154341141590177e-5,-1.8723211809861215e-5
65,4.092541608949781e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.128876943470717e-5,4.164131778774603e-5,-1.864559735826213e-5
65,9.546877705504627e-6,4.164131778774603e-5,-1.864559735826213e-5
65,5.029336809675659e-6,4.164131778774603e-5,-1.864559735826213e-5
65,6.578802837369974e-6,4.164131778774603e-5,-1.864559735826213e-5
65,1.0797292495408385e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.3953811029125916e-5,4.164131778774603e-5,-1.864559735826213e-5
65,1.4258118613965607e-5,4.164131778774603e-5,-1.864559735826213e-5
65,6.226444723490409e-6,4.164131778774603e-5,-1.864559735826213e-5
66,1.3355070049601573e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,1.0870502553861555e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,4.820357679478739e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,1.3367963020245011e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,4.438307787133814e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,1.3879400862432158e-5,4.141049939949468e-5,-1.8818069656816524e-5
66,7.975071144018757e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,7.120716628306821e-6,4.141049939949468e-5,-1.8818069656816524e-5
66,6.681117977727723e-6,4.141049939949468e-5,-1.8818069656816524e-5
67,5.009645745345103e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,6.663466291560019e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,5.6650204581150434e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,6.797904588223499e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,8.747417694772641e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,1.0528644556275202e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,9.312601943468023e-6,4.1426852796696595e-5,-1.8804098450213922e-5
67,2.430654787718144e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,7.135542052151061e-6,4.1426852796696595e-5,-1.8804098450213922e-5
68,1.129606377632857e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,5.697323877804362e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,1.7400099936518844e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,5.738598472181922e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,7.060325008038062e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,8.508748191454903e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,1.7300191301333366e-5,4.1339568781983885e-5,-1.886645873357976e-5
68,7.970677650425943e-6,4.1339568781983885e-5,-1.886645873357976e-5
68,3.584107896714596e-5,4.1339568781983885e-5,-1.886645873357976e-5
69,5.646414393180182e-6,4.15800901342258e-5,-1.8700407912406503e-5
69,1.2357570271645609e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,2.7668946178574757e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.0874682128712725e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.8520047438529537e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,1.4320455340382948e-5,4.15800901342258e-5,-1.8700407912406503e-5
69,5.03936331168578e-6,4.15800901342258e-5,-1.8700407912406503e-5
69,1.4053625672596954e-5,4.15800901342258e-5,-1.8700407912406503e-5
70,2.212666320082367e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,2.982994046438632e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,3.4822322134936815e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,6.112657966957486e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,8.61669658947455e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,8.583835618603569e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,9.433700381770818e-6,4.151482613589824e-5,-1.8760822403589307e-5
70,3.095122400395202e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,1.5808963368958603e-5,4.151482613589824e-5,-1.8760822403589307e-5
70,8.067014681867486e-6,4.151482613589824e-5,-1.8760822403589307e-5
71,7.367541123640552e-6,4.142125114499932e-5,-1.8827593121344168e-5
71,1.03840953823185e-5,4.142125114499932e-5,-1.8827593121344168e-5
71,1.5607993195825904e-5,4.142125114499932e-5,-1.8827593121344168e-5
71,2.86542786655315e-6,4.142125114499932e-5,-1.8827593121344168e-5
71,2.0894696126803625e-5,4.142125114499932e-5,-1.8827593121344168e-5
72,2.305311572174211e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,1.4128027227199129e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,4.644319280980787e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,5.288436689596287e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,6.6783878181037615e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,1.7159112132846597e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,1.1377315103722872e-5,4.148244726740372e-5,-1.8774214931508894e-5
72,3.3037646562273108e-6,4.148244726740372e-5,-1.8774214931508894e-5
72,7.479406048559143e-6,4.148244726740372e-5,-1.8774214931508894e-5
73,4.141198212576902e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,4.31277404535212e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,7.030775475403976e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,5.619855322499239e-6,4.145040751302726e-5,-1.8804239855967402e-5
73,5.381420833380276e-6,4.145040751302726e-5,-1.8804239855967402e-5
74,5.53405017537269e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,2.6462978627095313e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,9.371849054829662e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.2386267253152461e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,7.366155554940726e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.189284812013675e-5,4.147422340557962e-5,-1.8781749957511262e-5
74,6.828017662607937e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,7.599159169081899e-6,4.147422340557962e-5,-1.8781749957511262e-5
74,1.0357848993416516e-5,4.147422340557962e-5,-1.8781749957511262e-5
75,1.572069292999038e-5,4.154898497528928e-5,-1.871341863211431e-5
75,1.4967583623206179e-5,4.154898497528928e-5,-1.871341863211431e-5
75,4.8345499025031156e-6,4.154898497528928e-5,-1.871341863211431e-5
75,6.72537548852549e-6,4.154898497528928e-5,-1.871341863211431e-5
75,7.072070492902148e-6,4.154898497528928e-5,-1.871341863211431e-5
75,9.901960652811672e-6,4.154898497528928e-5,-1.871341863211431e-5
75,8.229988568346097e-6,4.154898497528928e-5,-1.871341863211431e-5
75,9.764381518021612e-6,4.154898497528928e-5,-1.871341863211431e-5
76,7.322016866183933e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,7.98785459189187e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,6.601392841767048e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,7.749571082819976e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,1.0232369833907568e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,6.044530136207437e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,1.603843246397111e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,1.4633569578710396e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,1.0335522208117784e-5,4.126785603940658e-5,-1.8930701464822328e-5
76,4.6626896628075776e-6,4.126785603940658e-5,-1.8930701464822328e-5
76,3.963305412018375e-6,4.126785603940658e-5,-1.8930701464822328e-5
77,8.837142335875259e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,1.281367066661105e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,3.407302718871928e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,2.2454758881804716e-5,4.119927441352987e-5,-1.8977044018386075e-5
77,8.36249425790466e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,4.452510643659803e-6,4.119927441352987e-5,-1.8977044018386075e-5
77,2.1400407470113567e-5,4.119927441352987e-5,-1.8977044018386075e-5
78,1.8589616715400872e-5,4.099097426790567e-5,-1.914398827705495e-5
78,6.736678162043879e-6,4.099097426790567e-5,-1.914398827705495e-5
78,5.029599652838436e-6,4.099097426790567e-5,-1.914398827705495e-5
78,6.123417036245263e-6,4.099097426790567e-5,-1.914398827705495e-5
78,1.2652771068603549e-5,4.099097426790567e-5,-1.914398827705495e-5
78,7.646518980697926e-6,4.099097426790567e-5,-1.914398827705495e-5
78,1.170153950267414e-5,4.099097426790567e-5,-1.914398827705495e-5
78,1.0315303414549948e-5,4.099097426790567e-5,-1.914398827705495e-5
78,4.395284336139121e-6,4.099097426790567e-5,-1.914398827705495e-5
78,2.8628245716994665e-6,4.099097426790567e-5,-1.914398827705495e-5
78,6.271623351615361e-6,4.099097426790567e-5,-1.914398827705495e-5
79,1.5769300071293386e-5,4.087024635050519e-5,-1.925023230576655e-5
79,8.799449359747149e-6,4.087024635050519e-5,-1.925023230576655e-5
79,1.2041207418884843e-5,4.087024635050519e-5,-1.925023230576655e-5
79,8.483369860632421e-6,4.087024635050519e-5,-1.925023230576655e-5
79,1.3026967518635426e-5,4.087024635050519e-5,-1.925023230576655e-5
79,1.725975227325786e-5,4.087024635050519e-5,-1.925023230576655e-5
79,1.9219873989604715e-5,4.087024635050519e-5,-1.925023230576655e-5
79,9.649216363309859e-6,4.087024635050519e-5,-1.925023230576655e-5
80,9.256963884301652e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.2220286916483217e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,2.3559671670246927e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.4542978707514438e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.3535840834758113e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.1089982240183647e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,4.5845058810223426e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.087113379158369e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.9500930135051923e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,7.275370681645862e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.1556134476229584e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,8.457477163166488e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.5409748818950397e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.13659800722031e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,7.423737928774179e-6,4.0334405727488455e-5,-1.9587284609813263e-5
80,1.3760491418946934e-5,4.0334405727488455e-5,-1.9587284609813263e-5
80,5.264631896421902e-6,4.0334405727488455e-5,-1.9587284609813263e-5
81,1.4104541239105355e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,5.9894636056176115e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.477784465775409e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,3.3669887758105986e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,7.258051063587128e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,2.0611373745949055e-5,4.191078695122954e-5,-1.9180555535791058e-5
81,6.243809525194253e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,5.874470876686478e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.99577542412488e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,8.526743122457605e-6,4.191078695122954e-5,-1.9180555535791058e-5
81,9.555020405091832e-6,4.191078695122954e-5,-1.9180555535791058e-5
82,9.360264701075581e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,8.745675867616932e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,1.1406488967258028e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,1.1883544801184134e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,8.308048459603527e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,9.490541980463165e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,4.624009282749339e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,1.2135999974486621e-5,4.080826859861267e-5,-1.9565435055552706e-5
82,7.003210377188759e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,7.151389905480206e-6,4.080826859861267e-5,-1.9565435055552706e-5
82,6.53429114926935e-6,4.080826859861267e-5,-1.9565435055552706e-5
83,1.2462748251019272e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,1.5583642643135138e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,1.0950114395715006e-5,4.0168189767960066e-5,-1.992219770041616e-5
83,9.557986020615636e-6,4.0168189767960066e-5,-1.992219770041616e-5
83,1.460659932443853e-5,4.0168189767960066e-5,-1.992219770041616e-5
84,8.651377120269632e-6,1.2617536984568937e-5,-3.256879476232783e-6
84,3.906730647094727e-6,1.2617536984568937e-5,-3.256879476232783e-6
84,1.17602870106578e-5,1.2617536984568937e-5,-3.256879476232783e-6
85,5.6736600848704806e-06,1.1972398434686936e-5,-3.366049293831791e-6
85,8.050038205236088e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,6.9222529761024676e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,5.734095655212783e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,3.6897300502402414e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,7.010973523717277e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,9.96184849072816e-6,1.1972398434686936e-5,-3.366049293831791e-6
85,2.5048366726540096e-6,1.1972398434686936e-5,-3.366049293831791e-6
86,7.345757226054685e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,3.7723360775734343e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,3.7972321394646057e-6,1.2178981047523716e-5,-3.318062357408903e-6
86,7.61154763937435e-6,1.2178981047523716e-5,-3.318062357408903e-6
87,7.286884524319527e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,4.775464985499674e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,9.039778519307761e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,4.59688983783526e-6,1.2124074214904622e-5,-3.3572647164480867e-6
87,5.274491094201117e-6,1.2124074214904622e-5,-3.3572647164480867e-6
88,9.370795858133944e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,5.70213792183628e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,9.296300046670656e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,5.255326526605387e-6,1.22392769843135e-5,-3.2923960608151054e-6
88,4.899472631275129e-6,1.22392769843135e-5,-3.2923960608151054e-6
89,7.253999181811903e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,4.941711948691062e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.450714593271756e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,9.095555105924277e-6,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.1520682621208595e-6,1.2061503802292045e-5,-3.3788013426680546e-6
90,5.121451378213705e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,5.173398781828818e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,7.221271322163048e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,9.484973121597606e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,6.105898646800424e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,6.93332353831705e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,4.0490711836020465e-6,1.2095027964662916e-5,-3.351061847311726e-6
90,3.607679102394147e-6,1.2095027964662916e-5,-3.351061847311726e-6
91,4.280675107416592e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,6.967619066084983e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.5299648957381404e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.522617798384319e-6,1.1306986804486144e-5,-3.374641550059913e-6
91,3.5886078035672273e-6,1.1306986804486144e-5,-3.374641550059913e-6
92,6.3910821780359125e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,6.4787179443541565e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,3.368581783127826e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,6.724181422376235e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.079728207993182e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,5.0017710271278666e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.765504180702095e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,3.728384034856413e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,7.795695806900413e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,5.384201790613691e-6,1.1233481116692907e-5,-3.418598532620427e-6
92,4.605983102592618e-6,1.1233481116692907e-5,-3.418598532620427e-6
93,5.342406811248959e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,1.6219716409934171e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,3.656137932176125e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,2.7891745796486846e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,4.484149968532118e-6,1.0090640408742902e-5,-3.347936599947184e-6
93,7.406337555788791e-6,1.0090640408742902e-5,-3.347936599947184e-6
94,4.231759157897929e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,2.3362752780168114e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,3.4312302657048714e-6,1.0002369390882238e-5,-3.404931275571535e-6
94,2.493342661267059e-6,1.0002369390882238e-5,-3.404931275571535e-6
95,3.964758127380571e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,4.434164180268193e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,8.830711286988512e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,3.607505553238089e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,4.734897922474091e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,3.305013937587766e-6,1.0085955327788462e-5,-3.3956535210321362e-6
95,7.354768380579896e-6,1.0085955327788462e-5,-3.3956535210321362e-6
96,4.278558406169796e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,8.070703017111653e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,2.169574875145981e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,3.5172678520118017e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,3.956771256564413e-6,1.003398045454392e-5,-3.4358497266153783e-6
96,7.522793475247709e-6,1.003398045454392e-5,-3.4358497266153783e-6
97,3.1030328169078425e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,8.339665498860095e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,6.912190545208035e-6,9.985642321651461e-6,-3.4615537715426095e-6
97,5.829453396715998e-6,9.985642321651461e-6,-3.4615537715426095e-6
98,4.598268110831521e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,8.881010730433603e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,4.45614968314845e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,6.647815553913275e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,6.036676995726994e-6,9.845545796519731e-6,-3.5250890092891506e-6
98,8.280766602489528e-6,9.845545796519731e-6,-3.5250890092891506e-6
99,3.974485393165664e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,8.705540112386372e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,8.986742977199148e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,6.028329571064491e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,3.06797637499113e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,9.207494485262898e-6,9.371717584662759e-6,-3.6215376371051016e-6
100,3.910263085886722e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,3.636657985174546e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,4.274275596255725e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,6.41348791369188e-6,9.411555274671943e-6,-3.5902189756874357e-6
101,6.388693000956911e-6,9.272609787476148e-6,-3.652103972819723e-6
101,3.299803701132007e-6,9.272609787476148e-6,-3.652103972819723e-6
101,7.498661762417438e-6,9.272609787476148e-6,-3.652103972819723e-6
102,7.3932016819604204e-6,9.156593567727906e-6,-3.723345175616631e-6
102,4.397872771339089e-6,9.156593567727906e-6,-3.723345175616631e-6
102,7.1443023716697335e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.6820564075856043e-6,9.156593567727906e-6,-3.723345175616631e-6
102,5.643273512525333e-6,9.156593567727906e-6,-3.723345175616631e-6
102,6.609145573896066e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.512272509421108e-6,9.156593567727906e-6,-3.723345175616631e-6
102,2.3075853411479023e-6,9.156593567727906e-6,-3.723345175616631e-6
103,7.132736814048442e-6,9.412423582561664e-6,-3.629689035776395e-6
103,7.2292189848216e-6,9.412423582561664e-6,-3.629689035776395e-6
103,7.580050785187143e-6,9.412423582561664e-6,-3.629689035776395e-6
103,5.84498438668182e-6,9.412423582561664e-6,-3.629689035776395e-6
104,4.985154715252867e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.158595369489063e-6,9.396908600776443e-6,-3.64107881315397e-6
104,2.635231583784962e-6,9.396908600776443e-6,-3.64107881315397e-6
104,4.956414055377924e-6,9.396908600776443e-6,-3.64107881315397e-6
104,2.6294462838186997e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.317824791588765e-6,9.396908600776443e-6,-3.64107881315397e-6
104,5.6397458585602425e-6,9.396908600776443e-6,-3.64107881315397e-6
105,2.714160243921072e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,4.342577961490144e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,2.4204433902339156e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,3.174526372689211e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,5.238164299893059e-6,9.324370579878964e-6,-3.6859380103974365e-6
105,5.531461654232661e-6,9.324370579878964e-6,-3.6859380103974365e-6
106,3.965522252447268e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,4.797615147630587e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,4.70329754497208e-6,9.332372616926665e-6,-3.6789602215448957e-6
106,3.4279219495570484e-6,9.332372616926665e-6,-3.6789602215448957e-6
107,9.082055812295766e-6,9.19855585113347e-6,-3.7134645688162864e-6
107,2.5453027257805523e-6,9.19855585113347e-6,-3.7134645688162864e-6
107,5.937972007686207e-6,9.19855585113347e-6,-3.7134645688162864e-6
108,3.317716969286369e-6,9.18178395103715e-6,-3.728077013510824e-6
108,4.459643334305823e-6,9.18178395103715e-6,-3.728077013510824e-6
108,3.0101067875032387e-6,9.18178395103715e-6,-3.728077013510824e-6
109,5.713945906117798e-6,9.256832822395513e-6,-3.67668414273635e-6
109,7.295819423998097e-6,9.256832822395513e-6,-3.67668414273635e-6
109,3.523289133774088e-6,9.256832822395513e-6,-3.67668414273635e-6
109,1.1951568387032484e-6,9.256832822395513e-6,-3.67668414273635e-6
109,2.8741512161158496e-6,9.256832822395513e-6,-3.67668414273635e-6
109,8.262314591361121e-6,9.256832822395513e-6,-3.67668414273635e-6
109,1.4049289828627147e-6,9.256832822395513e-6,-3.67668414273635e-6
109,5.860374513079742e-6,9.256832822395513e-6,-3.67668414273635e-6
109,4.395559743294239e-6,9.256832822395513e-6,-3.67668414273635e-6
110,4.414103329668177e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.6110250384089565e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.7743882962378006e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,3.914101817936929e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.352754889891046e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,4.275145673773344e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.372429863747327e-6,9.284864031803864e-6,-3.6562511789207466e-6
111,3.319176294450851e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.3770149432107587e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.866929501405748e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.874302996878966e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.9904439919324603e-6,4.290033243453703e-6,-7.120146602770094e-7
111,2.5468687664897025e-6,4.290033243453703e-6,-7.120146602770094e-7
111,3.606241973048615e-6,4.290033243453703e-6,-7.120146602770094e-7
112,2.060843089195754e-6,4.027302048802995e-6,-7.255248476619242e-7
112,2.3955813236364064e-6,4.027302048802995e-6,-7.255248476619242e-7
112,3.492699265992613e-6,4.027302048802995e-6,-7.255248476619242e-7
113,2.1131186671892295e-6,3.984400923722516e-6,-7.410662335593837e-7
113,2.9911634729555683e-6,3.984400923722516e-6,-7.410662335593837e-7
114,2.175639928695764e-6,4.088534315102028e-6,-7.088664752328679e-7
114,2.027060845941394e-6,4.088534315102028e-6,-7.088664752328679e-7
114,1.4578968733739498e-6,4.088534315102028e-6,-7.088664752328679e-7
115,3.815827423909364e-6,4.208835449774678e-6,-6.734324794419864e-7
115,3.985456892522271e-6,4.208835449774678e-6,-6.734324794419864e-7
115,3.500998508061629e-6,4.208835449774678e-6,-6.734324794419864e-7
116,2.918997696315424e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,1.9621395517491344e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,2.1966908300833227e-6,3.6676436418918224e-6,-5.454146923554242e-7
117,3.4774138550730607e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.9964820402922243e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,1.8052432515877763e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.457063398387353e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.5506990412223235e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,2.0255237057324678e-6,3.8941825749102144e-6,-5.478243981005096e-7
118,3.0036868599988018e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.6328173432375255e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,4.3685890052134386e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,5.251182671246846e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.731997945738983e-6,5.265560544703978e-6,-1.2365955407348613e-6
119,2.8884259629038025e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,4.672786678273339e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,2.636128867194769e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,3.498205579990713e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,4.620909797490122e-6,5.308051378395557e-6,-1.2176304825624551e-6
120,3.547071630121345e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,2.170384681010303e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,4.262689743608904e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,3.18374707078453e-6,5.371547530113808e-6,-1.1983089411609618e-6
121,3.725458758535894e-6,5.439218103626517e-6,-1.181146630115457e-6
121,3.0917040435142413e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.5516718426667565e-6,5.439218103626517e-6,-1.181146630115457e-6
121,3.6658082502859907e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.663035168515495e-6,5.439218103626517e-6,-1.181146630115457e-6
121,4.114281430226329e-6,5.439218103626517e-6,-1.181146630115457e-6
122,5.359925229101451e-6,6.144985294095857e-6,-1.309897661772415e-6
122,4.159475832420814e-6,6.144985294095857e-6,-1.309897661772415e-6
122,2.7263020144038695e-6,6.144985294095857e-6,-1.309897661772415e-6
122,5.693259810795544e-6,6.144985294095857e-6,-1.309897661772415e-6
122,3.5018841850708408e-6,6.144985294095857e-6,-1.309897661772415e-6
122,4.207378209053184e-6,6.144985294095857e-6,-1.309897661772415e-6
122,2.386349410831192e-6,6.144985294095857e-6,-1.309897661772415e-6
123,2.746563665889569e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,1.6711912891530663e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,5.255968485940254e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.029463362713256e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,6.600647869008523e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,2.382450576475725e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.2705531357099847e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,6.3852866676485415e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.152215979680147e-6,1.5696417040181967e-5,-6.878284679187867e-6
123,3.897912789832354e-6,1.5696417040181967e-5,-6.878284679187867e-6
124,2.4121077443571628e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,8.564320862873883e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,3.870490530680083e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,3.818164006767105e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,9.661580909301576e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,4.1779280073103324e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,1.3335807737624936e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,2.1788828082017267e-6,1.5784304719732692e-5,-6.81117391447031e-6
124,1.1343616078758214e-5,1.5784304719732692e-5,-6.81117391447031e-6
124,4.683782210663662e-6,1.5784304719732692e-5,-6.81117391447031e-6
125,8.183983618688105e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,7.647391017794998e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.4470170795167797e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,1.1096185983124603e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.3646909557056237e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,1.2744785262927412e-6,1.7299442143803478e-5,-7.01210655988553e-6
125,2.3206054945663877e-6,1.7299442143803478e-5,-7.01210655988553e-6
126,3.658788315130432e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,2.149273838332247e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.358735339620706e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.819104202063198e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.133160038114517e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,2.6791626816671004e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.293562817358135e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,6.2692365991806725e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,5.208695803613003e-6,1.7307793323077422e-5,-7.004190535220369e-6
126,4.678666853498558e-6,1.7307793323077422e-5,-7.004190535220369e-6
127,3.207410372559351e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,6.9918519724792595e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,4.125134184083113e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.6695967578068298e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,4.450984435274305e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.902777600317251e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,1.1904316864848589e-5,2.00121992066619e-5,-7.4226319008221175e-6
127,2.9405726108103583e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,3.3621715552048575e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,7.195342169432584e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,7.5669039313384755e-6,2.00121992066619e-5,-7.4226319008221175e-6
127,1.671239425701965e-5,2.00121992066619e-5,-7.4226319008221175e-6
128,4.748473967117098e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,6.010266817219189e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.983390060900494e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.085298754279457e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.4727411123643683e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.154648773537221e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,3.698285278887406e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.878136883237127e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,2.2907604925534035e-6,1.9994817303708505e-5,-7.437980639939752e-6
128,4.906169641108591e-6,1.9994817303708505e-5,-7.437980639939752e-6
129,2.0709637179854565e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.4302001409758973e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.451705453437154e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,1.3377205762472079e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.0232601650976813e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.134963237361066e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,6.748686909506744e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.8791565557291556e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.434991831079328e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,6.075585788115918e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,2.70831187028308e-6,2.0017731852662922e-5,-7.417122932884325e-6
129,3.07267856840991e-6,2.0017731852662922e-5,-7.417122932884325e-6
130,4.593660811544491e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.56081184112558e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,3.2205301279266524e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.396727973921492e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,4.33877311289095e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,8.262476647932366e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,2.9616128938086465e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,2.203819077467886e-6,2.0400281152819343e-5,-7.2443306681363e-6
130,9.53064637020726e-6,2.0400281152819343e-5,-7.2443306681363e-6
131,1.0276560917688209e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.3982611510001915e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,2.3645716260893573e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,2.7883801296901066e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,3.039225126803369e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,7.1709038406871925e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,9.645180968544688e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.623072942778004e-6,2.0396083908746947e-5,-7.247954165454158e-6
131,4.082758340870671e-6,2.0396083908746947e-5,-7.247954165454158e-6
132,8.281096370141008e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.173226443924889e-6,2.04133238816952e-5,-7.231815786091177e-6
132,4.277189483795272e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.7627379671736407e-6,2.04133238816952e-5,-7.231815786091177e-6
132,1.2622379162485424e-5,2.04133238816952e-5,-7.231815786091177e-6
132,3.3246748622335064e-6,2.04133238816952e-5,-7.231815786091177e-6
132,9.735752328912944e-6,2.04133238816952e-5,-7.231815786091177e-6
132,3.6050016629258723e-6,2.04133238816952e-5,-7.231815786091177e-6
132,8.322931859334294e-6,2.04133238816952e-5,-7.231815786091177e-6
133,3.0598366938141197e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.5920445980626393e-6,2.030830037116953e-5,-7.286555147473776e-6
133,4.408125946311714e-6,2.030830037116953e-5,-7.286555147473776e-6
133,9.658598129236639e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.964626198438546e-6,2.030830037116953e-5,-7.286555147473776e-6
133,1.7228624666525898e-5,2.030830037116953e-5,-7.286555147473776e-6
133,6.408918205069912e-6,2.030830037116953e-5,-7.286555147473776e-6
134,5.165232443764086e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,3.4231426717887137e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,7.744348965470584e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,4.4484831152718905e-6,2.0348842941294256e-5,-7.253149556199117e-6
134,5.100489853231528e-6,2.0348842941294256e-5,-7.253149556199117e-6
135,3.640920878748604e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,4.505929709911647e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,3.6484983310399396e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,6.819680024848226e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,5.323526674515631e-6,2.0367441734292767e-5,-7.236951505754592e-6
135,8.919501164081611e-6,2.0367441734292767e-5,-7.236951505754592e-6
136,2.335690700729937e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,1.9645233709175902e-5,2.0437768454945077e-5,-7.179986963858879e-6
136,6.5701809964752705e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,4.65202892930503e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,9.113493330147669e-6,2.0437768454945077e-5,-7.179986963858879e-6
136,3.0697773360373543e-6,2.0437768454945077e-5,-7.179986963858879e-6
137,8.084835128120377e-6,2.034191886101534e-5,-7.258101115613799e-6
137,1.0390412257180537e-5,2.034191886101534e-5,-7.258101115613799e-6
137,3.5404819701455497e-06,2.034191886101534e-5,-7.258101115613799e-6
137,3.967533069793008e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.3118156165511687e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.000752737444737e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.3830870953323865e-6,2.034191886101534e-5,-7.258101115613799e-6
137,4.333135437095843e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.6409737765632935e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.3089074296859105e-6,2.034191886101534e-5,-7.258101115613799e-6
137,5.379204476909981e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.7280808394603444e-6,2.034191886101534e-5,-7.258101115613799e-6
137,1.1639929293961921e-6,2.034191886101534e-5,-7.258101115613799e-6
137,2.5165794257130747e-6,2.034191886101534e-5,-7.258101115613799e-6
137,3.578558873431485e-6,2.034191886101534e-5,-7.258101115613799e-6
138,2.9733834016687626e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,9.712215416723428e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,4.389344974353465e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,5.618258999465474e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,3.436559061852516e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,2.621295625841509e-6,2.034895132485898e-5,-7.2513870713107645e-6
138,7.107196522671066e-6,2.034895132485898e-5,-7.2513870713107645e-6
139,4.538244842390309e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.300324915119574e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.097660978975072e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,3.1943400822988044e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,8.821771085000005e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,7.5648998140782105e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,4.952401550398174e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,3.7508641702262033e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,1.8952381584675067e-6,2.0319372199156607e-5,-7.274374472869116e-6
139,1.039879846562397e-5,2.0319372199156607e-5,-7.274374472869116e-6
139,3.39031650094469e-6,2.0319372199156607e-5,-7.274374472869116e-6
140,5.661918044186998e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,6.761265845807727e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,3.216803618006585e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,1.7929470097200632e-5,2.0313917823786123e-5,-7.278898821923562e-6
140,2.446113848124133e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,7.917004176244446e-6,2.0313917823786123e-5,-7.278898821923562e-6
140,5.08981198484199e-6,2.0313917823786123e-5,-7.278898821923562e-6
141,3.521625441176097e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.771451607493566e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.6462719860590914e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.879091217202735e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,3.345867136004388e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,4.720347032955412e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,7.207490997253034e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.2193058862740711e-5,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.4317077198962626e-6,2.0262609582654052e-5,-7.3157148036748165e-6
141,1.7844084455004898e-6,2.0262609582654052e-5,-7.3157148036748165e-6
142,3.337753522947789e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,7.086964393837159e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,5.166950003961248e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,4.126560791935928e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,6.039256511467394e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,2.475841891158945e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,1.3159595066606022e-5,2.0263359525029223e-5,-7.314992656968277e-6
142,9.198620814443699e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,1.3306121072200611e-5,2.0263359525029223e-5,-7.314992656968277e-6
142,5.917513278259338e-6,2.0263359525029223e-5,-7.314992656968277e-6
142,6.708996380167203e-7,2.0263359525029223e-5,-7.314992656968277e-6
142,1.8892747026006878e-6,2.0263359525029223e-5,-7.314992656968277e-6
143,8.14904206017033e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,1.1489729483418924e-5,2.0246824237227447e-5,-7.330435726830894e-6
143,7.712444731041006e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,2.844197298791502e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,2.989298587877057e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,5.258834209351479e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,8.619770870081459e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,4.087954060144175e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,9.018763381236808e-6,2.0246824237227447e-5,-7.330435726830894e-6
143,5.013202251123287e-6,2.0246824237227447e-5,-7.330435726830894e-6
144,3.0833678163316364e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,3.251904929524882e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,4.410266043182347e-6,2.0277063244201704e-5,-7.309722609027785e-6
144,4.3770277080222896e-06,2.0277063244201704e-5,-7.309722609027785e-6
144,1.9674419227805254e-6,2.0277063244201704e-5,-7.309722609027785e-6
145,3.590077984536216e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,1.0278879778262649e-5,2.0951920960650098e-5,-7.141652284178938e-6
145,3.5319855327018784e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,9.421494931279095e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,4.7945166260153164e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,3.089934868645526e-6,2.0951920960650098e-5,-7.141652284178938e-6
145,6.5235359162500074e-6,2.0951920960650098e-5,-7.141652284178938e-6
146,4.64965540449306e-6,2.193388913712138e-5,-6.930116800926168e-6
146,4.9551149580841625e-6,2.193388913712138e-5,-6.930116800926168e-6
146,1.2334511824803362e-5,2.193388913712138e-5,-6.930116800926168e-6
146,4.1414843689147525e-6,2.193388913712138e-5,-6.930116800926168e-6
146,6.118252795528477e-6,2.193388913712138e-5,-6.930116800926168e-6
146,5.0095699483373666e-6,2.193388913712138e-5,-6.930116800926168e-6
146,1.1432649252357543e-5,2.193388913712138e-5,-6.930116800926168e-6
146,3.0141685135715786e-6,2.193388913712138e-5,-6.930116800926168e-6
146,5.8978526054179775e-6,2.193388913712138e-5,-6.930116800926168e-6
147,5.5023890478547475e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,5.194645616183886e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,4.518471257810936e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,7.0391210201864985e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,8.320835658364265e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,2.080862305775865e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,3.4031246731137905e-6,2.1841211295862368e-5,-6.993664349912422e-6
147,3.6729203991605297e-6,2.1841211295862368e-5,-6.993664349912422e-6
148,4.196551355674338e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,8.556431469104883e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.308733129123204e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.192412900626305e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.441096748443822e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,3.5510193820352757e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,4.3211415888660595e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,6.833118039546212e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,8.217139798606855e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,3.93153351846605e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,6.7086380091169555e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.7089170771774585e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.670430712858157e-6,2.1217112839285865e-5,-7.199277966669717e-6
148,2.046022954998826e-6,2.1217112839285865e-5,-7.199277966669717e-6
149,4.136609381829507e-6,2.119618406259485e-5,-7.216423108018253e-6
149,5.491303570330443e-6,2.119618406259485e-5,-7.216423108018253e-6
149,5.074446718507995e-6,2.119618406259485e-5,-7.216423108018253e-6
149,2.9825255448624512e-6,2.119618406259485e-5,-7.216423108018253e-6
149,1.0622555628305355e-5,2.119618406259485e-5,-7.216423108018253e-6
149,1.3904478055042517e-5,2.119618406259485e-5,-7.216423108018253e-6
149,2.1773559502788816e-6,2.119618406259485e-5,-7.216423108018253e-6
149,7.718987062293755e-6,2.119618406259485e-5,-7.216423108018253e-6
150,8.581380068783377e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,7.497749346068758e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,8.583903644008924e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,3.4699164881850933e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,4.154812817474838e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,3.1875976171757546e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,5.779300909715504e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,7.093476407583114e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.6438501468902282e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.6233781740667275e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,2.7773589781102904e-6,2.112676829951676e-5,-7.2730499627827155e-6
150,5.462690313346e-6,2.112676829951676e-5,-7.2730499627827155e-6
151,5.4379044115995054e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,8.262144093226862e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,3.749183286180587e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.3461686842756824e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.292735322376292e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,7.970143929909242e-6,2.1060640955305373e-5,-7.324811494855273e-6
151,4.1785096452270184e-6,2.1060640955305373e-5,-7.324811494855273e-6
152,1.0439669397314822e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.2426105613469456e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.4348880129742499e-5,2.0707204820643996e-5,-7.478123439625409e-6
152,1.1240407159003128e-5,2.0707204820643996e-5,-7.478123439625409e-6
153,4.281266350227751e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,3.7081152709526425e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,7.403933070674566e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,4.201309347643579e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,2.303903999168325e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,2.1303872374169805e-6,1.3965937387430714e-5,-4.5214563940694625e-6
153,1.3850139171056782e-5,1.3965937387430714e-5,-4.5214563940694625e-6
154,4.9576692226115615e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,5.588202874796131e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.7554522457282393e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,6.431372578172736e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.6888350636340257e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,1.093522226364461e-5,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.3856175935925898e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,6.840168326612855e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,4.698983741878522e-6,1.3873992910041857e-5,-4.5878578029205924e-6
154,3.5280273749798027e-6,1.3873992910041857e-5,-4.5878578029205924e-6
155,3.41237311591178e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.2318333663320334e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.8301968026644674e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,1.5112878950117884e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.338476649260788e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.332384198569189e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,3.791327151902982e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.2321374137824334e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,3.518566727903271e-6,1.1855093671738097e-5,-4.14395778712598e-6
155,2.2765405951485185e-6,1.1855093671738097e-5,-4.14395778712598e-6
156,5.248391899850741e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,5.287193316970731e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,9.530526840305472e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.102850938930747e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.076132398108769e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,3.6822614119740284e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,6.867128686705645e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,6.836157889864997e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,4.816010055498084e-6,1.1871478956036051e-5,-4.13004861505476e-6
156,1.0450328121487239e-05,1.1871478956036051e-5,-4.13004861505476e-6
156,1.0861585313779796e-5,1.1871478956036051e-5,-4.13004861505476e-6
157,4.818810868586508e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,4.861326819147824e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.2731191482635288e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.329622637594908e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,2.546898340651821e-6,7.700004373043419e-6,-2.0967181650441257e-6
158,4.48396674589449e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.1442490188007037e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.986637250551551e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.6477031854847123e-6,7.910139024389959e-6,-2.030567768359166e-6
158,2.4087576603518506e-6,7.910139024389959e-6,-2.030567768359166e-6
158,3.7547843811119566e-6,7.910139024389959e-6,-2.030567768359166e-6
159,4.191860749179799e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,6.475561359719439e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,4.748924931268184e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,5.961397712619624e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,2.6005496366458346e-06,7.898791499450468e-6,-2.0387145303533674e-6
159,2.7588642872758546e-6,7.898791499450468e-6,-2.0387145303533674e-6
159,3.817221505727586e-6,7.898791499450468e-6,-2.0387145303533674e-6
160,2.8741092694327074e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.836791016918345e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,4.081176343844546e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,5.258610459437875e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,3.2945823502286564e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.4194247880805734e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,5.956634008242717e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,4.897903036742721e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,2.354665302395163e-6,7.314450642671311e-6,-2.0208221928183022e-6
161,2.729203024146695e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,3.15496766159114e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,4.399589135523991e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,3.5578332811282988e-6,9.73047417429171e-6,-2.9018172922472705e-6
161,2.395225765062543e-6,9.73047417429171e-6,-2.9018172922472705e-6
162,3.3265105590676526e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,9.679607412037507e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,2.5140363446931407e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,4.405720953003724e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.9258148153849764e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.9397723045479163e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,6.862883091697268e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,2.9137888970261727e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,1.7869485248255279e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,5.248894576677557e-6,9.825787094954914e-6,-2.8477435932267307e-6
162,5.551163932955881e-6,9.825787094954914e-6,-2.8477435932267307e-6
163,8.073097006687873e-6,9.742313564730639e-6,-2.8858490325966644e-6
163,8.335728190397598e-6,9.742313564730639e-6,-2.8858490325966644e-6
163,1.9773114452344918e-6,9.742313564730639e-6,-2.8858490325966644e-6
164,3.2515897986800882e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,5.373014807748112e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,3.5608233607436537e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,2.6436783797102462e-6,9.70319843410182e-6,-2.9107435348357294e-6
164,6.281073676260387e-6,9.70319843410182e-6,-2.9107435348357294e-6
165,2.9374259146237286e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,6.52496232603303e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,5.0471086480340714e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.215517976400961e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.3605149810297663e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,1.7787724524206787e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,2.1680312236492767e-6,9.740608493597493e-6,-2.8886038706126844e-6
165,3.0814958011124724e-6,9.740608493597493e-6,-2.8886038706126844e-6
166,2.025758231696343e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,2.845379845297122e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,2.8604143510226342e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,3.484921440479193e-6,9.754298250910063e-6,-2.8826478369642556e-6
166,3.499221192930263e-6,9.754298250910063e-6,-2.8826478369642556e-6
167,1.1805693433380405e-6,9.816945589872857e-6,-2.836343235195155e-6
167,1.3223360050018619e-6,9.816945589872857e-6,-2.836343235195155e-6
167,1.4828936584151835e-6,9.816945589872857e-6,-2.836343235195155e-6
167,9.177800030851288e-6,9.816945589872857e-6,-2.836343235195155e-6
168,2.006351852023437e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,9.040376900578095e-7,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.4740532795041204e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,7.357646041394685e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,2.349822569553937e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.601435202123465e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,3.2492406760797925e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,6.384858031890292e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,1.5210305941963329e-6,1.0209370494250986e-5,-2.7396445899792297e-6
168,3.465986223284572e-6,1.0209370494250986e-5,-2.7396445899792297e-6
169,6.573273016773352e-6,1.019635606192388e-5,-2.748576378534654e-6
169,5.406838691897371e-6,1.019635606192388e-5,-2.748576378534654e-6
169,4.677818877067333e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.4723862916663853e-6,1.019635606192388e-5,-2.748576378534654e-6
169,2.1863537171645184e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.014603237697649e-6,1.019635606192388e-5,-2.748576378534654e-6
169,3.0669920377626175e-6,1.019635606192388e-5,-2.748576378534654e-6
170,2.5117993240487073e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,4.292881746198806e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,7.091330661274101e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.152518230817245e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,9.93835008344187e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.1219010609051e-6,1.0165636742323381e-5,-2.7723031858483705e-6
170,4.702917621928361e-6,1.0165636742323381e-5,-2.7723031858483705e-6
171,2.9648057018358367e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,1.962929027081287e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,5.85919781159467e-6,1.0145332631961768e-5,-2.7853351955710363e-6
171,3.842458202771848e-6,1.0145332631961768e-5,-2.7853351955710363e-6
172,7.68134554240856e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.697320547770801e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.886404961215376e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,2.964522887978643e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,4.575835219436384e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,5.272398094555565e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,4.50999371159562e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,3.887543128403585e-6,1.0504039172244397e-5,-2.6793800104799808e-6
172,9.403760293072551e-6,1.0504039172244397e-5,-2.6793800104799808e-6
173,2.906062088818611e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.0611370603413903e-6,1.057822530653144e-5,-2.627030801018471e-6
173,2.9044091499645094e-6,1.057822530653144e-5,-2.627030801018471e-6
173,3.545510638573993e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.0034475667525824e-5,1.057822530653144e-5,-2.627030801018471e-6
173,4.567512683300737e-6,1.057822530653144e-5,-2.627030801018471e-6
173,4.611011708315804e-6,1.057822530653144e-5,-2.627030801018471e-6
173,8.425940832261914e-6,1.057822530653144e-5,-2.627030801018471e-6
173,1.7218329296269963e-6,1.057822530653144e-5,-2.627030801018471e-6
174,3.612129280506694e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,3.611546894448975e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,1.010542751228206e-5,1.0712318969662198e-5,-2.595538424530076e-6
174,7.668871773459668e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,6.279116629089778e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,8.960458370120205e-6,1.0712318969662198e-5,-2.595538424530076e-6
174,3.913870486035195e-6,1.0712318969662198e-5,-2.595538424530076e-6
175,3.601336645037522e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.629562169972124e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.1263145743651887e-6,9.660500581299154e-6,-2.509867286074481e-6
175,3.028736342728458e-6,9.660500581299154e-6,-2.509867286074481e-6
175,8.256488599938209e-6,9.660500581299154e-6,-2.509867286074481e-6
175,9.491161725236917e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.519095076485028e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.652559425060868e-6,9.660500581299154e-6,-2.509867286074481e-6
175,5.7399555207071985e-6,9.660500581299154e-6,-2.509867286074481e-6
175,4.159684927771901e-6,9.660500581299154e-6,-2.509867286074481e-6
176,2.746087062628433e-6,9.33554143084916e-6,-2.358322006836445e-6
176,1.7907789777866835e-6,9.33554143084916e-6,-2.358322006836445e-6
176,3.543015275569935e-6,9.33554143084916e-6,-2.358322006836445e-6
176,6.058708421919741e-6,9.33554143084916e-6,-2.358322006836445e-6
176,2.926253489278761e-6,9.33554143084916e-6,-2.358322006836445e-6
177,3.872311768617804e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.4804233176818797e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,2.9954490611618148e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,1.971452368097958e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.5810870871703233e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,4.842155524066198e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,1.8607006802783587e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.3733481404566063e-6,1.2044723635839546e-5,-3.305306181130746e-6
177,3.7087379190904493e-6,1.2044723635839546e-5,-3.305306181130746e-6
178,2.506819182177392e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.7766816576810864e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,3.972379003211724e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,3.2751142451871647e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,9.438880033409149e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.8420514041098015e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,5.66097653971158e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,8.315601312976416e-6,1.2028426602942866e-5,-3.3173182358804964e-6
178,1.8564348871264236e-6,1.2028426602942866e-5,-3.3173182358804964e-6
179,4.967465568375844e-6,1.207846024937374e-5,-3.285601537008109e-6
179,1.4235344162231054e-6,1.207846024937374e-5,-3.285601537008109e-6
179,2.4556345002452114e-6,1.207846024937374e-5,-3.285601537008109e-6
179,4.328496098766721e-6,1.207846024937374e-5,-3.285601537008109e-6
179,3.0823675187999634e-6,1.207846024937374e-5,-3.285601537008109e-6
179,6.503867394689081e-6,1.207846024937374e-5,-3.285601537008109e-6
179,2.266487597191929e-6,1.207846024937374e-5,-3.285601537008109e-6
180,2.8821000023758007e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,5.0168755154589085e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,3.73665015352244e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,5.395048878871349e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,1.6365451366900646e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,2.455654640683751e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,4.510860715202554e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,4.263397319697544e-6,1.2097201164923406e-5,-3.2703601445089045e-6
180,3.776616626283491e-6,1.2097201164923406e-5,-3.2703601445089045e-6
181,4.985660519101636e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,9.670258443063363e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.8719775929652896e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,3.581762033742499e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,3.68006965534291e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.0953389719512664e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,1.6004426173987648e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,5.109886706811086e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.1012623995198717e-6,1.3097711245989449e-5,-3.2715313268760746e-6
181,2.9706843704092766e-6,1.3097711245989449e-5,-3.2715313268760746e-6
182,3.300677637456002e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,8.729792498337764e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,2.0528731001395827e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,1.8276599980087344e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,4.234208140796954e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,5.392870178857155e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,6.895156081170934e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,2.188468798415715e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,6.933614729428127e-6,1.3037954940351514e-5,-3.3151402854373987e-6
182,7.892042658027704e-6,1.3037954940351514e-5,-3.3151402854373987e-6
183,3.5892329603336975e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,2.356552913821764e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,2.1706925833091214e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.088140353278939e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.856077883165455e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,3.1155399346779007e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,1.1436601117949396e-6,1.2975775367181881e-5,-3.3480975517461677e-6
183,7.553312297499062e-6,1.2975775367181881e-5,-3.3480975517461677e-6
184,1.0510428981992379e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.435130129315182e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.738966713773286e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.9992739427401184e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.624582134914331e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.4085640281010774e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.5666044544964945e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.1265197309917075e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.1988140899384736e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.8412308001339036e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,3.805121782236061e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.3217598742620947e-6,1.3097322648068294e-5,-3.2700519793104984e-6
184,1.8564507212718067e-6,1.3097322648068294e-5,-3.2700519793104984e-6
185,2.3856788302612465e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.6039904778488908e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.6822226624122198e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.4006856872477936e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.2824207109251077e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.2124733468127083e-6,1.306562231740375e-5,-3.289335222881165e-6
185,5.260064149759063e-6,1.306562231740375e-5,-3.289335222881165e-6
185,1.007602930385084e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.948072056821589e-6,1.306562231740375e-5,-3.289335222881165e-6
185,7.142959135569927e-6,1.306562231740375e-5,-3.289335222881165e-6
185,2.210476427331845e-6,1.306562231740375e-5,-3.289335222881165e-6
186,3.6033917020061552e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,6.1993634102404374e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.876558126323594e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,6.42745107468592e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.3406264668232133e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,4.8765084280288935e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.7880479507072583e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,7.254847917809556e-6,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.0220306378299963e-5,1.3053899284655562e-5,-3.2991716214406392e-6
186,1.7962266208534766e-6,1.3053899284655562e-5,-3.2991716214406392e-6
187,5.694441968243847e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.577714116250387e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.8096822054686465e-6,1.290127205672926e-5,-3.394954844181331e-6
187,3.353626830576918e-6,1.290127205672926e-5,-3.394954844181331e-6
187,1.7969083003544964e-6,1.290127205672926e-5,-3.394954844181331e-6
187,6.565275029950998e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.723996252661328e-6,1.290127205672926e-5,-3.394954844181331e-6
187,4.903043142472889e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.053606340230842e-6,1.290127205672926e-5,-3.394954844181331e-6
187,2.2213739788806583e-6,1.290127205672926e-5,-3.394954844181331e-6
188,3.8269383736438805e-6,1.270693842646674e-5,-3.50053530574957e-6
188,2.1429322243925247e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.4698158201048962e-6,1.270693842646674e-5,-3.50053530574957e-6
188,4.700934379868314e-6,1.270693842646674e-5,-3.50053530574957e-6
188,3.310952752211124e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.0116441699424613e-5,1.270693842646674e-5,-3.50053530574957e-6
188,2.6276613807572283e-6,1.270693842646674e-5,-3.50053530574957e-6
188,6.265306680525332e-6,1.270693842646674e-5,-3.50053530574957e-6
188,3.5123513632359147e-6,1.270693842646674e-5,-3.50053530574957e-6
188,1.469961280361699e-6,1.270693842646674e-5,-3.50053530574957e-6
188,8.090602817128624e-6,1.270693842646674e-5,-3.50053530574957e-6
189,3.3963705604727275e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,1.5678978601635018e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,2.9407843606456317e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,1.9781231002801317e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,5.062278334956931e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,4.098976227551966e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,4.565180999115558e-6,1.283473873041858e-5,-3.4254789622936547e-6
189,2.135749162369859e-6,1.283473873041858e-5,-3.4254789622936547e-6
190,3.1946628589638255e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,4.6999539615182724e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,2.472911684898382e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,3.6302403800707246e-6,1.2829272211682584e-5,-3.429689403100503e-6
190,3.360927388471533e-6,1.2829272211682584e-5,-3.429689403100503e-6
191,3.79274233848927e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.331732463465387e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.8066669929631691e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.013974594845907e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,9.136333617348003e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,4.253144474857552e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.778748709326952e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.192430281313573e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.6245180632538223e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.415947638267484e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,1.7169184090050136e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,2.58931908259725e-6,1.0844528404308403e-5,-3.0062840697885835e-6
191,3.458071551983472e-6,1.0844528404308403e-5,-3.0062840697885835e-6
192,2.259601589049464e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,4.3075154118452406e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,1.6738895185051777e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,3.900857734150425e-6,1.0732099228381727e-5,-3.0787218230778143e-6
192,2.6929286508521563e-6,1.0732099228381727e-5,-3.0787218230778143e-6
193,9.346093628470018e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,1.9741264291579097e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.029626299035876e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.1951060662036896e-06,1.0680529797179766e-5,-3.1189345293578254e-6
193,1.7203758507334737e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.1636199496420503e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,3.0075849424442104e-6,1.0680529797179766e-5,-3.1189345293578254e-6
193,2.5685814907169145e-6,1.0680529797179766e-5,-3.1189345293578254e-6
194,9.113414417592749e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,4.762037540243038e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,7.519545708672471e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,6.383106693799456e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,3.33729134641189e-6,1.0660463150080997e-5,-3.1353396618029365e-6
194,9.116929442474077e-6,1.0660463150080997e-5,-3.1353396618029365e-6
195,2.572192407560322e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,6.597504658285373e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,3.892215553244086e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.5582286036591535e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.692126527066398e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,3.342188833766315e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,6.355037680127445e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,1.7754492044829942e-6,1.0582380220420772e-5,-3.1921612206856177e-6
195,5.274089807042417e-6,1.0582380220420772e-5,-3.1921612206856177e-6
196,6.399262655569103e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.4107698664248275e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,2.6745501197937095e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.5660005603008621e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,3.6027169226725967e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,4.842342753496727e-6,1.0479507141783633e-5,-3.2597971189586507e-6
196,1.7749910776508212e-6,1.0479507141783633e-5,-3.2597971189586507e-6
197,2.8555569444608197e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,9.201724851299523e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,2.539480577507137e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,2.227287741783259e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,1.0080177556049731e-5,1.0967872408120739e-5,-3.204409601848282e-6
197,3.1950870586139858e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,4.316018495355625e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,3.908023105588647e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,1.99221686061232e-6,1.0967872408120739e-5,-3.204409601848282e-6
197,5.12372621718574e-6,1.0967872408120739e-5,-3.204409601848282e-6
198,4.604072748625318e-6,1.058435937721e-5,-3.317834787931977e-6
198,1.2121991749324458e-6,1.058435937721e-5,-3.317834787931977e-6
198,5.665362674487434e-6,1.058435937721e-5,-3.317834787931977e-6
198,2.5821026495084917e-6,1.058435937721e-5,-3.317834787931977e-6
198,5.574042465977505e-6,1.058435937721e-5,-3.317834787931977e-6
198,3.6476917168814816e-6,1.058435937721e-5,-3.317834787931977e-6
198,2.9658289118750575e-6,1.058435937721e-5,-3.317834787931977e-6
198,1.161728340942882e-6,1.058435937721e-5,-3.317834787931977e-6
199,3.2761859588063315e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,1.1370342325565485e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.46034504162207e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.111410383606125e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.5894780642921565e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,4.337218496395677e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,6.688834779400458e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,4.206732775891263e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.342072619872157e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,9.118310361214762e-6,1.0862395337691464e-5,-3.229834043474378e-6
199,2.074030004520568e-6,1.0862395337691464e-5,-3.229834043474378e-6
200,3.6149024887534032e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,2.3403941804497945e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,8.35319805827043e-6,1.0853947995663938e-5,-3.2375194739704085e-6
200,2.0302304667251803e-6,1.0853947995663938e-5,-3.2375194739704085e-6
201,3.997729333409425e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,1.5363845551061586e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,4.306556203400937e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,3.869424728498245e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,1.269983936412757e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,2.5011978764270327e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,4.182360448299513e-6,1.0909961908944902e-5,-3.204338806220144e-6
201,3.4076025488697314e-6,1.0909961908944902e-5,-3.204338806220144e-6
202,1.8579873126369893e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,3.4469499235783273e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,2.103568242791507e-6,1.1213422241607463e-5,-3.2351775768386625e-6
202,3.4319785168226358e-6,1.1213422241607463e-5,-3.2351775768386625e-6
203,1.510299191633399e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.164900631526051e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.368768612788383e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,2.1201486329900736e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,7.529803493441206e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,8.612831814947181e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,3.014386629370311e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,4.5055372694061446e-6,1.1148708127547365e-5,-3.2807473946782815e-6
203,1.2862493075543963e-6,1.1148708127547365e-5,-3.2807473946782815e-6
204,3.414123066024421e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,4.398680392834962e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,2.278749860303241e-6,1.0940575108703663e-5,-3.359103821434336e-6
204,3.588722399417933e-6,1.0940575108703663e-5,-3.359103821434336e-6
205,1.5322504211875744e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,3.794134484902671e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.657015388768422e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.47045023004834e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.399319577057489e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,3.254380921496017e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.588092636313819e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,7.415413369214898e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,2.2860878476424445e-6,1.0930185760578432e-5,-3.368028890981378e-6
205,4.024702986296129e-6,1.0930185760578432e-5,-3.368028890981378e-6
206,7.918469325221802e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.865892217981396e-6,9.803449813937041e-6,-3.305634496783071e-6
206,9.335295006263438e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.207238550339489e-6,9.803449813937041e-6,-3.305634496783071e-6
206,9.124144906349877e-6,9.803449813937041e-6,-3.305634496783071e-6
206,7.774683298067881e-6,9.803449813937041e-6,-3.305634496783071e-6
207,2.8668687479156704e-6,6.579940286323998e-6,-1.941838652386412e-6
207,2.4708926053809405e-6,6.579940286323998e-6,-1.941838652386412e-6
207,5.777117886480675e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.742922421947227e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.9892528833519405e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.4191023385455838e-6,6.579940286323998e-6,-1.941838652386412e-6
207,3.0799479678352575e-6,6.579940286323998e-6,-1.941838652386412e-6
207,2.2385342647472974e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.7436159228882446e-6,6.579940286323998e-6,-1.941838652386412e-6
207,1.74064439031441e-6,6.579940286323998e-6,-1.941838652386412e-6
208,1.7464232134795604e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.939365917095037e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.493535411229009e-6,6.570837332314093e-6,-1.947899505022749e-6
208,2.094419706257933e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.826823472812545e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.5786549601496795e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.270301798596361e-6,6.570837332314093e-6,-1.947899505022749e-6
208,4.109618385225869e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.6551470318967114e-6,6.570837332314093e-6,-1.947899505022749e-6
208,3.2933302540957043e-6,6.570837332314093e-6,-1.947899505022749e-6
208,2.3655129270939745e-6,6.570837332314093e-6,-1.947899505022749e-6
208,5.1095047734936265e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.6660121413048253e-6,6.570837332314093e-6,-1.947899505022749e-6
208,1.2498055389315843e-6,6.570837332314093e-6,-1.947899505022749e-6
209,3.4365871324811157e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.1549243724127494e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.5121213918082537e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.0308928703928232e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,2.5023334003193752e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.726669873688356e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,2.7284532543160897e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.066530281057013e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,1.403307025013219e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.0624682238315546e-6,6.47249040833379e-6,-2.0024153268795764e-6
209,3.521107273543236e-6,6.47249040833379e-6,-2.0024153268795764e-6
210,4.110927895953267e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,2.931109316880421e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,3.6716720053363457e-6,6.435529827373728e-6,-2.0305903524057633e-6
210,5.069628275309302e-6,6.435529827373728e-6,-2.0305903524057633e-6
211,3.5514826035786017e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,1.356764287922822e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,1.8475757259908693e-6,4.861811456969157e-6,-1.4542222239149589e-6
211,2.1596284955329508e-6,4.861811456969157e-6,-1.4542222239149589e-6
212,1.8452451975648654e-6,4.858843948365157e-6,-1.456361486967019e-6
212,3.3302106879985597e-6,4.858843948365157e-6,-1.456361486967019e-6
212,2.0334403325453826e-6,4.858843948365157e-6,-1.456361486967019e-6
212,4.153018092591423e-6,4.858843948365157e-6,-1.456361486967019e-6
212,1.654699625726936e-6,4.858843948365157e-6,-1.456361486967019e-6
212,3.668842842647879e-6,4.858843948365157e-6,-1.456361486967019e-6
212,2.1741418482615835e-6,4.858843948365157e-6,-1.456361486967019e-6
213,1.8151706996604732e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,4.569667459863361e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,1.7850877021702804e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.107505880313675e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.349345547787916e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.6362605314189113e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.092717887357138e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,2.397851301458226e-6,4.950173384141905e-6,-1.4463975650702074e-6
214,2.7318585899032718e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,3.6527779877336604e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,4.441228606489378e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.95691973556493e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,3.578074091528219e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.402336770875672e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.304222216795123e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.768696581621514e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,9.816212318348667e-7,4.8002376617384725e-6,-1.4856608333957517e-6
215,3.177622942577515e-6,4.735165581023212e-6,-1.521146939529653e-6
215,1.5073374511120218e-6,4.735165581023212e-6,-1.521146939529653e-6
215,4.480899723402797e-6,4.735165581023212e-6,-1.521146939529653e-6
215,2.314701799958103e-6,4.735165581023212e-6,-1.521146939529653e-6
215,2.096859688215122e-6,4.735165581023212e-6,-1.521146939529653e-6
216,1.4141370898568034e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,3.995443353766476e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.282437715540736e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.1969341893056514e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,2.778144203114034e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,3.5186497094180576e-6,4.748446956409137e-6,-1.5128112659556393e-6
216,1.3616431480497457e-6,4.748446956409137e-6,-1.5128112659556393e-6
217,8.032924456438919e-7,4.753270196958147e-6,-1.508508342448596e-6
217,2.78905056720346e-6,4.753270196958147e-6,-1.508508342448596e-6
217,8.913116592338256e-7,4.753270196958147e-6,-1.508508342448596e-6
217,1.6586514856688147e-6,4.753270196958147e-6,-1.508508342448596e-6
217,3.754254220118445e-6,4.753270196958147e-6,-1.508508342448596e-6
217,1.2741563827322e-6,4.753270196958147e-6,-1.508508342448596e-6
217,1.8766167112627495e-6,4.753270196958147e-6,-1.508508342448596e-6
217,3.1812924922128943e-6,4.753270196958147e-6,-1.508508342448596e-6
218,3.997350275766305e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,3.43949055361537e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,6.3177849427141704e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,8.042796892498763e-6,8.063625036405968e-6,-3.0999287597661443e-6
218,4.14151754179557e-6,8.063625036405968e-6,-3.0999287597661443e-6
219,2.4634634600128175e-6,9.104953535588802e-6,-3.330918120647972e-6
219,1.0644539356334201e-6,9.104953535588802e-6,-3.330918120647972e-6
219,2.3678271335915937e-6,9.104953535588802e-6,-3.330918120647972e-6
219,9.07138561492089e-7,9.104953535588802e-6,-3.330918120647972e-6
219,7.883712890867142e-7,9.104953535588802e-6,-3.330918120647972e-6
219,3.7896440697353523e-6,9.104953535588802e-6,-3.330918120647972e-6
219,3.0468606632344635e-6,9.104953535588802e-6,-3.330918120647972e-6
219,5.68282062298546e-6,9.104953535588802e-6,-3.330918120647972e-6
219,2.6279503469401347e-6,9.104953535588802e-6,-3.330918120647972e-6
220,1.9260016819767953e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,3.4132897956006323e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,2.9576241634658206e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,8.378675015996817e-7,9.08088474614693e-6,-3.3502367064332867e-6
220,4.712684457015576e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,3.7983015790720207e-6,9.08088474614693e-6,-3.3502367064332867e-6
220,4.020198526328293e-6,9.08088474614693e-6,-3.3502367064332867e-6
221,8.820734311329776e-7,1.4741667851463791e-5,-5.941585164538441e-6
221,1.291688057107485e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,3.0839186541456303e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,4.097635161510307e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,2.852186463524751e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,5.188859300730762e-6,1.4741667851463791e-5,-5.941585164538441e-6
221,9.868237035686847e-7,1.4741667851463791e-5,-5.941585164538441e-6
222,9.043762885794224e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,3.906186283860965e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.0548984550359604e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,5.835061508447679e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,4.210952428117108e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,6.470147505825542e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,1.0078763517378491e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.0225260964518014e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,1.650230543298229e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,7.657685444637417e-6,1.4793430989721055e-5,-5.89781406427248e-6
222,2.925115670738529e-6,1.4793430989721055e-5,-5.89781406427248e-6
223,3.979864840689613e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,4.298934936764462e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,2.0150768950075184e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.8430762602477002e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,2.447379429223461e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.8126505954027503e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.2170674600046871e-6,1.4900319079213629e-5,-5.818325193185115e-6
223,1.1892094032544645e-6,1.4900319079213629e-5,-5.818325193185115e-6
224,5.792432576546061e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,4.151693835204384e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,1.4200931777782281e-6,1.4910213069799766e-5,-5.809458987178258e-6
224,1.4381419752125961e-6,1.4910213069799766e-5,-5.809458987178258e-6
225,1.4944521607507174e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,3.7239149516551416e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.6459582082062229e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.564790318583238e-6,1.4914653453499049e-5,-5.805183030986009e-6
225,1.1743371328571026e-6,1.4914653453499049e-5,-5.805183030986009e-6
226,5.580845240426253e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.373143116222661e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.2438523553670044e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.843149743179924e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.5042742200521755e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.393016094110257e-6,1.493434722728379e-5,-5.787245132003841e-6
226,2.8997027771601305e-6,1.493434722728379e-5,-5.787245132003841e-6
226,1.247326611860638e-6,1.493434722728379e-5,-5.787245132003841e-6
226,3.156613752095936e-6,1.493434722728379e-5,-5.787245132003841e-6
226,1.7635361367672326e-6,1.493434722728379e-5,-5.787245132003841e-6
227,2.531571311877251e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,2.8091260569292735e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.4252232919563172e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,3.2770685902139526e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,3.1458720098163062e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,8.51064907797151e-7,1.4481723536850976e-5,-5.938562607304513e-6
227,6.453228344864359e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,4.560792711602746e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.0919269751501861e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,2.1289393152278163e-6,1.4481723536850976e-5,-5.938562607304513e-6
227,1.846110905250267e-6,1.4481723536850976e-5,-5.938562607304513e-6
228,1.9812939356779378e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,5.303744061736741e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,3.4440472846003363e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,4.746148202896498e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,5.748383704003588e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,3.1012254757686225e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,4.922123502424024e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,1.4028100065801744e-6,1.4481814342575092e-5,-5.938477113172445e-6
228,2.0740108501751784e-6,1.4481814342575092e-5,-5.938477113172445e-6
229,5.123213197887189e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.5196475673755603e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.2946733026328236e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,5.138296756731336e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.6068921152247972e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.2812568296569288e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.553138370201905e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,3.451789089228561e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,1.3194358792892417e-6,1.4275038847556687e-5,-6.025644601918156e-6
229,2.4097642417431795e-6,1.4275038847556687e-5,-6.025644601918156e-6
230,2.6265027069877036e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,7.306567469572726e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.5487433453195359e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.7846170802023265e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,4.0699817291531445e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,2.175889959174626e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,9.129353727235191e-7,1.4287777456201243e-5,-6.013853401626347e-6
230,4.319333148320786e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.270151560949355e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.7040812995955179e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.6229748554262637e-6,1.4287777456201243e-5,-6.013853401626347e-6
230,1.3437957008852456e-6,1.4287777456201243e-5,-6.013853401626347e-6
231,2.351037170083675e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,3.7210715406618037e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,2.1447749048288757e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,3.2678327124475984e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,1.3478683528303255e-5,1.4211036252218284e-5,-6.0709406700355696e-6
231,4.480764541865425e-6,1.4211036252218284e-5,-6.0709406700355696e-6
231,4.717685547387875e-6,1.4211036252218284e-5,-6.0709406700355696e-6
232,1.1503214543462774e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.7454887899914158e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,2.0326121222697617e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.0610038182032116e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.0874410307246192e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.2335916418875396e-5,1.3946466915343942e-5,-6.090788945615432e-6
232,1.5362121111561764e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,1.2088471949234498e-6,1.3946466915343942e-5,-6.090788945615432e-6
232,2.6599962236553573e-6,1.3946466915343942e-5,-6.090788945615432e-6
233,3.1951654425372337e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.2366210516165973e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.80727110750803e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.4414290584522347e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.3156055760741114e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.269261595145663e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.9624552341023905e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,2.3641031187232522e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,3.0782244157956674e-6,1.3945140934669367e-5,-6.091999293187162e-6
233,1.7075781545025429e-6,1.3945140934669367e-5,-6.091999293187162e-6
234,2.3464613692128317e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,7.633609514628496e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.1740267274227507e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.109055667197296e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.275071390878899e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,2.845651753954227e-6,1.4096701852391511e-5,-6.008252378051846e-6
234,9.78469900715984e-7,1.4096701852391511e-5,-6.008252378051846e-6
235,1.9491858816419254e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.7982610828852852e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.7207431997888613e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,2.516565408301969e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,3.98791103136276e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,1.1287890472448002e-6,1.4093567786995802e-5,-6.0111680112272406e-6
235,9.011319489725023e-7,1.4093567786995802e-5,-6.0111680112272406e-6
236,7.865277674610852e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.9458656354995765e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.1825762898933783e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.3730282216961693e-5,1.4118872739567873e-5,-5.988178987289532e-6
236,1.1032287493631364e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,9.367029684964323e-7,1.4118872739567873e-5,-5.988178987289532e-6
236,3.531401674202592e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.8743680995223758e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,3.0762935659156498e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,6.480379140890008e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,2.3179660486256903e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.2039288188323822e-6,1.4118872739567873e-5,-5.988178987289532e-6
236,1.1455394377356616e-6,1.4118872739567873e-5,-5.988178987289532e-6
237,3.548367703729199e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.4749040364183346e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,2.336403657579705e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,4.734318748294083e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.2152754081880921e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.3784413356478497e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,1.5489127865567051e-6,1.4161021225964709e-5,-5.951976196683177e-6
237,8.007242954631239e-7,1.4161021225964709e-5,-5.951976196683177e-6
237,3.7429544612098823e-6,1.4161021225964709e-5,-5.951976196683177e-6
238,3.7769061431581137e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.2509767753276746e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.6913364972239944e-6,1.417557403412392e-5,-5.939900563537617e-6
238,2.130765469385012e-6,1.417557403412392e-5,-5.939900563537617e-6
238,9.76902141090287e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.1651023658361118e-6,1.417557403412392e-5,-5.939900563537617e-6
238,3.290272502036637e-6,1.417557403412392e-5,-5.939900563537617e-6
238,5.170849153531986e-6,1.417557403412392e-5,-5.939900563537617e-6
238,7.396229238684977e-6,1.417557403412392e-5,-5.939900563537617e-6
238,1.8833538341486696e-6,1.417557403412392e-5,-5.939900563537617e-6
239,1.4872232833852679e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,4.0100963539568065e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,4.552634726399025e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,1.892660266997834e-6,1.4183177254646361e-5,-5.932657225642767e-6
239,6.851578675858478e-7,1.4183177254646361e-5,-5.932657225642767e-6
240,1.5469570166966623e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.7229221003675538e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.130087647416628e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.3117541836520875e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.7224647307689562e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.9870560934675354e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.0324277008796812e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,1.9555901972586947e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.4327393399074557e-6,1.4336955835167061e-5,-5.828408070299821e-6
240,2.658346969875175e-6,1.4336955835167061e-5,-5.828408070299821e-6
241,2.7292416013444223e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,3.17652508945497e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,2.196557916194898e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,1.4164216432521062e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,2.536081904731535e-6,1.4310263289036406e-5,-5.852248641527209e-6
241,8.934288455662144e-7,1.4310263289036406e-5,-5.852248641527209e-6
241,1.3813801034707015e-6,1.4310263289036406e-5,-5.852248641527209e-6
242,5.358597624265117e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.0621183630212624e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,3.266258734245027e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.6469789740458603e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.9925487943250952e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.7164319155116953e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.5743025141364177e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,5.809478492582976e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,1.3959200264779655e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.2374706257132774e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.5490178005233684e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,4.827269427394177e-6,1.4659414758545749e-5,-5.70106276569884e-6
242,2.9138000469257713e-6,1.4659414758545749e-5,-5.70106276569884e-6
243,1.1368624372644639e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,4.54248134307799e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,7.073014287050975e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.1403366081643514e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,3.7706954325825513e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.4450585354419362e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.319241863705549e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.4790464175299793e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.5959127146872554e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,1.3330200950097402e-6,1.4528298430809001e-5,-5.795027160737502e-6
243,8.569789844842593e-7,1.4528298430809001e-5,-5.795027160737502e-6
243,1.5117397386696568e-6,1.4528298430809001e-5,-5.795027160737502e-6
244,1.666071293445514e-6,1.453675003687983e-5,-5.787564245642578e-6
244,9.537293446517487e-6,1.453675003687983e-5,-5.787564245642578e-6
244,3.452359086707881e-6,1.453675003687983e-5,-5.787564245642578e-6
244,6.063042217114842e-7,1.453675003687983e-5,-5.787564245642578e-6
244,1.3093904837700726e-6,1.453675003687983e-5,-5.787564245642578e-6
244,3.359814232451039e-6,1.453675003687983e-5,-5.787564245642578e-6
244,1.6344448159741391e-6,1.453675003687983e-5,-5.787564245642578e-6
244,2.0156803022134637e-6,1.453675003687983e-5,-5.787564245642578e-6
244,2.053680635376592e-6,1.453675003687983e-5,-5.787564245642578e-6
245,7.991948510758723e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.452876996808029e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,2.014768616811063e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.5155332920985101e-6,1.4550297202115313e-5,-5.775035020953848e-6
245,1.3370648813499482e-5,1.4550297202115313e-5,-5.775035020953848e-6
246,9.004924500533362e-7,1.4644653730028466e-5,-5.7114753982283095e-6
246,2.5264171896242964e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.3498003147298557e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,3.2412037708977223e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,8.649656957924528e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.5056657916045185e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,1.440815522762678e-6,1.4644653730028466e-5,-5.7114753982283095e-6
246,7.24232334327926e-7,1.4644653730028466e-5,-5.7114753982283095e-6
247,8.861973791674957e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.4943928087347216e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.4080919051816587e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,6.395187669076909e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,4.431962722934008e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,6.1708307635698645e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.2213534410925025e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.5325880094050243e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.3560671755856085e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.749102242163243e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,3.2671975542778637e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,8.034085532117675e-6,1.5889021157965763e-5,-5.648859131240267e-6
247,4.7353772001960575e-6,1.5889021157965763e-5,-5.648859131240267e-6
248,3.3064271860672027e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,4.8232558384417795e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,3.6722367233346675e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,2.704674591248519e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.211966598975859e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.283109262780761e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,3.386273786866129e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,2.6929419382496113e-6,1.4002760219118582e-5,-5.452865763502085e-6
248,5.331305380508402e-6,1.4002760219118582e-5,-5.452865763502085e-6
249,1.4674667020786443e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.954534188244466e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.8710482418072552e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,3.6207445936273446e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.7257448129286094e-6,1.3113210031997246e-5,-5.516070466212236e-6
249,1.682162030033211e-6,1.3113210031997246e-5,-5.516070466212236e-6
250,2.970506704488718e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,2.6451246168130053e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.281772096861338e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.1989392667266614e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.1582707890422175e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,7.75838555779121e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.8553296555167405e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.967523719886564e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,3.227805700853257e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,2.6631399617288426e-6,1.3132990763367307e-5,-5.498817335172432e-6
250,4.578816745951301e-6,1.3132990763367307e-5,-5.498817335172432e-6
251,2.1969117313036655e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.972420367672216e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,6.04363630810319e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,4.537024899846607e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.1927943564084887e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.201897285408253e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.5572506623497903e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,1.817574220809577e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,2.2086358385002556e-6,6.968883296314133e-6,-1.9771592028288577e-6
251,3.6167041994040437e-6,6.968883296314133e-6,-1.9771592028288577e-6
252,2.380348057810403e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.1345299143700511e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.949779029743693e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.5602476952600978e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,2.299150400718816e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,2.316379024230655e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.96163636319018e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.7828472690339858e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.864517079396245e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.8334592682440951e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.7295591562387189e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.3725379566364818e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.7926578898268586e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.614160722708678e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,3.1568815263046743e-6,6.932036801298278e-6,-1.9991962103356617e-6
252,1.3072837323914252e-6,6.932036801298278e-6,-1.9991962103356617e-6
253,9.530928491334495e-7,6.824134629774029e-6,-2.046367444709589e-6
253,1.912169343399258e-6,6.824134629774029e-6,-2.046367444709589e-6
253,2.2175514049118124e-6,6.824134629774029e-6,-2.046367444709589e-6
253,1.0649922318286302e-6,6.824134629774029e-6,-2.046367444709589e-6
254,6.05796574952967e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.614590929143705e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.326568448384366e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.2643997547810447e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.1790137549989892e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,6.681114562437101e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.6935687467147106e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.919371922887995e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,2.6845209357667466e-6,6.820377626607591e-6,-2.0491591094225335e-6
254,1.3522979253427048e-6,6.820377626607591e-6,-2.0491591094225335e-6
255,3.4512144647936674e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,2.719296393620265e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,1.4508457787905108e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,7.710230750321238e-7,6.884390839722767e-6,-2.0085873799892644e-6
255,6.418540913028786e-6,6.884390839722767e-6,-2.0085873799892644e-6
255,2.597278988022246e-6,6.884390839722767e-6,-2.0085873799892644e-6
256,2.130754707057044e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,4.301711371435085e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.074699910194026e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.528691771059687e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,9.078125433785744e-7,6.862723383862412e-6,-2.0260910367610867e-6
256,1.2441620189321008e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,1.1030868662251556e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,2.53481061581486e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.6708690609073665e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,3.944198380415707e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,5.504117589495985e-7,6.862723383862412e-6,-2.0260910367610867e-6
256,3.667646598541909e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,2.839257267289194e-6,6.862723383862412e-6,-2.0260910367610867e-6
257,4.241791081885105e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.572772740253244e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7804143539070376e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.563583160693075e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,4.845126753603566e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7392766993289245e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.4681001313936074e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,3.898105493441232e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.7134643737444876e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,1.4656294124354367e-6,6.860607920628842e-6,-2.0275321779353143e-6
257,2.7136487579633673e-6,6.860607920628842e-6,-2.0275321779353143e-6
258,4.977281786474788e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,3.3419761586243015e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.1324081048263513e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.1718746433134384e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,3.759584208394613e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,1.4540735605982808e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,2.4638018552747907e-6,6.8884080413451674e-6,-2.0068358650704185e-6
258,2.033078993026181e-6,6.8884080413451674e-6,-2.0068358650704185e-6
259,1.255244874687725e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,9.841853289350418e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,8.199553950976634e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,1.0671960424864296e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,8.226076817871064e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,2.733462655851548e-6,6.80421377537403e-6,-2.0571641296153074e-6
259,7.444019093723726e-7,6.80421377537403e-6,-2.0571641296153074e-6
259,1.856790234941691e-6,6.80421377537403e-6,-2.0571641296153074e-6
260,2.0114724395947364e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.484757869652807e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,5.7188715654206904e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.3855280472949518e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.435386040495945e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.5576512903442195e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,2.371760756345943e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,4.228038817627341e-6,6.829966398465311e-6,-2.0398553644856934e-6
260,1.183399042838099e-6,6.829966398465311e-6,-2.0398553644856934e-6
261,1.7765161789905018e-6,6.878332003103123e-6,-2.010601997664557e-6
261,1.8303732157995195e-6,6.878332003103123e-6,-2.010601997664557e-6
261,1.5455597128312153e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.106098428970085e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.094187426336073e-6,6.878332003103123e-6,-2.010601997664557e-6
261,4.19946194039116e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.6879702800820653e-6,6.878332003103123e-6,-2.010601997664557e-6
261,3.391367848146993e-6,6.878332003103123e-6,-2.010601997664557e-6
261,2.5777678599535496e-6,6.878332003103123e-6,-2.010601997664557e-6
261,5.088848718629387e-6,6.878332003103123e-6,-2.010601997664557e-6
262,1.4915298080207531e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,9.758134402310794e-7,6.480740640205955e-6,-2.0490542096324602e-6
262,1.462686401383554e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,4.529700921562721e-6,6.480740640205955e-6,-2.0490542096324602e-6
262,1.5854006574126186e-6,6.480740640205955e-6,-2.0490542096324602e-6
263,2.323095779547272e-6,6.471419111175852e-6,-2.057088391192228e-6
263,1.3047740392712652e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.1919941968425685e-6,6.471419111175852e-6,-2.057088391192228e-6
263,2.642299881048964e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.450522410502402e-6,6.471419111175852e-6,-2.057088391192228e-6
263,1.3680548773096469e-6,6.471419111175852e-6,-2.057088391192228e-6
263,2.7289578977929796e-6,6.471419111175852e-6,-2.057088391192228e-6
263,3.0370970139016604e-6,6.471419111175852e-6,-2.057088391192228e-6
264,1.3632482124171609e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,4.175147912949494e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,2.1499136316965312e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,1.1849376850331811e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,4.355852218864852e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,1.4755158469456147e-6,6.3589919698871124e-6,-2.064609071117073e-6
264,8.000498630836441e-7,6.3589919698871124e-6,-2.064609071117073e-6
265,1.4232558361354362e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,7.57908046344198e-7,6.3557821536325245e-6,-2.0674217510290233e-6
265,1.744282739137335e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,4.520170426180023e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,3.6245002329965328e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,2.1172713732961704e-6,6.3557821536325245e-6,-2.0674217510290233e-6
265,4.706660878240001e-6,6.3557821536325245e-6,-2.0674217510290233e-6
266,2.3907708317451474e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,3.1472905061082e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,3.6788770905288075e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,2.4735881490990783e-6,7.023309814701126e-6,-2.1209547742073043e-6
266,1.266409294156328e-6,7.023309814701126e-6,-2.1209547742073043e-6
267,1.5583389981334373e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,3.946551611907649e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,1.3207881815833293e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,1.9809539529007187e-6,7.1257972284694165e-6,-2.086553604831218e-6
267,5.178027445731622e-6,7.1257972284694165e-6,-2.086553604831218e-6
268,2.849398478327352e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.3525746672857858e-6,7.663892974020594e-6,-2.093771511667803e-6
268,2.98996264166649e-6,7.663892974020594e-6,-2.093771511667803e-6
268,8.953332930610436e-7,7.663892974020594e-6,-2.093771511667803e-6
268,1.2894060801036403e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.3743438585108767e-6,7.663892974020594e-6,-2.093771511667803e-6
268,1.8289046121619044e-6,7.663892974020594e-6,-2.093771511667803e-6
269,3.1607093655326284e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,7.847356983342499e-7,7.672462249758226e-6,-2.0866764744390844e-6
269,2.0574563006511715e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,1.484601192768094e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,6.849287932377001e-6,7.672462249758226e-6,-2.0866764744390844e-6
269,2.2394732429381576e-6,7.672462249758226e-6,-2.0866764744390844e-6
270,4.380541479800208e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,1.7600157116434926e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,7.122593036338145e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,6.556890698434463e-7,1.8556137297669236e-5,-8.48347231723643e-6
270,2.6677754593545842e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,5.478900556936445e-6,1.8556137297669236e-5,-8.48347231723643e-6
270,9.125543374574724e-7,1.8556137297669236e-5,-8.48347231723643e-6
270,1.1959579371768586e-6,1.8556137297669236e-5,-8.48347231723643e-6
271,2.7285040701985305e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,2.4427762014813367e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,1.3835967321742535e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,3.648632527074802e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,1.2431966877776173e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,9.873433874581815e-7,1.8710428754683743e-5,-8.370611462021716e-6
271,3.153923113822497e-6,1.8710428754683743e-5,-8.370611462021716e-6
271,2.812786655863801e-6,1.8710428754683743e-5,-8.370611462021716e-6
272,2.415507694426271e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.2820328176536376e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,5.2474716774785785e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,2.759300116284734e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.156415024205202e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,3.121848552023011e-6,1.8379963896526562e-5,-8.552212587856538e-6
272,1.6636379796096493e-6,1.8379963896526562e-5,-8.552212587856538e-6
273,1.5580324177124586e-6,1.842918923310959e-5,-8.50816931522817e-6
273,5.255860766821774e-6,1.842918923310959e-5,-8.50816931522817e-6
273,5.929860487152334e-6,1.842918923310959e-5,-8.50816931522817e-6
273,9.967786950613663e-7,1.842918923310959e-5,-8.50816931522817e-6
273,3.2319264532883678e-6,1.842918923310959e-5,-8.50816931522817e-6
273,2.6931258671401005e-6,1.842918923310959e-5,-8.50816931522817e-6
273,2.5265939170387585e-6,1.842918923310959e-5,-8.50816931522817e-6
274,8.932945880296923e-7,1.841019990083879e-5,-8.5258389316397e-6
274,2.3440040847237286e-6,1.841019990083879e-5,-8.5258389316397e-6
274,2.1145363596097186e-6,1.841019990083879e-5,-8.5258389316397e-6
274,7.100596298239735e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.369410384702105e-5,1.841019990083879e-5,-8.5258389316397e-6
274,1.1724143895117545e-5,1.841019990083879e-5,-8.5258389316397e-6
274,3.181687921903427e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.1832206002552933e-6,1.841019990083879e-5,-8.5258389316397e-6
274,1.879929808388916e-6,1.841019990083879e-5,-8.5258389316397e-6
274,4.020754516110097e-6,1.841019990083879e-5,-8.5258389316397e-6
275,1.3070642374853689e-6,1.840615684249353e-5,-8.52957812861458e-6
275,3.6017312679798238e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.1913769252276255e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.5287837374701874e-5,1.840615684249353e-5,-8.52957812861458e-6
275,2.7540309656713234e-6,1.840615684249353e-5,-8.52957812861458e-6
275,4.85339534454956e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.5055921879612555e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.2389610183166077e-6,1.840615684249353e-5,-8.52957812861458e-6
275,1.4609617976727266e-6,1.840615684249353e-5,-8.52957812861458e-6
275,2.5622232476816213e-6,1.840615684249353e-5,-8.52957812861458e-6
276,1.7967020669026565e-6,1.842108445996944e-5,-8.520479675102183e-6
276,4.693125900811579e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.9742167604355486e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.1215072868388214e-6,1.842108445996944e-5,-8.520479675102183e-6
276,5.761667670671923e-6,1.842108445996944e-5,-8.520479675102183e-6
276,4.308909250063607e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.2967196719056743e-6,1.842108445996944e-5,-8.520479675102183e-6
276,3.0023189755197787e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.1417132872689454e-6,1.842108445996944e-5,-8.520479675102183e-6
276,1.9219294702726757e-6,1.842108445996944e-5,-8.520479675102183e-6
276,2.4939995168979757e-6,1.842108445996944e-5,-8.520479675102183e-6
277,1.0865596245594851e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.0857072624539878e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.810403942379588e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.8583231147611017e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,6.134000080543186e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.1837619169998306e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.982541017177829e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.2165069614957638e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.3716902459592448e-5,1.7464550984745822e-5,-8.59002343337568e-6
277,1.2834071130967352e-5,1.7464550984745822e-5,-8.59002343337568e-6
277,2.8034725940334216e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.0205944156243094e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,1.1815021180601174e-6,1.7464550984745822e-5,-8.59002343337568e-6
277,2.201519663435077e-6,1.7464550984745822e-5,-8.59002343337568e-6
278,1.3467404949481798e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,4.980153216021243e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,3.4128153211842925e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,3.159728368057255e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,1.1734541510919957e-6,1.7489622799141114e-5,-8.568593791110313e-6
278,5.15711984410288e-6,1.7489622799141114e-5,-8.568593791110313e-6
279,1.7612110394960012e-6,1.744568113547622e-5,-8.606541275131245e-6
279,2.261667614301628e-6,1.744568113547622e-5,-8.606541275131245e-6
279,8.511081987628834e-7,1.744568113547622e-5,-8.606541275131245e-6
279,2.1422139510815226e-6,1.744568113547622e-5,-8.606541275131245e-6
279,4.823369850005289e-6,1.744568113547622e-5,-8.606541275131245e-6
279,3.758695986445957e-6,1.744568113547622e-5,-8.606541275131245e-6
279,1.1519534108619146e-6,1.744568113547622e-5,-8.606541275131245e-6
279,3.2639235126034487e-6,1.744568113547622e-5,-8.606541275131245e-6
280,2.1521734854094936e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.068676181741668e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.275979737633689e-6,1.743282783813323e-5,-8.61803864711588e-6
280,4.6745052240251495e-6,1.743282783813323e-5,-8.61803864711588e-6
280,1.317151650548393e-6,1.743282783813323e-5,-8.61803864711588e-6
280,9.985881942132323e-7,1.743282783813323e-5,-8.61803864711588e-6
280,2.912785761233484e-6,1.743282783813323e-5,-8.61803864711588e-6
280,1.4052567324732967e-6,1.743282783813323e-5,-8.61803864711588e-6
280,3.6222683200736583e-6,1.743282783813323e-5,-8.61803864711588e-6
280,2.6046959027369415e-6,1.743282783813323e-5,-8.61803864711588e-6
281,7.062885158791625e-6,1.730593861567591e-5,-8.671000623250668e-6
281,3.0932569179021693e-6,1.730593861567591e-5,-8.671000623250668e-6
281,1.3257261183282724e-6,1.730593861567591e-5,-8.671000623250668e-6
281,3.130528801118993e-6,1.730593861567591e-5,-8.671000623250668e-6
281,1.885547378129417e-6,1.730593861567591e-5,-8.671000623250668e-6
281,2.9078769961063633e-6,1.730593861567591e-5,-8.671000623250668e-6
281,6.28821571049717e-7,1.730593861567591e-5,-8.671000623250668e-6
281,9.325197275928879e-7,1.730593861567591e-5,-8.671000623250668e-6
281,1.3596703606881807e-6,1.730593861567591e-5,-8.671000623250668e-6
282,1.3771476332148857e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.4862871516985516e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,2.213264561528806e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,3.769948296043095e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.883341631530756e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,7.511172787698749e-7,1.7308730609812085e-5,-8.668511785257144e-6
282,3.1661556778867346e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,3.1521036870396765e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,2.0203391774654354e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,1.042309248899681e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,4.322097615139765e-6,1.7308730609812085e-5,-8.668511785257144e-6
282,8.991099641002796e-7,1.7308730609812085e-5,-8.668511785257144e-6
283,3.071326149096559e-6,1.729032969828561e-5,-8.685823851985492e-6
283,3.3509628204586683e-6,1.729032969828561e-5,-8.685823851985492e-6
283,1.1786647571556808e-5,1.729032969828561e-5,-8.685823851985492e-6
283,2.224355100348654e-6,1.729032969828561e-5,-8.685823851985492e-6
283,8.32164174425132e-7,1.729032969828561e-5,-8.685823851985492e-6
283,2.39996234174532e-6,1.729032969828561e-5,-8.685823851985492e-6
283,3.391872577864424e-6,1.729032969828561e-5,-8.685823851985492e-6
283,7.118540980268126e-7,1.729032969828561e-5,-8.685823851985492e-6
283,2.01435388745092e-6,1.729032969828561e-5,-8.685823851985492e-6
284,1.1749805301231932e-5,1.7426670063363663e-5,-8.589699891341374e-6
284,2.7472182467460743e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.3095715474395063e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,8.877746382176068e-7,1.7426670063363663e-5,-8.589699891341374e-6
284,9.403967921472539e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,2.4781936090400865e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.3681202136160196e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,2.238817265212551e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.5150828977991144e-6,1.7426670063363663e-5,-8.589699891341374e-6
284,1.179679023507654e-5,1.7426670063363663e-5,-8.589699891341374e-6
284,6.618932756019871e-6,1.7426670063363663e-5,-8.589699891341374e-6
285,8.578112627123198e-7,1.7379380892260234e-5,-8.62949755422025e-6
285,1.1473139941945962e-5,1.7379380892260234e-5,-8.62949755422025e-6
285,1.8453563746206321e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,3.06539267229488e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,3.2023040251740635e-6,1.7379380892260234e-5,-8.62949755422025e-6
285,1.8730369774485034e-6,1.7379380892260234e-5,-8.62949755422025e-6


==> csvs/rohrepinside1_ss.csv <==
Iteration,rho,min_up,max_low
30,258.81083029523205,4937.469494617938,-4655.541952869095
30,258.81083070488535,4937.469494617938,-4655.541952869095
30,258.81077928567913,4937.469494617938,-4655.541952869095
30,258.8111133757915,4937.469494617938,-4655.541952869095
30,258.811293439732,4937.469494617938,-4655.541952869095
31,7.693473856747414e-5,0.0017152529481005865,-0.001529763760319842
31,8.805323209691942e-5,0.0017152529481005865,-0.001529763760319842
31,5.417336375734905e-5,0.0017152529481005865,-0.001529763760319842
31,3.7183133822615074e-4,0.0017152529481005865,-0.001529763760319842
31,1.0665842763880992e-4,0.0017152529481005865,-0.001529763760319842
31,9.54647523005965e-5,0.0017152529481005865,-0.001529763760319842
31,1.4601431088226305e-4,0.0017152529481005865,-0.001529763760319842
31,4.6039248161992045e-5,0.0017152529481005865,-0.001529763760319842
31,6.759049003007208e-5,0.0017152529481005865,-0.001529763760319842
31,6.083640699733072e-5,0.0017152529481005865,-0.001529763760319842
32,4.001879359588852e-5,0.0016659161274777832,-0.0015006825492856703
32,3.517911031479011e-5,0.0016659161274777832,-0.0015006825492856703
32,8.101874260552817e-5,0.0016659161274777832,-0.0015006825492856703
32,3.997015075267224e-5,0.0016659161274777832,-0.0015006825492856703
32,3.144292567925836e-5,0.0016659161274777832,-0.0015006825492856703
32,3.225701691212298e-5,0.0016659161274777832,-0.0015006825492856703
33,5.55439387449209e-4,0.0016646425691110172,-0.0015007308709409455
33,9.630092676838664e-5,0.0016646425691110172,-0.0015007308709409455
33,4.265202579831146e-5,0.0016646425691110172,-0.0015007308709409455
33,4.852886893007352e-5,0.0016646425691110172,-0.0015007308709409455
33,7.179636887179562e-5,0.0016646425691110172,-0.0015007308709409455
33,4.7974542987878305e-5,0.0016646425691110172,-0.0015007308709409455
34,3.781840688252569e-5,0.0016594255571358966,-0.0015007109791204487
34,2.9545147493653415e-5,0.0016594255571358966,-0.0015007109791204487
34,2.618444913876176e-5,0.0016594255571358966,-0.0015007109791204487
34,3.0203991609961188e-5,0.0016594255571358966,-0.0015007109791204487
34,5.497567661263885e-5,0.0016594255571358966,-0.0015007109791204487
34,2.440284311761727e-5,0.0016594255571358966,-0.0015007109791204487
34,2.663745125981913e-5,0.0016594255571358966,-0.0015007109791204487
34,3.576262715686231e-5,0.0016594255571358966,-0.0015007109791204487
34,6.814549562596268e-5,0.0016594255571358966,-0.0015007109791204487
34,7.84720053877801e-5,0.0016594255571358966,-0.0015007109791204487
35,2.7892939811044268e-5,0.001641185022667165,-0.0014930751704894374
35,4.12678514914115e-5,0.001641185022667165,-0.0014930751704894374
35,1.6322818224221767e-4,0.001641185022667165,-0.0014930751704894374
35,5.484198506185319e-5,0.001641185022667165,-0.0014930751704894374
35,5.081609156029328e-5,0.001641185022667165,-0.0014930751704894374
35,4.943612622750799e-5,0.001641185022667165,-0.0014930751704894374
35,8.88207883925389e-5,0.001641185022667165,-0.0014930751704894374
35,1.0488633017173456e-4,0.001641185022667165,-0.0014930751704894374
36,2.6974898250015018e-5,0.001629012850459985,-0.001489305814402969
36,2.35766728466382e-5,0.001629012850459985,-0.001489305814402969
36,3.287628968082833e-5,0.001629012850459985,-0.001489305814402969
36,2.0930192881008607e-5,0.001629012850459985,-0.001489305814402969
36,3.515152711678039e-5,0.001629012850459985,-0.001489305814402969
36,4.591224711356744e-5,0.001629012850459985,-0.001489305814402969
36,8.624315873038092e-5,0.001629012850459985,-0.001489305814402969
36,8.184106634514851e-5,0.001629012850459985,-0.001489305814402969
36,3.298702511026955e-5,0.001629012850459985,-0.001489305814402969
36,3.9680126233443315e-5,0.001629012850459985,-0.001489305814402969
36,2.9274281916186445e-5,0.001629012850459985,-0.001489305814402969
36,2.0745349104565367e-5,0.001629012850459985,-0.001489305814402969
37,5.012441368463057e-5,0.0016207871323275144,-0.0014870406933801424
37,3.206533451739636e-5,0.0016207871323275144,-0.0014870406933801424
37,2.73419900328445e-5,0.0016207871323275144,-0.0014870406933801424
37,2.0682018214009402e-5,0.0016207871323275144,-0.0014870406933801424
37,3.2546342732387676e-4,0.0016207871323275144,-0.0014870406933801424
37,2.2522300733551447e-5,0.0016207871323275144,-0.0014870406933801424
37,2.895401739367139e-5,0.0016207871323275144,-0.0014870406933801424
37,4.756554668209309e-5,0.0016207871323275144,-0.0014870406933801424
37,5.365455165580951e-5,0.0016207871323275144,-0.0014870406933801424
37,2.1615431095146216e-5,0.0016207871323275144,-0.0014870406933801424
37,2.556231565135134e-5,0.0016207871323275144,-0.0014870406933801424
37,6.730612777313834e-5,0.0016207871323275144,-0.0014870406933801424
37,3.971760999001361e-5,0.0016207871323275144,-0.0014870406933801424
37,7.732981791333132e-5,0.0016207871323275144,-0.0014870406933801424
38,4.680388058474388e-5,0.0016156748620466525,-0.0014870703879858887
38,2.9971898552874134e-5,0.0016156748620466525,-0.0014870703879858887
38,3.8423475133766066e-5,0.0016156748620466525,-0.0014870703879858887
38,2.4823264803045986e-5,0.0016156748620466525,-0.0014870703879858887
38,3.720506069489029e-5,0.0016156748620466525,-0.0014870703879858887
38,3.347439173522646e-5,0.0016156748620466525,-0.0014870703879858887
38,1.5214680147928347e-5,0.0016156748620466525,-0.0014870703879858887
38,1.5247263438082245e-5,0.0016156748620466525,-0.0014870703879858887
39,3.849910748315892e-5,0.001610171599799231,-0.0014869161975788628
39,6.260084058656284e-5,0.001610171599799231,-0.0014869161975788628
39,2.6483752323189006e-5,0.001610171599799231,-0.0014869161975788628
39,3.9445045332927536e-5,0.001610171599799231,-0.0014869161975788628
39,6.75062446674053e-5,0.001610171599799231,-0.0014869161975788628
39,3.613322218137273e-5,0.001610171599799231,-0.0014869161975788628
39,4.668016650945569e-5,0.001610171599799231,-0.0014869161975788628
39,2.519629977842387e-5,0.001610171599799231,-0.0014869161975788628
39,2.5941209276682553e-5,0.001610171599799231,-0.0014869161975788628
40,4.488901609967262e-5,0.0016102838091351468,-0.001486838603965086
40,4.3028504298775335e-5,0.0016102838091351468,-0.001486838603965086
40,2.937303551460441e-5,0.0016102838091351468,-0.001486838603965086
40,2.240856629792295e-5,0.0016102838091351468,-0.001486838603965086
40,1.931590625531787e-5,0.0016102838091351468,-0.001486838603965086
40,1.5194729260622458e-5,0.0016102838091351468,-0.001486838603965086
40,2.0183486800715064e-5,0.0016102838091351468,-0.001486838603965086
40,3.570362919158701e-5,0.0016102838091351468,-0.001486838603965086
40,1.412017384706083e-5,0.0016102838091351468,-0.001486838603965086
40,3.13162298029984e-5,0.0016102838091351468,-0.001486838603965086
40,2.1267110738469706e-5,0.0016102838091351468,-0.001486838603965086
40,8.250740925927882e-5,0.0016102838091351468,-0.001486838603965086
41,2.1762091269505214e-5,0.0016082335066418705,-0.0014874790960733098
41,1.922152410314305e-5,0.0016082335066418705,-0.0014874790960733098
41,2.5791121629039032e-5,0.0016082335066418705,-0.0014874790960733098
41,8.11805542566106e-5,0.0016082335066418705,-0.0014874790960733098
41,1.884667390999087e-5,0.0016082335066418705,-0.0014874790960733098
41,4.685512747775858e-5,0.0016082335066418705,-0.0014874790960733098
41,2.2408312391516653e-5,0.0016082335066418705,-0.0014874790960733098
41,3.1084920444688976e-5,0.0016082335066418705,-0.0014874790960733098
41,5.8026730063401256e-5,0.0016082335066418705,-0.0014874790960733098
41,2.0083590250669346e-5,0.0016082335066418705,-0.0014874790960733098
41,4.9728252411382786e-5,0.0016082335066418705,-0.0014874790960733098
42,1.2474170458448696e-5,0.001608340633246533,-0.0014873893382663325
42,2.6185972825034956e-5,0.001608340633246533,-0.0014873893382663325
42,2.0004832447555458e-5,0.001608340633246533,-0.0014873893382663325
42,1.2049759952243117e-5,0.001608340633246533,-0.0014873893382663325
42,1.4114838687600897e-5,0.001608340633246533,-0.0014873893382663325
42,1.4442675985580829e-5,0.001608340633246533,-0.0014873893382663325
42,1.8505670487003954e-5,0.001608340633246533,-0.0014873893382663325
42,2.6699207851840245e-5,0.001608340633246533,-0.0014873893382663325
42,2.2056019236230234e-5,0.001608340633246533,-0.0014873893382663325
42,1.684443166838798e-5,0.001608340633246533,-0.0014873893382663325
42,1.8084906326503097e-5,0.001608340633246533,-0.0014873893382663325
42,2.737223950708758e-5,0.001608340633246533,-0.0014873893382663325
42,1.976590571504495e-5,0.001608340633246533,-0.0014873893382663325
43,1.6658447685368505e-5,0.00161014017572788,-0.001486802432050805
43,2.8752773877116298e-5,0.00161014017572788,-0.001486802432050805
43,2.0204031980298094e-5,0.00161014017572788,-0.001486802432050805
43,2.1569802983160974e-5,0.00161014017572788,-0.001486802432050805
43,2.4509883115708493e-5,0.00161014017572788,-0.001486802432050805
43,3.814640915810551e-5,0.00161014017572788,-0.001486802432050805
43,2.879850640425459e-5,0.00161014017572788,-0.001486802432050805
43,4.519848763521894e-5,0.00161014017572788,-0.001486802432050805
43,3.250920720480336e-5,0.00161014017572788,-0.001486802432050805
43,1.8384159469248552e-5,0.00161014017572788,-0.001486802432050805
43,3.0680377454485817e-5,0.00161014017572788,-0.001486802432050805
43,3.1397876370111935e-5,0.00161014017572788,-0.001486802432050805
44,1.7961917858759998e-4,0.0016094441504094763,-0.0014872040536485372
44,3.0204223958549508e-5,0.0016094441504094763,-0.0014872040536485372
44,1.1307641387750472e-5,0.0016094441504094763,-0.0014872040536485372
44,4.09157990904711e-5,0.0016094441504094763,-0.0014872040536485372
44,4.075118928865289e-4,0.0016094441504094763,-0.0014872040536485372
44,1.6288541828762827e-5,0.0016094441504094763,-0.0014872040536485372
44,1.8455895127365678e-5,0.0016094441504094763,-0.0014872040536485372
44,1.8794698776466042e-5,0.0016094441504094763,-0.0014872040536485372
44,4.0944695966178364e-5,0.0016094441504094763,-0.0014872040536485372
44,2.6876495204999133e-5,0.0016094441504094763,-0.0014872040536485372
44,6.27892852846546e-5,0.0016094441504094763,-0.0014872040536485372
45,6.395903577671768e-5,0.001609011999099521,-0.0014875117844109667
45,2.9667537510572583e-5,0.001609011999099521,-0.0014875117844109667
45,2.6248591606894648e-5,0.001609011999099521,-0.0014875117844109667
45,7.419488251781652e-5,0.001609011999099521,-0.0014875117844109667
45,3.5462482782379145e-5,0.001609011999099521,-0.0014875117844109667
45,5.1361443236843216e-5,0.001609011999099521,-0.0014875117844109667
45,2.43308984471336e-5,0.001609011999099521,-0.0014875117844109667
45,2.9757991225617597e-5,0.001609011999099521,-0.0014875117844109667
45,4.994569671542028e-5,0.001609011999099521,-0.0014875117844109667
45,2.4201865497320366e-5,0.001609011999099521,-0.0014875117844109667
46,3.471946906671065e-5,0.0016017359186306548,-0.001486440111523554
46,1.574950171041587e-5,0.0016017359186306548,-0.001486440111523554
46,1.5680476354417306e-5,0.0016017359186306548,-0.001486440111523554
46,2.3574724876445897e-5,0.0016017359186306548,-0.001486440111523554
46,2.489003765154839e-5,0.0016017359186306548,-0.001486440111523554
46,2.2288981012130306e-5,0.0016017359186306548,-0.001486440111523554
46,4.252972460253968e-5,0.0016017359186306548,-0.001486440111523554
46,4.163280656966775e-5,0.0016017359186306548,-0.001486440111523554
46,1.5901937524503837e-4,0.0016017359186306548,-0.001486440111523554
46,8.87487468088795e-6,0.0016017359186306548,-0.001486440111523554
46,1.802530796984793e-5,0.0016017359186306548,-0.001486440111523554
46,3.4731884299538384e-5,0.0016017359186306548,-0.001486440111523554
46,3.845071232466242e-5,0.0016017359186306548,-0.001486440111523554
46,1.4466151050211744e-5,0.0016017359186306548,-0.001486440111523554
47,1.727612870410126e-5,0.0016017208936604862,-0.0014864540168409701
47,9.237400949837719e-5,0.0016017208936604862,-0.0014864540168409701
47,3.031673122084618e-5,0.0016017208936604862,-0.0014864540168409701
47,2.842473802494649e-4,0.0016017208936604862,-0.0014864540168409701
47,2.330902040353844e-5,0.0016017208936604862,-0.0014864540168409701
47,3.754465676248824e-5,0.0016017208936604862,-0.0014864540168409701
47,1.688642526345654e-5,0.0016017208936604862,-0.0014864540168409701
47,2.810648680517881e-5,0.0016017208936604862,-0.0014864540168409701
48,2.327408315025196e-5,0.002266985552895284,-0.002063116521590007
48,5.046771556239356e-5,0.002266985552895284,-0.002063116521590007
48,2.6465913627318885e-5,0.002266985552895284,-0.002063116521590007
48,1.3816600424290801e-5,0.002266985552895284,-0.002063116521590007
48,1.0128127786609685e-4,0.002266985552895284,-0.002063116521590007
48,3.633683081889741e-5,0.002266985552895284,-0.002063116521590007
49,1.2302159191512837e-5,0.002265928372450358,-0.0020637391742125036
49,4.268682440891272e-5,0.002265928372450358,-0.0020637391742125036
49,6.957617002676208e-5,0.002265928372450358,-0.0020637391742125036
49,1.5346172798388017e-5,0.002265928372450358,-0.0020637391742125036
49,1.6419863865168367e-5,0.002265928372450358,-0.0020637391742125036
49,7.32409112418534e-5,0.002265928372450358,-0.0020637391742125036
49,2.010988569244408e-5,0.002265928372450358,-0.0020637391742125036
49,2.088466964256884e-4,0.002265928372450358,-0.0020637391742125036
50,8.455466397985428e-5,0.0022658876365868716,-0.002063775819150212
50,8.300995811817805e-5,0.0022658876365868716,-0.002063775819150212
50,8.238175743628695e-5,0.0022658876365868716,-0.002063775819150212
50,1.0398959095075892e-4,0.0022658876365868716,-0.002063775819150212
50,9.930193972692344e-5,0.0022658876365868716,-0.002063775819150212
50,9.903797100583996e-5,0.0022658876365868716,-0.002063775819150212
50,9.568545388146792e-5,0.0022658876365868716,-0.002063775819150212
50,1.781668972029841e-4,0.0022658876365868716,-0.002063775819150212
50,1.0051736198333354e-4,0.0022658876365868716,-0.002063775819150212
50,8.84500362696136e-5,0.0022658876365868716,-0.002063775819150212
50,8.238838238925398e-5,0.0022658876365868716,-0.002063775819150212
51,2.732127285217699e-5,0.001577559900111486,-0.001465455060314351
51,2.0275301048250722e-5,0.001577559900111486,-0.001465455060314351
51,2.8781336080329227e-5,0.001577559900111486,-0.001465455060314351
51,1.4550239404061093e-5,0.001577559900111486,-0.001465455060314351
51,4.025623079482373e-5,0.001577559900111486,-0.001465455060314351
51,3.407179623280596e-5,0.001577559900111486,-0.001465455060314351
51,7.743455406060666e-5,0.001577559900111486,-0.001465455060314351
51,1.7613926715522577e-5,0.001577559900111486,-0.001465455060314351
51,2.6989085493150027e-5,0.001577559900111486,-0.001465455060314351
51,1.1791970385303963e-4,0.001577559900111486,-0.001465455060314351
51,8.093274584254878e-5,0.001577559900111486,-0.001465455060314351
52,5.836914322101435e-5,0.0015775864723511154,-0.0014654309384178167
52,1.487732388045399e-5,0.0015775864723511154,-0.0014654309384178167
52,9.557496229875398e-6,0.0015775864723511154,-0.0014654309384178167
52,2.0034002764955347e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5758676844439548e-5,0.0015775864723511154,-0.0014654309384178167
52,1.4312265279346187e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5883144454434315e-5,0.0015775864723511154,-0.0014654309384178167
52,2.5005360141023776e-5,0.0015775864723511154,-0.0014654309384178167
52,2.213190797667763e-5,0.0015775864723511154,-0.0014654309384178167
52,4.478681991883205e-5,0.0015775864723511154,-0.0014654309384178167
52,1.2798223718714212e-5,0.0015775864723511154,-0.0014654309384178167
52,1.3789898108954044e-5,0.0015775864723511154,-0.0014654309384178167
53,4.528907192819206e-5,0.0015771610878423804,-0.0014656654956931657
53,2.0483914387078438e-5,0.0015771610878423804,-0.0014656654956931657
53,5.54127250962813e-5,0.0015771610878423804,-0.0014656654956931657
53,2.670499538920456e-5,0.0015771610878423804,-0.0014656654956931657
53,2.8577238300784624e-5,0.0015771610878423804,-0.0014656654956931657
53,2.9679038664574595e-5,0.0015771610878423804,-0.0014656654956931657
53,2.598618881045246e-5,0.0015771610878423804,-0.0014656654956931657
53,2.658022867157254e-5,0.0015771610878423804,-0.0014656654956931657
53,4.8241607928854895e-5,0.0015771610878423804,-0.0014656654956931657
53,2.4285460422532744e-5,0.0015771610878423804,-0.0014656654956931657
53,2.32660218225473e-5,0.0015771610878423804,-0.0014656654956931657
54,3.3020557702794976e-05,0.0015758281859444491,-0.001466200920510747
54,1.0560648516265893e-4,0.0015758281859444491,-0.001466200920510747
54,1.746154599743397e-5,0.0015758281859444491,-0.001466200920510747
54,3.6130633705837054e-5,0.0015758281859444491,-0.001466200920510747
54,1.971397935159644e-5,0.0015758281859444491,-0.001466200920510747
54,3.0659387243702476e-5,0.0015758281859444491,-0.001466200920510747
54,2.135658080400439e-5,0.0015758281859444491,-0.001466200920510747
55,2.3616408115624414e-5,0.0015756323875679185,-0.0014663542315213032
55,1.5913186634899387e-5,0.0015756323875679185,-0.0014663542315213032
55,2.057124775582845e-5,0.0015756323875679185,-0.0014663542315213032
55,1.8130749805111318e-5,0.0015756323875679185,-0.0014663542315213032
55,2.157468448698412e-5,0.0015756323875679185,-0.0014663542315213032
55,8.322365630477823e-6,0.0015756323875679185,-0.0014663542315213032
55,1.257923706189847e-5,0.0015756323875679185,-0.0014663542315213032
56,2.112448003124183e-5,0.0015750995980815057,-0.0014666287388581927
56,2.6227801794652937e-5,0.0015750995980815057,-0.0014666287388581927
56,1.6905828353383192e-5,0.0015750995980815057,-0.0014666287388581927
56,1.0527400501737876e-5,0.0015750995980815057,-0.0014666287388581927
56,4.692613646953196e-5,0.0015750995980815057,-0.0014666287388581927
56,1.0015625539870313e-5,0.0015750995980815057,-0.0014666287388581927
56,2.8450420689088173e-5,0.0015750995980815057,-0.0014666287388581927
57,1.571988163910717e-5,0.001574778249280316,-0.0014668707487962924
57,1.0996644913534725e-5,0.001574778249280316,-0.0014668707487962924
57,1.5258054366768795e-5,0.001574778249280316,-0.0014668707487962924
57,2.100735058333891e-5,0.001574778249280316,-0.0014668707487962924
57,1.3454140901158993e-5,0.001574778249280316,-0.0014668707487962924
57,1.8497205269010495e-5,0.001574778249280316,-0.0014668707487962924
57,7.960624336274084e-6,0.001574778249280316,-0.0014668707487962924
57,1.3911024896681987e-5,0.001574778249280316,-0.0014668707487962924
57,1.591492891236657e-5,0.001574778249280316,-0.0014668707487962924
57,8.40400887363614e-6,0.001574778249280316,-0.0014668707487962924
57,2.33699570641721e-5,0.001574778249280316,-0.0014668707487962924
57,2.056037234598001e-5,0.001574778249280316,-0.0014668707487962924
57,1.542903488063938e-5,0.001574778249280316,-0.0014668707487962924
57,2.6450518148760178e-5,0.001574778249280316,-0.0014668707487962924
57,1.0531589348562522e-5,0.001574778249280316,-0.0014668707487962924
57,2.0172874311262274e-5,0.001574778249280316,-0.0014668707487962924
57,2.1478232486526958e-5,0.001574778249280316,-0.0014668707487962924
58,7.472812254405326e-6,0.0015747140706132367,-0.0014669275249493637
58,2.9593771235278592e-5,0.0015747140706132367,-0.0014669275249493637
58,1.9265963923217622e-5,0.0015747140706132367,-0.0014669275249493637
58,7.440499663093516e-6,0.0015747140706132367,-0.0014669275249493637
58,4.0075428854283796e-5,0.0015747140706132367,-0.0014669275249493637
58,2.2741268019428186e-5,0.0015747140706132367,-0.0014669275249493637
58,1.8205233448512355e-5,0.0015747140706132367,-0.0014669275249493637
59,1.5065301225993804e-5,0.0015740604120448333,-0.0014673466421868651
59,5.03989535003542e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6181515377145887e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6205391931250317e-5,0.0015740604120448333,-0.0014673466421868651
59,1.7568950786485715e-5,0.0015740604120448333,-0.0014673466421868651
59,1.8151028970604344e-5,0.0015740604120448333,-0.0014673466421868651
59,3.7278909270155444e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6022115115327152e-5,0.0015740604120448333,-0.0014673466421868651
59,3.9982447122164716e-5,0.0015740604120448333,-0.0014673466421868651
59,1.6725227081279284e-5,0.0015740604120448333,-0.0014673466421868651
60,1.1522433363450942e-5,0.0015708519273408442,-0.001467869403883812
60,1.7876481057446634e-5,0.0015708519273408442,-0.001467869403883812
60,1.0998350618292448e-5,0.0015708519273408442,-0.001467869403883812
60,3.606533635142484e-5,0.0015708519273408442,-0.001467869403883812
60,1.7416472335929647e-5,0.0015708519273408442,-0.001467869403883812
60,1.0716948258374663e-5,0.0015708519273408442,-0.001467869403883812
60,1.5007657428974787e-5,0.0015708519273408442,-0.001467869403883812
60,8.082586441185885e-6,0.0015708519273408442,-0.001467869403883812
60,1.4753355687548394e-5,0.0015708519273408442,-0.001467869403883812
61,5.7794069838730694e-5,0.0015710548252253912,-0.0014677134061700722
61,8.64488373951954e-6,0.0015710548252253912,-0.0014677134061700722
61,2.24501787072033e-5,0.0015710548252253912,-0.0014677134061700722
61,2.1485752475793642e-5,0.0015710548252253912,-0.0014677134061700722
61,4.507275537792605e-5,0.0015710548252253912,-0.0014677134061700722
61,1.7479285460339167e-5,0.0015710548252253912,-0.0014677134061700722
61,8.063279093905463e-6,0.0015710548252253912,-0.0014677134061700722
61,1.0665190299252815e-5,0.0015710548252253912,-0.0014677134061700722
61,2.314463587789495e-5,0.0015710548252253912,-0.0014677134061700722
61,2.2798177711999285e-5,0.0015710548252253912,-0.0014677134061700722
61,1.063035238804162e-5,0.0015710548252253912,-0.0014677134061700722
61,1.8759327834590275e-4,0.0015710548252253912,-0.0014677134061700722
61,1.7190061780210196e-5,0.0015710548252253912,-0.0014677134061700722
61,1.2839762098085366e-5,0.0015710548252253912,-0.0014677134061700722
62,3.1086840592249385e-5,0.001570981641339966,-0.001467761968996628
62,2.920363631624809e-5,0.001570981641339966,-0.001467761968996628
62,4.872398069478679e-5,0.001570981641339966,-0.001467761968996628
62,7.715499963746007e-6,0.001570981641339966,-0.001467761968996628
62,2.3279768346971485e-5,0.001570981641339966,-0.001467761968996628
62,2.588686830222132e-5,0.001570981641339966,-0.001467761968996628
62,1.2512442925662232e-5,0.001570981641339966,-0.001467761968996628
62,1.3342011205941936e-5,0.001570981641339966,-0.001467761968996628
62,7.130698774771301e-6,0.001570981641339966,-0.001467761968996628
62,1.2822301862204881e-5,0.001570981641339966,-0.001467761968996628
62,7.418408091544421e-6,0.001570981641339966,-0.001467761968996628
63,1.5299368475298285e-5,0.0015699386129357585,-0.0014681701591047589
63,1.0009507023007868e-5,0.0015699386129357585,-0.0014681701591047589
63,1.105356560302165e-5,0.0015699386129357585,-0.0014681701591047589
63,2.6329672685786436e-5,0.0015699386129357585,-0.0014681701591047589
63,1.341595640911656e-5,0.0015699386129357585,-0.0014681701591047589
63,1.2570581276086545e-5,0.0015699386129357585,-0.0014681701591047589
63,4.7954913137067725e-5,0.0015699386129357585,-0.0014681701591047589
63,6.094383355042809e-5,0.0015699386129357585,-0.0014681701591047589
63,2.206731293743392e-5,0.0015699386129357585,-0.0014681701591047589
64,8.062934527294893e-6,0.0015699899404233802,-0.0014681261589821549
64,2.6997180087412535e-5,0.0015699899404233802,-0.0014681261589821549
64,1.06185400853605e-5,0.0015699899404233802,-0.0014681261589821549
64,1.7087289063404477e-5,0.0015699899404233802,-0.0014681261589821549
64,1.4922343373685881e-5,0.0015699899404233802,-0.0014681261589821549
64,3.8290153733881984e-6,0.0015699899404233802,-0.0014681261589821549
64,1.3025609571241534e-5,0.0015699899404233802,-0.0014681261589821549
64,2.3289411791543346e-5,0.0015699899404233802,-0.0014681261589821549
64,1.3562191749243702e-5,0.0015699899404233802,-0.0014681261589821549
64,1.3333304855505876e-5,0.0015699899404233802,-0.0014681261589821549
65,3.2138711207152466e-5,0.0015696971035486138,-0.0014682431982207611
65,1.482466854095341e-5,0.0015696971035486138,-0.0014682431982207611
65,7.656735267559e-6,0.0015696971035486138,-0.0014682431982207611
65,1.8936696524594437e-5,0.0015696971035486138,-0.0014682431982207611
65,1.1160344570240552e-5,0.0015696971035486138,-0.0014682431982207611
65,8.69014630826064e-6,0.0015696971035486138,-0.0014682431982207611
66,9.756950354767588e-6,0.0015692987415837178,-0.0014684939340806383
66,4.42621301341967e-6,0.0015692987415837178,-0.0014684939340806383
66,1.023074112093073e-5,0.0015692987415837178,-0.0014684939340806383
66,1.6761186816484907e-5,0.0015692987415837178,-0.0014684939340806383
66,1.8700003422784487e-5,0.0015692987415837178,-0.0014684939340806383
66,2.4939977379583377e-5,0.0015692987415837178,-0.0014684939340806383
66,9.000279928832835e-6,0.0015692987415837178,-0.0014684939340806383
66,1.1471948748566723e-5,0.0015692987415837178,-0.0014684939340806383
66,1.8423839664953628e-5,0.0015692987415837178,-0.0014684939340806383
66,1.2044799285767928e-5,0.0015692987415837178,-0.0014684939340806383
67,9.49390878015266e-5,0.0015693232722806688,-0.0014684891453435498
67,4.526204489899774e-6,0.0015693232722806688,-0.0014684891453435498
67,6.797536707292011e-6,0.0015693232722806688,-0.0014684891453435498
67,8.957770105313985e-6,0.0015693232722806688,-0.0014684891453435498
67,4.822338973968705e-6,0.0015693232722806688,-0.0014684891453435498
67,7.565905938437741e-5,0.0015693232722806688,-0.0014684891453435498
67,2.7634017938042023e-5,0.0015693232722806688,-0.0014684891453435498
67,7.701582489252092e-6,0.0015693232722806688,-0.0014684891453435498
67,4.867578872080731e-5,0.0015693232722806688,-0.0014684891453435498
68,9.799379186058988e-6,0.0015699511922578,-0.0014680925231337822
68,1.0817172415445661e-5,0.0015699511922578,-0.0014680925231337822
68,1.5170627250685168e-5,0.0015699511922578,-0.0014680925231337822
68,1.9905978956957284e-5,0.0015699511922578,-0.0014680925231337822
68,1.5980204975015503e-5,0.0015699511922578,-0.0014680925231337822
68,2.185495924933886e-5,0.0015699511922578,-0.0014680925231337822
68,8.995185507198057e-6,0.0015699511922578,-0.0014680925231337822
68,1.496524221368645e-5,0.0015699511922578,-0.0014680925231337822
68,1.919444764477319e-5,0.0015699511922578,-0.0014680925231337822
68,1.7685038393098346e-5,0.0015699511922578,-0.0014680925231337822
68,2.8581252865080396e-5,0.0015699511922578,-0.0014680925231337822
68,1.2302815950862101e-5,0.0015699511922578,-0.0014680925231337822
69,1.5021769680208295e-5,0.0015866137764320774,-0.001474006202612822
69,3.306787366269307e-5,0.0015866137764320774,-0.001474006202612822
69,2.359992802174349e-5,0.0015866137764320774,-0.001474006202612822
69,7.140630906024563e-5,0.0015866137764320774,-0.001474006202612822
69,1.7810605140277966e-5,0.0015866137764320774,-0.001474006202612822
69,2.40342719317247e-5,0.0015866137764320774,-0.001474006202612822
69,1.0599960182459913e-5,0.0015866137764320774,-0.001474006202612822
69,9.635030189216627e-6,0.0015866137764320774,-0.001474006202612822
69,1.0783625386972226e-5,0.0015866137764320774,-0.001474006202612822
69,6.834152735054455e-6,0.0015866137764320774,-0.001474006202612822
69,1.5130798432798739e-5,0.0015866137764320774,-0.001474006202612822
69,1.4611668567773739e-5,0.0015866137764320774,-0.001474006202612822
69,1.6749877507642127e-5,0.0015866137764320774,-0.001474006202612822
70,1.0532687819296345e-5,0.001586731247842853,-0.0014739365930820062
70,8.10050742819619e-6,0.001586731247842853,-0.0014739365930820062
70,9.594834651435032e-6,0.001586731247842853,-0.0014739365930820062
70,8.713586256611797e-6,0.001586731247842853,-0.0014739365930820062
70,2.741986997168482e-5,0.001586731247842853,-0.0014739365930820062
70,1.636288226500226e-5,0.001586731247842853,-0.0014739365930820062
70,1.5533717878878272e-5,0.001586731247842853,-0.0014739365930820062
70,4.5104468002082746e-5,0.001586731247842853,-0.0014739365930820062
70,4.752949864552367e-6,0.001586731247842853,-0.0014739365930820062
70,1.5617124517661264e-5,0.001586731247842853,-0.0014739365930820062
71,9.322044929975723e-6,0.0015868137561917612,-0.0014738620647903459
71,6.967215173160284e-6,0.0015868137561917612,-0.0014738620647903459
71,5.8919067037664985e-6,0.0015868137561917612,-0.0014738620647903459
71,9.841367140923136e-6,0.0015868137561917612,-0.0014738620647903459
71,1.4793579582434735e-5,0.0015868137561917612,-0.0014738620647903459
71,2.3069083662841055e-5,0.0015868137561917612,-0.0014738620647903459
71,4.989201903820494e-5,0.0015868137561917612,-0.0014738620647903459
71,1.1593321126675477e-5,0.0015868137561917612,-0.0014738620647903459
71,5.61966691608968e-6,0.0015868137561917612,-0.0014738620647903459
71,2.6300605341019856e-5,0.0015868137561917612,-0.0014738620647903459
71,7.1668825622611445e-6,0.0015868137561917612,-0.0014738620647903459
72,6.194607802363335e-6,0.001586707135821308,-0.001473951177541569
72,1.6418961858691553e-5,0.001586707135821308,-0.001473951177541569
72,1.851795489758351e-5,0.001586707135821308,-0.001473951177541569
72,8.030533271154041e-6,0.001586707135821308,-0.001473951177541569
72,1.1179274266232086e-5,0.001586707135821308,-0.001473951177541569
72,1.0504099514271552e-5,0.001586707135821308,-0.001473951177541569
72,1.6379236198089103e-5,0.001586707135821308,-0.001473951177541569
72,1.2288048454310534e-5,0.001586707135821308,-0.001473951177541569
72,1.3971482952691735e-5,0.001586707135821308,-0.001473951177541569
73,5.97111386512374e-6,0.0015848470699209947,-0.0014745797929748075
73,8.6767376780299e-6,0.0015848470699209947,-0.0014745797929748075
73,7.567068664377694e-6,0.0015848470699209947,-0.0014745797929748075
73,1.1525975553964405e-5,0.0015848470699209947,-0.0014745797929748075
73,8.368369807398364e-6,0.0015848470699209947,-0.0014745797929748075
73,2.6233682859480916e-5,0.0015848470699209947,-0.0014745797929748075
73,1.3204964646101799e-5,0.0015848470699209947,-0.0014745797929748075
73,6.45991250576177e-6,0.0015848470699209947,-0.0014745797929748075
73,1.7986676644447128e-5,0.0015848470699209947,-0.0014745797929748075
73,3.326720822295399e-5,0.0015848470699209947,-0.0014745797929748075
73,8.958985382445297e-6,0.0015848470699209947,-0.0014745797929748075
74,7.811473661700032e-6,0.0015849307670355675,-0.0014745103078573334
74,2.3911175641122064e-5,0.0015849307670355675,-0.0014745103078573334
74,1.525266001688334e-4,0.0015849307670355675,-0.0014745103078573334
74,1.1080876875243497e-4,0.0015849307670355675,-0.0014745103078573334
74,1.2530656219803994e-5,0.0015849307670355675,-0.0014745103078573334
75,1.3943621899693423e-5,0.0015849008010253528,-0.001474539151942173
75,2.29953736840012e-5,0.0015849008010253528,-0.001474539151942173
75,1.1368641299236996e-5,0.0015849008010253528,-0.001474539151942173
75,8.29830756888509e-6,0.0015849008010253528,-0.001474539151942173
75,6.259291844303865e-6,0.0015849008010253528,-0.001474539151942173
75,1.0106705462343335e-5,0.0015849008010253528,-0.001474539151942173
75,6.212379032144027e-6,0.0015849008010253528,-0.001474539151942173
75,1.927393019766086e-5,0.0015849008010253528,-0.001474539151942173
75,4.577162980231718e-6,0.0015849008010253528,-0.001474539151942173
76,6.128720095940858e-6,0.0015851644647811637,-0.00147438589780602
76,1.0575742066477657e-5,0.0015851644647811637,-0.00147438589780602
76,1.1777972385543588e-5,0.0015851644647811637,-0.00147438589780602
76,5.983459221469176e-6,0.0015851644647811637,-0.00147438589780602
76,6.415676988086331e-6,0.0015851644647811637,-0.00147438589780602
76,1.9686575772867024e-5,0.0015851644647811637,-0.00147438589780602
76,6.241127930757144e-6,0.0015851644647811637,-0.00147438589780602
76,1.1240139184835147e-5,0.0015851644647811637,-0.00147438589780602
76,2.0023995559984997e-5,0.0015851644647811637,-0.00147438589780602
76,1.2893674556637404e-5,0.0015851644647811637,-0.00147438589780602
77,7.856834090349785e-5,0.0015852174240910536,-0.0014743382341694986
77,8.851317361304873e-5,0.0015852174240910536,-0.0014743382341694986
77,7.101278455988038e-5,0.0015852174240910536,-0.0014743382341694986
77,7.236724796723317e-5,0.0015852174240910536,-0.0014743382341694986
77,7.640670654950113e-5,0.0015852174240910536,-0.0014743382341694986
77,7.929704885417104e-5,0.0015852174240910536,-0.0014743382341694986
77,7.530390435333204e-5,0.0015852174240910536,-0.0014743382341694986
77,7.29809579742633e-5,0.0015852174240910536,-0.0014743382341694986
77,7.111520933711512e-5,0.0015852174240910536,-0.0014743382341694986
77,7.794073874503402e-5,0.0015852174240910536,-0.0014743382341694986
78,8.772492783724933e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,9.621449485756707e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,1.0732224030103638e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,6.000509734901906e-6,2.0432289721450525e-4,-1.8155021846507505e-4
78,1.868292532907396e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,2.4375921014758725e-5,2.0432289721450525e-4,-1.8155021846507505e-4
78,4.964839898717166e-5,2.0432289721450525e-4,-1.8155021846507505e-4
79,2.3998457941229475e-5,2.0435743774557848e-4,-1.815372381395379e-4
79,1.4325563908313036e-5,2.0435743774557848e-4,-1.815372381395379e-4
79,7.847164811919095e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,4.9642672726178994e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,5.938469960856753e-6,2.0435743774557848e-4,-1.815372381395379e-4
79,7.543268593652461e-6,2.0435743774557848e-4,-1.815372381395379e-4
80,2.0005417711754455e-4,2.0451016400047312e-4,-1.815144435709892e-4
80,1.4924988837650842e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,7.681674257006744e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,2.3489613010204353e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,9.546877705504627e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,1.0220255328820541e-5,2.0451016400047312e-4,-1.815144435709892e-4
80,6.412651108263558e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,7.597446944484147e-6,2.0451016400047312e-4,-1.815144435709892e-4
80,7.11877004390061e-5,2.0451016400047312e-4,-1.815144435709892e-4
81,1.3355070049601573e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,2.0048897850719203e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,9.974911292114101e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.284166293962907e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.793744071917192e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,2.3443329707367052e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,1.0683894141067867e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,8.528257624122387e-6,2.0412172002652124e-4,-1.8152929028384307e-4
81,6.617712710904025e-5,2.0412172002652124e-4,-1.8152929028384307e-4
81,1.446588575024303e-5,2.0412172002652124e-4,-1.8152929028384307e-4
82,6.606319479330611e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.4134932310605288e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,5.6650204581150434e-6,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.668553030540598e-5,2.0414450905960582e-4,-1.8152175471312316e-4
82,1.0945494192881056e-5,2.0414450905960582e-4,-1.8152175471312316e-4
83,1.0980943450575007e-5,2.0398989203642933e-4,-1.8151678198802522e-4
83,3.615434139403628e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,1.9647377422785574e-5,2.0398989203642933e-4,-1.8151678198802522e-4
83,9.764524911896508e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,4.565779419719017e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,7.98908797249318e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,9.276170520713385e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,6.716913157409216e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,3.6987494780938122e-6,2.0398989203642933e-4,-1.8151678198802522e-4
83,1.2779900034942938e-5,2.0398989203642933e-4,-1.8151678198802522e-4
84,5.876520007009449e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,9.041245739859653e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,6.9210540186588014e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,6.015242103108721e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,3.052090209488235e-5,2.0443160015436705e-4,-1.8155191793254775e-4
84,2.6254465565883344e-5,2.0443160015436705e-4,-1.8155191793254775e-4
84,8.70380542341265e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,4.47765878896362e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,3.0622003214135705e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,9.676090520445772e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,8.656525537962723e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.618949519228893e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.838820668748594e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,5.9273020849184805e-6,2.0443160015436705e-4,-1.8155191793254775e-4
84,1.4053625672596954e-5,2.0443160015436705e-4,-1.8155191793254775e-4
85,8.654938905999811e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,5.001747595982328e-5,2.0435323491124275e-4,-1.815992311789338e-4
85,5.841890186935429e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,6.127779958648351e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,4.906303068784172e-6,2.0435323491124275e-4,-1.815992311789338e-4
85,1.0157956101898929e-5,2.0435323491124275e-4,-1.815992311789338e-4
86,7.1762961001597666e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,4.006214020694304e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,5.408015545373254e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.0955741680941934e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,2.8219180900174347e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,6.156957285006892e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,3.449284151294794e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,2.670457603074722e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.344511317005583e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,5.490561717999855e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,4.67794380439194e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,3.500535547493776e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.6682861754823134e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,6.54848821531668e-6,2.0418724651139812e-4,-1.8159358848774296e-4
86,1.0967954043541967e-5,2.0418724651139812e-4,-1.8159358848774296e-4
86,7.809270934005534e-6,2.0418724651139812e-4,-1.8159358848774296e-4
87,7.166086916942432e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,3.9799239621081315e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.0445179834328054e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,6.492710005739084e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,4.644319280980787e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,5.882767551442351e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.7763068840669918e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,7.079321536552763e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,2.7034041837925477e-5,2.0426956326427797e-4,-1.8156133092838312e-4
87,6.014106121223827e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,9.426137026825427e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,5.1085504054429195e-6,2.0426956326427797e-4,-1.8156133092838312e-4
87,3.198468178172189e-5,2.0426956326427797e-4,-1.8156133092838312e-4
88,1.786638930569949e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.856831969783715e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,2.0496471316964266e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,1.9490173608806725e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.880163042146421e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.181437357461152e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,1.0514627586874211e-05,2.042320803217195e-4,-1.8158591266465964e-4
88,2.065208443480586e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,6.659518011836416e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.347271602027229e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,7.588765479467084e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,9.472361967675973e-6,2.042320803217195e-4,-1.8158591266465964e-4
88,1.0612825606437497e-5,2.042320803217195e-4,-1.8158591266465964e-4
88,9.47806730157506e-6,2.042320803217195e-4,-1.8158591266465964e-4
89,7.157193718014047e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,2.0152579443972634e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,9.528726149408743e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,9.46378978200179e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.2463969168855223e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,3.844870841945307e-6,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.650192478359381e-5,2.0425947846969186e-4,-1.8156700502162352e-4
89,1.1952736949681795e-5,2.0425947846969186e-4,-1.8156700502162352e-4
90,8.268039943928957e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,2.4535610409248536e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.9459172357480777e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.0963594126657714e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,9.479965748177445e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.1592644948923998e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,6.975984490671375e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,8.577668738084625e-6,2.0435161174385083e-4,-1.8151604540067587e-4
90,1.1039557701159965e-5,2.0435161174385083e-4,-1.8151604540067587e-4
90,4.47798236666756e-6,2.0435161174385083e-4,-1.8151604540067587e-4
91,7.98785459189187e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,5.920302803093847e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.7328405172814222e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,6.547566266708061e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.7519924066182395e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.275791215689993e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,4.6074618989316576e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,1.0361291037977961e-5,2.0389799859420372e-4,-1.8156084401961948e-4
91,6.787074599454694e-6,2.0389799859420372e-4,-1.8156084401961948e-4
91,2.1265640392855007e-5,2.0389799859420372e-4,-1.8156084401961948e-4
92,1.1388996453205546e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,6.3914293209328585e-6,2.0376933673301093e-4,-1.8154710633786714e-4
92,3.407302718871928e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.2441984385328012e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,5.955828028209343e-6,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.0470769499926167e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.7937051800189102e-5,2.0376933673301093e-4,-1.8154710633786714e-4
92,1.9190808914468297e-5,2.0376933673301093e-4,-1.8154710633786714e-4
93,6.913434969180116e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,1.8589616715400872e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,4.963142606061548e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,6.086563761123109e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,7.159772771995079e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,6.687334313052017e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,5.601073127566049e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,1.0315303414549948e-5,2.034493110898023e-4,-1.8160232509895158e-4
93,3.4875165305108647e-6,2.034493110898023e-4,-1.8160232509895158e-4
93,1.0727142358659467e-5,2.034493110898023e-4,-1.8160232509895158e-4
94,8.799449359747149e-6,2.0328945404738823e-4,-1.8166944000264958e-4
94,1.2060326235943094e-5,2.0328945404738823e-4,-1.8166944000264958e-4
94,1.0810186878625962e-5,2.0328945404738823e-4,-1.8166944000264958e-4
94,9.649216363309859e-6,2.0328945404738823e-4,-1.8166944000264958e-4
95,9.256963884301652e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,4.349369341620652e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,4.379373888312932e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,5.087113379158369e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,1.9500930135051923e-5,2.0221657443219876e-4,-1.8146945331452358e-4
95,8.637105792285416e-6,2.0221657443219876e-4,-1.8146945331452358e-4
95,1.175291268698101e-5,2.0221657443219876e-4,-1.8146945331452358e-4
96,1.4104541239105355e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,1.640592583539146e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,3.3669887758105986e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,3.31862639367051e-5,2.069528435956956e-4,-1.8422261218025714e-4
96,6.541062836164485e-6,2.069528435956956e-4,-1.8422261218025714e-4
96,7.621218119058043e-6,2.069528435956956e-4,-1.8422261218025714e-4
96,5.61236693411744e-6,2.069528435956956e-4,-1.8422261218025714e-4
97,9.360264701075581e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.4045534119796338e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,4.876908959472357e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,7.893614868503352e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.070283334539669e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,9.733767458180468e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,6.664815477816776e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,5.325093869728155e-6,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.108125938955547e-5,2.0391157935731723e-4,-1.8266874581425726e-4
97,1.261007017057748e-5,2.0391157935731723e-4,-1.8266874581425726e-4
98,1.2968991518867829e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2020723609886066e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2462748251019272e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.7271031477206436e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.128816619112018e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.3344319127816695e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.6251590422268877e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.1786206827723475e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.2191590770377934e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.4607889167208908e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.7052257564681462e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,9.755451148768541e-6,2.0250610425151741e-4,-1.8226011218397352e-4
98,1.0993126148108369e-5,2.0250610425151741e-4,-1.8226011218397352e-4
98,9.99261934998719e-6,2.0250610425151741e-4,-1.8226011218397352e-4
99,1.2486254968236235e-5,5.550325915179931e-5,-4.614260164346316e-5
99,3.805648509880995e-6,5.550325915179931e-5,-4.614260164346316e-5
99,3.555840166293239e-5,5.550325915179931e-5,-4.614260164346316e-5
99,7.646684808169431e-6,5.550325915179931e-5,-4.614260164346316e-5
99,1.210989257927759e-5,5.550325915179931e-5,-4.614260164346316e-5
99,1.3680309456405853e-5,5.550325915179931e-5,-4.614260164346316e-5
99,7.961164164699792e-6,5.550325915179931e-5,-4.614260164346316e-5
99,5.158930283195539e-6,5.550325915179931e-5,-4.614260164346316e-5
99,5.94130490573598e-6,5.550325915179931e-5,-4.614260164346316e-5
99,1.2325195491558611e-5,5.550325915179931e-5,-4.614260164346316e-5
100,1.1833277001083637e-5,5.341016777796512e-5,-4.480381863710997e-5
100,3.5933539873974247e-6,5.341016777796512e-5,-4.480381863710997e-5
100,9.839087031254238e-6,5.341016777796512e-5,-4.480381863710997e-5
100,5.953292353350559e-6,5.341016777796512e-5,-4.480381863710997e-5
100,3.1574756959911673e-6,5.341016777796512e-5,-4.480381863710997e-5
100,6.3884480755693464e-6,5.341016777796512e-5,-4.480381863710997e-5
100,1.3376454952206161e-5,5.341016777796512e-5,-4.480381863710997e-5
100,5.68302591130696e-6,5.341016777796512e-5,-4.480381863710997e-5
100,7.72541483003664e-6,5.341016777796512e-5,-4.480381863710997e-5
100,3.567199853969636e-5,5.341016777796512e-5,-4.480381863710997e-5
100,9.189342077885762e-6,5.341016777796512e-5,-4.480381863710997e-5
101,8.890617779597636e-6,5.404520646239388e-5,-4.518428777227906e-5
101,1.0282289144873921e-5,5.404520646239388e-5,-4.518428777227906e-5
101,1.5872827647309648e-5,5.404520646239388e-5,-4.518428777227906e-5
101,1.2194898687960063e-5,5.404520646239388e-5,-4.518428777227906e-5
101,6.659895912729946e-6,5.404520646239388e-5,-4.518428777227906e-5
101,4.851229433225492e-6,5.404520646239388e-5,-4.518428777227906e-5
101,1.0018995193318182e-5,5.404520646239388e-5,-4.518428777227906e-5
102,2.5327337966886444e-5,5.394787301885692e-5,-4.518106352040038e-5
102,3.3545654720205894e-6,5.394787301885692e-5,-4.518106352040038e-5
102,6.953715399689916e-6,5.394787301885692e-5,-4.518106352040038e-5
102,4.166090763965068e-6,5.394787301885692e-5,-4.518106352040038e-5
102,6.655680967608611e-6,5.394787301885692e-5,-4.518106352040038e-5
102,1.1717031142355206e-5,5.394787301885692e-5,-4.518106352040038e-5
102,7.001361010066017e-6,5.394787301885692e-5,-4.518106352040038e-5
102,2.0783930251431113e-5,5.394787301885692e-5,-4.518106352040038e-5
102,1.3976075650593015e-5,5.394787301885692e-5,-4.518106352040038e-5
103,6.459631268027227e-6,5.419905652332191e-5,-4.525217559982352e-5
103,1.4234540479785752e-5,5.419905652332191e-5,-4.525217559982352e-5
103,3.5575329254692026e-6,5.419905652332191e-5,-4.525217559982352e-5
103,9.458184177686023e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.70213792183628e-6,5.419905652332191e-5,-4.525217559982352e-5
103,2.10188813552168e-5,5.419905652332191e-5,-4.525217559982352e-5
103,1.3552468508709994e-5,5.419905652332191e-5,-4.525217559982352e-5
103,6.681191659703919e-6,5.419905652332191e-5,-4.525217559982352e-5
103,4.66740654191479e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.354614518810799e-6,5.419905652332191e-5,-4.525217559982352e-5
103,8.63968561947221e-6,5.419905652332191e-5,-4.525217559982352e-5
103,8.331831279685751e-6,5.419905652332191e-5,-4.525217559982352e-5
103,6.75811813296647e-6,5.419905652332191e-5,-4.525217559982352e-5
103,3.0513646950332766e-6,5.419905652332191e-5,-4.525217559982352e-5
103,1.2144110335487733e-5,5.419905652332191e-5,-4.525217559982352e-5
103,5.7677327362023824e-6,5.419905652332191e-5,-4.525217559982352e-5
103,5.47548657076713e-6,5.419905652332191e-5,-4.525217559982352e-5
104,1.2268468842690535e-5,5.377444728333856e-5,-4.5091744823714565e-5
104,3.7101363314033863e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,6.274326675578255e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.742137926595356e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.96078708160091e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,4.033361664752883e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,3.966759974688399e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,2.2859239702812483e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,6.559394781909019e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,5.858825501301829e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,1.4187531125393649e-5,5.377444728333856e-5,-4.5091744823714565e-5
104,3.1520682621208595e-6,5.377444728333856e-5,-4.5091744823714565e-5
104,4.562770241053086e-6,5.377444728333856e-5,-4.5091744823714565e-5
105,5.551109015335838e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.2990111952690207e-5,5.38235990829853e-5,-4.507963296563411e-5
105,7.221271322163048e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.4945963410394667e-5,5.38235990829853e-5,-4.507963296563411e-5
105,7.624651027150706e-6,5.38235990829853e-5,-4.507963296563411e-5
105,6.93332353831705e-6,5.38235990829853e-5,-4.507963296563411e-5
105,7.596553073236621e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.029978628748996e-5,5.38235990829853e-5,-4.507963296563411e-5
105,6.420666118516714e-6,5.38235990829853e-5,-4.507963296563411e-5
105,2.3867916873948103e-5,5.38235990829853e-5,-4.507963296563411e-5
105,5.894967681835549e-6,5.38235990829853e-5,-4.507963296563411e-5
105,1.078755927249977e-5,5.38235990829853e-5,-4.507963296563411e-5
106,6.39195162808578e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,6.5559915943147754e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,1.6958838823807556e-5,5.0970317808200724e-5,-4.303797255377449e-5
106,3.957266411992771e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,5.2451701378691835e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,3.2342501310707725e-5,5.0970317808200724e-5,-4.303797255377449e-5
106,4.309742739851737e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,2.5298624671524605e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,5.784844193503197e-6,5.0970317808200724e-5,-4.303797255377449e-5
106,4.884799333922597e-6,5.0970317808200724e-5,-4.303797255377449e-5
107,1.3231255660055649e-5,5.081698445769364e-5,-4.300210187362116e-5
107,6.835730991009813e-6,5.081698445769364e-5,-4.300210187362116e-5
107,6.174863644253096e-6,5.081698445769364e-5,-4.300210187362116e-5
107,4.906629653955832e-6,5.081698445769364e-5,-4.300210187362116e-5
107,6.724181422376235e-6,5.081698445769364e-5,-4.300210187362116e-5
107,4.825331438999361e-6,5.081698445769364e-5,-4.300210187362116e-5
107,1.0527451876717003e-5,5.081698445769364e-5,-4.300210187362116e-5
107,3.73740220314446e-6,5.081698445769364e-5,-4.300210187362116e-5
108,1.0218213955909318e-5,4.639579098487352e-5,-3.96530871760778e-5
108,1.3091024280633014e-5,4.639579098487352e-5,-3.96530871760778e-5
108,7.1894179113466664e-06,4.639579098487352e-5,-3.96530871760778e-5
108,2.3659135996043872e-5,4.639579098487352e-5,-3.96530871760778e-5
108,2.2506179446875065e-6,4.639579098487352e-5,-3.96530871760778e-5
108,4.362378801245934e-6,4.639579098487352e-5,-3.96530871760778e-5
108,2.4962345657318414e-5,4.639579098487352e-5,-3.96530871760778e-5
109,7.973059463220677e-6,4.622302498561522e-5,-3.962558687030452e-5
109,1.5233359393721485e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.58022716889252e-5,4.622302498561522e-5,-3.962558687030452e-5
109,6.903665486123431e-6,4.622302498561522e-5,-3.962558687030452e-5
109,2.8165125934281956e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.875590802892561e-5,4.622302498561522e-5,-3.962558687030452e-5
109,2.490586783646391e-6,4.622302498561522e-5,-3.962558687030452e-5
109,1.181947207769957e-5,4.622302498561522e-5,-3.962558687030452e-5
109,1.2135736366507466e-5,4.622302498561522e-5,-3.962558687030452e-5
110,4.807165584649025e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,1.551852213665751e-5,4.650735909311433e-5,-3.9817057286358005e-5
110,4.004011930017275e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,4.035422026350128e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,9.368731461323424e-6,4.650735909311433e-5,-3.9817057286358005e-5
110,3.752004274573476e-6,4.650735909311433e-5,-3.9817057286358005e-5
111,9.202110927171012e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.3519999937263765e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.8808112821182217e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.174660179886391e-6,4.642356341750707e-5,-3.982543268957853e-5
111,4.773008003204611e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.0648092134144536e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.536996555446827e-6,4.642356341750707e-5,-3.982543268957853e-5
111,5.585579040689033e-6,4.642356341750707e-5,-3.982543268957853e-5
111,2.6266956593790233e-6,4.642356341750707e-5,-3.982543268957853e-5
112,6.578100595200013e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.969741282210853e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.8841205809566216e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.17505428467124e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.112025948240285e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,5.087520577668574e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.912190545208035e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,6.857639346880837e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,7.579021925259079e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,1.5170768994704844e-5,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.936061576114925e-6,4.6314077889976055e-5,-3.9789989339867206e-5
112,3.3150605111354916e-6,4.6314077889976055e-5,-3.9789989339867206e-5
113,7.028909344336149e-6,4.596714629108434e-5,-3.964668950385376e-5
113,6.0881318097447265e-6,4.596714629108434e-5,-3.964668950385376e-5
113,5.428780186791008e-6,4.596714629108434e-5,-3.964668950385376e-5
113,6.039055507847512e-6,4.596714629108434e-5,-3.964668950385376e-5
113,1.2870850687608835e-5,4.596714629108434e-5,-3.964668950385376e-5
113,4.268303428601362e-6,4.596714629108434e-5,-3.964668950385376e-5
113,5.73675759055808e-6,4.596714629108434e-5,-3.964668950385376e-5
114,8.875650405730627e-6,4.447380369060518e-5,-3.872362374304752e-5
114,6.017881125579585e-6,4.447380369060518e-5,-3.872362374304752e-5
114,3.974608412445293e-6,4.447380369060518e-5,-3.872362374304752e-5
114,1.7268408600052092e-6,4.447380369060518e-5,-3.872362374304752e-5
114,9.894969565251138e-6,4.447380369060518e-5,-3.872362374304752e-5
114,7.683802478924495e-6,4.447380369060518e-5,-3.872362374304752e-5
114,2.723104717149176e-6,4.447380369060518e-5,-3.872362374304752e-5
114,9.207494485262898e-6,4.447380369060518e-5,-3.872362374304752e-5
114,4.904460235996927e-6,4.447380369060518e-5,-3.872362374304752e-5
114,3.755908688776914e-5,4.447380369060518e-5,-3.872362374304752e-5
115,3.1091639114467615e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,2.7489337374973514e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,3.636657985174546e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.439179533948247e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.285933672420799e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,6.204891194058841e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.848008239899708e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,4.576666050217165e-6,4.453665606554547e-5,-3.8715319766560965e-5
115,2.1912483504065313e-5,4.453665606554547e-5,-3.8715319766560965e-5
116,1.1280181094775296e-5,4.418952687754439e-5,-3.856902106288796e-5
116,2.8353027281549307e-6,4.418952687754439e-5,-3.856902106288796e-5
116,2.9924786308207257e-6,4.418952687754439e-5,-3.856902106288796e-5
116,8.083571410950246e-6,4.418952687754439e-5,-3.856902106288796e-5
116,1.4470869705127106e-5,4.418952687754439e-5,-3.856902106288796e-5
116,5.697783758576745e-6,4.418952687754439e-5,-3.856902106288796e-5
116,7.43953362478297e-6,4.418952687754439e-5,-3.856902106288796e-5
116,3.666603111876847e-6,4.418952687754439e-5,-3.856902106288796e-5
116,1.4434288686028888e-5,4.418952687754439e-5,-3.856902106288796e-5
117,4.10479993221618e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,2.4271482750345385e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.774123396804893e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.980060895658347e-5,4.395254816813553e-5,-3.8519299776024264e-5
117,5.643273512525333e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,4.8237430843368685e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,3.1796186765314306e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,1.173337239021643e-5,4.395254816813553e-5,-3.8519299776024264e-5
117,4.070001376900182e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,6.398558111232822e-6,4.395254816813553e-5,-3.8519299776024264e-5
117,8.721725333164054e-6,4.395254816813553e-5,-3.8519299776024264e-5
118,3.3936007708122513e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,7.580050785187143e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.911610924678479e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.9619966008747323e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,1.0597690845947403e-5,4.4646500980297244e-5,-3.886376643351197e-5
118,2.1192371368541684e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.3999177449039736e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,2.1372962224237193e-5,4.4646500980297244e-5,-3.886376643351197e-5
118,8.620198099111287e-6,4.4646500980297244e-5,-3.886376643351197e-5
118,7.63135665600961e-6,4.4646500980297244e-5,-3.886376643351197e-5
119,1.2942244878854705e-6,4.461984150255236e-5,-3.886401171492989e-5
119,4.726310070112475e-6,4.461984150255236e-5,-3.886401171492989e-5
119,3.2376282987396996e-6,4.461984150255236e-5,-3.886401171492989e-5
119,5.78942923416529e-6,4.461984150255236e-5,-3.886401171492989e-5
119,5.155863640052339e-6,4.461984150255236e-5,-3.886401171492989e-5
119,1.4538995568416078e-5,4.461984150255236e-5,-3.886401171492989e-5
119,4.535316869924547e-6,4.461984150255236e-5,-3.886401171492989e-5
119,2.802940905233277e-6,4.461984150255236e-5,-3.886401171492989e-5
119,7.90411763160334e-6,4.461984150255236e-5,-3.886401171492989e-5
120,1.9259413532654013e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,1.4000519376428544e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,5.856016249502246e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,2.714160243921072e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,7.5442783253608114e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,6.635047539208766e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,1.0934678444701605e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,1.3119285505562486e-5,4.447252742018057e-5,-3.8834094850699046e-5
120,3.1103675310041652e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,2.7771926905431974e-6,4.447252742018057e-5,-3.8834094850699046e-5
120,7.256778808239949e-6,4.447252742018057e-5,-3.8834094850699046e-5
121,4.484304293284204e-6,4.448329652735248e-5,-3.882988413197071e-5
121,1.18579104103011e-5,4.448329652735248e-5,-3.882988413197071e-5
121,7.40092602541624e-6,4.448329652735248e-5,-3.882988413197071e-5
121,6.106363526796462e-6,4.448329652735248e-5,-3.882988413197071e-5
122,6.7554328269606345e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,3.8688777292083576e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,3.17956351877371e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.4883862313286372e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,2.791501963230798e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,4.9225854738927476e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.318404924816853e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,3.205558391567344e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,1.0471248631711269e-5,4.4081181093762667e-5,-3.859608981144548e-5
122,6.496329339403903e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,3.2099374829844867e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,8.239598241956814e-6,4.4081181093762667e-5,-3.859608981144548e-5
122,5.583228299310191e-6,4.4081181093762667e-5,-3.859608981144548e-5
123,5.36006987397886e-6,4.405857529075584e-5,-3.860486835322951e-5
123,6.625733386719219e-6,4.405857529075584e-5,-3.860486835322951e-5
123,7.698825433707388e-6,4.405857529075584e-5,-3.860486835322951e-5
123,1.092474618208238e-5,4.405857529075584e-5,-3.860486835322951e-5
123,3.990022091737123e-6,4.405857529075584e-5,-3.860486835322951e-5
124,3.2490276822017607e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.1951568387032484e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.5129595839459117e-5,4.419753231717197e-5,-3.861738363751281e-5
124,4.1783958964458985e-6,4.419753231717197e-5,-3.861738363751281e-5
124,1.4859750413209376e-6,4.419753231717197e-5,-3.861738363751281e-5
124,8.129826922012277e-6,4.419753231717197e-5,-3.861738363751281e-5
124,3.5922559523922743e-6,4.419753231717197e-5,-3.861738363751281e-5
124,2.405023341944544e-6,4.419753231717197e-5,-3.861738363751281e-5
124,5.210348730796981e-6,4.419753231717197e-5,-3.861738363751281e-5
124,3.5265191000172175e-6,4.419753231717197e-5,-3.861738363751281e-5
125,7.224782843496391e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.596034599508029e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.082623276874117e-5,4.424609065904239e-5,-3.8617477806159275e-5
125,7.97136439798421e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,6.529055114830485e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.7743882962378006e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,5.504026871018851e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.5321118318582125e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,1.1083330319004404e-5,4.424609065904239e-5,-3.8617477806159275e-5
125,4.578824043723148e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.065930122009735e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,3.1901125073060227e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,3.542252389289415e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,4.255991288620753e-6,4.424609065904239e-5,-3.8617477806159275e-5
125,5.476550652559151e-6,4.424609065904239e-5,-3.8617477806159275e-5
126,4.0990883109088405e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,5.515231441817608e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,4.658716019913259e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,7.903271394346402e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,3.6238587886362684e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,2.9904439919324603e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,1.1895822887280386e-5,1.7803376376177497e-5,-1.4225357793000802e-5
126,2.2639247236597637e-6,1.7803376376177497e-5,-1.4225357793000802e-5
126,7.6071730565513146e-6,1.7803376376177497e-5,-1.4225357793000802e-5
127,2.298750042826654e-6,1.686735914910917e-5,-1.35655819479681e-5
127,2.8927906169982274e-6,1.686735914910917e-5,-1.35655819479681e-5
127,4.129449577184813e-6,1.686735914910917e-5,-1.35655819479681e-5
127,8.302870531035107e-6,1.686735914910917e-5,-1.35655819479681e-5
127,7.680264194189669e-6,1.686735914910917e-5,-1.35655819479681e-5
127,3.5991267457135803e-6,1.686735914910917e-5,-1.35655819479681e-5
127,7.66150790114192e-6,1.686735914910917e-5,-1.35655819479681e-5
127,4.486768911888137e-6,1.686735914910917e-5,-1.35655819479681e-5
128,3.434751654889404e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,3.473455571031595e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,1.1508946068476302e-5,1.6750543989073887e-5,-1.3507209298910754e-5
128,5.529594236478611e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,7.482863196352433e-6,1.6750543989073887e-5,-1.3507209298910754e-5
128,5.1535936689399935e-6,1.6750543989073887e-5,-1.3507209298910754e-5
129,1.5831196086466188e-5,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.3305811317941934e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.795066780843371e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,9.61699001170854e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,1.0970635060185887e-5,1.7049010558571015e-5,-1.3669342718701856e-5
129,6.1680370008130504e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,4.043209926214855e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,2.7844878189509574e-6,1.7049010558571015e-5,-1.3669342718701856e-5
129,1.4129688711010745e-5,1.7049010558571015e-5,-1.3669342718701856e-5
130,3.2587782530945266e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,2.244511301410551e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,4.797506436807157e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,3.510403029791616e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,5.7737810793015464e-6,1.73985855407705e-5,-1.3863182570437808e-5
130,6.865502339077769e-6,1.73985855407705e-5,-1.3863182570437808e-5
131,2.7822974821296414e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,7.623599518659436e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.649549844072627e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.4518969123304248e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,2.7059692158691988e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.253203073502281e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,7.216253447777056e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,3.299169183109346e-6,1.5049482441636703e-5,-1.1927253492100306e-5
131,5.6314395484478575e-6,1.5049482441636703e-5,-1.1927253492100306e-5
132,1.3516253563023169e-5,1.5894540344270197e-5,-1.2548182167460491e-5
132,1.776335051260525e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,6.852688147383939e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.635690886555271e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.6557074396063816e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.9964820402922243e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,1.2840334294881757e-5,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.457063398387353e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.706355382497199e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.9336713091220845e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,5.611019729028156e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.814797982787869e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,7.58911859239059e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,3.872222848971927e-6,1.5894540344270197e-5,-1.2548182167460491e-5
132,2.1124425841982114e-6,1.5894540344270197e-5,-1.2548182167460491e-5
133,4.569071885920025e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,1.865642588882964e-5,2.283153911510702e-5,-1.8802574111137903e-5
133,3.4478638089703093e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,4.1235642909190854e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,7.711165941592501e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,2.3599152590169813e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,3.2386359161886195e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,3.6992909792809243e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,7.973384850955154e-6,2.283153911510702e-5,-1.8802574111137903e-5
133,5.5670209477010105e-6,2.283153911510702e-5,-1.8802574111137903e-5
134,2.8884259629038025e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.8806725612094267e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.752260832206211e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.4449731704104455e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,4.08674636323524e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.837077627778984e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.6974869837496136e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.577731053799131e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,1.179641120921184e-5,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.1984792433589166e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.273050231868209e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.376046735951905e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,3.556998231703169e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,2.781082639969966e-6,2.2937586292754624e-5,-1.8847165396921522e-5
134,5.7622192452741015e-6,2.2937586292754624e-5,-1.8847165396921522e-5
135,1.029616771525073e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,3.365352348136492e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,2.875730213858996e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,1.4680415765286489e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,8.965764643064948e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,2.8394754518474587e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,5.512314155960151e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,3.918326910777572e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,4.184264829507677e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,4.14774182774074e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,5.535914147647487e-6,2.3120422898313684e-5,-1.894718430936084e-5
135,1.0636752083502902e-5,2.3120422898313684e-5,-1.894718430936084e-5
135,2.920833604972005e-6,2.3120422898313684e-5,-1.894718430936084e-5
136,4.813462640066879e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,3.503186338874524e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,3.1954804702197185e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,7.639562903354768e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.4786712108774656e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,5.656611289220267e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,5.520260538490068e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.9769875783664244e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,2.8492916714414087e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,4.457348281864981e-6,2.332454468038998e-5,-1.9066473206878918e-5
136,1.7058471853154111e-6,2.332454468038998e-5,-1.9066473206878918e-5
137,7.572659263923813e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,4.474580133430385e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.956454403031693e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.87847996025712e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,3.3197675707350898e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,6.267006733086899e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,2.9358888375130904e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,6.917733015412993e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,2.386349410831192e-6,2.6284814687134304e-5,-2.1449727054810865e-5
137,1.0670352642385729e-5,2.6284814687134304e-5,-2.1449727054810865e-5
138,5.3542989858662925e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.367300011869417e-6,7.668337604655404e-5,-6.786524368555993e-5
138,2.9534241323666135e-6,7.668337604655404e-5,-6.786524368555993e-5
138,1.4609680287367657e-5,7.668337604655404e-5,-6.786524368555993e-5
138,6.600647869008523e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.928373668871537e-6,7.668337604655404e-5,-6.786524368555993e-5
138,4.791726399486929e-6,7.668337604655404e-5,-6.786524368555993e-5
138,2.182883461522833e-6,7.668337604655404e-5,-6.786524368555993e-5
139,3.3732451507708976e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.8694860354519663e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.8130975625168246e-6,7.682739385216186e-5,-6.785426304689948e-5
139,6.560030426389489e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.3387824449730577e-6,7.682739385216186e-5,-6.785426304689948e-5
139,2.7331232606355756e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.2506268960876734e-6,7.682739385216186e-5,-6.785426304689948e-5
139,3.1897012958995853e-6,7.682739385216186e-5,-6.785426304689948e-5
140,4.7497962336494464e-6,8.29786011690191e-5,-7.269126558510114e-5
140,2.9694953505113642e-5,8.29786011690191e-5,-7.269126558510114e-5
140,2.7336477016855106e-6,8.29786011690191e-5,-7.269126558510114e-5
140,1.6671832249638206e-6,8.29786011690191e-5,-7.269126558510114e-5
141,5.185618446980013e-6,8.298812794549991e-5,-7.268452515764285e-5
141,7.31923587197671e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.6285415170061813e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.063662643264154e-6,8.298812794549991e-5,-7.268452515764285e-5
141,4.680456127053574e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.358735339620706e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.018497363937849e-6,8.298812794549991e-5,-7.268452515764285e-5
141,7.040911887825339e-6,8.298812794549991e-5,-7.268452515764285e-5
141,5.293562817358135e-6,8.298812794549991e-5,-7.268452515764285e-5
141,2.504767130322977e-5,8.298812794549991e-5,-7.268452515764285e-5
142,1.0504766293294714e-5,9.412909966002369e-5,-8.153953235418391e-5
142,2.5663107086399137e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.0250878176294335e-6,9.412909966002369e-5,-8.153953235418391e-5
142,3.6695967578068298e-6,9.412909966002369e-5,-8.153953235418391e-5
142,1.8421030540757239e-6,9.412909966002369e-5,-8.153953235418391e-5
142,7.23774853448737e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.450984435274305e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.047302738579128e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.762941358210803e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.394164893876695e-6,9.412909966002369e-5,-8.153953235418391e-5
142,4.3318089688510785e-6,9.412909966002369e-5,-8.153953235418391e-5
142,2.165861665253563e-6,9.412909966002369e-5,-8.153953235418391e-5
143,2.239903894462895e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.373393695403993e-6,9.410622503867046e-5,-8.154938837490171e-5
143,3.4757522760212562e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.2348095174886418e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.7787873154383612e-5,9.410622503867046e-5,-8.154938837490171e-5
143,4.7814156427757546e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.2418723012372504e-6,9.410622503867046e-5,-8.154938837490171e-5
143,1.1217949512890461e-5,9.410622503867046e-5,-8.154938837490171e-5
143,1.672877665560532e-6,9.410622503867046e-5,-8.154938837490171e-5
143,7.583676431884856e-6,9.410622503867046e-5,-8.154938837490171e-5
143,2.8572968800148533e-5,9.410622503867046e-5,-8.154938837490171e-5
144,5.283359026349334e-6,9.413469627378337e-5,-8.153408735400478e-5
144,5.343685720654306e-6,9.413469627378337e-5,-8.153408735400478e-5
144,4.989879164684969e-6,9.413469627378337e-5,-8.153408735400478e-5
144,5.69946358191756e-6,9.413469627378337e-5,-8.153408735400478e-5
144,8.313186265490897e-6,9.413469627378337e-5,-8.153408735400478e-5
144,2.106944791716749e-6,9.413469627378337e-5,-8.153408735400478e-5
144,1.568827650025335e-6,9.413469627378337e-5,-8.153408735400478e-5
144,6.2361675288396515e-6,9.413469627378337e-5,-8.153408735400478e-5
144,3.2822956294749958e-6,9.413469627378337e-5,-8.153408735400478e-5
144,2.718906445467132e-6,9.413469627378337e-5,-8.153408735400478e-5
144,1.2788696575309829e-5,9.413469627378337e-5,-8.153408735400478e-5
144,2.339764656039855e-6,9.413469627378337e-5,-8.153408735400478e-5
145,4.893942157939607e-6,9.508391723493336e-5,-8.192796675025033e-5
145,4.593660811544491e-6,9.508391723493336e-5,-8.192796675025033e-5
145,2.0350582298865464e-5,9.508391723493336e-5,-8.192796675025033e-5
145,4.396727973921492e-6,9.508391723493336e-5,-8.192796675025033e-5
145,5.965498702890347e-6,9.508391723493336e-5,-8.192796675025033e-5
146,2.9861550259486452e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.67941113420185e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.202570502042956e-6,9.507816997836319e-5,-8.19300402350704e-5
146,1.768157450508047e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.96518241259601e-6,9.507816997836319e-5,-8.19300402350704e-5
146,6.465640731427788e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.2632084143269725e-6,9.507816997836319e-5,-8.19300402350704e-5
146,1.6008549561749964e-6,9.507816997836319e-5,-8.19300402350704e-5
146,3.2291456107481886e-6,9.507816997836319e-5,-8.19300402350704e-5
146,3.461520286856287e-6,9.507816997836319e-5,-8.19300402350704e-5
146,4.089135774073454e-6,9.507816997836319e-5,-8.19300402350704e-5
146,2.001691157117529e-6,9.507816997836319e-5,-8.19300402350704e-5
147,6.674924381188038e-6,9.509838597481163e-5,-8.191687787920761e-5
147,3.328583246348735e-5,9.509838597481163e-5,-8.191687787920761e-5
147,2.7155814781893833e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.428955818293962e-6,9.509838597481163e-5,-8.191687787920761e-5
147,2.6433229856609483e-6,9.509838597481163e-5,-8.191687787920761e-5
147,2.7474181621964165e-6,9.509838597481163e-5,-8.191687787920761e-5
147,1.2622379162485424e-5,9.509838597481163e-5,-8.191687787920761e-5
147,6.442334192409305e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.320423076179766e-6,9.509838597481163e-5,-8.191687787920761e-5
147,4.545514180338157e-6,9.509838597481163e-5,-8.191687787920761e-5
147,1.0796457719963895e-5,9.509838597481163e-5,-8.191687787920761e-5
147,5.862459851318804e-6,9.509838597481163e-5,-8.191687787920761e-5
147,3.171189283465059e-5,9.509838597481163e-5,-8.191687787920761e-5
147,3.1133579912543347e-6,9.509838597481163e-5,-8.191687787920761e-5
148,2.8524614175080795e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.919799514673342e-6,9.485751671178915e-5,-8.183577148809339e-5
148,7.208888113836191e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.006096821408914e-6,9.485751671178915e-5,-8.183577148809339e-5
148,3.963151089131588e-5,9.485751671178915e-5,-8.183577148809339e-5
148,2.266098730681728e-6,9.485751671178915e-5,-8.183577148809339e-5
148,5.959766247810673e-6,9.485751671178915e-5,-8.183577148809339e-5
148,2.9559466361385535e-6,9.485751671178915e-5,-8.183577148809339e-5
148,6.590244057823345e-6,9.485751671178915e-5,-8.183577148809339e-5
148,2.305580117102296e-6,9.485751671178915e-5,-8.183577148809339e-5
148,4.408125946311714e-6,9.485751671178915e-5,-8.183577148809339e-5
148,5.789296460717516e-6,9.485751671178915e-5,-8.183577148809339e-5
148,9.658598129236639e-6,9.485751671178915e-5,-8.183577148809339e-5
148,4.178559002411931e-6,9.485751671178915e-5,-8.183577148809339e-5
148,1.9273248792916224e-5,9.485751671178915e-5,-8.183577148809339e-5
149,1.3096724449392764e-5,9.491734027361729e-5,-8.182164688852216e-5
149,1.4200359935136735e-5,9.491734027361729e-5,-8.182164688852216e-5
149,3.684493118424638e-6,9.491734027361729e-5,-8.182164688852216e-5
149,7.02822364983016e-6,9.491734027361729e-5,-8.182164688852216e-5
149,2.7146423843695967e-6,9.491734027361729e-5,-8.182164688852216e-5
149,3.924384898500117e-6,9.491734027361729e-5,-8.182164688852216e-5
149,7.629012650072131e-6,9.491734027361729e-5,-8.182164688852216e-5
149,1.8586749024678542e-5,9.491734027361729e-5,-8.182164688852216e-5
149,4.236494818647082e-6,9.491734027361729e-5,-8.182164688852216e-5
149,4.152302287135125e-6,9.491734027361729e-5,-8.182164688852216e-5
150,4.052639675918147e-6,9.494242482175645e-5,-8.181193459321827e-5
150,1.7455514482030032e-6,9.494242482175645e-5,-8.181193459321827e-5
150,9.389796750504397e-6,9.494242482175645e-5,-8.181193459321827e-5
150,1.8033541614805083e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.505929709911647e-6,9.494242482175645e-5,-8.181193459321827e-5
150,2.8792116070951876e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.9699551268986e-6,9.494242482175645e-5,-8.181193459321827e-5
150,8.472596334255976e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.588148116496153e-6,9.494242482175645e-5,-8.181193459321827e-5
150,6.567829036217152e-6,9.494242482175645e-5,-8.181193459321827e-5
150,4.935266003849184e-6,9.494242482175645e-5,-8.181193459321827e-5
150,3.17456283858098e-6,9.494242482175645e-5,-8.181193459321827e-5
151,4.192929435165251e-6,9.50488502983611e-5,-8.17910688072749e-5
151,2.335690700729937e-6,9.50488502983611e-5,-8.17910688072749e-5
151,6.972839922695432e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.2351323066130575e-5,9.50488502983611e-5,-8.17910688072749e-5
151,3.820686093808324e-6,9.50488502983611e-5,-8.17910688072749e-5
151,3.6029595608091853e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.594281016184816e-5,9.50488502983611e-5,-8.17910688072749e-5
151,4.193096940471508e-6,9.50488502983611e-5,-8.17910688072749e-5
151,9.113493330147669e-6,9.50488502983611e-5,-8.17910688072749e-5
151,1.4772909783791403e-6,9.50488502983611e-5,-8.17910688072749e-5
152,3.967533069793008e-6,9.490508730569318e-5,-8.182126956029165e-5
152,1.360325290195027e-6,9.490508730569318e-5,-8.182126956029165e-5
152,5.379204476909981e-6,9.490508730569318e-5,-8.182126956029165e-5
152,1.7205930909015954e-6,9.490508730569318e-5,-8.182126956029165e-5
152,4.357372709153528e-6,9.490508730569318e-5,-8.182126956029165e-5
152,2.9960354276775074e-6,9.490508730569318e-5,-8.182126956029165e-5
152,8.783601461478474e-6,9.490508730569318e-5,-8.182126956029165e-5
152,6.1317868673511445e-6,9.490508730569318e-5,-8.182126956029165e-5
152,2.603585864580612e-6,9.490508730569318e-5,-8.182126956029165e-5
152,7.047399889182455e-6,9.490508730569318e-5,-8.182126956029165e-5
153,1.0490681001290518e-5,9.491297999970557e-5,-8.181541574615736e-5
153,7.202485338068983e-6,9.491297999970557e-5,-8.181541574615736e-5
153,1.8944962489078418e-6,9.491297999970557e-5,-8.181541574615736e-5
153,6.210872635093299e-6,9.491297999970557e-5,-8.181541574615736e-5
153,7.384010147663811e-6,9.491297999970557e-5,-8.181541574615736e-5
153,6.163416537929592e-6,9.491297999970557e-5,-8.181541574615736e-5
153,2.621295625841509e-6,9.491297999970557e-5,-8.181541574615736e-5
153,1.1447493194869443e-5,9.491297999970557e-5,-8.181541574615736e-5
153,4.958524987586935e-6,9.491297999970557e-5,-8.181541574615736e-5
154,4.4921966112618065e-6,9.486559292175871e-5,-8.182059519547121e-5
154,2.139957162939476e-6,9.486559292175871e-5,-8.182059519547121e-5
154,3.297859933284611e-6,9.486559292175871e-5,-8.182059519547121e-5
154,4.097660978975072e-6,9.486559292175871e-5,-8.182059519547121e-5
154,8.821771085000005e-6,9.486559292175871e-5,-8.182059519547121e-5
154,4.1098572851306305e-6,9.486559292175871e-5,-8.182059519547121e-5
154,1.3357206401681216e-5,9.486559292175871e-5,-8.182059519547121e-5
155,5.5055364684408355e-6,9.485762602252339e-5,-8.182260702066083e-5
155,4.502415316974293e-6,9.485762602252339e-5,-8.182260702066083e-5
155,5.661918044186998e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.6565338900651176e-6,9.485762602252339e-5,-8.182260702066083e-5
155,6.761265845807727e-6,9.485762602252339e-5,-8.182260702066083e-5
155,7.221819637142031e-6,9.485762602252339e-5,-8.182260702066083e-5
155,6.108502085790114e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.537705772379401e-6,9.485762602252339e-5,-8.182260702066083e-5
155,1.2173397639136618e-5,9.485762602252339e-5,-8.182260702066083e-5
155,2.616438717474434e-6,9.485762602252339e-5,-8.182260702066083e-5
155,8.95954709947225e-6,9.485762602252339e-5,-8.182260702066083e-5
155,2.446113848124133e-6,9.485762602252339e-5,-8.182260702066083e-5
155,5.472616336166503e-6,9.485762602252339e-5,-8.182260702066083e-5
155,4.543975884111168e-6,9.485762602252339e-5,-8.182260702066083e-5
155,1.5557842345121049e-6,9.485762602252339e-5,-8.182260702066083e-5
156,2.918973712119064e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.4231726701550086e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.7288531148978244e-6,9.476716604243351e-5,-8.182027126345427e-5
156,1.7449054923135145e-6,9.476716604243351e-5,-8.182027126345427e-5
156,8.354446775345696e-6,9.476716604243351e-5,-8.182027126345427e-5
156,1.1098743445782377e-6,9.476716604243351e-5,-8.182027126345427e-5
156,3.3604610559574557e-6,9.476716604243351e-5,-8.182027126345427e-5
156,4.54451354333768e-6,9.476716604243351e-5,-8.182027126345427e-5
156,5.7238711613883064e-06,9.476716604243351e-5,-8.182027126345427e-5
157,3.180701661964698e-6,9.476799107653411e-5,-8.181962420847316e-5
157,7.086964393837159e-6,9.476799107653411e-5,-8.181962420847316e-5
157,5.166950003961248e-6,9.476799107653411e-5,-8.181962420847316e-5
157,1.6622528271287986e-5,9.476799107653411e-5,-8.181962420847316e-5
157,3.4231213750747287e-6,9.476799107653411e-5,-8.181962420847316e-5
157,1.8259285909295102e-5,9.476799107653411e-5,-8.181962420847316e-5
157,4.492200439018648e-5,9.476799107653411e-5,-8.181962420847316e-5
158,3.070036670082542e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.1489729483418924e-5,9.474850509412253e-5,-8.183211658372596e-5
158,2.9182444036314267e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.2111457158906774e-5,9.474850509412253e-5,-8.183211658372596e-5
158,5.773869787480462e-6,9.474850509412253e-5,-8.183211658372596e-5
158,4.944371599031906e-6,9.474850509412253e-5,-8.183211658372596e-5
158,3.299742880719782e-5,9.474850509412253e-5,-8.183211658372596e-5
158,5.5017687672085246e-6,9.474850509412253e-5,-8.183211658372596e-5
158,1.492293673626031e-6,9.474850509412253e-5,-8.183211658372596e-5
158,9.934410055377564e-6,9.474850509412253e-5,-8.183211658372596e-5
159,1.2649863061437639e-5,9.480447888242863e-5,-8.183713824725472e-5
159,7.251966528340771e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.8265347084419186e-6,9.480447888242863e-5,-8.183713824725472e-5
159,4.102424077347454e-6,9.480447888242863e-5,-8.183713824725472e-5
159,6.367664410565471e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.7381843800487413e-6,9.480447888242863e-5,-8.183713824725472e-5
159,1.2136726674163146e-5,9.480447888242863e-5,-8.183713824725472e-5
159,8.643218173741213e-6,9.480447888242863e-5,-8.183713824725472e-5
159,5.259674318813643e-6,9.480447888242863e-5,-8.183713824725472e-5
160,8.656554489902225e-6,9.684845421826548e-5,-8.303818554179432e-5
160,3.4326895365387137e-6,9.684845421826548e-5,-8.303818554179432e-5
160,6.639412042449115e-6,9.684845421826548e-5,-8.303818554179432e-5
160,5.06064909473545e-6,9.684845421826548e-5,-8.303818554179432e-5
160,3.5319855327018784e-6,9.684845421826548e-5,-8.303818554179432e-5
160,4.596748437290756e-6,9.684845421826548e-5,-8.303818554179432e-5
160,1.8140488687231905e-5,9.684845421826548e-5,-8.303818554179432e-5
160,5.829355475009775e-6,9.684845421826548e-5,-8.303818554179432e-5
160,5.7869214877834396e-6,9.684845421826548e-5,-8.303818554179432e-5
160,2.843810585680375e-6,9.684845421826548e-5,-8.303818554179432e-5
160,1.2379878798068339e-5,9.684845421826548e-5,-8.303818554179432e-5
160,3.88573236291122e-6,9.684845421826548e-5,-8.303818554179432e-5
160,2.5434653678974654e-6,9.684845421826548e-5,-8.303818554179432e-5
160,9.274387753240216e-6,9.684845421826548e-5,-8.303818554179432e-5
161,5.676537639092067e-6,9.991179417375657e-5,-8.490802183756135e-5
161,6.039053729415842e-6,9.991179417375657e-5,-8.490802183756135e-5
161,4.7591098263401334e-6,9.991179417375657e-5,-8.490802183756135e-5
161,3.877196637581103e-6,9.991179417375657e-5,-8.490802183756135e-5
161,6.358482171217576e-6,9.991179417375657e-5,-8.490802183756135e-5
161,9.3688994940409e-6,9.991179417375657e-5,-8.490802183756135e-5
161,4.6472468300668106e-6,9.991179417375657e-5,-8.490802183756135e-5
161,9.104432654718697e-6,9.991179417375657e-5,-8.490802183756135e-5
161,5.558930067080676e-6,9.991179417375657e-5,-8.490802183756135e-5
161,7.1310740345795745e-6,9.991179417375657e-5,-8.490802183756135e-5
162,5.5023890478547475e-6,9.974041903838634e-5,-8.489287209243639e-5
162,4.61703525100545e-6,9.974041903838634e-5,-8.489287209243639e-5
162,2.651249085575326e-6,9.974041903838634e-5,-8.489287209243639e-5
162,6.03335951858903e-6,9.974041903838634e-5,-8.489287209243639e-5
162,5.73794290180558e-6,9.974041903838634e-5,-8.489287209243639e-5
162,6.97057343939868e-6,9.974041903838634e-5,-8.489287209243639e-5
163,5.592169246140854e-6,9.798575779129715e-5,-8.3967922918681e-5
163,7.391060682040172e-6,9.798575779129715e-5,-8.3967922918681e-5
163,8.847301849014691e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.717036060468113e-6,9.798575779129715e-5,-8.3967922918681e-5
163,9.259562729051201e-6,9.798575779129715e-5,-8.3967922918681e-5
163,2.0681873935414356e-6,9.798575779129715e-5,-8.3967922918681e-5
163,2.812599018828074e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.540248914014472e-6,9.798575779129715e-5,-8.3967922918681e-5
163,3.2266937673123577e-6,9.798575779129715e-5,-8.3967922918681e-5
164,2.386355447682855e-6,9.795460728869385e-5,-8.397484633411726e-5
164,1.8393595310167344e-6,9.795460728869385e-5,-8.397484633411726e-5
164,1.632872033553352e-5,9.795460728869385e-5,-8.397484633411726e-5
164,5.1662005009012615e-5,9.795460728869385e-5,-8.397484633411726e-5
164,2.1589876384914564e-6,9.795460728869385e-5,-8.397484633411726e-5
164,3.3019689566406376e-6,9.795460728869385e-5,-8.397484633411726e-5
164,5.074446718507995e-6,9.795460728869385e-5,-8.397484633411726e-5
164,2.243204277519735e-6,9.795460728869385e-5,-8.397484633411726e-5
164,8.899267164586336e-6,9.795460728869385e-5,-8.397484633411726e-5
164,2.591786741579509e-6,9.795460728869385e-5,-8.397484633411726e-5
164,5.321550564687967e-6,9.795460728869385e-5,-8.397484633411726e-5
164,4.12777627537502e-6,9.795460728869385e-5,-8.397484633411726e-5
165,1.0830650060284071e-5,9.785064149537594e-5,-8.39969231586419e-5
165,3.445490936395707e-6,9.785064149537594e-5,-8.39969231586419e-5
165,7.497749346068758e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.4543843611910086e-6,9.785064149537594e-5,-8.39969231586419e-5
165,6.496655597826278e-6,9.785064149537594e-5,-8.39969231586419e-5
165,5.071226637593568e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.6059199542746336e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.198254437454943e-6,9.785064149537594e-5,-8.39969231586419e-5
165,4.752529884393586e-6,9.785064149537594e-5,-8.39969231586419e-5
165,4.873141924684499e-5,9.785064149537594e-5,-8.39969231586419e-5
165,1.9815893544248717e-6,9.785064149537594e-5,-8.39969231586419e-5
165,2.1406900594490784e-6,9.785064149537594e-5,-8.39969231586419e-5
166,4.308410234079142e-6,9.774570401728569e-5,-8.400987455683559e-5
166,1.4634900642636939e-5,9.774570401728569e-5,-8.400987455683559e-5
166,4.533797447335659e-6,9.774570401728569e-5,-8.400987455683559e-5
166,5.296116482835673e-6,9.774570401728569e-5,-8.400987455683559e-5
166,3.896538194168344e-6,9.774570401728569e-5,-8.400987455683559e-5
166,4.229479412871714e-6,9.774570401728569e-5,-8.400987455683559e-5
166,6.047898576161179e-6,9.774570401728569e-5,-8.400987455683559e-5
166,6.115413005567593e-6,9.774570401728569e-5,-8.400987455683559e-5
167,1.5891012959746683e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.068533892644648e-5,9.685161995217531e-5,-8.362253857115673e-5
167,9.859632872523434e-6,9.685161995217531e-5,-8.362253857115673e-5
167,9.655648261766263e-6,9.685161995217531e-5,-8.362253857115673e-5
167,9.235857474495387e-6,9.685161995217531e-5,-8.362253857115673e-5
167,1.3633258577943733e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.246007623849743e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.08457586713326e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.04087726812533e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.1920052820288324e-5,9.685161995217531e-5,-8.362253857115673e-5
167,1.2315246075949698e-5,9.685161995217531e-5,-8.362253857115673e-5
167,8.722266532086094e-6,9.685161995217531e-5,-8.362253857115673e-5
167,1.0660303750237627e-5,9.685161995217531e-5,-8.362253857115673e-5
168,2.549646706445724e-6,6.391078010132517e-5,-5.446629910796392e-5
168,2.5515638170273056e-6,6.391078010132517e-5,-5.446629910796392e-5
168,4.736291132381866e-6,6.391078010132517e-5,-5.446629910796392e-5
168,5.422615975732823e-6,6.391078010132517e-5,-5.446629910796392e-5
168,3.264259762881511e-6,6.391078010132517e-5,-5.446629910796392e-5
168,6.915939902966895e-6,6.391078010132517e-5,-5.446629910796392e-5
168,1.0215488507547361e-5,6.391078010132517e-5,-5.446629910796392e-5
168,1.9767384815787452e-6,6.391078010132517e-5,-5.446629910796392e-5
168,3.5741186536557166e-6,6.391078010132517e-5,-5.446629910796392e-5
169,5.802773596604469e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,1.0304418969737223e-5,6.374982943757902e-5,-5.4463694330457756e-5
169,5.622857398805158e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,5.089459854782891e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,4.53863526707092e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,6.799407356363425e-6,6.374982943757902e-5,-5.4463694330457756e-5
169,3.222160868507878e-6,6.374982943757902e-5,-5.4463694330457756e-5
170,4.134099615204644e-6,5.507752502840003e-5,-4.736638914378792e-5
170,2.8075616773707597e-6,5.507752502840003e-5,-4.736638914378792e-5
170,2.2321374137824334e-6,5.507752502840003e-5,-4.736638914378792e-5
171,5.078504562854541e-6,5.510059968369142e-5,-4.735916934271013e-5
171,3.736978934488559e-6,5.510059968369142e-5,-4.735916934271013e-5
171,5.414304430415227e-6,5.510059968369142e-5,-4.735916934271013e-5
171,4.391925464727705e-6,5.510059968369142e-5,-4.735916934271013e-5
171,3.9436897882814e-6,5.510059968369142e-5,-4.735916934271013e-5
171,6.130604917086672e-6,5.510059968369142e-5,-4.735916934271013e-5
171,4.989478498688465e-6,5.510059968369142e-5,-4.735916934271013e-5
171,1.3631145763512213e-5,5.510059968369142e-5,-4.735916934271013e-5
171,5.473156471145166e-6,5.510059968369142e-5,-4.735916934271013e-5
171,5.98604393343813e-6,5.510059968369142e-5,-4.735916934271013e-5
172,2.95892305062398e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,1.6199466378120393e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,3.290279949509231e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,4.818810868586508e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,4.652802247726042e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.107795329245234e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,8.588237024479987e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,2.5608096991392885e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,2.1103957827375907e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.798795097109461e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,5.055968571325685e-6,3.416645886951615e-5,-2.8563172661516853e-5
172,1.2594848003073028e-5,3.416645886951615e-5,-2.8563172661516853e-5
172,1.5425606601571319e-6,3.416645886951615e-5,-2.8563172661516853e-5
173,3.986637250551551e-6,3.476557592894803e-5,-2.888600467291724e-5
173,7.122826956083888e-6,3.476557592894803e-5,-2.888600467291724e-5
173,3.7698771540960167e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.1642318205386124e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.1855562164401254e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.6943239235346657e-6,3.476557592894803e-5,-2.888600467291724e-5
173,2.4183108220397206e-6,3.476557592894803e-5,-2.888600467291724e-5
173,4.754165008866847e-6,3.476557592894803e-5,-2.888600467291724e-5
173,3.895178231177787e-6,3.476557592894803e-5,-2.888600467291724e-5
173,1.7492054261926262e-5,3.476557592894803e-5,-2.888600467291724e-5
174,3.010983111233679e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.628332219742852e-6,3.474558134408456e-5,-2.888550437498746e-5
174,7.330084970075957e-6,3.474558134408456e-5,-2.888550437498746e-5
174,6.475561359719439e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.560283421444055e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.523326335188328e-6,3.474558134408456e-5,-2.888550437498746e-5
174,4.740666989460384e-6,3.474558134408456e-5,-2.888550437498746e-5
174,1.0240887344868163e-5,3.474558134408456e-5,-2.888550437498746e-5
174,3.066270993412543e-6,3.474558134408456e-5,-2.888550437498746e-5
175,5.8054629264680544e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,3.8905098754203255e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.2194885600756253e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.645157430306993e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.8276181322062067e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.4441154820723354e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,3.2177859817405687e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.136453175382707e-5,3.253427010291251e-5,-2.7240641653059502e-5
175,5.821639248058314e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.8529265922350624e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.3471449024447635e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,1.6979637839185182e-6,3.253427010291251e-5,-2.7240641653059502e-5
175,2.317075541161804e-6,3.253427010291251e-5,-2.7240641653059502e-5
176,7.270627277068823e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.7101855383573265e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.0624821082603996e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,5.766343515820646e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,1.5059180225831341e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.2612305724248645e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,2.4789333857247845e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,8.664616485702606e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,8.129450656926105e-6,4.3857394272878164e-5,-3.702873739083372e-5
176,1.4761608500940615e-6,4.3857394272878164e-5,-3.702873739083372e-5
177,1.4552774598314827e-5,4.4064117512536537e-5,-3.708607401080836e-5
177,3.491329939455412e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,3.015030963399005e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,2.839750521618947e-6,4.4064117512536537e-5,-3.708607401080836e-5
177,2.2673302607795712e-5,4.4064117512536537e-5,-3.708607401080836e-5
177,2.213627087227416e-6,4.4064117512536537e-5,-3.708607401080836e-5
178,2.010307252344668e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,7.199091106627465e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.042781500910331e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.430853431268664e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,1.6901427428810478e-5,4.3858079266661695e-5,-3.7001614734527714e-5
178,3.557597100689922e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,1.1253286123451457e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,8.335728190397598e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,4.2978821599982615e-6,4.3858079266661695e-5,-3.7001614734527714e-5
178,2.986696945555538e-6,4.3858079266661695e-5,-3.7001614734527714e-5
179,2.2105706373729268e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,4.65809534164803e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.9082320175387366e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,1.9317756374714597e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.6340411961193533e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,4.12900316509679e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.707709135935472e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,7.241174807589079e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.7149983375521067e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,2.6436783797102462e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,5.598555659103701e-6,4.3780546225070774e-5,-3.698809132580468e-5
179,1.3907001078494923e-6,4.3780546225070774e-5,-3.698809132580468e-5
180,1.1287171523919851e-5,4.38592102059728e-5,-3.700720558298799e-5
180,2.3328587528003877e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.447299118211643e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.138651178112417e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.8892287442407224e-6,4.38592102059728e-5,-3.700720558298799e-5
180,5.358126401861052e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.7289174776773456e-6,4.38592102059728e-5,-3.700720558298799e-5
180,3.1957842541868345e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.3590185575652112e-6,4.38592102059728e-5,-3.700720558298799e-5
180,2.4685819781067626e-6,4.38592102059728e-5,-3.700720558298799e-5
180,1.8266931912180256e-6,4.38592102059728e-5,-3.700720558298799e-5
181,3.8084141613111167e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,1.6550584520695652e-5,4.3893793098173034e-5,-3.702214268422723e-5
181,1.703486385675279e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,9.725166205088603e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,4.243877596761072e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,7.322700302270017e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,2.7260921046019806e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,2.8604143510226342e-6,4.3893793098173034e-5,-3.702214268422723e-5
181,3.7745055876410698e-6,4.3893793098173034e-5,-3.702214268422723e-5
182,3.614299096120363e-6,4.400059135685445e-5,-3.701998900217675e-5
182,3.6804876683850293e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.938085445269811e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.369280054054898e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.8810106341887218e-6,4.400059135685445e-5,-3.701998900217675e-5
182,3.8684758427592096e-5,4.400059135685445e-5,-3.701998900217675e-5
182,1.1805693433380405e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.707723306153244e-6,4.400059135685445e-5,-3.701998900217675e-5
182,2.639864884255479e-6,4.400059135685445e-5,-3.701998900217675e-5
182,1.6938202053457522e-6,4.400059135685445e-5,-3.701998900217675e-5
182,2.3500565774630815e-6,4.400059135685445e-5,-3.701998900217675e-5
182,7.576288084149796e-6,4.400059135685445e-5,-3.701998900217675e-5
182,6.925852838638389e-6,4.400059135685445e-5,-3.701998900217675e-5
183,1.6692735071524367e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,4.1879352080669435e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,4.295120487105955e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,7.357646041394685e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,1.5576015007241963e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,1.663170594109227e-5,4.5191939120494906e-5,-3.772221321622315e-5
183,3.2492406760797925e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,2.944254591999201e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,2.770023976060511e-6,4.5191939120494906e-5,-3.772221321622315e-5
183,5.194113661452396e-6,4.5191939120494906e-5,-3.772221321622315e-5
184,6.185569013510128e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,2.679780736848718e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,5.505028851640129e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,3.774314493321065e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,4.1300455775522e-6,4.5167895172410004e-5,-3.772011548902078e-5
184,3.4723862916663853e-6,4.5167895172410004e-5,-3.772011548902078e-5
185,4.60276192848092e-6,4.511828514650088e-5,-3.772495159002587e-5
185,2.421367105441332e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.498528603499093e-6,4.511828514650088e-5,-3.772495159002587e-5
185,7.955440700963748e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.369014294810107e-5,4.511828514650088e-5,-3.772495159002587e-5
185,1.237471928601992e-6,4.511828514650088e-5,-3.772495159002587e-5
185,6.310225543011436e-6,4.511828514650088e-5,-3.772495159002587e-5
185,3.6494733507071057e-6,4.511828514650088e-5,-3.772495159002587e-5
185,2.6933074738412354e-6,4.511828514650088e-5,-3.772495159002587e-5
185,5.630335800515118e-6,4.511828514650088e-5,-3.772495159002587e-5
185,4.362086320933107e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.3000630602223636e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.9535451865257837e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.3195438084188708e-6,4.511828514650088e-5,-3.772495159002587e-5
185,1.4934601681393987e-6,4.511828514650088e-5,-3.772495159002587e-5
186,5.133341983329732e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,4.181044257162193e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,3.762337791494255e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.3058166041811474e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.353112087940215e-6,4.5078335004529594e-5,-3.771833756813886e-5
186,2.864388939887061e-6,4.5078335004529594e-5,-3.771833756813886e-5
187,1.6353620980680538e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,2.8570410131546127e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,7.923563775007429e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.5111232418858753e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,3.2743680617326878e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.996736777561551e-6,4.6119865031452024e-5,-3.82952058696876e-5
187,1.2920687272679697e-5,4.6119865031452024e-5,-3.82952058696876e-5
187,2.0000706702838037e-6,4.6119865031452024e-5,-3.82952058696876e-5
188,2.906062088818611e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.8814017026334414e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.9044091499645094e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.2132911462438158e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,3.545510638573993e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,3.3525307258569145e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.218328415471564e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.6432164334112264e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.1559409934300487e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.7873618110176473e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,1.1795152489558991e-5,4.6253044974636976e-5,-3.830185046912401e-5
188,5.563684986433035e-6,4.6253044974636976e-5,-3.830185046912401e-5
188,2.2530002740533413e-6,4.6253044974636976e-5,-3.830185046912401e-5
189,6.3509935796633305e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,8.960458370120205e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,5.5334446974360145e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,9.155274963468687e-6,4.6664322387092315e-5,-3.854754184196019e-5
189,3.3678910288888956e-5,4.6664322387092315e-5,-3.854754184196019e-5
190,3.5518926124870458e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,1.0782299522454334e-5,4.2539505382639363e-5,-3.538887208741469e-5
190,3.028736342728458e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,4.505456335252688e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,6.437777836403957e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,6.832398321038627e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,3.3795363374661663e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,3.0483101140112704e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,4.468812507825012e-6,4.2539505382639363e-5,-3.538887208741469e-5
190,1.0008597934984835e-5,4.2539505382639363e-5,-3.538887208741469e-5
190,3.930592157830501e-6,4.2539505382639363e-5,-3.538887208741469e-5
191,5.009216206764758e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,2.3247160990947805e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,3.2007448307793854e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.7990318983045523e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.0148592380673447e-5,4.092723991554361e-5,-3.3950020491530895e-5
191,4.12559725128823e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,2.5686543090652806e-6,4.092723991554361e-5,-3.3950020491530895e-5
191,1.9880573008841666e-6,4.092723991554361e-5,-3.3950020491530895e-5
192,4.1248753274714095e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.287071198355648e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.6020555368892958e-6,5.351378271053408e-5,-4.477436525582529e-5
192,8.060904386794872e-6,5.351378271053408e-5,-4.477436525582529e-5
192,4.54920133479956e-6,5.351378271053408e-5,-4.477436525582529e-5
192,3.6307302300795487e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.916088805308787e-6,5.351378271053408e-5,-4.477436525582529e-5
192,2.480595456383563e-6,5.351378271053408e-5,-4.477436525582529e-5
192,1.5424941371000302e-6,5.351378271053408e-5,-4.477436525582529e-5
192,6.755826569094028e-6,5.351378271053408e-5,-4.477436525582529e-5
192,3.9886853771717955e-6,5.351378271053408e-5,-4.477436525582529e-5
192,1.6746036994056732e-5,5.351378271053408e-5,-4.477436525582529e-5
192,2.986667239456087e-6,5.351378271053408e-5,-4.477436525582529e-5
193,8.494292499909519e-6,5.348590954299614e-5,-4.477480117593377e-5
193,5.434578067459957e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.4371943919178317e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.832738469019792e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.7766816576810864e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.0662940900100593e-6,5.348590954299614e-5,-4.477480117593377e-5
193,1.12026548225038e-5,5.348590954299614e-5,-4.477480117593377e-5
193,5.23691265428884e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.2751142451871647e-6,5.348590954299614e-5,-4.477480117593377e-5
193,3.7780739770316356e-5,5.348590954299614e-5,-4.477480117593377e-5
193,2.5712739640479855e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.231897420534409e-6,5.348590954299614e-5,-4.477480117593377e-5
193,1.8363219900446842e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.833094972512319e-6,5.348590954299614e-5,-4.477480117593377e-5
193,6.926967224921297e-6,5.348590954299614e-5,-4.477480117593377e-5
193,4.5937442565376755e-6,5.348590954299614e-5,-4.477480117593377e-5
193,2.3231676189066716e-5,5.348590954299614e-5,-4.477480117593377e-5
194,4.589415063123093e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,6.291178791116573e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,2.8623387148202025e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,3.1517598237224557e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,4.140299758944936e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,1.4235344162231054e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,3.9201371569020025e-6,5.3585427561081533e-5,-4.479256884871591e-5
194,2.7522381645318592e-6,5.3585427561081533e-5,-4.479256884871591e-5
195,6.353240597063459e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,4.055278006676036e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,5.460349864370396e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,5.817227757630796e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,1.2708837881454799e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,6.556051403534827e-6,5.3613622655537905e-5,-4.478678163512341e-5
195,2.2467558082332017e-6,5.3613622655537905e-5,-4.478678163512341e-5
196,3.4399357013871407e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,3.187984057223159e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,7.805497930550166e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,1.2731103986335175e-6,5.7320236892923125e-5,-4.749405697380975e-5
196,1.3405973381275928e-6,5.7320236892923125e-5,-4.749405697380975e-5
197,2.7482433439304238e-6,5.721685752610525e-5,-4.749404287119114e-5
197,4.218876279620038e-6,5.721685752610525e-5,-4.749404287119114e-5
197,4.677782968530374e-6,5.721685752610525e-5,-4.749404287119114e-5
197,3.7136425824179362e-6,5.721685752610525e-5,-4.749404287119114e-5
197,2.3811803472959793e-6,5.721685752610525e-5,-4.749404287119114e-5
197,1.3684795337003733e-6,5.721685752610525e-5,-4.749404287119114e-5
197,1.4149182267205053e-6,5.721685752610525e-5,-4.749404287119114e-5
197,3.2461039077368742e-6,5.721685752610525e-5,-4.749404287119114e-5
198,1.7082797653830764e-6,5.70757320756988e-5,-4.744805426026308e-5
198,3.224134566584933e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.6963796821489524e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.9816673272103496e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.742278660418154e-6,5.70757320756988e-5,-4.744805426026308e-5
198,3.0108047903687857e-6,5.70757320756988e-5,-4.744805426026308e-5
198,4.1268849529299675e-6,5.70757320756988e-5,-4.744805426026308e-5
198,2.598940101685422e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.832385212193803e-6,5.70757320756988e-5,-4.744805426026308e-5
198,6.266121377485358e-6,5.70757320756988e-5,-4.744805426026308e-5
198,4.255610756178601e-6,5.70757320756988e-5,-4.744805426026308e-5
198,1.2157850014284737e-5,5.70757320756988e-5,-4.744805426026308e-5
198,1.3563227063978605e-6,5.70757320756988e-5,-4.744805426026308e-5
199,3.023682916184449e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,3.50125035025009e-5,5.731480192423519e-5,-4.7487531255477396e-5
199,2.5145645597369173e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,9.148830120458698e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.9633260052963746e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.3217598742620947e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,2.8743852473842157e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,8.432230078116747e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,1.5733278875443016e-6,5.731480192423519e-5,-4.7487531255477396e-5
199,5.963347473194112e-6,5.731480192423519e-5,-4.7487531255477396e-5
200,3.0882370349251504e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.3856788302612465e-6,5.724955606145302e-5,-4.747326896693043e-5
200,3.5130820839473286e-6,5.724955606145302e-5,-4.747326896693043e-5
200,4.720581605951299e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.461004280628868e-6,5.724955606145302e-5,-4.747326896693043e-5
200,1.6822226624122198e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.5015620239146303e-6,5.724955606145302e-5,-4.747326896693043e-5
200,2.2824207109251077e-6,5.724955606145302e-5,-4.747326896693043e-5
200,1.007602930385084e-5,5.724955606145302e-5,-4.747326896693043e-5
200,1.7999099642371468e-6,5.724955606145302e-5,-4.747326896693043e-5
200,3.980904545966304e-6,5.724955606145302e-5,-4.747326896693043e-5
201,3.33808406158683e-6,5.723273616924873e-5,-4.747800850603381e-5
201,4.4820289383355176e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.1390078736771514e-5,5.723273616924873e-5,-4.747800850603381e-5
201,3.028870051397105e-6,5.723273616924873e-5,-4.747800850603381e-5
201,5.446548982096217e-6,5.723273616924873e-5,-4.747800850603381e-5
201,3.16785435871176e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.0067096948979325e-5,5.723273616924873e-5,-4.747800850603381e-5
201,2.9362637164512583e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.3245721950170259e-5,5.723273616924873e-5,-4.747800850603381e-5
201,1.0053250936948817e-5,5.723273616924873e-5,-4.747800850603381e-5
201,1.7880479507072583e-6,5.723273616924873e-5,-4.747800850603381e-5
201,1.7690045144135468e-5,5.723273616924873e-5,-4.747800850603381e-5
201,7.107569995595726e-6,5.723273616924873e-5,-4.747800850603381e-5
201,3.2447206093179153e-6,5.723273616924873e-5,-4.747800850603381e-5
202,2.0247428132914645e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,5.882722611983849e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,3.278514308923589e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,5.694441968243847e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,6.301879846192826e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,2.230675176721836e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,6.565275029950998e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,4.723996252661328e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,1.1745450673919247e-6,5.6926541330236865e-5,-4.742022411768894e-5
202,1.6362232219018754e-5,5.6926541330236865e-5,-4.742022411768894e-5
202,3.3172757672700517e-6,5.6926541330236865e-5,-4.742022411768894e-5
203,3.6980297039187596e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.0992110992779592e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.569878932922214e-5,5.649243550151382e-5,-4.728603238079665e-5
203,4.991806629673423e-6,5.649243550151382e-5,-4.728603238079665e-5
203,3.861034341393835e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.0116441699424613e-5,5.649243550151382e-5,-4.728603238079665e-5
203,1.3371416598682612e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.7234602050449734e-6,5.649243550151382e-5,-4.728603238079665e-5
203,2.3020081220641617e-6,5.649243550151382e-5,-4.728603238079665e-5
203,1.5168035766876319e-5,5.649243550151382e-5,-4.728603238079665e-5
203,8.090602817128624e-6,5.649243550151382e-5,-4.728603238079665e-5
203,4.592481558889859e-5,5.649243550151382e-5,-4.728603238079665e-5
204,1.5468556665789835e-6,5.676272689113254e-5,-4.735346712300761e-5
204,4.495419444803913e-6,5.676272689113254e-5,-4.735346712300761e-5
204,7.681992076325638e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.0462564598649565e-6,5.676272689113254e-5,-4.735346712300761e-5
204,3.2700704915745213e-6,5.676272689113254e-5,-4.735346712300761e-5
204,7.665638772441104e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.207793941783603e-6,5.676272689113254e-5,-4.735346712300761e-5
204,2.7094892342351734e-6,5.676272689113254e-5,-4.735346712300761e-5
204,4.345586785540099e-6,5.676272689113254e-5,-4.735346712300761e-5
205,3.1300823341479576e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.485099866486882e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.6999539615182724e-6,5.6753866999845e-5,-4.735428419126292e-5
205,3.2873011958029864e-6,5.6753866999845e-5,-4.735428419126292e-5
205,9.391205678447271e-6,5.6753866999845e-5,-4.735428419126292e-5
205,4.310508630387938e-6,5.6753866999845e-5,-4.735428419126292e-5
205,6.147242335008476e-6,5.6753866999845e-5,-4.735428419126292e-5
205,3.360927388471533e-6,5.6753866999845e-5,-4.735428419126292e-5
205,2.67484871940134e-6,5.6753866999845e-5,-4.735428419126292e-5
205,7.479733323917926e-6,5.6753866999845e-5,-4.735428419126292e-5
205,2.1556519757402348e-5,5.6753866999845e-5,-4.735428419126292e-5
205,2.731335519079564e-6,5.6753866999845e-5,-4.735428419126292e-5
206,4.253144474857552e-6,4.826335869777374e-5,-4.042511436325392e-5
206,3.5641562284963958e-6,4.826335869777374e-5,-4.042511436325392e-5
206,7.605095259853344e-6,4.826335869777374e-5,-4.042511436325392e-5
206,5.110528146494616e-6,4.826335869777374e-5,-4.042511436325392e-5
206,4.333221910724822e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.487519283499574e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.9354357059744717e-6,4.826335869777374e-5,-4.042511436325392e-5
206,7.918201080330945e-6,4.826335869777374e-5,-4.042511436325392e-5
206,2.988189323902936e-6,4.826335869777374e-5,-4.042511436325392e-5
206,5.565299500471411e-6,4.826335869777374e-5,-4.042511436325392e-5
206,3.803748467540036e-6,4.826335869777374e-5,-4.042511436325392e-5
206,1.5825980141842094e-5,4.826335869777374e-5,-4.042511436325392e-5
207,2.9766388677998774e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.4317216825549015e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,6.282614973963561e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.3978406111446976e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,4.525125452182733e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.2402107071710325e-5,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.8555767438437823e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,3.5477545334731974e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.255852022208857e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,5.040557118276529e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.8497803131711827e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,2.8427125367681997e-6,4.8042890209376156e-5,-4.0389512804072246e-5
207,1.0288554297486486e-5,4.8042890209376156e-5,-4.0389512804072246e-5
208,2.4556341058409603e-6,4.796063988033238e-5,-4.039904461251044e-5
208,5.645183704963393e-6,4.796063988033238e-5,-4.039904461251044e-5
208,3.752114550625474e-5,4.796063988033238e-5,-4.039904461251044e-5
208,3.4431021768155174e-6,4.796063988033238e-5,-4.039904461251044e-5
208,1.4439758543758424e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.029626299035876e-6,4.796063988033238e-5,-4.039904461251044e-5
208,9.30561878058226e-6,4.796063988033238e-5,-4.039904461251044e-5
208,1.7203758507334737e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.3797947559086264e-6,4.796063988033238e-5,-4.039904461251044e-5
208,5.183679156965322e-6,4.796063988033238e-5,-4.039904461251044e-5
208,3.276426857020637e-6,4.796063988033238e-5,-4.039904461251044e-5
208,2.2962293247304645e-6,4.796063988033238e-5,-4.039904461251044e-5
208,4.143937657664142e-6,4.796063988033238e-5,-4.039904461251044e-5
209,9.89082835544271e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.145584013189763e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.321418989047791e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,2.265472121403891e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,8.268630569186233e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,1.9039582681975869e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,1.8634035608205977e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,3.942883758155125e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,7.519545708672471e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,4.901630300677687e-6,4.7930681423948155e-5,-4.04055579356701e-5
209,3.33729134641189e-6,4.7930681423948155e-5,-4.04055579356701e-5
210,2.4594181163165843e-6,4.779515958040334e-5,-4.040494058066818e-5
210,5.4775013835215175e-6,4.779515958040334e-5,-4.040494058066818e-5
210,1.0359043904711398e-5,4.779515958040334e-5,-4.040494058066818e-5
210,2.0447959749790315e-6,4.779515958040334e-5,-4.040494058066818e-5
210,3.944053429137546e-6,4.779515958040334e-5,-4.040494058066818e-5
210,2.0043499214455203e-5,4.779515958040334e-5,-4.040494058066818e-5
210,3.598463399340516e-6,4.779515958040334e-5,-4.040494058066818e-5
210,2.278185438869527e-6,4.779515958040334e-5,-4.040494058066818e-5
210,3.2033428004133154e-6,4.779515958040334e-5,-4.040494058066818e-5
211,4.101670138767517e-6,4.759709107012416e-5,-4.037738104729917e-5
211,2.7863200133530615e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.3072710146576902e-6,4.759709107012416e-5,-4.037738104729917e-5
211,4.6773957565977805e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.7904684008065907e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.5418106960174479e-6,4.759709107012416e-5,-4.037738104729917e-5
211,1.5947101516121393e-6,4.759709107012416e-5,-4.037738104729917e-5
212,7.250404205173178e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,8.146032046239958e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.678966528585263e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,2.300431807830863e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,2.732290205334907e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.446458882375904e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,3.277624481061138e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.597219099009162e-6,4.9255172622019315e-5,-4.1491709815746856e-5
212,5.658830653331648e-6,4.9255172622019315e-5,-4.1491709815746856e-5
213,1.0410002401728327e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,1.5453810367199078e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,7.207642825071537e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.0465430430695844e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,3.671123747515845e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.0862179818989327e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.682025586359478e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.552545586398926e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,1.7835132226744386e-6,4.8142000500798067e-5,-4.087547591152005e-5
213,2.9658289118750575e-6,4.8142000500798067e-5,-4.087547591152005e-5
214,3.3955948935127185e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,3.0050036098237708e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,3.782118800872419e-6,4.8933428402111705e-5,-4.1300867107894616e-5
214,1.8085208406647927e-6,4.8933428402111705e-5,-4.1300867107894616e-5
215,3.5675903848566724e-5,4.892292270875287e-5,-4.1306494187059344e-5
215,2.970453234689033e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,3.391103651941085e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.0596973029515563e-5,4.892292270875287e-5,-4.1306494187059344e-5
215,2.7895123206978136e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,6.098341900816733e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.807951211989656e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,2.54102489081181e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,3.81143830803436e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.867908959041323e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.3836481085054325e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,6.702944780323729e-6,4.892292270875287e-5,-4.1306494187059344e-5
215,4.6065099475909576e-6,4.892292270875287e-5,-4.1306494187059344e-5
216,2.3014776494662125e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.9893208840544122e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.222524057576992e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.2955511527363638e-6,4.904062205320692e-5,-4.133499895048217e-5
216,2.206616632350147e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.2115207215029225e-5,4.904062205320692e-5,-4.133499895048217e-5
216,1.5608704372765747e-6,4.904062205320692e-5,-4.133499895048217e-5
216,1.4728601763296416e-6,4.904062205320692e-5,-4.133499895048217e-5
217,1.8579873126369893e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,4.835056775187987e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.9809259702855513e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,5.58575199415568e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.6153146617160204e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,3.9599096350562865e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.3434200474294058e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.3965110894479476e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,4.3616023507226954e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.0232101264561483e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,2.867023731263294e-6,5.0247212179614524e-5,-4.226896751484572e-5
217,1.8258279879217486e-6,5.0247212179614524e-5,-4.226896751484572e-5
218,2.068379993522915e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,3.3690640905712433e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,7.785910221167965e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,3.0378658564904448e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,5.881408137328294e-6,5.0130778560095696e-5,-4.226281782722661e-5
218,2.8169424215384782e-5,5.0130778560095696e-5,-4.226281782722661e-5
218,3.122079186587314e-5,5.0130778560095696e-5,-4.226281782722661e-5
218,1.9140805786487274e-6,5.0130778560095696e-5,-4.226281782722661e-5
219,4.398680392834962e-6,4.957204601617188e-5,-4.199057472890256e-5
219,3.867133544528637e-6,4.957204601617188e-5,-4.199057472890256e-5
219,2.8196717786871184e-6,4.957204601617188e-5,-4.199057472890256e-5
219,2.7474444629240912e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.4382160213843514e-6,4.957204601617188e-5,-4.199057472890256e-5
219,4.198720105082897e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.6345930665504025e-6,4.957204601617188e-5,-4.199057472890256e-5
219,3.6040493447954736e-6,4.957204601617188e-5,-4.199057472890256e-5
219,6.801890076024891e-6,4.957204601617188e-5,-4.199057472890256e-5
219,6.1645135669153685e-6,4.957204601617188e-5,-4.199057472890256e-5
219,1.933898320284319e-5,4.957204601617188e-5,-4.199057472890256e-5
219,5.10968329334534e-6,4.957204601617188e-5,-4.199057472890256e-5
220,1.6004116987249014e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.1926831486571606e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.794134484902671e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,5.49691836208794e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,6.7177203388158324e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,2.4429333797638857e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,4.42058410688651e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,4.4684217865885535e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,2.661997137706133e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.4571376187270865e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,1.5090083841984935e-6,4.9557700828508575e-5,-4.199554395891152e-5
220,3.876208515176923e-6,4.9557700828508575e-5,-4.199554395891152e-5
221,7.661456548877683e-6,4.521845539883831e-5,-3.872064008168433e-5
221,2.4373611079445107e-5,4.521845539883831e-5,-3.872064008168433e-5
221,9.14504422657592e-6,4.521845539883831e-5,-3.872064008168433e-5
221,1.2325923625802935e-5,4.521845539883831e-5,-3.872064008168433e-5
221,2.5901204351861958e-5,4.521845539883831e-5,-3.872064008168433e-5
221,6.022235336608431e-6,4.521845539883831e-5,-3.872064008168433e-5
222,3.5458435809598007e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,2.538140761175129e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,9.640332092571239e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.2457299763406935e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,3.228686770446285e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.9141234452088375e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,3.7457402084152826e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,2.6943248148683928e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.3353175936643736e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.9353974663430005e-6,2.9602055451219495e-5,-2.496395381728191e-5
222,1.7436159228882446e-6,2.9602055451219495e-5,-2.496395381728191e-5
223,3.493535411229009e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,3.205428582508855e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.7945556496144262e-5,2.958473407137746e-5,-2.4961796244086118e-5
223,2.4298202515459973e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,3.1349314689145424e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.7098925396022405e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.4922161955427025e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,2.1405443333593333e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,4.015928824001788e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.6660121413048253e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,1.441009911886235e-6,2.958473407137746e-5,-2.4961796244086118e-5
223,6.755373209659187e-6,2.958473407137746e-5,-2.4961796244086118e-5
224,4.606190022774779e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.52191152684277e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,5.1765895011372715e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,1.122189645788042e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,1.629175028720927e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.6745417362420917e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,3.18507967726773e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,2.7452052163166115e-6,2.9367974702278784e-5,-2.489789962082457e-5
224,2.444376112171049e-6,2.9367974702278784e-5,-2.489789962082457e-5
225,4.642050169322194e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.803329671995467e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,2.946477789476785e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,4.60127839573723e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.568285542120807e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,6.369509308310276e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.3078749573826444e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,4.701626032836989e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,6.891508241832411e-6,2.9307279397566687e-5,-2.490233992259872e-5
225,3.852519066614255e-6,2.9307279397566687e-5,-2.490233992259872e-5
226,2.8307300806235396e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.564395212327175e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.805275449721137e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.954237749629083e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,1.2428926654601828e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.949077920504714e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.6911675269656265e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,3.264217941207749e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.186896499968801e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.260991746673576e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,5.0548493609458256e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,4.368105144898501e-6,2.1924968789782746e-5,-1.8517379556728548e-5
226,2.0763513198006683e-6,2.1924968789782746e-5,-1.8517379556728548e-5
227,4.070482657456474e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.0171131512889354e-5,2.191976372437063e-5,-1.8517281262972493e-5
227,6.452692526055996e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.874329156617611e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,6.790102563437826e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.402303688981202e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.217733199168854e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.9049487619402056e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.777032874608423e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.3793953066393704e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.812343054064834e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,4.153018092591423e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.694350811322813e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,3.0336403366036103e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.4054062286232574e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,2.151428915261201e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.8151467235596463e-6,2.191976372437063e-5,-1.8517281262972493e-5
227,1.6566241961286675e-6,2.191976372437063e-5,-1.8517281262972493e-5
228,2.092717887357138e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,1.915793575108696e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,1.1904959721647306e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,7.96920282445465e-6,2.2230907150215306e-5,-1.872713133114361e-5
228,8.12986650523354e-6,2.2230907150215306e-5,-1.872713133114361e-5
229,3.2125905278478224e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.7318585899032718e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.159759712445957e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,1.6811764021176034e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,7.478346129507264e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,8.077929911691135e-7,2.1781982918289672e-5,-1.846740608994695e-5
229,2.6609170573460817e-6,2.1781982918289672e-5,-1.846740608994695e-5
229,2.347965571622581e-6,2.1781982918289672e-5,-1.846740608994695e-5
230,1.7303539157775241e-6,2.1636982489400103e-5,-1.842296384790654e-5
230,3.1208828246135847e-6,2.1636982489400103e-5,-1.842296384790654e-5
230,1.3809353920676903e-6,2.1636982489400103e-5,-1.842296384790654e-5
231,5.220335614337847e-6,2.1663624985451554e-5,-1.842798929499806e-5
231,1.3616431480497457e-6,2.1663624985451554e-5,-1.842798929499806e-5
231,3.4246725879102714e-6,2.1663624985451554e-5,-1.842798929499806e-5
232,3.4930673438693034e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,2.5649415275791873e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,2.2445429162822967e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,4.5616133702394305e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,4.097801048777048e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.0917870679213947e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.0703592964403003e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.2674919166418476e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,1.2741563827322e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.1812924922128943e-6,2.1669853894810866e-5,-1.8425092040301315e-5
232,3.2503934717866966e-6,2.1669853894810866e-5,-1.8425092040301315e-5
233,3.5178426081586715e-5,3.822265908239748e-5,-3.325896280575766e-5
233,1.8822843445764878e-6,3.822265908239748e-5,-3.325896280575766e-5
233,5.15806067744731e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.2976182834971434e-5,3.822265908239748e-5,-3.325896280575766e-5
233,2.513206981054865e-6,3.822265908239748e-5,-3.325896280575766e-5
233,4.5806824447220984e-6,3.822265908239748e-5,-3.325896280575766e-5
233,2.8418475038163493e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.5257656052047856e-5,3.822265908239748e-5,-3.325896280575766e-5
233,5.732414831065556e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.4494927446005097e-6,3.822265908239748e-5,-3.325896280575766e-5
233,1.6599049914337251e-6,3.822265908239748e-5,-3.325896280575766e-5
234,4.112934825240534e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.4214020033602798e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,7.559417215427146e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.3768039066573152e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.9802678315282815e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,5.7800179300758266e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,6.021688181166157e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.7134585101545893e-6,4.270123331529735e-5,-3.6927197900356524e-5
234,1.131881179641143e-6,4.270123331529735e-5,-3.6927197900356524e-5
235,7.099042474686433e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.4534287510489524e-5,4.2664331555600734e-5,-3.6933683515887085e-5
235,7.904986507738616e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.052618509816829e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.4425832090346027e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.2938613761359126e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,3.880511788203634e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,1.0572645803385363e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.8131889830666966e-6,4.2664331555600734e-5,-3.6933683515887085e-5
235,2.6144143706336375e-6,4.2664331555600734e-5,-3.6933683515887085e-5
236,2.1263719085195673e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.078810740685992e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.6990486076484117e-6,7.061876069132264e-5,-6.18186780043973e-5
236,5.054902363415267e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.2527276705005493e-6,7.061876069132264e-5,-6.18186780043973e-5
236,2.691998056016978e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.929733778354184e-6,7.061876069132264e-5,-6.18186780043973e-5
236,3.3896827811275183e-6,7.061876069132264e-5,-6.18186780043973e-5
236,4.215495908438979e-6,7.061876069132264e-5,-6.18186780043973e-5
236,8.944444884205572e-6,7.061876069132264e-5,-6.18186780043973e-5
236,1.2636035901433823e-6,7.061876069132264e-5,-6.18186780043973e-5
236,1.9329485516202134e-6,7.061876069132264e-5,-6.18186780043973e-5
236,6.7110406462951334e-6,7.061876069132264e-5,-6.18186780043973e-5
236,6.650995204387399e-6,7.061876069132264e-5,-6.18186780043973e-5
236,4.730949762505827e-5,7.061876069132264e-5,-6.18186780043973e-5
237,2.4850474249543753e-6,7.069211481666856e-5,-6.179649789121998e-5
237,3.6743477529147957e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.1231554762252275e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.727244454680689e-6,7.069211481666856e-5,-6.179649789121998e-5
237,7.815376296975434e-7,7.069211481666856e-5,-6.179649789121998e-5
237,3.906186283860965e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.5439585808439254e-6,7.069211481666856e-5,-6.179649789121998e-5
237,4.210952428117108e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.6593779781415812e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.078938347539903e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.7300969610625083e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.159120558032979e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.1046948641881694e-6,7.069211481666856e-5,-6.179649789121998e-5
237,7.039612001282575e-6,7.069211481666856e-5,-6.179649789121998e-5
237,2.925115670738529e-6,7.069211481666856e-5,-6.179649789121998e-5
237,3.92628945153279e-6,7.069211481666856e-5,-6.179649789121998e-5
237,1.2134734885070873e-5,7.069211481666856e-5,-6.179649789121998e-5
238,4.019234972290596e-6,7.087302359668709e-5,-6.179102971065857e-5
238,3.979864840689613e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.63602157669763e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.0929476647200894e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.888630208573688e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.371309008188078e-6,7.087302359668709e-5,-6.179102971065857e-5
238,2.1785131104054784e-6,7.087302359668709e-5,-6.179102971065857e-5
238,5.452808803763265e-6,7.087302359668709e-5,-6.179102971065857e-5
238,4.028742399032508e-6,7.087302359668709e-5,-6.179102971065857e-5
239,2.6620588854743856e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.5684351092606843e-6,7.088569421115881e-5,-6.178494012853729e-5
239,4.394988569026944e-6,7.088569421115881e-5,-6.178494012853729e-5
239,2.0000584160554104e-6,7.088569421115881e-5,-6.178494012853729e-5
239,4.011579728879415e-6,7.088569421115881e-5,-6.178494012853729e-5
239,2.812264906962884e-6,7.088569421115881e-5,-6.178494012853729e-5
239,1.0805575113610768e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.22378118533585e-6,7.088569421115881e-5,-6.178494012853729e-5
239,6.784159577442202e-6,7.088569421115881e-5,-6.178494012853729e-5
239,3.1871811071611454e-6,7.088569421115881e-5,-6.178494012853729e-5
239,1.8698873769442927e-6,7.088569421115881e-5,-6.178494012853729e-5
240,7.225054872998207e-7,7.089057880598237e-5,-6.178110838346932e-5
240,3.2534015438973215e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.5297896434020128e-6,7.089057880598237e-5,-6.178110838346932e-5
240,4.017422397305381e-6,7.089057880598237e-5,-6.178110838346932e-5
240,3.3567902744742663e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.7734389036416395e-6,7.089057880598237e-5,-6.178110838346932e-5
240,3.628982772894356e-6,7.089057880598237e-5,-6.178110838346932e-5
240,1.7820422505595754e-6,7.089057880598237e-5,-6.178110838346932e-5
240,4.874945644597503e-5,7.089057880598237e-5,-6.178110838346932e-5
240,1.5899502323444548e-06,7.089057880598237e-5,-6.178110838346932e-5
241,2.001766263683953e-6,7.091501618461895e-5,-6.1767914089339e-5
241,2.513612794648449e-6,7.091501618461895e-5,-6.1767914089339e-5
241,1.3818352865612177e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.373143116222661e-6,7.091501618461895e-5,-6.1767914089339e-5
241,8.909873052476665e-6,7.091501618461895e-5,-6.1767914089339e-5
241,5.952927847571932e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.851071535432514e-6,7.091501618461895e-5,-6.1767914089339e-5
241,6.643894568305743e-6,7.091501618461895e-5,-6.1767914089339e-5
241,3.92562963293497e-6,7.091501618461895e-5,-6.1767914089339e-5
241,4.3854728777666186e-6,7.091501618461895e-5,-6.1767914089339e-5
241,1.247326611860638e-6,7.091501618461895e-5,-6.1767914089339e-5
241,5.36184212876216e-6,7.091501618461895e-5,-6.1767914089339e-5
242,4.9840116857977974e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.918251351435802e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.8767272902693404e-6,6.964839503725132e-5,-6.110523410770487e-5
242,3.6376662133170517e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.6591228424970425e-6,6.964839503725132e-5,-6.110523410770487e-5
242,4.953676332187963e-6,6.964839503725132e-5,-6.110523410770487e-5
242,5.122402147360075e-6,6.964839503725132e-5,-6.110523410770487e-5
242,2.5032820532368866e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.9515372233568502e-6,6.964839503725132e-5,-6.110523410770487e-5
242,4.427756779557335e-6,6.964839503725132e-5,-6.110523410770487e-5
242,1.153101179321655e-5,6.964839503725132e-5,-6.110523410770487e-5
243,1.11627157156155e-6,6.96485001925713e-5,-6.110516296316865e-5
243,1.945121718363594e-6,6.96485001925713e-5,-6.110516296316865e-5
243,5.303744061736741e-6,6.96485001925713e-5,-6.110516296316865e-5
243,7.031777904667884e-6,6.96485001925713e-5,-6.110516296316865e-5
243,1.8204436427817365e-6,6.96485001925713e-5,-6.110516296316865e-5
243,3.258492143396116e-6,6.96485001925713e-5,-6.110516296316865e-5
244,9.606004128509576e-7,6.911859623871138e-5,-6.086920199307286e-5
244,4.974128166863547e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.07624490098601e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.8359807309839765e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.421326978890884e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.6580151661212934e-6,6.911859623871138e-5,-6.086920199307286e-5
244,1.553138370201905e-6,6.911859623871138e-5,-6.086920199307286e-5
244,2.402107573296925e-6,6.911859623871138e-5,-6.086920199307286e-5
244,3.157416087419291e-6,6.911859623871138e-5,-6.086920199307286e-5
244,1.2811593312400526e-6,6.911859623871138e-5,-6.086920199307286e-5
245,2.6628139886438654e-6,6.91338943298727e-5,-6.085997027529779e-5
245,1.7846170802023265e-6,6.91338943298727e-5,-6.085997027529779e-5
245,2.522931704801176e-6,6.91338943298727e-5,-6.085997027529779e-5
245,2.3717794280074698e-06,6.91338943298727e-5,-6.085997027529779e-5
245,5.451469145349132e-6,6.91338943298727e-5,-6.085997027529779e-5
245,9.129353727235191e-7,6.91338943298727e-5,-6.085997027529779e-5
245,2.117772978914865e-6,6.91338943298727e-5,-6.085997027529779e-5
245,3.589909888310901e-6,6.91338943298727e-5,-6.085997027529779e-5
245,6.252876396055857e-6,6.91338943298727e-5,-6.085997027529779e-5
245,4.675842078337887e-6,6.91338943298727e-5,-6.085997027529779e-5
245,4.9848585433801005e-6,6.91338943298727e-5,-6.085997027529779e-5
246,3.496192724762458e-6,6.900405679806002e-5,-6.08639612158773e-5
246,4.643776920891966e-6,6.900405679806002e-5,-6.08639612158773e-5
246,2.8935256375275546e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.0642549956980233e-6,6.900405679806002e-5,-6.08639612158773e-5
246,1.9132234235267424e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.081540298701725e-6,6.900405679806002e-5,-6.08639612158773e-5
246,2.7046275591117406e-6,6.900405679806002e-5,-6.08639612158773e-5
246,4.458508061779861e-6,6.900405679806002e-5,-6.08639612158773e-5
246,3.473041866475996e-6,6.900405679806002e-5,-6.08639612158773e-5
247,1.9390856102517703e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,2.1273638069709136e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,2.353716816482077e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.5362121111561764e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,7.240115909291816e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.4836084306954968e-6,6.807835831234043e-5,-6.0222680342611926e-5
247,1.8283486681390556e-6,6.807835831234043e-5,-6.0222680342611926e-5
248,3.4077824573728012e-6,6.807671994165554e-5,-6.022357830017334e-5
248,6.144487071095972e-6,6.807671994165554e-5,-6.022357830017334e-5
248,2.3641031187232522e-6,6.807671994165554e-5,-6.022357830017334e-5
248,4.2776780220476005e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.6674803317614567e-6,6.807671994165554e-5,-6.022357830017334e-5
248,1.7275128439410276e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.913889082261655e-6,6.807671994165554e-5,-6.022357830017334e-5
248,6.050026028939579e-6,6.807671994165554e-5,-6.022357830017334e-5
248,3.0782244157956674e-6,6.807671994165554e-5,-6.022357830017334e-5
249,2.832903433733438e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.6144211927731437e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.1295693299456555e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.2798966650437212e-6,6.84114845998848e-5,-6.032303512554514e-5
249,5.717563898387056e-6,6.84114845998848e-5,-6.032303512554514e-5
249,1.1524522312587879e-6,6.84114845998848e-5,-6.032303512554514e-5
250,1.7668007502821028e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.6694022462962643e-6,6.840776042627719e-5,-6.032536065050863e-5
250,3.1524783957030305e-6,6.840776042627719e-5,-6.032536065050863e-5
250,2.8728530581988573e-6,6.840776042627719e-5,-6.032536065050863e-5
250,6.075993442308729e-6,6.840776042627719e-5,-6.032536065050863e-5
250,2.7702375460517895e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.5845115240127033e-5,6.840776042627719e-5,-6.032536065050863e-5
250,2.0881242605113744e-6,6.840776042627719e-5,-6.032536065050863e-5
250,1.846563610279263e-6,6.840776042627719e-5,-6.032536065050863e-5
250,5.915150034710683e-6,6.840776042627719e-5,-6.032536065050863e-5
250,4.8543684574729255e-6,6.840776042627719e-5,-6.032536065050863e-5
250,8.134122098976473e-6,6.840776042627719e-5,-6.032536065050863e-5
251,1.3323114083369307e-6,6.843932200391751e-5,-6.030862825163916e-5
251,1.3730282216961693e-5,6.843932200391751e-5,-6.030862825163916e-5
251,2.522908970154306e-6,6.843932200391751e-5,-6.030862825163916e-5
251,4.094382753526195e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.8743680995223758e-6,6.843932200391751e-5,-6.030862825163916e-5
251,6.480379140890008e-6,6.843932200391751e-5,-6.030862825163916e-5
251,8.802558588721801e-7,6.843932200391751e-5,-6.030862825163916e-5
251,1.3491082001816316e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.8828095249420616e-6,6.843932200391751e-5,-6.030862825163916e-5
251,1.4227505459175787e-6,6.843932200391751e-5,-6.030862825163916e-5
251,4.4795984392197816e-6,6.843932200391751e-5,-6.030862825163916e-5
251,2.710960410140866e-6,6.843932200391751e-5,-6.030862825163916e-5
252,1.2152754081880921e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.928322485428407e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,3.0294245718245095e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,3.2511659279075387e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,4.741835119676972e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.1912105777110524e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.3124983965505535e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.163350490806382e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,1.9159856160966514e-6,6.849753315683131e-5,-6.0288488127549776e-5
252,2.9230591131414387e-6,6.849753315683131e-5,-6.0288488127549776e-5
253,2.578458261626298e-6,6.851877820716884e-5,-6.028310473658253e-5
253,1.2509767753276746e-6,6.851877820716884e-5,-6.028310473658253e-5
253,7.826263494223371e-7,6.851877820716884e-5,-6.028310473658253e-5
253,7.396229238684977e-6,6.851877820716884e-5,-6.028310473658253e-5
253,1.0773147811691304e-6,6.851877820716884e-5,-6.028310473658253e-5
253,9.803031572442602e-7,6.851877820716884e-5,-6.028310473658253e-5
253,3.827403491599952e-6,6.851877820716884e-5,-6.028310473658253e-5
254,1.4435246066382168e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.352401137013685e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,2.120241009327782e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.6135025566906707e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,9.099974016020844e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.6140333007862342e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,3.5116883291309438e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,1.4518800470995672e-6,6.852735367296516e-5,-6.0276833643961564e-5
254,2.9979772750194146e-6,6.852735367296516e-5,-6.0276833643961564e-5
255,3.804468297733317e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,3.053399303892051e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,1.8625784575018883e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,5.979753045932115e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,2.3370343069369073e-6,6.881493907230788e-5,-6.0306391307440635e-5
255,1.1306878404801577e-6,6.881493907230788e-5,-6.0306391307440635e-5
256,1.7492109096012396e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.187026135418614e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.7558702876351973e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.296693153038795e-6,6.878054173881504e-5,-6.032252709130583e-5
256,2.5660103211615806e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.7709629429758663e-6,6.878054173881504e-5,-6.032252709130583e-5
256,1.156633158964424e-6,6.878054173881504e-5,-6.032252709130583e-5
257,2.2007558704294093e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,4.635922883557024e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.9724750839663304e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.6469789740458603e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.278888122990111e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,6.217544161420382e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.932837806029969e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.2374706257132774e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.813273043223938e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,1.8633670673585616e-6,6.96645095570221e-5,-6.0706157564175186e-5
257,2.9138000469257713e-6,6.96645095570221e-5,-6.0706157564175186e-5
258,1.1668762126982528e-6,6.94330249752711e-5,-6.06997537051996e-5
258,1.1685313012016037e-5,6.94330249752711e-5,-6.06997537051996e-5
258,2.6047612999163846e-06,6.94330249752711e-5,-6.06997537051996e-5
258,4.977520939333926e-6,6.94330249752711e-5,-6.06997537051996e-5
258,4.193137428590547e-5,6.94330249752711e-5,-6.06997537051996e-5
258,1.6106980794999032e-6,6.94330249752711e-5,-6.06997537051996e-5
258,1.402729295272443e-6,6.94330249752711e-5,-6.06997537051996e-5
259,1.0502336206799022e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,8.067618340198804e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,3.3033323164674124e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,1.2853093228161276e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,2.4061253434999598e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,5.648996238778258e-6,6.944414759142955e-5,-6.0694961800192304e-5
259,5.371585347616883e-6,6.944414759142955e-5,-6.0694961800192304e-5
260,7.991948510758723e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,1.585210845680283e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,1.896498998658904e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,8.026753259037506e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,2.5914703027314766e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,3.4864677262115473e-6,6.946044478628525e-5,-6.0685182605123784e-5
260,8.275573751261243e-7,6.946044478628525e-5,-6.0685182605123784e-5
261,2.0215347251564467e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,3.2412037708977223e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,1.40305712817743e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,5.551302630810541e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,8.649656957924528e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,5.82583076745169e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,2.916553063780745e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,1.9170750113320254e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,2.30449231479385e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,6.270526412597505e-6,6.963800106662696e-5,-6.0704822734826807e-5
261,7.24232334327926e-7,6.963800106662696e-5,-6.0704822734826807e-5
261,3.248172340056393e-5,6.963800106662696e-5,-6.0704822734826807e-5
261,4.4004349181891375e-6,6.963800106662696e-5,-6.0704822734826807e-5
262,2.832450560494899e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.258743954257869e-6,7.407494266473392e-5,-6.383478063800843e-5
262,3.0641660544828043e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.660554525939443e-6,7.407494266473392e-5,-6.383478063800843e-5
262,5.190194921165828e-6,7.407494266473392e-5,-6.383478063800843e-5
262,3.143781225703064e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.431962722934008e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.135699692659569e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.1042002269547215e-6,7.407494266473392e-5,-6.383478063800843e-5
262,5.892919952562406e-6,7.407494266473392e-5,-6.383478063800843e-5
262,4.7353772001960575e-6,7.407494266473392e-5,-6.383478063800843e-5
263,6.564043919158693e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.977558496615068e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.101328061539196e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.58514783718119e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.9203507842633614e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,3.566722606472303e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,9.079160361138648e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,3.2972114144730883e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,5.011274453199881e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,4.588383041672324e-6,6.656334236968159e-5,-5.8013447914065086e-5
263,2.5680903991722992e-6,6.656334236968159e-5,-5.8013447914065086e-5
264,2.4544352885897537e-6,6.344136852490262e-5,-5.584422895911761e-5
264,2.707090757734459e-6,6.344136852490262e-5,-5.584422895911761e-5
264,4.938897018553073e-6,6.344136852490262e-5,-5.584422895911761e-5
264,1.6971065451251342e-6,6.344136852490262e-5,-5.584422895911761e-5
264,2.1745996942907143e-6,6.344136852490262e-5,-5.584422895911761e-5
264,1.8191957673672458e-6,6.344136852490262e-5,-5.584422895911761e-5
264,9.659962312000545e-7,6.344136852490262e-5,-5.584422895911761e-5
264,5.4370938133643e-6,6.344136852490262e-5,-5.584422895911761e-5
264,3.6207445936273446e-6,6.344136852490262e-5,-5.584422895911761e-5
265,2.970506704488718e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.6428904503552782e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.326344316593848e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.7944266428927045e-6,6.346797772557615e-5,-5.583380429738128e-5
265,6.1588191262929814e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.1465585165632074e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.972007003494959e-6,6.346797772557615e-5,-5.583380429738128e-5
265,6.021251566258871e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.1127571120231786e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.533133050077269e-6,6.346797772557615e-5,-5.583380429738128e-5
265,4.200397391518667e-6,6.346797772557615e-5,-5.583380429738128e-5
265,3.7687459210647273e-6,6.346797772557615e-5,-5.583380429738128e-5
265,2.9446451085062435e-6,6.346797772557615e-5,-5.583380429738128e-5
266,4.935532648379225e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,2.5036226827649647e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,4.873655215570515e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,1.817574220809577e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,2.493039699597398e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,4.774810298231047e-6,3.1137172824426045e-5,-2.6145448730940766e-5
266,1.4409429357382475e-6,3.1137172824426045e-5,-2.6145448730940766e-5
267,1.2792369975380152e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,5.315881069864796e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.934730119423392e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,3.3440621959014896e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.8437031693267564e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.0947353380731156e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,2.4173039878482763e-6,3.106031757895814e-5,-2.6127476987995518e-5
267,1.4149219034576897e-6,3.106031757895814e-5,-2.6127476987995518e-5
268,1.8516430063351471e-6,3.078834700819443e-5,-2.601057982312999e-5
268,1.501081230261634e-6,3.078834700819443e-5,-2.601057982312999e-5
268,5.458293852452349e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.541541096400204e-6,3.078834700819443e-5,-2.601057982312999e-5
268,4.944192757491334e-7,3.078834700819443e-5,-2.601057982312999e-5
268,8.649913284524698e-7,3.078834700819443e-5,-2.601057982312999e-5
268,6.0088076286016646e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.8464966664097223e-6,3.078834700819443e-5,-2.601057982312999e-5
268,2.304573304552174e-6,3.078834700819443e-5,-2.601057982312999e-5
268,1.2942547648427303e-6,3.078834700819443e-5,-2.601057982312999e-5
269,4.443573330400364e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.3789045239001111e-5,3.078198208323029e-5,-2.6010763566045238e-5
269,2.2274535449575274e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.326568448384366e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,3.3491623139818196e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.196923036311259e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.1790137549989892e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,2.970579042223765e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,2.160699966614436e-6,3.078198208323029e-5,-2.6010763566045238e-5
269,1.70379411351848e-6,3.078198208323029e-5,-2.6010763566045238e-5
270,1.3998675631703622e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,5.563110528593704e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,1.2617259966280715e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,2.0336900394108225e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,2.0404285895712257e-6,3.0909323920667014e-5,-2.6033520460933512e-5
270,1.3901924491333864e-6,3.0909323920667014e-5,-2.6033520460933512e-5
271,1.1563145816253332e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,9.633897621447188e-7,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.0551424734321872e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,3.737454767982593e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.6100465877764134e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,2.9121243979363694e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.9032979952714898e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,8.160236468482561e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,3.944198380415707e-6,3.0876407702919135e-5,-2.6039775355817812e-5
271,1.693554907213452e-6,3.0876407702919135e-5,-2.6039775355817812e-5
272,1.1717086489858525e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,2.926113759720382e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,3.2048225013916596e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,8.947897143392605e-7,3.087247051675423e-5,-2.6039394774060707e-5
272,1.1645574940728303e-5,3.087247051675423e-5,-2.6039394774060707e-5
272,3.898105493441232e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,1.3681844297560028e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,8.157586811992666e-7,3.087247051675423e-5,-2.6039394774060707e-5
272,1.3414448001337872e-6,3.087247051675423e-5,-2.6039394774060707e-5
272,2.897999988267991e-6,3.087247051675423e-5,-2.6039394774060707e-5
273,2.5946670277927863e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,4.661774839944514e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,8.938038592049998e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,3.453158790622725e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,2.162960873210933e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,4.184916344275856e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,2.4638018552747907e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,5.316826463410451e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,3.083368989441788e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,6.3628675058865875e-6,3.091946201566062e-5,-2.6037889839385873e-5
273,1.2815105854675043e-6,3.091946201566062e-5,-2.6037889839385873e-5
274,1.4628007701868985e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.255244874687725e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.1557790774790353e-6,3.074377664312393e-5,-2.599672699736521e-5
274,3.5484313201976538e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.8011915282061017e-6,3.074377664312393e-5,-2.599672699736521e-5
274,2.6871983050812804e-6,3.074377664312393e-5,-2.599672699736521e-5
274,1.8571643598820984e-6,3.074377664312393e-5,-2.599672699736521e-5
274,8.226076817871064e-7,3.074377664312393e-5,-2.599672699736521e-5
274,2.289787683061503e-6,3.074377664312393e-5,-2.599672699736521e-5
274,6.800296034406756e-6,3.074377664312393e-5,-2.599672699736521e-5
275,2.0114724395947364e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.5476864628125492e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,4.76513283523643e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,2.687192977708325e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.4007956883552094e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.5884972764755558e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,2.4920442995172575e-6,3.079234087302027e-5,-2.6002229839040655e-5
275,1.422866595947654e-6,3.079234087302027e-5,-2.6002229839040655e-5
276,1.6043201623085605e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.3322293787391954e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,7.008878010310871e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,4.214888486952367e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,1.8303732157995195e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,6.036724027693342e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,5.950182260567638e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.7563499486868638e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,3.391367848146993e-6,3.0892339375347515e-5,-2.602460936990895e-5
276,2.5777678599535496e-6,3.0892339375347515e-5,-2.602460936990895e-5
277,2.1681830097699245e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,3.0059445248564694e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.7956486887069824e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.54764799106785e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.1376676993762863e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,4.166765345268136e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.120535601571924e-5,2.9524511286951864e-5,-2.509282485637837e-5
277,2.759720968698041e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.3887404289477297e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,2.83346147523112e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,5.801464172333922e-6,2.9524511286951864e-5,-2.509282485637837e-5
277,1.0981980417074255e-6,2.9524511286951864e-5,-2.509282485637837e-5
278,2.2279974364366875e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.929954942946674e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.8761896783979415e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.1576830002851438e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.842829183756049e-6,2.951171190876228e-5,-2.509738118877866e-5
278,2.4420642447697223e-6,2.951171190876228e-5,-2.509738118877866e-5
278,1.8030558174631585e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.2233143041403643e-6,2.951171190876228e-5,-2.509738118877866e-5
278,3.347348002447467e-6,2.951171190876228e-5,-2.509738118877866e-5
278,1.5745185869432423e-6,2.951171190876228e-5,-2.509738118877866e-5
278,4.73413696508513e-6,2.951171190876228e-5,-2.509738118877866e-5
279,1.2411334385566824e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,3.496777278107697e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,2.7393173813630354e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,8.856127126171375e-7,2.9115873445444256e-5,-2.4821490546674216e-5
279,3.558846713705122e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,1.530221039359235e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,4.921374848856197e-6,2.9115873445444256e-5,-2.4821490546674216e-5
279,2.056487350597652e-6,2.9115873445444256e-5,-2.4821490546674216e-5
280,1.3890880860055779e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,2.7138789497708247e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.5488716099324672e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,3.838595598726686e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.6372758099876802e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.1008554357333191e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,1.8616272209307911e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,3.6245002329965328e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,5.371678843848083e-6,2.9111590740690434e-5,-2.482323033808693e-5
280,2.4801901013342637e-6,2.9111590740690434e-5,-2.482323033808693e-5
281,5.901001583055417e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,8.598483795698374e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.25292341661675e-5,3.172710863161616e-5,-2.6824753591122338e-5
281,6.667490861679891e-7,3.172710863161616e-5,-2.6824753591122338e-5
281,2.940692403678277e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.43235343101575e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,4.200258805605585e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,2.32809765397133e-6,3.172710863161616e-5,-2.6824753591122338e-5
281,6.643718889003491e-6,3.172710863161616e-5,-2.6824753591122338e-5
282,2.0294970728261982e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.4418877791587053e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.8099046873407592e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.3061543602795714e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.875257134340054e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.7407432359856926e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.2820204148554043e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,4.423518437714169e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,2.562683896107904e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.5567221786070791e-6,3.2013535264040095e-5,-2.6974291640401898e-5
282,1.774698177172055e-6,3.2013535264040095e-5,-2.6974291640401898e-5
283,2.1165896526384976e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.518522304407918e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.392870236580603e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,3.146595512721483e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,8.477949932376844e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.0112069026006884e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,5.612768215486418e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.3309924689607512e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,7.865289035041803e-7,3.402482971570095e-5,-2.8454708253348157e-5
283,1.3743438585108767e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,2.474132372902074e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.8289046121619044e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,7.08584050847296e-6,3.402482971570095e-5,-2.8454708253348157e-5
283,1.008344219424846e-6,3.402482971570095e-5,-2.8454708253348157e-5
284,1.0646529793688229e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.6633322718883697e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,2.7923464210358495e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,2.0574563006511715e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.9438107661671972e-5,3.4037381738348214e-5,-2.845159596302907e-5
284,2.254750679179334e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,7.029935800727371e-7,3.4037381738348214e-5,-2.845159596302907e-5
284,1.419471825716684e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,3.3098652883183227e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,3.1698796837598085e-6,3.4037381738348214e-5,-2.845159596302907e-5
284,1.7112832814053076e-6,3.4037381738348214e-5,-2.845159596302907e-5
285,1.7600157116434926e-6,9.160532233817879e-5,-8.153265735774599e-5
285,2.2030644038044855e-6,9.160532233817879e-5,-8.153265735774599e-5
285,2.702504701929783e-6,9.160532233817879e-5,-8.153265735774599e-5
285,4.782461146049648e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.9664302559617704e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.0974618604475546e-6,9.160532233817879e-5,-8.153265735774599e-5
285,1.1030101214227068e-5,9.160532233817879e-5,-8.153265735774599e-5
285,3.8023276246016507e-6,9.160532233817879e-5,-8.153265735774599e-5
286,2.7285040701985305e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.2763448087934605e-6,9.187154113957124e-5,-8.15317238469092e-5
286,3.410327884598791e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.4065649068790802e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.180260016410196e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.7479193669209664e-6,9.187154113957124e-5,-8.15317238469092e-5
286,1.944727449516257e-6,9.187154113957124e-5,-8.15317238469092e-5
286,3.648632527074802e-6,9.187154113957124e-5,-8.15317238469092e-5
286,2.515560531209338e-6,9.187154113957124e-5,-8.15317238469092e-5
287,3.538394391165872e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.2068697880806646e-6,9.113891166132123e-5,-8.131116035265121e-5
287,2.415507694426271e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.8452002817846909e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.8684840552834196e-6,9.113891166132123e-5,-8.131116035265121e-5
287,1.7397483054012283e-6,9.113891166132123e-5,-8.131116035265121e-5
287,3.8036781485816622e-6,9.113891166132123e-5,-8.131116035265121e-5
287,9.536532281256058e-7,9.113891166132123e-5,-8.131116035265121e-5
288,1.5580324177124586e-6,9.120213666558092e-5,-8.12811167476995e-5
288,8.344264961299105e-6,9.120213666558092e-5,-8.12811167476995e-5
288,6.577100107017903e-6,9.120213666558092e-5,-8.12811167476995e-5
288,1.0690474482573678e-6,9.120213666558092e-5,-8.12811167476995e-5
288,5.499050157495614e-6,9.120213666558092e-5,-8.12811167476995e-5
288,7.594610381634936e-7,9.120213666558092e-5,-8.12811167476995e-5
288,1.8762702083959765e-6,9.120213666558092e-5,-8.12811167476995e-5
288,3.208678547330361e-6,9.120213666558092e-5,-8.12811167476995e-5
288,4.685382507173484e-6,9.120213666558092e-5,-8.12811167476995e-5
288,1.065804550444546e-6,9.120213666558092e-5,-8.12811167476995e-5
289,1.1354580890933194e-6,9.117958203893726e-5,-8.129522106973816e-5
289,7.275466821186881e-6,9.117958203893726e-5,-8.129522106973816e-5
289,4.348244320152153e-6,9.117958203893726e-5,-8.129522106973816e-5
289,6.580032740998809e-7,9.117958203893726e-5,-8.129522106973816e-5
290,1.2424687300346435e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.4708412901890504e-6,9.117471808022445e-5,-8.12981393663455e-5
290,2.5444477078076227e-6,9.117471808022445e-5,-8.12981393663455e-5
290,3.957953165257849e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.3082241495026953e-6,9.117471808022445e-5,-8.12981393663455e-5
290,2.2779619331633934e-6,9.117471808022445e-5,-8.12981393663455e-5
290,9.893192100249464e-7,9.117471808022445e-5,-8.12981393663455e-5
290,1.99544566154731e-6,9.117471808022445e-5,-8.12981393663455e-5
290,1.4609617976727266e-6,9.117471808022445e-5,-8.12981393663455e-5
291,2.307278503374754e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.91624569805446e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.462024682063244e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.7490608927752783e-6,9.120539354624796e-5,-8.13047887613807e-5
291,8.931367499107985e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.761667670671923e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.636073068694403e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.960059761677677e-6,9.120539354624796e-5,-8.13047887613807e-5
291,1.8636640529330575e-6,9.120539354624796e-5,-8.13047887613807e-5
291,5.547495237628608e-6,9.120539354624796e-5,-8.13047887613807e-5
291,3.83978925918182e-6,9.120539354624796e-5,-8.13047887613807e-5
291,2.6787938663214135e-6,9.120539354624796e-5,-8.13047887613807e-5
292,1.0865596245594851e-6,8.78526022520209e-5,-7.897807470065075e-5
292,5.366781150814939e-7,8.78526022520209e-5,-7.897807470065075e-5
292,1.867775692110621e-6,8.78526022520209e-5,-7.897807470065075e-5
292,6.134000080543186e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.6430782815857183e-6,8.78526022520209e-5,-7.897807470065075e-5
292,3.042343397263661e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.0205944156243094e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.0133640168944706e-6,8.78526022520209e-5,-7.897807470065075e-5
292,2.058197031189684e-6,8.78526022520209e-5,-7.897807470065075e-5
292,1.6784353211630816e-6,8.78526022520209e-5,-7.897807470065075e-5
293,1.5003974166396621e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.6799651552345683e-6,8.788751362067223e-5,-7.896648461264144e-5
293,2.5620625402595407e-6,8.788751362067223e-5,-7.896648461264144e-5
293,2.5296394249569297e-6,8.788751362067223e-5,-7.896648461264144e-5
293,3.21150370176787e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.1659738913238594e-6,8.788751362067223e-5,-7.896648461264144e-5
293,1.2818146903058387e-5,8.788751362067223e-5,-7.896648461264144e-5
294,7.3047666501661e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.6715632295025323e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.4636500567771965e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.2142686464508048e-6,8.782737830834843e-5,-7.898823844800346e-5
294,4.823369850005289e-6,8.782737830834843e-5,-7.898823844800346e-5
294,2.0123576176759974e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.2245799951966241e-6,8.782737830834843e-5,-7.898823844800346e-5
294,2.320433685034794e-6,8.782737830834843e-5,-7.898823844800346e-5
294,1.0088871894156392e-5,8.782737830834843e-5,-7.898823844800346e-5
295,1.1371947521588753e-6,8.781086189442152e-5,-7.899607270340416e-5
295,9.67576829445257e-7,8.781086189442152e-5,-7.899607270340416e-5
295,2.7909380602164654e-6,8.781086189442152e-5,-7.899607270340416e-5
295,2.17034477612311e-6,8.781086189442152e-5,-7.899607270340416e-5
295,1.3028563222906217e-6,8.781086189442152e-5,-7.899607270340416e-5
295,2.6046959027369415e-6,8.781086189442152e-5,-7.899607270340416e-5
295,3.7453993412491194e-6,8.781086189442152e-5,-7.899607270340416e-5
296,1.9755449670445024e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.1757949712865238e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.4132164715355503e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.132151967016384e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.607832161488838e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.7620450877739507e-6,8.748425362375823e-5,-7.884931563133298e-5
296,6.28821571049717e-7,8.748425362375823e-5,-7.884931563133298e-5
296,3.1823734573184153e-6,8.748425362375823e-5,-7.884931563133298e-5
296,7.975693283176341e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.6825593893223472e-6,8.748425362375823e-5,-7.884931563133298e-5
296,2.5959367862365956e-6,8.748425362375823e-5,-7.884931563133298e-5
296,1.4441163834122413e-6,8.748425362375823e-5,-7.884931563133298e-5
297,3.5853081348674145e-6,8.748786461304542e-5,-7.884764578849049e-5
297,9.8359961086295e-7,8.748786461304542e-5,-7.884764578849049e-5
297,4.06955169188455e-6,8.748786461304542e-5,-7.884764578849049e-5
297,6.693681028215454e-7,8.748786461304542e-5,-7.884764578849049e-5
297,2.3682813405516704e-6,8.748786461304542e-5,-7.884764578849049e-5
297,9.774918783913186e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.8624695091626672e-6,8.748786461304542e-5,-7.884764578849049e-5
297,1.433171241925528e-5,8.748786461304542e-5,-7.884764578849049e-5
297,4.322097615139765e-6,8.748786461304542e-5,-7.884764578849049e-5
297,1.1517213462931527e-6,8.748786461304542e-5,-7.884764578849049e-5
297,8.991099641002796e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.0801093098061291e-6,8.748786461304542e-5,-7.884764578849049e-5
297,4.3891941638847114e-7,8.748786461304542e-5,-7.884764578849049e-5
297,1.949244381759957e-6,8.748786461304542e-5,-7.884764578849049e-5
298,7.796758526464586e-7,8.746652211965917e-5,-7.886201627335905e-5
298,1.3977708548230767e-6,8.746652211965917e-5,-7.886201627335905e-5
298,4.152275141224893e-6,8.746652211965917e-5,-7.886201627335905e-5
298,3.6446230247332543e-6,8.746652211965917e-5,-7.886201627335905e-5
298,2.632606910927104e-6,8.746652211965917e-5,-7.886201627335905e-5
298,8.462874639660596e-7,8.746652211965917e-5,-7.886201627335905e-5
298,2.39996234174532e-6,8.746652211965917e-5,-7.886201627335905e-5
298,7.118540980268126e-7,8.746652211965917e-5,-7.886201627335905e-5
299,1.672789318777842e-6,8.771150959950692e-5,-7.887453942748465e-5
299,3.238172508202739e-6,8.771150959950692e-5,-7.887453942748465e-5
299,1.0700294168787955e-6,8.771150959950692e-5,-7.887453942748465e-5
299,7.197277093083613e-7,8.771150959950692e-5,-7.887453942748465e-5
299,1.2202921561411368e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.238817265212551e-6,8.771150959950692e-5,-7.887453942748465e-5
299,1.3671283792027612e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.2914644916001106e-6,8.771150959950692e-5,-7.887453942748465e-5
299,2.2190460771910724e-6,8.771150959950692e-5,-7.887453942748465e-5
299,6.618932756019871e-6,8.771150959950692e-5,-7.887453942748465e-5
300,8.578112627123198e-7,8.7643981653572e-5,-7.889409831553202e-5
300,2.341969018384583e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.4865321015810283e-6,8.7643981653572e-5,-7.889409831553202e-5
300,3.6527986903992245e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.1551623424533815e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.3362032476437248e-6,8.7643981653572e-5,-7.889409831553202e-5
300,7.274336301110112e-7,8.7643981653572e-5,-7.889409831553202e-5
300,3.2023040251740635e-6,8.7643981653572e-5,-7.889409831553202e-5
300,7.047376742711274e-6,8.7643981653572e-5,-7.889409831553202e-5
300,2.4741415736096144e-6,8.7643981653572e-5,-7.889409831553202e-5
300,2.7345088989018725e-6,8.7643981653572e-5,-7.889409831553202e-5
300,4.7075793400569634e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.4479980288750704e-6,8.7643981653572e-5,-7.889409831553202e-5
300,4.197960451921197e-6,8.7643981653572e-5,-7.889409831553202e-5
300,1.2739296453420356e-6,8.7643981653572e-5,-7.889409831553202e-5


==> csvs/rohrepoutside.csv <==
it,Meand


==> csvs/rohrepoutside1.csv <==
Iteration,rho,Upper_est,Lower_est
99,8.065133433463398e-5,5.550325915179931e-5,-4.614260164346316e-5
105,8.372418785073514e-5,5.38235990829853e-5,-4.507963296563411e-5
128,2.8780433673413836e-5,1.6750543989073887e-5,-1.3507209298910754e-5
130,2.9339756571124788e-5,1.73985855407705e-5,-1.3863182570437808e-5
130,1.9751006326067902e-5,1.73985855407705e-5,-1.3863182570437808e-5
131,1.8710523733240857e-5,1.5049482441636703e-5,-1.1927253492100306e-5
132,3.087127848648387e-5,1.5894540344270197e-5,-1.2548182167460491e-5
134,3.0344953748888175e-5,2.2937586292754624e-5,-1.8847165396921522e-5
156,1.421834716197653e-4,9.476716604243351e-5,-8.182027126345427e-5
170,1.553169506806616e-4,5.507752502840003e-5,-4.736638914378792e-5
187,1.7167496499052287e-4,4.6119865031452024e-5,-3.82952058696876e-5
190,7.222144145026283e-5,4.2539505382639363e-5,-3.538887208741469e-5
194,6.175832079644659e-5,5.3585427561081533e-5,-4.479256884871591e-5
220,3.044980677048202e-4,4.9557700828508575e-5,-4.199554395891152e-5
222,3.090900333649701e-5,2.9602055451219495e-5,-2.496395381728191e-5
224,4.4978065014611616e-5,2.9367974702278784e-5,-2.489789962082457e-5
225,1.2443850006416699e-4,2.9307279397566687e-5,-2.490233992259872e-5
232,2.2611317600588902e-5,2.1669853894810866e-5,-1.8425092040301315e-5
239,2.237486384915483e-4,7.088569421115881e-5,-6.178494012853729e-5
253,1.516554597057321e-4,6.851877820716884e-5,-6.028310473658253e-5
266,1.453454864827391e-4,3.1137172824426045e-5,-2.6145448730940766e-5
277,7.095691651652349e-5,2.9524511286951864e-5,-2.509282485637837e-5


==> csvs/rohrepoutside1_eta.csv <==
Iteration,rho,Upper_est,Lower_est
16,0.0013103307261725914,3.461378272630725e-4,-1.606486394823277e-4
21,0.0010638065733989,3.1335329635805956e-4,-1.7364626030104337e-4
25,4.4313548167790036e-4,3.0356723172672085e-4,-1.8012202655665993e-4
29,0.0023237541829546566,3.0292764801713744e-4,-1.8068755125619842e-4
53,4.5297747248302105e-4,2.8816069246937934e-4,-1.8630202334536173e-4
65,2.0005417711754455e-4,4.164131778774603e-5,-1.864559735826213e-5
67,7.879011905948365e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,4.4480860927603826e-5,4.1426852796696595e-5,-1.8804098450213922e-5
68,7.284842759998929e-5,4.1339568781983885e-5,-1.886645873357976e-5
72,7.999083145905109e-5,4.148244726740372e-5,-1.8774214931508894e-5
74,4.8863544502776997e-5,4.147422340557962e-5,-1.8781749957511262e-5
81,5.448887463916158e-5,4.191078695122954e-5,-1.9180555535791058e-5
84,4.2872561842124026e-5,1.2617536984568937e-5,-3.256879476232783e-6
85,1.2980893183372235e-5,1.1972398434686936e-5,-3.366049293831791e-6
85,1.2246691136500858e-5,1.1972398434686936e-5,-3.366049293831791e-6
85,3.567199853969636e-5,1.1972398434686936e-5,-3.366049293831791e-6
86,8.407003785784617e-5,1.2178981047523716e-5,-3.318062357408903e-6
87,2.790334243382656e-5,1.2124074214904622e-5,-3.3572647164480867e-6
87,2.0783930251431113e-5,1.2124074214904622e-5,-3.3572647164480867e-6
88,1.3552468508709994e-5,1.22392769843135e-5,-3.2923960608151054e-6
88,1.3968041458021312e-5,1.22392769843135e-5,-3.2923960608151054e-6
89,1.617768004387827e-5,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.238982987071238e-5,1.2061503802292045e-5,-3.3788013426680546e-6
91,3.8470337948253084e-5,1.1306986804486144e-5,-3.374641550059913e-6
93,1.3091024280633014e-5,1.0090640408742902e-5,-3.347936599947184e-6
93,3.756127854660801e-5,1.0090640408742902e-5,-3.347936599947184e-6
94,1.181947207769957e-5,1.0002369390882238e-5,-3.404931275571535e-6
95,2.4080767137486368e-5,1.0085955327788462e-5,-3.3956535210321362e-6
95,2.3773497611074166e-4,1.0085955327788462e-5,-3.3956535210321362e-6
95,2.505721842521199e-5,1.0085955327788462e-5,-3.3956535210321362e-6
96,1.7967280231839716e-5,1.003398045454392e-5,-3.4358497266153783e-6
97,1.547653409504238e-5,9.985642321651461e-6,-3.4615537715426095e-6
97,1.2664402488137057e-4,9.985642321651461e-6,-3.4615537715426095e-6
98,1.0283908947055494e-5,9.845545796519731e-6,-3.5250890092891506e-6
98,7.268971627033495e-5,9.845545796519731e-6,-3.5250890092891506e-6
98,1.4544479819487182e-4,9.845545796519731e-6,-3.5250890092891506e-6
99,1.056202811534541e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,9.627556506635995e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,1.1511734220107176e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,2.2114010190094616e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,1.1240981254703223e-5,9.371717584662759e-6,-3.6215376371051016e-6
100,1.2927454994495261e-5,9.411555274671943e-6,-3.5902189756874357e-6
100,1.0791189899882209e-5,9.411555274671943e-6,-3.5902189756874357e-6
100,9.43061763643892e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,3.3844454204331715e-5,9.411555274671943e-6,-3.5902189756874357e-6
101,1.0582695262904086e-5,9.272609787476148e-6,-3.652103972819723e-6
101,1.2789963288800432e-5,9.272609787476148e-6,-3.652103972819723e-6
101,4.466051784467204e-5,9.272609787476148e-6,-3.652103972819723e-6
102,1.2578430828615478e-5,9.156593567727906e-6,-3.723345175616631e-6
103,1.1742572112218742e-5,9.412423582561664e-6,-3.629689035776395e-6
103,2.190062802879911e-5,9.412423582561664e-6,-3.629689035776395e-6
104,1.1145632446064675e-5,9.396908600776443e-6,-3.64107881315397e-6
104,1.1916927387094697e-5,9.396908600776443e-6,-3.64107881315397e-6
105,1.5512232998049345e-5,9.324370579878964e-6,-3.6859380103974365e-6
106,4.747348988461861e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,1.065346433610441e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,1.182899713830845e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,7.385315051287668e-5,9.332372616926665e-6,-3.6789602215448957e-6
108,1.7697241457979902e-5,9.18178395103715e-6,-3.728077013510824e-6
109,1.7216297298264707e-5,9.256832822395513e-6,-3.67668414273635e-6
109,1.1828222245579602e-5,9.256832822395513e-6,-3.67668414273635e-6
109,1.2922931659603904e-4,9.256832822395513e-6,-3.67668414273635e-6
109,9.409190770574596e-6,9.256832822395513e-6,-3.67668414273635e-6
109,2.1584943108835916e-5,9.256832822395513e-6,-3.67668414273635e-6
110,1.0390576703819701e-5,9.284864031803864e-6,-3.6562511789207466e-6
110,9.365239276422289e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.349938673387464e-5,9.284864031803864e-6,-3.6562511789207466e-6
110,2.53415586241741e-5,9.284864031803864e-6,-3.6562511789207466e-6
111,7.979486831835515e-6,4.290033243453703e-6,-7.120146602770094e-7
111,4.582785318737002e-6,4.290033243453703e-6,-7.120146602770094e-7
111,1.1895822887280386e-5,4.290033243453703e-6,-7.120146602770094e-7
111,5.825103232966739e-6,4.290033243453703e-6,-7.120146602770094e-7
111,1.0073573972136897e-5,4.290033243453703e-6,-7.120146602770094e-7
111,9.790519643459842e-5,4.290033243453703e-6,-7.120146602770094e-7
111,5.072932841961666e-6,4.290033243453703e-6,-7.120146602770094e-7
112,3.310896760235203e-5,4.027302048802995e-6,-7.255248476619242e-7
112,1.9681583955831668e-5,4.027302048802995e-6,-7.255248476619242e-7
112,4.336622431692867e-6,4.027302048802995e-6,-7.255248476619242e-7
112,7.847137886244835e-5,4.027302048802995e-6,-7.255248476619242e-7
112,6.038559427612128e-6,4.027302048802995e-6,-7.255248476619242e-7
112,6.028820401293298e-6,4.027302048802995e-6,-7.255248476619242e-7
112,7.553823859750854e-6,4.027302048802995e-6,-7.255248476619242e-7
112,6.4069849352868535e-6,4.027302048802995e-6,-7.255248476619242e-7
112,5.066308495535871e-6,4.027302048802995e-6,-7.255248476619242e-7
112,5.630808207042593e-6,4.027302048802995e-6,-7.255248476619242e-7
113,4.103469062340529e-6,3.984400923722516e-6,-7.410662335593837e-7
113,4.294296660444209e-6,3.984400923722516e-6,-7.410662335593837e-7
113,5.723189789790907e-6,3.984400923722516e-6,-7.410662335593837e-7
114,1.1482132892976815e-5,4.088534315102028e-6,-7.088664752328679e-7
114,1.0743706475034232e-5,4.088534315102028e-6,-7.088664752328679e-7
114,4.333333599166649e-6,4.088534315102028e-6,-7.088664752328679e-7
114,5.4498242018498696e-6,4.088534315102028e-6,-7.088664752328679e-7
114,7.779837114429332e-6,4.088534315102028e-6,-7.088664752328679e-7
114,4.8994359711769105e-5,4.088534315102028e-6,-7.088664752328679e-7
114,2.363386520945111e-5,4.088534315102028e-6,-7.088664752328679e-7
114,5.6076070632559165e-5,4.088534315102028e-6,-7.088664752328679e-7
115,6.000625528231296e-6,4.208835449774678e-6,-6.734324794419864e-7
115,7.103594180903898e-6,4.208835449774678e-6,-6.734324794419864e-7
115,1.5986389407949126e-5,4.208835449774678e-6,-6.734324794419864e-7
115,6.038817537341119e-6,4.208835449774678e-6,-6.734324794419864e-7
115,5.425362297819083e-6,4.208835449774678e-6,-6.734324794419864e-7
115,4.516889562713246e-6,4.208835449774678e-6,-6.734324794419864e-7
116,7.623599518659436e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,1.1896646748927719e-5,3.6676436418918224e-6,-5.454146923554242e-7
116,4.414064646201605e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,7.216253447777056e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,5.6314395484478575e-6,3.6676436418918224e-6,-5.454146923554242e-7
117,5.760647343483419e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,6.852688147383939e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,3.087127848648387e-5,3.8941825749102144e-6,-5.478243981005096e-7
117,4.3761482044679775e-6,3.8941825749102144e-6,-5.478243981005096e-7
118,5.796298826587259e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.0873558542894994e-5,5.265560544703978e-6,-1.2365955407348613e-6
118,5.5670209477010105e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,2.1041379211813657e-5,5.265560544703978e-6,-1.2365955407348613e-6
119,9.050392249956464e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,7.1004040496721575e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,5.577731053799131e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,2.819195550111487e-5,5.308051378395557e-6,-1.2176304825624551e-6
119,6.269218836784695e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,5.7622192452741015e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,6.7628954281865954e-6,5.308051378395557e-6,-1.2176304825624551e-6
120,6.780922649120878e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,5.720101416194334e-6,5.371547530113808e-6,-1.1983089411609618e-6
121,7.08202985345273e-6,5.439218103626517e-6,-1.181146630115457e-6
121,5.932277330471784e-6,5.439218103626517e-6,-1.181146630115457e-6
121,5.588267852253579e-6,5.439218103626517e-6,-1.181146630115457e-6
121,1.061527604277069e-4,5.439218103626517e-6,-1.181146630115457e-6
121,9.157690702265553e-6,5.439218103626517e-6,-1.181146630115457e-6
122,2.3341909807526215e-5,6.144985294095857e-6,-1.309897661772415e-6
122,2.2953793370685512e-5,6.144985294095857e-6,-1.309897661772415e-6
122,6.917733015412993e-6,6.144985294095857e-6,-1.309897661772415e-6
122,1.2044210627694561e-5,6.144985294095857e-6,-1.309897661772415e-6
125,2.9694953505113642e-5,1.7299442143803478e-5,-7.01210655988553e-6
127,1.2580254077922915e-4,2.00121992066619e-5,-7.4226319008221175e-6
129,4.932156247201944e-5,2.0017731852662922e-5,-7.417122932884325e-6
129,3.956847028639862e-5,2.0017731852662922e-5,-7.417122932884325e-6
138,5.416943099428451e-5,2.034895132485898e-5,-7.2513870713107645e-6
139,7.58638936076805e-5,2.0319372199156607e-5,-7.274374472869116e-6
146,2.2862545104318182e-5,2.193388913712138e-5,-6.930116800926168e-6
146,8.236760496426853e-5,2.193388913712138e-5,-6.930116800926168e-6
149,5.1662005009012615e-5,2.119618406259485e-5,-7.216423108018253e-6
152,3.787966840334071e-5,2.0707204820643996e-5,-7.478123439625409e-6
153,1.4208025683829606e-5,1.3965937387430714e-5,-4.5214563940694625e-6
153,4.0156195893765286e-5,1.3965937387430714e-5,-4.5214563940694625e-6
155,3.204082918674152e-5,1.1855093671738097e-5,-4.14395778712598e-6
157,9.163819601282052e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,1.3647465442273922e-5,7.700004373043419e-6,-2.0967181650441257e-6
157,2.0378076609737296e-5,7.700004373043419e-6,-2.0967181650441257e-6
158,1.304525357718262e-5,7.910139024389959e-6,-2.030567768359166e-6
159,8.335761691160534e-6,7.898791499450468e-6,-2.0387145303533674e-6
160,8.138148009141363e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,7.848756735011696e-6,7.314450642671311e-6,-2.0208221928183022e-6
161,8.314446780879013e-5,9.73047417429171e-6,-2.9018172922472705e-6
161,1.3881978488078133e-5,9.73047417429171e-6,-2.9018172922472705e-6
162,1.273870802985624e-5,9.825787094954914e-6,-2.8477435932267307e-6
162,1.4147975972842062e-5,9.825787094954914e-6,-2.8477435932267307e-6
163,1.214729616929401e-5,9.742313564730639e-6,-2.8858490325966644e-6
164,2.6636918393150937e-5,9.70319843410182e-6,-2.9107435348357294e-6
166,2.1128364387906477e-5,9.754298250910063e-6,-2.8826478369642556e-6
168,5.295050362029327e-5,1.0209370494250986e-5,-2.7396445899792297e-6
170,1.0458614447117529e-5,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.786908059065256e-5,1.0165636742323381e-5,-2.7723031858483705e-6
175,7.222144145026283e-5,9.660500581299154e-6,-2.509867286074481e-6
176,1.0148592380673447e-5,9.33554143084916e-6,-2.358322006836445e-6
176,1.1528289731039799e-5,9.33554143084916e-6,-2.358322006836445e-6
176,2.51321871562481e-5,9.33554143084916e-6,-2.358322006836445e-6
177,1.2514053336014923e-5,1.2044723635839546e-5,-3.305306181130746e-6
177,1.3604348282378554e-5,1.2044723635839546e-5,-3.305306181130746e-6
178,3.6323394448573384e-5,1.2028426602942866e-5,-3.3173182358804964e-6
178,1.2631788331260203e-5,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.094916137530074e-5,1.2028426602942866e-5,-3.3173182358804964e-6
179,5.876424406137004e-5,1.207846024937374e-5,-3.285601537008109e-6
179,1.5933747733663277e-5,1.207846024937374e-5,-3.285601537008109e-6
180,1.3383649773821234e-5,1.2097201164923406e-5,-3.2703601445089045e-6
184,3.50125035025009e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.825000208263941e-5,1.3097322648068294e-5,-3.2700519793104984e-6
185,1.7720914225672806e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.8710233775840187e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.8471311211278916e-4,1.306562231740375e-5,-3.289335222881165e-6
187,7.277963666761219e-5,1.290127205672926e-5,-3.394954844181331e-6
188,1.72266401760781e-5,1.270693842646674e-5,-3.50053530574957e-6
196,3.1291508217748764e-5,1.0479507141783633e-5,-3.2597971189586507e-6
196,3.589942650728706e-5,1.0479507141783633e-5,-3.2597971189586507e-6
197,1.3699398787583719e-5,1.0967872408120739e-5,-3.204409601848282e-6
202,1.1688298149714231e-5,1.1213422241607463e-5,-3.2351775768386625e-6
203,1.2843739218725829e-5,1.1148708127547365e-5,-3.2807473946782815e-6
204,1.4025361116799134e-5,1.0940575108703663e-5,-3.359103821434336e-6
204,1.933898320284319e-5,1.0940575108703663e-5,-3.359103821434336e-6
205,1.0385865592856073e-4,1.0930185760578432e-5,-3.368028890981378e-6
206,2.08884223334953e-5,9.803449813937041e-6,-3.305634496783071e-6
207,1.0195667430706261e-5,6.579940286323998e-6,-1.941838652386412e-6
207,4.400716299671764e-5,6.579940286323998e-6,-1.941838652386412e-6
207,9.68192469818638e-6,6.579940286323998e-6,-1.941838652386412e-6
209,1.2913541709016211e-5,6.47249040833379e-6,-2.0024153268795764e-6
209,3.433807702294119e-5,6.47249040833379e-6,-2.0024153268795764e-6
209,4.4978065014611616e-5,6.47249040833379e-6,-2.0024153268795764e-6
210,9.245609873827011e-6,6.435529827373728e-6,-2.0305903524057633e-6
211,4.9704449712648965e-6,4.861811456969157e-6,-1.4542222239149589e-6
212,7.4275424824594935e-6,4.858843948365157e-6,-1.456361486967019e-6
212,8.375386025457532e-6,4.858843948365157e-6,-1.456361486967019e-6
213,9.556705698082496e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,6.242375937909375e-6,4.950173384141905e-6,-1.4463975650702074e-6
214,8.065374200450941e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.3442953702255315e-5,4.8002376617384725e-6,-1.4856608333957517e-6
215,1.106432386894461e-5,4.735165581023212e-6,-1.521146939529653e-6
216,1.3639888847116816e-5,4.748446956409137e-6,-1.5128112659556393e-6
216,4.9493770736894625e-6,4.748446956409137e-6,-1.5128112659556393e-6
217,9.536786957724939e-6,4.753270196958147e-6,-1.508508342448596e-6
218,3.5178426081586715e-5,8.063625036405968e-6,-3.0999287597661443e-6
218,1.0245690672357484e-5,8.063625036405968e-6,-3.0999287597661443e-6
219,3.92011536559631e-5,9.104953535588802e-6,-3.330918120647972e-6
225,4.874945644597503e-5,1.4914653453499049e-5,-5.805183030986009e-6
226,1.6768152752011838e-5,1.493434722728379e-5,-5.787245132003841e-6
226,1.7275432441315195e-5,1.493434722728379e-5,-5.787245132003841e-6
226,2.1349937431677133e-5,1.493434722728379e-5,-5.787245132003841e-6
227,1.5982314986918164e-5,1.4481723536850976e-5,-5.938562607304513e-6
228,2.4138047093272327e-5,1.4481814342575092e-5,-5.938477113172445e-6
234,2.2671128535137988e-5,1.4096701852391511e-5,-6.008252378051846e-6
234,1.916678695692735e-5,1.4096701852391511e-5,-6.008252378051846e-6
237,1.847167259014996e-5,1.4161021225964709e-5,-5.951976196683177e-6
237,1.960084855388428e-5,1.4161021225964709e-5,-5.951976196683177e-6
237,1.4639158391031077e-5,1.4161021225964709e-5,-5.951976196683177e-6
238,4.1628940398894933e-05,1.417557403412392e-5,-5.939900563537617e-6
243,1.412477319341952e-4,1.4528298430809001e-5,-5.795027160737502e-6
251,7.378992824504326e-6,6.968883296314133e-6,-1.9771592028288577e-6
255,1.6848117828993224e-5,6.884390839722767e-6,-2.0085873799892644e-6
256,1.7943033871292355e-5,6.862723383862412e-6,-2.0260910367610867e-6
256,1.2879051170124807e-5,6.862723383862412e-6,-2.0260910367610867e-6
256,8.160236468482561e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,7.1875206602660295e-6,6.862723383862412e-6,-2.0260910367610867e-6
259,6.925665676773854e-6,6.80421377537403e-6,-2.0571641296153074e-6
260,1.2360676926729176e-5,6.829966398465311e-6,-2.0398553644856934e-6
262,7.095691651652349e-5,6.480740640205955e-6,-2.0490542096324602e-6
265,1.3887285183225416e-5,6.3557821536325245e-6,-2.0674217510290233e-6
266,4.7404149210477045e-5,7.023309814701126e-6,-2.1209547742073043e-6
269,1.7135070496132374e-5,7.672462249758226e-6,-2.0866764744390844e-6
274,4.934349909456672e-5,1.841019990083879e-5,-8.5258389316397e-6
276,3.876363223888815e-5,1.842108445996944e-5,-8.520479675102183e-6
279,3.1071828184243855e-5,1.744568113547622e-5,-8.606541275131245e-6
284,2.846488950088405e-5,1.7426670063363663e-5,-8.589699891341374e-6


==> csvs/rohrepoutside1_eta_ss.csv <==
Iteration,rho,Upper_est,Lower_est
16,0.0013103307261725914,3.461378272630725e-4,-1.606486394823277e-4
21,0.0010638065733989,3.1335329635805956e-4,-1.7364626030104337e-4
25,4.4313548167790036e-4,3.0356723172672085e-4,-1.8012202655665993e-4
29,0.0023237541829546566,3.0292764801713744e-4,-1.8068755125619842e-4
53,4.5297747248302105e-4,2.8816069246937934e-4,-1.8630202334536173e-4
65,2.0005417711754455e-4,4.164131778774603e-5,-1.864559735826213e-5
67,7.879011905948365e-5,4.1426852796696595e-5,-1.8804098450213922e-5
67,4.4480860927603826e-5,4.1426852796696595e-5,-1.8804098450213922e-5
68,7.284842759998929e-5,4.1339568781983885e-5,-1.886645873357976e-5
72,7.999083145905109e-5,4.148244726740372e-5,-1.8774214931508894e-5
74,4.8863544502776997e-5,4.147422340557962e-5,-1.8781749957511262e-5
81,5.448887463916158e-5,4.191078695122954e-5,-1.9180555535791058e-5
84,4.2872561842124026e-5,1.2617536984568937e-5,-3.256879476232783e-6
85,1.2980893183372235e-5,1.1972398434686936e-5,-3.366049293831791e-6
85,1.2246691136500858e-5,1.1972398434686936e-5,-3.366049293831791e-6
85,3.567199853969636e-5,1.1972398434686936e-5,-3.366049293831791e-6
86,8.407003785784617e-5,1.2178981047523716e-5,-3.318062357408903e-6
87,2.790334243382656e-5,1.2124074214904622e-5,-3.3572647164480867e-6
87,2.0783930251431113e-5,1.2124074214904622e-5,-3.3572647164480867e-6
88,1.3552468508709994e-5,1.22392769843135e-5,-3.2923960608151054e-6
88,1.3968041458021312e-5,1.22392769843135e-5,-3.2923960608151054e-6
89,1.617768004387827e-5,1.2061503802292045e-5,-3.3788013426680546e-6
89,3.238982987071238e-5,1.2061503802292045e-5,-3.3788013426680546e-6
91,3.8470337948253084e-5,1.1306986804486144e-5,-3.374641550059913e-6
93,1.3091024280633014e-5,1.0090640408742902e-5,-3.347936599947184e-6
93,3.756127854660801e-5,1.0090640408742902e-5,-3.347936599947184e-6
94,1.181947207769957e-5,1.0002369390882238e-5,-3.404931275571535e-6
95,2.4080767137486368e-5,1.0085955327788462e-5,-3.3956535210321362e-6
95,2.3773497611074166e-4,1.0085955327788462e-5,-3.3956535210321362e-6
95,2.505721842521199e-5,1.0085955327788462e-5,-3.3956535210321362e-6
96,1.7967280231839716e-5,1.003398045454392e-5,-3.4358497266153783e-6
97,1.547653409504238e-5,9.985642321651461e-6,-3.4615537715426095e-6
97,1.2664402488137057e-4,9.985642321651461e-6,-3.4615537715426095e-6
98,1.0283908947055494e-5,9.845545796519731e-6,-3.5250890092891506e-6
98,7.268971627033495e-5,9.845545796519731e-6,-3.5250890092891506e-6
98,1.4544479819487182e-4,9.845545796519731e-6,-3.5250890092891506e-6
99,1.056202811534541e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,9.627556506635995e-6,9.371717584662759e-6,-3.6215376371051016e-6
99,1.1511734220107176e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,2.2114010190094616e-5,9.371717584662759e-6,-3.6215376371051016e-6
99,1.1240981254703223e-5,9.371717584662759e-6,-3.6215376371051016e-6
100,1.2927454994495261e-5,9.411555274671943e-6,-3.5902189756874357e-6
100,1.0791189899882209e-5,9.411555274671943e-6,-3.5902189756874357e-6
100,9.43061763643892e-6,9.411555274671943e-6,-3.5902189756874357e-6
100,3.3844454204331715e-5,9.411555274671943e-6,-3.5902189756874357e-6
101,1.0582695262904086e-5,9.272609787476148e-6,-3.652103972819723e-6
101,1.2789963288800432e-5,9.272609787476148e-6,-3.652103972819723e-6
101,4.466051784467204e-5,9.272609787476148e-6,-3.652103972819723e-6
102,1.2578430828615478e-5,9.156593567727906e-6,-3.723345175616631e-6
103,1.1742572112218742e-5,9.412423582561664e-6,-3.629689035776395e-6
103,2.190062802879911e-5,9.412423582561664e-6,-3.629689035776395e-6
104,1.1145632446064675e-5,9.396908600776443e-6,-3.64107881315397e-6
104,1.1916927387094697e-5,9.396908600776443e-6,-3.64107881315397e-6
105,1.5512232998049345e-5,9.324370579878964e-6,-3.6859380103974365e-6
106,4.747348988461861e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,1.065346433610441e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,1.182899713830845e-5,9.332372616926665e-6,-3.6789602215448957e-6
106,7.385315051287668e-5,9.332372616926665e-6,-3.6789602215448957e-6
108,1.7697241457979902e-5,9.18178395103715e-6,-3.728077013510824e-6
109,1.7216297298264707e-5,9.256832822395513e-6,-3.67668414273635e-6
109,1.1828222245579602e-5,9.256832822395513e-6,-3.67668414273635e-6
109,1.2922931659603904e-4,9.256832822395513e-6,-3.67668414273635e-6
109,9.409190770574596e-6,9.256832822395513e-6,-3.67668414273635e-6
109,2.1584943108835916e-5,9.256832822395513e-6,-3.67668414273635e-6
110,1.0390576703819701e-5,9.284864031803864e-6,-3.6562511789207466e-6
110,9.365239276422289e-6,9.284864031803864e-6,-3.6562511789207466e-6
110,5.349938673387464e-5,9.284864031803864e-6,-3.6562511789207466e-6
110,2.53415586241741e-5,9.284864031803864e-6,-3.6562511789207466e-6
111,7.979486831835515e-6,4.290033243453703e-6,-7.120146602770094e-7
111,4.582785318737002e-6,4.290033243453703e-6,-7.120146602770094e-7
111,1.1895822887280386e-5,4.290033243453703e-6,-7.120146602770094e-7
111,5.825103232966739e-6,4.290033243453703e-6,-7.120146602770094e-7
111,1.0073573972136897e-5,4.290033243453703e-6,-7.120146602770094e-7
111,9.790519643459842e-5,4.290033243453703e-6,-7.120146602770094e-7
111,5.072932841961666e-6,4.290033243453703e-6,-7.120146602770094e-7
112,3.310896760235203e-5,4.027302048802995e-6,-7.255248476619242e-7
112,1.9681583955831668e-5,4.027302048802995e-6,-7.255248476619242e-7
112,4.336622431692867e-6,4.027302048802995e-6,-7.255248476619242e-7
112,7.847137886244835e-5,4.027302048802995e-6,-7.255248476619242e-7
112,6.038559427612128e-6,4.027302048802995e-6,-7.255248476619242e-7
112,6.028820401293298e-6,4.027302048802995e-6,-7.255248476619242e-7
112,7.553823859750854e-6,4.027302048802995e-6,-7.255248476619242e-7
112,6.4069849352868535e-6,4.027302048802995e-6,-7.255248476619242e-7
112,5.066308495535871e-6,4.027302048802995e-6,-7.255248476619242e-7
112,5.630808207042593e-6,4.027302048802995e-6,-7.255248476619242e-7
113,4.103469062340529e-6,3.984400923722516e-6,-7.410662335593837e-7
113,4.294296660444209e-6,3.984400923722516e-6,-7.410662335593837e-7
113,5.723189789790907e-6,3.984400923722516e-6,-7.410662335593837e-7
114,1.1482132892976815e-5,4.088534315102028e-6,-7.088664752328679e-7
114,1.0743706475034232e-5,4.088534315102028e-6,-7.088664752328679e-7
114,4.333333599166649e-6,4.088534315102028e-6,-7.088664752328679e-7
114,5.4498242018498696e-6,4.088534315102028e-6,-7.088664752328679e-7
114,7.779837114429332e-6,4.088534315102028e-6,-7.088664752328679e-7
114,4.8994359711769105e-5,4.088534315102028e-6,-7.088664752328679e-7
114,2.363386520945111e-5,4.088534315102028e-6,-7.088664752328679e-7
114,5.6076070632559165e-5,4.088534315102028e-6,-7.088664752328679e-7
115,6.000625528231296e-6,4.208835449774678e-6,-6.734324794419864e-7
115,7.103594180903898e-6,4.208835449774678e-6,-6.734324794419864e-7
115,1.5986389407949126e-5,4.208835449774678e-6,-6.734324794419864e-7
115,6.038817537341119e-6,4.208835449774678e-6,-6.734324794419864e-7
115,5.425362297819083e-6,4.208835449774678e-6,-6.734324794419864e-7
115,4.516889562713246e-6,4.208835449774678e-6,-6.734324794419864e-7
116,7.623599518659436e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,1.1896646748927719e-5,3.6676436418918224e-6,-5.454146923554242e-7
116,4.414064646201605e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,7.216253447777056e-6,3.6676436418918224e-6,-5.454146923554242e-7
116,5.6314395484478575e-6,3.6676436418918224e-6,-5.454146923554242e-7
117,5.760647343483419e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,6.852688147383939e-6,3.8941825749102144e-6,-5.478243981005096e-7
117,3.087127848648387e-5,3.8941825749102144e-6,-5.478243981005096e-7
117,4.3761482044679775e-6,3.8941825749102144e-6,-5.478243981005096e-7
118,5.796298826587259e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,3.0873558542894994e-5,5.265560544703978e-6,-1.2365955407348613e-6
118,5.5670209477010105e-6,5.265560544703978e-6,-1.2365955407348613e-6
118,2.1041379211813657e-5,5.265560544703978e-6,-1.2365955407348613e-6
119,9.050392249956464e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,7.1004040496721575e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,5.577731053799131e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,2.819195550111487e-5,5.308051378395557e-6,-1.2176304825624551e-6
119,6.269218836784695e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,5.7622192452741015e-6,5.308051378395557e-6,-1.2176304825624551e-6
119,6.7628954281865954e-6,5.308051378395557e-6,-1.2176304825624551e-6
120,6.780922649120878e-6,5.371547530113808e-6,-1.1983089411609618e-6
120,5.720101416194334e-6,5.371547530113808e-6,-1.1983089411609618e-6
121,7.08202985345273e-6,5.439218103626517e-6,-1.181146630115457e-6
121,5.932277330471784e-6,5.439218103626517e-6,-1.181146630115457e-6
121,5.588267852253579e-6,5.439218103626517e-6,-1.181146630115457e-6
121,1.061527604277069e-4,5.439218103626517e-6,-1.181146630115457e-6
121,9.157690702265553e-6,5.439218103626517e-6,-1.181146630115457e-6
122,2.3341909807526215e-5,6.144985294095857e-6,-1.309897661772415e-6
122,2.2953793370685512e-5,6.144985294095857e-6,-1.309897661772415e-6
122,6.917733015412993e-6,6.144985294095857e-6,-1.309897661772415e-6
122,1.2044210627694561e-5,6.144985294095857e-6,-1.309897661772415e-6
125,2.9694953505113642e-5,1.7299442143803478e-5,-7.01210655988553e-6
127,1.2580254077922915e-4,2.00121992066619e-5,-7.4226319008221175e-6
129,4.932156247201944e-5,2.0017731852662922e-5,-7.417122932884325e-6
129,3.956847028639862e-5,2.0017731852662922e-5,-7.417122932884325e-6
138,5.416943099428451e-5,2.034895132485898e-5,-7.2513870713107645e-6
139,7.58638936076805e-5,2.0319372199156607e-5,-7.274374472869116e-6
146,2.2862545104318182e-5,2.193388913712138e-5,-6.930116800926168e-6
146,8.236760496426853e-5,2.193388913712138e-5,-6.930116800926168e-6
149,5.1662005009012615e-5,2.119618406259485e-5,-7.216423108018253e-6
152,3.787966840334071e-5,2.0707204820643996e-5,-7.478123439625409e-6
153,1.4208025683829606e-5,1.3965937387430714e-5,-4.5214563940694625e-6
153,4.0156195893765286e-5,1.3965937387430714e-5,-4.5214563940694625e-6
155,3.204082918674152e-5,1.1855093671738097e-5,-4.14395778712598e-6
157,9.163819601282052e-6,7.700004373043419e-6,-2.0967181650441257e-6
157,1.3647465442273922e-5,7.700004373043419e-6,-2.0967181650441257e-6
157,2.0378076609737296e-5,7.700004373043419e-6,-2.0967181650441257e-6
158,1.304525357718262e-5,7.910139024389959e-6,-2.030567768359166e-6
159,8.335761691160534e-6,7.898791499450468e-6,-2.0387145303533674e-6
160,8.138148009141363e-6,7.314450642671311e-6,-2.0208221928183022e-6
160,7.848756735011696e-6,7.314450642671311e-6,-2.0208221928183022e-6
161,8.314446780879013e-5,9.73047417429171e-6,-2.9018172922472705e-6
161,1.3881978488078133e-5,9.73047417429171e-6,-2.9018172922472705e-6
162,1.273870802985624e-5,9.825787094954914e-6,-2.8477435932267307e-6
162,1.4147975972842062e-5,9.825787094954914e-6,-2.8477435932267307e-6
163,1.214729616929401e-5,9.742313564730639e-6,-2.8858490325966644e-6
164,2.6636918393150937e-5,9.70319843410182e-6,-2.9107435348357294e-6
166,2.1128364387906477e-5,9.754298250910063e-6,-2.8826478369642556e-6
168,5.295050362029327e-5,1.0209370494250986e-5,-2.7396445899792297e-6
170,1.0458614447117529e-5,1.0165636742323381e-5,-2.7723031858483705e-6
170,3.786908059065256e-5,1.0165636742323381e-5,-2.7723031858483705e-6
175,7.222144145026283e-5,9.660500581299154e-6,-2.509867286074481e-6
176,1.0148592380673447e-5,9.33554143084916e-6,-2.358322006836445e-6
176,1.1528289731039799e-5,9.33554143084916e-6,-2.358322006836445e-6
176,2.51321871562481e-5,9.33554143084916e-6,-2.358322006836445e-6
177,1.2514053336014923e-5,1.2044723635839546e-5,-3.305306181130746e-6
177,1.3604348282378554e-5,1.2044723635839546e-5,-3.305306181130746e-6
178,3.6323394448573384e-5,1.2028426602942866e-5,-3.3173182358804964e-6
178,1.2631788331260203e-5,1.2028426602942866e-5,-3.3173182358804964e-6
178,2.094916137530074e-5,1.2028426602942866e-5,-3.3173182358804964e-6
179,5.876424406137004e-5,1.207846024937374e-5,-3.285601537008109e-6
179,1.5933747733663277e-5,1.207846024937374e-5,-3.285601537008109e-6
180,1.3383649773821234e-5,1.2097201164923406e-5,-3.2703601445089045e-6
184,3.50125035025009e-5,1.3097322648068294e-5,-3.2700519793104984e-6
184,2.825000208263941e-5,1.3097322648068294e-5,-3.2700519793104984e-6
185,1.7720914225672806e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.8710233775840187e-5,1.306562231740375e-5,-3.289335222881165e-6
185,1.8471311211278916e-4,1.306562231740375e-5,-3.289335222881165e-6
187,7.277963666761219e-5,1.290127205672926e-5,-3.394954844181331e-6
188,1.72266401760781e-5,1.270693842646674e-5,-3.50053530574957e-6
196,3.1291508217748764e-5,1.0479507141783633e-5,-3.2597971189586507e-6
196,3.589942650728706e-5,1.0479507141783633e-5,-3.2597971189586507e-6
197,1.3699398787583719e-5,1.0967872408120739e-5,-3.204409601848282e-6
202,1.1688298149714231e-5,1.1213422241607463e-5,-3.2351775768386625e-6
203,1.2843739218725829e-5,1.1148708127547365e-5,-3.2807473946782815e-6
204,1.4025361116799134e-5,1.0940575108703663e-5,-3.359103821434336e-6
204,1.933898320284319e-5,1.0940575108703663e-5,-3.359103821434336e-6
205,1.0385865592856073e-4,1.0930185760578432e-5,-3.368028890981378e-6
206,2.08884223334953e-5,9.803449813937041e-6,-3.305634496783071e-6
207,1.0195667430706261e-5,6.579940286323998e-6,-1.941838652386412e-6
207,4.400716299671764e-5,6.579940286323998e-6,-1.941838652386412e-6
207,9.68192469818638e-6,6.579940286323998e-6,-1.941838652386412e-6
209,1.2913541709016211e-5,6.47249040833379e-6,-2.0024153268795764e-6
209,3.433807702294119e-5,6.47249040833379e-6,-2.0024153268795764e-6
209,4.4978065014611616e-5,6.47249040833379e-6,-2.0024153268795764e-6
210,9.245609873827011e-6,6.435529827373728e-6,-2.0305903524057633e-6
211,4.9704449712648965e-6,4.861811456969157e-6,-1.4542222239149589e-6
212,7.4275424824594935e-6,4.858843948365157e-6,-1.456361486967019e-6
212,8.375386025457532e-6,4.858843948365157e-6,-1.456361486967019e-6
213,9.556705698082496e-6,4.950173384141905e-6,-1.4463975650702074e-6
213,6.242375937909375e-6,4.950173384141905e-6,-1.4463975650702074e-6
214,8.065374200450941e-6,4.8002376617384725e-6,-1.4856608333957517e-6
214,2.3442953702255315e-5,4.8002376617384725e-6,-1.4856608333957517e-6
215,1.106432386894461e-5,4.735165581023212e-6,-1.521146939529653e-6
216,1.3639888847116816e-5,4.748446956409137e-6,-1.5128112659556393e-6
216,4.9493770736894625e-6,4.748446956409137e-6,-1.5128112659556393e-6
217,9.536786957724939e-6,4.753270196958147e-6,-1.508508342448596e-6
218,3.5178426081586715e-5,8.063625036405968e-6,-3.0999287597661443e-6
218,1.0245690672357484e-5,8.063625036405968e-6,-3.0999287597661443e-6
219,3.92011536559631e-5,9.104953535588802e-6,-3.330918120647972e-6
225,4.874945644597503e-5,1.4914653453499049e-5,-5.805183030986009e-6
226,1.6768152752011838e-5,1.493434722728379e-5,-5.787245132003841e-6
226,1.7275432441315195e-5,1.493434722728379e-5,-5.787245132003841e-6
226,2.1349937431677133e-5,1.493434722728379e-5,-5.787245132003841e-6
227,1.5982314986918164e-5,1.4481723536850976e-5,-5.938562607304513e-6
228,2.4138047093272327e-5,1.4481814342575092e-5,-5.938477113172445e-6
234,2.2671128535137988e-5,1.4096701852391511e-5,-6.008252378051846e-6
234,1.916678695692735e-5,1.4096701852391511e-5,-6.008252378051846e-6
237,1.847167259014996e-5,1.4161021225964709e-5,-5.951976196683177e-6
237,1.960084855388428e-5,1.4161021225964709e-5,-5.951976196683177e-6
237,1.4639158391031077e-5,1.4161021225964709e-5,-5.951976196683177e-6
238,4.1628940398894933e-05,1.417557403412392e-5,-5.939900563537617e-6
243,1.412477319341952e-4,1.4528298430809001e-5,-5.795027160737502e-6
251,7.378992824504326e-6,6.968883296314133e-6,-1.9771592028288577e-6
255,1.6848117828993224e-5,6.884390839722767e-6,-2.0085873799892644e-6
256,1.7943033871292355e-5,6.862723383862412e-6,-2.0260910367610867e-6
256,1.2879051170124807e-5,6.862723383862412e-6,-2.0260910367610867e-6
256,8.160236468482561e-6,6.862723383862412e-6,-2.0260910367610867e-6
256,7.1875206602660295e-6,6.862723383862412e-6,-2.0260910367610867e-6
259,6.925665676773854e-6,6.80421377537403e-6,-2.0571641296153074e-6
260,1.2360676926729176e-5,6.829966398465311e-6,-2.0398553644856934e-6
262,7.095691651652349e-5,6.480740640205955e-6,-2.0490542096324602e-6
265,1.3887285183225416e-5,6.3557821536325245e-6,-2.0674217510290233e-6
266,4.7404149210477045e-5,7.023309814701126e-6,-2.1209547742073043e-6
269,1.7135070496132374e-5,7.672462249758226e-6,-2.0866764744390844e-6
274,4.934349909456672e-5,1.841019990083879e-5,-8.5258389316397e-6
276,3.876363223888815e-5,1.842108445996944e-5,-8.520479675102183e-6
279,3.1071828184243855e-5,1.744568113547622e-5,-8.606541275131245e-6
284,2.846488950088405e-5,1.7426670063363663e-5,-8.589699891341374e-6


==> csvs/rohrepoutside1_ss.csv <==
Iteration,rho,Upper_est,Lower_est
99,8.065133433463398e-5,5.550325915179931e-5,-4.614260164346316e-5
105,8.372418785073514e-5,5.38235990829853e-5,-4.507963296563411e-5
128,2.8780433673413836e-5,1.6750543989073887e-5,-1.3507209298910754e-5
130,2.9339756571124788e-5,1.73985855407705e-5,-1.3863182570437808e-5
130,1.9751006326067902e-5,1.73985855407705e-5,-1.3863182570437808e-5
131,1.8710523733240857e-5,1.5049482441636703e-5,-1.1927253492100306e-5
132,3.087127848648387e-5,1.5894540344270197e-5,-1.2548182167460491e-5
134,3.0344953748888175e-5,2.2937586292754624e-5,-1.8847165396921522e-5
156,1.421834716197653e-4,9.476716604243351e-5,-8.182027126345427e-5
170,1.553169506806616e-4,5.507752502840003e-5,-4.736638914378792e-5
187,1.7167496499052287e-4,4.6119865031452024e-5,-3.82952058696876e-5
190,7.222144145026283e-5,4.2539505382639363e-5,-3.538887208741469e-5
194,6.175832079644659e-5,5.3585427561081533e-5,-4.479256884871591e-5
220,3.044980677048202e-4,4.9557700828508575e-5,-4.199554395891152e-5
222,3.090900333649701e-5,2.9602055451219495e-5,-2.496395381728191e-5
224,4.4978065014611616e-5,2.9367974702278784e-5,-2.489789962082457e-5
225,1.2443850006416699e-4,2.9307279397566687e-5,-2.490233992259872e-5
232,2.2611317600588902e-5,2.1669853894810866e-5,-1.8425092040301315e-5
239,2.237486384915483e-4,7.088569421115881e-5,-6.178494012853729e-5
253,1.516554597057321e-4,6.851877820716884e-5,-6.028310473658253e-5
266,1.453454864827391e-4,3.1137172824426045e-5,-2.6145448730940766e-5
277,7.095691651652349e-5,2.9524511286951864e-5,-2.509282485637837e-5


==> csvs/stopping_graph.csv <==
total,t1,correct,t2
13054,0.0016087023134671364,0.9983912976865329,0


==> csvs/stopping_param.csv <==
ep, lp, t1, t2, pw
%.01, .01, 0.00140, 1e-6, 0.271
%.1,.1,0.00140, 1e-6, 0.25
%.3, .3, 0.0014, 1e-6, 0.232
%.7,.7,0.00145, 1e-6, 0.202
%.9,.9,0.00148, 1e-6, 0.173
.99,.99,0.00166, 1e-6, 0.0974
.999,.999,0.00223, 1e-6,0.0428
.9999,.9999, 0.00559, 0.0009, 0.00249
.99999, .99999, 0.00687, 0.00376,1e-6 
.999999, .999999, 0.00687, 0.00398, 1e-6



==> csvs/wilkrepinside.csv <==
it,max,min,up,low
15,96.41745857038029,96.41745857038029,216.97480872918499,-216.97480872918493
16,74.04021380068377,74.04021380068377,205.79029117088453,-205.79029117088453
17,55.67991263830078,55.67991263830078,196.21398376672767,-196.21398376672764
18,33.245118232637594,33.245118232637594,186.18304333316246,-186.18304333316246
19,19.099808693847535,19.099808693847535,176.9678334702778,-176.9678334702778
20,6.736520244944472,6.736520244944472,169.94100804077175,-169.94100804077178
21,2.864204632603389,2.864204632603389,161.6460947394924,-161.6460947394924
22,2.6838249929077165,2.6838249929077165,146.23856923596395,-146.23856923596398
23,2.8346079929429493,2.8346079929429493,136.82046041724195,-136.82046041724197
24,-2.5271623773867873,-2.5271623773867873,136.36126580301186,-136.36126580301186
25,-8.07314463124797,-8.07314463124797,134.6732816385608,-134.67328163856078
26,-8.026267011849228,-8.026267011849228,130.18181959263617,-130.18181959263617
27,-4.5834158817879995,-4.5834158817879995,123.98371330868338,-123.98371330868338
28,-3.68275643208068,-3.68275643208068,117.50085062946582,-117.50085062946584
29,-2.794073934368896,-2.794073934368896,115.18548748816596,-115.18548748816599
30,-3.8885489846709618,-3.8885489846709618,111.74722384076978,-111.74722384076979
31,-1.3162686433352917,-1.3162686433352917,106.51867200023725,-106.51867200023725
32,0.4629824590311955,0.4629824590311955,100.974095132007,-100.97409513200701
33,0.6571244366775773,0.6571244366775773,97.55672005431853,-97.55672005431852
34,2.1482949197234973,2.1482949197234973,94.5159293543251,-94.51592935432511
35,1.8175286423665966,1.8175286423665966,90.48197453415412,-90.48197453415413
36,2.1231358588295564,2.1231358588295564,89.35629634526973,-89.35629634526974
37,1.4034694333890911,1.4034694333890911,86.17366573359331,-86.17366573359331
38,1.1464627245577503,1.1464627245577503,83.7912749946353,-83.7912749946353
39,2.0309242891055703,2.0309242891055703,79.58370417476286,-79.58370417476286
40,1.4071988331553769,1.4071988331553769,74.6072808399619,-74.6072808399619
41,-0.13106278569236451,-0.13106278569236451,73.52443381431868,-73.5244338143187
42,-0.39557725584239734,-0.39557725584239734,72.5897461138174,-72.5897461138174
43,0.8095844682899553,0.8095844682899553,70.2217235705602,-70.2217235705602
44,-0.4763035744513786,-0.4763035744513786,69.04280313931457,-69.04280313931459
45,-0.6827597838779553,-0.6827597838779553,66.57070906546494,-66.57070906546492
46,-0.36244032330615994,-0.36244032330615994,65.53359630209113,-65.53359630209113
47,-1.7665030458350373,-1.7665030458350373,64.68553432296541,-64.68553432296541
48,-0.9833340032325708,-0.9833340032325708,63.188754103842314,-63.1887541038423
49,-2.922444052413198,-2.922444052413198,63.578683798446875,-63.57868379844687
50,-1.5158187174117046,-1.5158187174117046,61.30506840943258,-61.305068409432586
51,-1.6281113725761145,-1.6281113725761145,60.31621329182015,-60.31621329182015
52,-0.14605641081999465,-0.14605641081999465,57.63498199980853,-57.63498199980854
53,-0.14977357114409529,-0.14977357114409529,56.883514915768075,-56.88351491576808
54,-0.17351007392561257,-0.17351007392561257,55.243059155478306,-55.24305915547829
55,1.5255834728144322,1.5255834728144322,52.47678090759166,-52.47678090759167
56,-0.9185974593248432,-0.9185974593248432,52.50385427220115,-52.50385427220116
57,-2.475102324663524,-2.475102324663524,52.6231150074517,-52.62311500745171
58,-3.5866186062025633,-3.5866186062025633,52.085459999415974,-52.08545999941597
59,-4.264304959965216,-4.264304959965216,52.000605463135386,-52.00060546313538
60,-3.739455733771578,-3.739455733771578,50.76352373563577,-50.763523735635765
61,-4.497491440188313,-4.497491440188313,50.48168701860311,-50.48168701860311
62,-4.093941832220835,-4.093941832220835,49.62271098597539,-49.62271098597539
63,-5.548603873707435,-5.548603873707435,49.665372711920114,-49.665372711920114
64,-2.43313166032452,-2.43313166032452,46.715965021199864,-46.715965021199864
65,-3.005295689249266,-3.005295689249266,46.420854834523496,-46.42085483452351
66,-4.297333618437236,-4.297333618437236,46.38531930423518,-46.38531930423519
67,-4.231620941363275,-4.231620941363275,45.75081985259422,-45.75081985259422
68,-4.297155924362158,-4.297155924362158,45.05035899619061,-45.05035899619061
69,-2.2680766526842717,-2.2680766526842717,43.85345386496522,-43.85345386496522
70,-2.872542112636779,-2.872542112636779,43.69937216874237,-43.69937216874238
71,-2.7865123249965933,-2.7865123249965933,41.918096185008295,-41.918096185008295
72,-0.6794129081497289,-0.6794129081497289,39.843586872132505,-39.8435868721325
73,-1.3011019107718624,-1.3011019107718624,39.574156300113074,-39.57415630011308
74,-0.5479994540527997,-0.5479994540527997,38.30023441447216,-38.30023441447216
75,-0.30928907966854524,-0.30928907966854524,37.87739452933357,-37.877394529333564
76,0.0892902017664241,0.0892902017664241,36.348777701727826,-36.348777701727826
77,0.11654793444712652,0.11654793444712652,35.797299898641974,-35.79729989864198
78,0.9764274584823838,0.9764274584823838,34.64333724381066,-34.643337243810656
79,0.28560381594836315,0.28560381594836315,34.827830493039606,-34.8278304930396
80,0.4223733628570585,0.4223733628570585,34.23468670723744,-34.234686707237444
81,0.7669563024973058,0.7669563024973058,32.84004306930222,-32.84004306930222
82,0.6995795546214367,0.6995795546214367,32.78341057741697,-32.78341057741697
83,0.7516890226720179,0.7516890226720179,32.42815290003021,-32.42815290003021
84,0.2309766428510045,0.2309766428510045,32.52964951595059,-32.52964951595059
85,0.9520418388578662,0.9520418388578662,31.930621886079713,-31.93062188607971
86,1.2423595185949736,1.2423595185949736,30.86698804487304,-30.866988044873043
87,-0.09623741865255653,-0.09623741865255653,31.124603868929746,-31.124603868929754
88,-0.08356000492647553,-0.08356000492647553,30.474729202682745,-30.474729202682745
89,1.09861033168513,1.09861033168513,29.48471060952358,-29.484710609523585
90,-0.23897637539506178,-0.23897637539506178,29.898276039238716,-29.898276039238713
91,-0.8983217554829039,-0.8983217554829039,30.091792727857893,-30.0917927278579
92,-1.322762562709677,-1.322762562709677,29.996908190924593,-29.996908190924593
93,-0.7350770680680796,-0.7350770680680796,29.59047129074218,-29.590471290742176
94,-0.973690827566827,-0.973690827566827,29.61747090917276,-29.617470909172766
95,-0.8017511159576927,-0.8017511159576927,29.125103048464112,-29.12510304846411
96,-0.5544050072332567,-0.5544050072332567,28.54583875122288,-28.545838751222885
97,-0.13079440133297027,-0.13079440133297027,28.034876894824215,-28.03487689482422
98,-0.5216857293273165,-0.5216857293273165,27.892065468415872,-27.89206546841587
99,-1.3682230067456942,-1.3682230067456942,28.196956947701437,-28.19695694770143
100,-1.7134064295114513,-1.7134064295114513,27.917149485585504,-27.9171494855855
101,-1.9212532779889244,-1.9212532779889244,27.811163103589443,-27.81116310358944
102,-2.2877527536205022,-2.2877527536205022,27.85721858468895,-27.85721858468895
103,-2.9350399035502974,-2.9350399035502974,27.912519296053937,-27.91251929605393
104,-2.8091769971833003,-2.8091769971833003,27.7154083079023,-27.7154083079023
105,-2.0553853748240414,-2.0553853748240414,26.897329973213346,-26.897329973213342
106,-2.0093600623887724,-2.0093600623887724,26.522707687024294,-26.522707687024287
107,-0.7782638795248857,-0.7782638795248857,25.794370130409497,-25.794370130409494
108,-1.5735204850352886,-1.5735204850352886,26.031844159988772,-26.03184415998877
109,-1.3768114464008292,-1.3768114464008292,25.61315291344104,-25.61315291344105
110,-1.4266381076446137,-1.4266381076446137,25.475415219580235,-25.475415219580235
111,-1.5864304789615034,-1.5864304789615034,25.26075407423346,-25.260754074233464
112,-2.065586289561473,-2.065586289561473,25.34645525904766,-25.346455259047655
113,-0.8498300982822897,-0.8498300982822897,24.733784877987617,-24.733784877987613
114,0.6917350393485151,0.6917350393485151,23.67091189032243,-23.670911890322436
115,0.8139055815475871,0.8139055815475871,23.525751133439364,-23.525751133439364
116,0.4526647090792011,0.4526647090792011,23.34363144685041,-23.343631446850406
117,0.4912354168586859,0.4912354168586859,23.079867104833298,-23.079867104833298
118,1.5971751257096471,1.5971751257096471,22.15924705178351,-22.159247051783506
119,2.0692204410799846,2.0692204410799846,21.983698411511455,-21.98369841151145
120,1.333374964173771,1.333374964173771,22.22311058121999,-22.22311058121999
121,1.6504519124761785,1.6504519124761785,21.781767330007824,-21.78176733000782
122,1.2199318290157777,1.2199318290157777,21.66490031844269,-21.66490031844269
123,0.9733025378289994,0.9733025378289994,21.11154118821304,-21.111541188213035
124,0.16047982031052044,0.16047982031052044,21.066353125607577,-21.066353125607574
125,0.3662506848898204,0.3662506848898204,21.05383648927647,-21.053836489276474
126,0.3334991225738122,0.3334991225738122,21.010482212515953,-21.01048221251595
127,1.2803981460857372,1.2803981460857372,20.364410358330332,-20.364410358330332
128,0.6583282566154622,0.6583282566154622,20.514146004867975,-20.51414600486797
129,0.38534914146408994,0.38534914146408994,20.562486641856907,-20.562486641856903
130,1.6828171385773274,1.6828171385773274,20.098727137910927,-20.09872713791093
131,2.515556767196216,2.515556767196216,19.720236555379557,-19.720236555379557
132,2.538091222017144,2.538091222017144,19.500157914547273,-19.500157914547273
133,2.258446775581973,2.258446775581973,19.503305996183222,-19.50330599618322
134,1.6917242416184521,1.6917242416184521,19.692485589973643,-19.692485589973643
135,2.4519607951807103,2.4519607951807103,19.164836122620358,-19.164836122620354
136,2.476104891708708,2.476104891708708,18.918514826362973,-18.918514826362973
137,1.7087240829121129,1.7087240829121129,19.097350729668378,-19.097350729668378
138,2.4297293542466463,2.4297293542466463,18.700082020223604,-18.7000820202236
139,2.566301895033746,2.566301895033746,18.459486136323626,-18.45948613632363
140,2.8798923234861,2.8798923234861,18.001835751695634,-18.00183575169563
141,3.804939041568609,3.804939041568609,17.602332124378187,-17.60233212437819
142,3.1607012698954335,3.1607012698954335,17.825769395805402,-17.8257693958054
143,3.52680300304797,3.52680300304797,17.589749843650036,-17.58974984365004
144,2.5431630260573996,2.5431630260573996,17.926188567970847,-17.92618856797085
145,1.5006863593568482,1.5006863593568482,18.42587235546332,-18.42587235546332
146,1.2884349962120893,1.2884349962120893,18.46983269181129,-18.469832691811288
147,1.4745416781922174,1.4745416781922174,18.20524394835647,-18.20524394835647
148,1.4108457122810165,1.4108457122810165,18.183885588080358,-18.18388558808036
149,1.9854775400661708,1.9854775400661708,17.798494492799456,-17.798494492799453
150,1.7906206367413553,1.7906206367413553,17.81393103598707,-17.81393103598707
151,1.4658621392745772,1.4658621392745772,17.87805873748045,-17.87805873748045
152,1.8248317631741102,1.8248317631741102,17.44770640754829,-17.44770640754829
153,1.400688304779834,1.400688304779834,17.636513001034302,-17.636513001034302
154,1.2306335273474822,1.2306335273474822,17.561974759185002,-17.561974759185
155,0.968894365675208,0.968894365675208,17.597346183834485,-17.597346183834485
156,0.82890549432922,0.82890549432922,17.5170865104889,-17.517086510488905
157,1.3766259275929897,1.3766259275929897,17.25275257214212,-17.25275257214212
158,1.2337950142864074,1.2337950142864074,17.30591814561978,-17.30591814561978
159,1.8802210620727742,1.8802210620727742,16.91945797293608,-16.91945797293608
160,3.0209504530266216,3.0209504530266216,16.288229985279827,-16.288229985279827
161,3.3631278564223166,3.3631278564223166,16.040504118915848,-16.040504118915845
162,3.497437398972391,3.497437398972391,15.870065859053042,-15.870065859053046
163,3.259434766350747,3.259434766350747,15.815681147883787,-15.81568114788379
164,2.275478562528953,2.275478562528953,15.948479761197607,-15.948479761197607
165,2.0718254115983648,2.0718254115983648,15.898748568247104,-15.898748568247102
166,1.942816292678284,1.942816292678284,15.946858937514193,-15.946858937514193
167,1.7302483705805436,1.7302483705805436,15.864475798707481,-15.864475798707483
168,1.6251883719518467,1.6251883719518467,15.948666634752804,-15.9486666347528
169,1.2981521764616133,1.2981521764616133,16.062625061554517,-16.062625061554517
170,1.6488298843383689,1.6488298843383689,15.87219014994977,-15.872190149949768
171,1.782882982091209,1.782882982091209,15.841854458495089,-15.841854458495089
172,1.344858686462583,1.344858686462583,15.894720128090327,-15.894720128090329
173,2.0331933590152964,2.0331933590152964,15.419901713091551,-15.419901713091548
174,2.002785411596207,2.002785411596207,15.278464498785276,-15.278464498785278
175,1.4558514413369785,1.4558514413369785,15.576424077870872,-15.576424077870868
176,0.8229054687940227,0.8229054687940227,15.766730562640866,-15.766730562640866
177,0.6428960504453585,0.6428960504453585,16.00600310816577,-16.006003108165775
178,0.8243303428130879,0.8243303428130879,16.046175387374998,-16.046175387374994
179,0.46548229057626855,0.46548229057626855,16.122186301396944,-16.12218630139694
180,-0.08211806463581794,-0.08211806463581794,16.482940022047206,-16.482940022047202
181,0.12061862609275664,0.12061862609275664,16.230762404591463,-16.230762404591463
182,0.002952671914183469,0.002952671914183469,16.27229218183954,-16.27229218183954
183,0.36275824459386996,0.36275824459386996,15.990729940770173,-15.990729940770171
184,0.46202195632033494,0.46202195632033494,15.776158073318893,-15.776158073318895
185,0.31213970297539717,0.31213970297539717,15.890088831214399,-15.8900888312144
186,0.0609982766944519,0.0609982766944519,15.92413640263408,-15.924136402634078
187,-0.04329049797331663,-0.04329049797331663,15.938062118209501,-15.9380621182095
188,-0.7693961207024564,-0.7693961207024564,16.25484271603584,-16.25484271603584
189,-0.7667483678513278,-0.7667483678513278,16.365438914316922,-16.365438914316922
190,-0.8897909365501171,-0.8897909365501171,16.38093942784661,-16.38093942784661
191,-0.6883168460265452,-0.6883168460265452,16.194891147958565,-16.194891147958565
192,-0.7299474252336537,-0.7299474252336537,16.01329088459294,-16.01329088459294
193,-0.1766270377826018,-0.1766270377826018,15.739751768191987,-15.739751768191988
194,0.03682019135694503,0.03682019135694503,15.3778481868085,-15.377848186808501
195,0.5474335236961743,0.5474335236961743,14.846710428538458,-14.84671042853846
196,0.1939177795525815,0.1939177795525815,14.943667847965177,-14.943667847965173
197,-0.048759324176330665,-0.048759324176330665,14.999404415518626,-14.999404415518628
198,-0.35708243900424463,-0.35708243900424463,15.191156040259965,-15.191156040259964
199,-0.6943797257053994,-0.6943797257053994,15.241272288714331,-15.24127228871433
200,-0.04169635102097402,-0.04169635102097402,14.950979831664785,-14.950979831664787
201,-0.6245723701951071,-0.6245723701951071,15.191037370037048,-15.191037370037046
202,-0.6294678926947661,-0.6294678926947661,15.201784951423843,-15.201784951423843
203,-0.15511554234537073,-0.15511554234537073,14.959196172099972,-14.959196172099968
204,0.15212240496475715,0.15212240496475715,14.929031421675653,-14.929031421675655
205,0.1887606152631527,0.1887606152631527,14.756552055088346,-14.756552055088344
206,-0.27306351215422,-0.27306351215422,14.860442574218169,-14.86044257421817
207,-0.15859062275772118,-0.15859062275772118,14.80954938259087,-14.80954938259087
208,0.3589040413426794,0.3589040413426794,14.720387079318353,-14.720387079318355
209,0.3782412804625288,0.3782412804625288,14.687644963732946,-14.687644963732948
210,0.0339072464366339,0.0339072464366339,14.774391236866652,-14.774391236866652
211,-0.023901549712388004,-0.023901549712388004,14.675543263331452,-14.675543263331454
212,0.646512178088102,0.646512178088102,14.338244790802705,-14.338244790802703
213,0.6671064353252163,0.6671064353252163,14.119721964941188,-14.11972196494119
214,1.0000151726288529,1.0000151726288529,13.872992541521846,-13.872992541521846
215,0.3729570961782258,0.3729570961782258,14.246013460130946,-14.246013460130946
216,0.7685660471962059,0.7685660471962059,13.965306036488737,-13.96530603648874
217,1.139416415808185,1.139416415808185,13.857631598308977,-13.857631598308975
218,1.2284164631508219,1.2284164631508219,13.909224397293794,-13.909224397293798
219,1.1864440051387248,1.1864440051387248,13.7629310008009,-13.762931000800897
220,1.0088496597575016,1.0088496597575016,13.772308286602573,-13.772308286602575
221,0.9033200299669382,0.9033200299669382,13.662317537792593,-13.662317537792594
222,0.5352028198360088,0.5352028198360088,13.683514646799754,-13.683514646799754
223,0.23221214165180726,0.23221214165180726,13.772831967813271,-13.772831967813268
224,0.37581902017705815,0.37581902017705815,13.7744708096685,-13.774470809668498
225,0.8377489773648499,0.8377489773648499,13.597871981799358,-13.597871981799358
226,0.5572374826096045,0.5572374826096045,13.570551213047807,-13.57055121304781
227,0.5225337965135246,0.5225337965135246,13.61675539485125,-13.616755394851252
228,0.4297519583328686,0.4297519583328686,13.430675013637778,-13.430675013637776
229,0.3860893027957921,0.3860893027957921,13.253353207938904,-13.253353207938902
230,0.5965195945300366,0.5965195945300366,13.00060924865118,-13.00060924865118
231,0.2668529821179142,0.2668529821179142,13.19805159206976,-13.198051592069758
232,0.14613141734770352,0.14613141734770352,13.350487410591633,-13.350487410591633
233,0.3539746444546523,0.3539746444546523,13.174337952068939,-13.17433795206894
234,0.4442828593021133,0.4442828593021133,13.152721019906856,-13.152721019906858
235,1.1113263541631362,1.1113263541631362,12.768930489505884,-12.768930489505882
236,1.2142373999360245,1.2142373999360245,12.646763023321377,-12.64676302332138
237,1.1664650046236957,1.1664650046236957,12.501830130972309,-12.501830130972307
238,1.2838905660014817,1.2838905660014817,12.391905296341772,-12.391905296341774
239,1.6298596134091348,1.6298596134091348,12.275258394821513,-12.275258394821511
240,1.1772031789074546,1.1772031789074546,12.420343891018273,-12.420343891018275
241,1.3804682714832168,1.3804682714832168,12.262497966906217,-12.262497966906215
242,0.8695089589008269,0.8695089589008269,12.523241462752967,-12.523241462752964
243,0.5750022083957695,0.5750022083957695,12.657181837854932,-12.657181837854935
244,0.010444264237342793,0.010444264237342793,13.074791321666169,-13.074791321666167
245,-0.6136138214985074,-0.6136138214985074,13.36499454434701,-13.36499454434701
246,-0.39802108160182215,-0.39802108160182215,13.211833414578692,-13.21183341457869
247,-0.7438271501550666,-0.7438271501550666,13.35650867588419,-13.356508675884191
248,-1.2311573490339853,-1.2311573490339853,13.489601323751064,-13.489601323751062
249,-0.9683401515271157,-0.9683401515271157,13.450096658015795,-13.450096658015797
250,-1.4968533535469533,-1.4968533535469533,13.66279132359984,-13.662791323599839
251,-1.7290696852364782,-1.7290696852364782,13.743801544634543,-13.743801544634545
252,-1.95804012662553,-1.95804012662553,13.876937184777677,-13.87693718477768
253,-2.3762472900111256,-2.3762472900111256,13.92151891923995,-13.92151891923995
254,-2.545144759886938,-2.545144759886938,14.063299773205216,-14.063299773205214
255,-2.20932601060073,-2.20932601060073,13.859829765359098,-13.8598297653591
256,-1.8358726674627093,-1.8358726674627093,13.687530785626006,-13.687530785626006
257,-1.1920694919414174,-1.1920694919414174,13.37750099230842,-13.377500992308423
258,-0.7202184465633472,-0.7202184465633472,13.199484316326767,-13.199484316326767
259,-0.4941586061350378,-0.4941586061350378,12.915904561143112,-12.915904561143115
260,0.16815344341500804,0.16815344341500804,12.630881930701339,-12.630881930701337
261,-0.21058261299078396,-0.21058261299078396,12.607441201946266,-12.607441201946264
262,0.36829665512245313,0.36829665512245313,12.186915637413897,-12.186915637413898
263,0.389069923427229,0.389069923427229,12.157671065476272,-12.157671065476274
264,0.26490069295267915,0.26490069295267915,12.309206455653317,-12.309206455653321
265,0.7136800519867066,0.7136800519867066,12.204322431867741,-12.204322431867743
266,0.30663634333229695,0.30663634333229695,12.2398686091685,-12.239868609168498
267,0.9193573415032077,0.9193573415032077,11.770313032746198,-11.770313032746197
268,0.813929860620501,0.813929860620501,11.7954521569472,-11.795452156947198
269,0.5403358970899355,0.5403358970899355,11.852941317711522,-11.852941317711524
270,0.3790379371975412,0.3790379371975412,11.849251104414794,-11.849251104414796
271,-0.3179951900626641,-0.3179951900626641,12.147078971233551,-12.147078971233555
272,-0.4844512607060736,-0.4844512607060736,12.102345617947016,-12.102345617947018
273,-0.7603705864729555,-0.7603705864729555,12.284284582304522,-12.284284582304524
274,-0.7097751217507771,-0.7097751217507771,12.180774347497728,-12.180774347497724
275,-1.064684037741511,-1.064684037741511,12.253303979811598,-12.253303979811598
276,-0.6414887098458522,-0.6414887098458522,12.028000599588268,-12.028000599588266
277,-0.8137199097605503,-0.8137199097605503,12.171747322407175,-12.171747322407175
278,-0.5638095300285855,-0.5638095300285855,11.926953171887224,-11.926953171887225
279,-0.4720661003237687,-0.4720661003237687,11.880299071439243,-11.880299071439243
280,-0.04050329237959005,-0.04050329237959005,11.691540763730305,-11.691540763730307
281,0.301792285218653,0.301792285218653,11.611340595567743,-11.611340595567743
282,-0.2686306225897077,-0.2686306225897077,11.878679598568677,-11.878679598568676
283,0.0027710650347181343,0.0027710650347181343,11.771251325356534,-11.771251325356532
284,-0.1284902691705092,-0.1284902691705092,11.804569966763083,-11.804569966763083
285,-0.20849287703523345,-0.20849287703523345,11.823075604709928,-11.82307560470993
286,-0.26417974797199406,-0.26417974797199406,11.68832850521743,-11.688328505217429
287,-0.605878514426319,-0.605878514426319,11.82958913439795,-11.829589134397947
288,-0.01314850330017947,-0.01314850330017947,11.58502898851808,-11.585028988518081
289,0.15644367933180447,0.15644367933180447,11.400637247408348,-11.400637247408348
290,0.7144608487355626,0.7144608487355626,11.120776500075682,-11.120776500075682
291,0.5018714843949361,0.5018714843949361,11.159389794197946,-11.159389794197944
292,0.8969819391152711,0.8969819391152711,11.021556901671687,-11.021556901671687
293,0.7565369000920477,0.7565369000920477,11.118544727019927,-11.118544727019927
294,1.311544960247737,1.311544960247737,10.875554237152802,-10.8755542371528
295,0.9187571034752935,0.9187571034752935,10.979024047755491,-10.979024047755491
296,0.7441063580753138,0.7441063580753138,11.030881214064038,-11.030881214064038
297,1.471889901242605,1.471889901242605,10.771884298480728,-10.77188429848073
298,1.36612199641392,1.36612199641392,10.762399979522783,-10.762399979522781
299,2.025828416099248,2.025828416099248,10.320310097951648,-10.32031009795165
300,1.5954918429845044,1.5954918429845044,10.515118376500396,-10.515118376500395


==> csvs/wilkrepinside1.csv <==
Sampling_Method,Matrix_Type,Sample_size,Iteration,rho,min_up,max_low
Uniform,rosser,25,30,6712215217.379389,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7140994385.2533865,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,6985665040.092187,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7148427152.556845,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7028540836.1544895,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,6950621216.344013,37817957413.81259,-28387394843.89473
Uniform,rosser,25,31,6456624237.920554,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6597421859.826899,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6617319609.103203,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6806491525.27364,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6731114250.1667,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6497030150.620151,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6751441201.496539,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6645280187.509974,36437768326.79786,-27357484745.554905
Uniform,rosser,25,32,6029477624.159789,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,5784538702.5742,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6125372523.761742,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6077574301.127294,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6278827025.099126,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6330437086.705865,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6316205748.077265,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,5937304998.608914,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6153938541.147471,34286563954.92169,-25736559836.751907
Uniform,rosser,25,33,5632429391.399102,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,6030764642.007634,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5957600028.733063,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5886445171.971503,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5809444287.484648,32831675517.355175,-24704562534.794765
Uniform,rosser,25,34,5367535370.904678,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5550962915.253355,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5519910488.583405,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5480342351.663901,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5410443472.068969,31836038564.37259,-24047227852.38069
Uniform,rosser,25,35,5370804809.043075,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5099867940.67277,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5367213972.406383,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5336383894.511978,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5436018399.235225,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5479188846.411627,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5380349345.659358,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5229428361.5373125,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5391129619.8674555,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5076574455.608746,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5029746194.72701,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5149563664.713445,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5310907722.458347,31046699934.535873,-23534697113.224594
Uniform,rosser,25,36,5046611470.421022,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4757074300.957666,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5106330907.387482,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4908950655.502804,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5194365497.224463,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5198215793.614999,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5316004170.570941,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5446617530.188246,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4968875412.97232,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4989847144.378613,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4916845397.2796135,29915142639.5691,-22748958054.744064
Uniform,rosser,25,37,4739181770.716345,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4739281606.784896,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4843863735.876472,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4783381420.465109,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4887837580.847701,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,5017197139.958445,28921486845.91912,-22104599372.60618
Uniform,rosser,25,38,4426432627.755651,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4479168887.219796,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4624697341.032762,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4665195882.231171,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4314320397.183168,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4663448648.316453,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4773243722.449381,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4286666413.8459854,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4356696913.741882,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4481262168.374993,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4722108328.744726,27597226344.869865,-21159446774.08676
Uniform,rosser,25,39,4261719533.932534,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4190532899.756788,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4137379345.9396863,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4206006696.4958396,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4324090183.366888,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4123331397.3434486,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4137247094.9705772,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4317500776.012027,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4303933160.245977,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4307507121.290077,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4376486313.151786,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4083530990.9352,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4174618765.380636,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4330069722.807732,26928350908.503975,-20693321531.034653
Uniform,rosser,25,40,4088529057.0233545,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3745589346.7344093,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4165688424.9090805,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3943378229.8556023,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3966814915.0755944,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4328884478.521856,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4146770370.3670177,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4001817448.4572883,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4008509874.376413,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3771869723.0522585,25613690153.630997,-19764344747.151375
Uniform,rosser,25,41,3620876308.6350446,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3472370123.3164406,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3747090301.0535955,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3845628551.593545,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3594392363.8446236,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3738127675.90679,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3781289417.351666,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3549721849.214437,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3420751860.6254163,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,4146492759.012247,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3801086040.8672185,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3494081786.407121,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3649409276.1447535,22829519509.585003,-17564500907.32442
Uniform,rosser,25,42,3277094001.98934,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3290174865.7846646,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3299559673.326639,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3255784280.2273393,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3385102497.6701403,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3324209766.7365856,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3473407352.964438,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3456961474.060456,19758834003.018574,-15055033004.857302
Uniform,rosser,25,43,3388719605.642087,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3147228905.7130218,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3274024495.8956194,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3320450312.4746575,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3110097658.1301594,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3097609903.3191423,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3281719347.2805166,19225273972.173485,-14725452299.363647
Uniform,rosser,25,44,2998375322.2336497,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3336348529.8402133,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3069036800.687199,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3129459082.4961944,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3089206309.897526,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3099689049.0807266,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,2911885413.243097,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3078143819.3583536,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,2806542622.6578403,18614235078.015305,-14344144797.170097
Uniform,rosser,25,45,2816072418.494271,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2781791263.739493,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2977761006.3256345,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2874345330.592206,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2884268271.2261114,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2808160703.5445104,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2772364864.894595,17591971472.183247,-13585479673.808178
Uniform,rosser,25,46,2585148735.91098,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2669095690.5645685,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2613588367.3581076,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2742747520.2764773,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2566710976.991639,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2613972894.718824,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2736325222.751307,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2683293163.184497,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2499647715.077419,16236084709.815628,-12536941994.826889
Uniform,rosser,25,47,2191697111.332827,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2587291050.3618507,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2317845071.733492,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2395910401.7344294,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2427612767.853652,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2351171147.6578727,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2346034168.3224144,14939556385.267445,-11565043069.698273
Uniform,rosser,25,48,2230522121.2416863,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2107568861.0802526,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2166371563.417921,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2480673993.977055,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2301636411.489681,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2566886625.038125,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2570908260.2614484,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2385375043.5991397,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2235494345.8125157,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2433581056.4256134,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2270558143.91066,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2187484520.723258,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2625424528.4662004,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2233643788.217032,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2346892865.4473934,14478063015.449558,-11257498106.081253
Uniform,rosser,25,49,2294580832.5974836,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2293164668.560591,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2259614708.757457,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2209618326.734166,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2312582604.9087925,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2067074509.9495535,14165390790.970676,-11076861286.49601
Uniform,rosser,25,50,1977447668.4199157,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1919897475.1642704,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,2037643827.4351146,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1998821041.4037714,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1849440262.106048,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1824475829.679158,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1973870277.3745842,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1926253652.9231029,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1917795768.8540103,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1880945711.5290499,12561904992.892603,-9769638898.718718
Uniform,rosser,25,51,1696266408.3626323,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1797259697.0629885,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1875429298.0271742,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1779807766.064894,11994180699.759872,-9378061449.402771
Uniform,rosser,25,52,1871452462.756587,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1670242660.0406818,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1747230498.0517309,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1679087354.4739115,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1815223431.0455565,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1515913639.3443766,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,53,1659580653.4198554,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1623396986.06571,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1526261186.4963837,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1638892905.694707,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1618512001.4542918,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1656043049.937918,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1585652467.0002744,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1593555578.6978235,10392818528.156294,-8163881731.768583
Uniform,rosser,25,54,1208654230.4036036,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1572290652.2721975,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1497104255.8383284,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1439164624.7394674,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1571988372.5426412,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1322757295.1492152,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1440538136.1833506,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1405667222.974142,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1416343413.9562204,8329012458.434237,-6412358317.600655
Uniform,rosser,25,55,1240429541.003123,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1337653766.258078,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1269614860.0373762,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1286715362.2836518,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1312678653.5079107,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1454356963.6870556,8163641613.992565,-6323162514.841244
Uniform,rosser,25,56,1399156415.1397464,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1131873241.1482706,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1296208173.2584143,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1273532529.3560529,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1349417480.3685074,7855481796.532974,-6124022387.639368
Uniform,rosser,25,57,1150086807.19489,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1283908132.0813463,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1325749874.8457866,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1297692491.4073985,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1233436217.681542,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1195530906.91423,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1131316031.2448733,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1392694410.1769745,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1247246795.9814148,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1351256492.8719034,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1211120617.449755,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1253281845.6690464,7646076239.496783,-5975640128.002919
Uniform,rosser,25,58,1246206238.014112,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206892654.5050817,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1164058533.0250897,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1134484601.0716708,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206523195.4788613,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1182420216.9432225,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206109214.7691958,7226448964.031387,-5681855437.491957
Uniform,rosser,25,59,1173221694.2978096,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1074181192.9215097,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1012402093.063637,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,916703359.4943633,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1079278059.6623313,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1080461858.1362538,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1054297751.616411,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1079726477.6816266,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1041794749.2171733,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1081665992.9873662,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,60,996064678.9060298,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,914747083.8629125,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,951942884.3774179,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1129722593.2641351,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1067977982.7199955,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1110001878.1339371,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1008601178.2738376,6716435272.521,-5340762248.292818
Uniform,rosser,25,61,897164467.868412,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,827869703.3777283,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,951225872.0215329,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,951218910.3481141,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,876794231.1199417,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,914418676.3419085,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,871178614.5127403,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,921917872.7349662,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,980660333.6996399,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,874989295.2464082,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,62,800851523.0329937,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,710726982.2355118,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,812039607.7238777,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,805098190.4844878,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,878850340.8838606,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,857502807.2865331,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,800992308.3909559,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,831766705.6774567,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,776285576.5842535,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,766506724.276548,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,792744129.4778141,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,859174230.7692721,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,759438394.4190311,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,755255706.5464973,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,734399172.7291727,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,754587092.6005324,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,740567711.9218831,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,63,631675235.568089,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,602662616.6283177,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,687814431.4995464,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,696168048.7494185,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,729600453.9464529,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,756651895.7045367,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,673280883.1398206,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,734439879.0005368,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,792338969.6925377,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,782176684.1834723,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,802736744.5043589,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,726580768.9606452,4688376845.2609,-3689936538.138229
Uniform,rosser,25,64,735274485.8797361,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,773993617.5300894,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,715480380.7082922,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,734695757.4954525,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,731377928.2756754,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,746548340.5429208,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,749233167.2814419,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,703475352.0682571,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,744271471.8020402,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,688292266.3159543,4536300612.549557,-3574626262.804475
Uniform,rosser,25,65,671549475.4573139,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,675998547.4538281,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,626371347.5111371,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,691370670.66201,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,674612618.8522516,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,610928011.5324104,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,636131033.6757978,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,725792515.5768548,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,790526619.2063481,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,703565209.232423,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,673821978.3713883,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,662356923.0778795,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,66,585524216.269921,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,701027313.8142364,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,668856146.7372069,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,652133236.2578375,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,608710654.4579291,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,617744438.4431328,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,531132202.36306125,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,575435959.6257148,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,67,542710758.6152623,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,610610465.1171772,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,497682223.072799,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,657273660.2753015,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,522678780.50443083,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,626048239.6181262,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,589310151.08553,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,605802553.7477951,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,648235962.6954596,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,564080296.009645,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,625436468.7878281,3846309542.714271,-3069173090.988422
Uniform,rosser,25,68,614630896.6460141,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,592685301.2559993,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,586139728.0555451,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,583298718.1590153,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,530381478.34923345,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,555406682.9529443,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,69,529207038.2354708,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,461171527.7022933,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,423610390.54243636,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,489446381.237472,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,448521300.0853636,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,486655155.19615746,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,70,434910148.57111824,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,474248622.8274587,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,544093955.7506232,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,417956680.1058911,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,471535856.5256399,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,446646229.96055657,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,413526882.81779945,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,501745122.6839458,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,443759697.3756282,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,418186046.42929226,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,443847204.2606695,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,490587361.07045805,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,556398911.2764728,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,71,491343607.88920635,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,533417754.4810751,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,459829824.5041209,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,506530065.18877435,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,472995845.07862884,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,463936796.7831244,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,440347118.79731303,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,493004033.97649246,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,455584994.98932755,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,417748953.30687726,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,72,331114653.06904465,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,492655597.47974205,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,384335344.6223579,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,472492262.96786904,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,359730754.7772119,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,432064001.5208053,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,464594377.09433454,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,312996951.79548055,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,444545693.68747205,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,412085183.4346255,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,412403398.9253361,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,73,443961044.13198984,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,408340906.9863669,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,366880542.96886575,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,408972972.77848744,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,299817365.992206,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,451335516.9895549,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,451457886.6281931,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,376192914.7605521,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,456098716.0040137,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,479298003.5164228,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,421337013.33846873,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,360242048.11862254,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,320870212.15802467,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,74,402544244.80142224,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,382383676.02872056,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,360558535.65563834,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,383559916.8736812,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,430371464.1545181,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,393923699.2283167,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,414609594.60732883,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,75,349183463.1463227,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,344526803.9754803,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,367264268.8613388,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,300939726.0092942,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,394435599.63822746,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,368094994.186315,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,312910364.0778467,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,397212680.99959,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,76,358338861.6096643,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,345633004.0231063,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,418030704.37010425,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,280236858.79152554,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,319959180.11999184,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,378272716.27321494,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,350096232.6177465,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,326210066.8238514,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,335562923.88166183,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,395446855.2358167,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,367703136.97378594,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,315242792.3227272,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,393691915.38765085,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,378581555.07935786,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,313721414.0341011,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,308599389.2778506,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,375210061.240403,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,77,365031737.2350622,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,350243943.0480253,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,314827677.170749,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,353500009.4706498,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,375505673.98365784,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,370878158.0793109,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,360350072.9355311,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,354863108.95614964,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,318635532.0421216,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,385782144.3145406,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,78,283404627.7961402,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,377966797.7346644,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,238904968.5547426,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,329679889.5742633,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,302153970.27698416,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,79,278087952.7794344,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,357007808.6362295,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,296612941.03103435,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,313808102.74747616,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,346114738.71535784,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,256130260.668051,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,80,318882827.5005686,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,305991658.1971137,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,274829106.5452513,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,287094352.009818,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,218874334.32428253,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,312711160.4231449,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,258361259.9846699,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,257894928.99559042,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,273893753.6867525,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,255312526.06345394,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,250636694.41735125,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,242731444.91668582,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,184984643.2930404,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,81,306702236.9306616,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,214074790.4941913,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,243002216.78950855,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,266232276.90332216,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,215642823.76212972,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,323663479.81072783,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,255670757.70626676,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,241266455.13313875,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,82,278859803.6287782,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,294100152.81700087,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,249198080.6832139,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,209257799.40925226,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,297749791.79739225,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,249881811.67105418,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,269767342.6300571,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,304192211.8600921,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,283807180.52877855,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,273312900.01593626,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,262290506.17826453,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,231668733.42161152,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,258964827.52087647,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,245395293.83265164,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,220949855.37325573,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,83,242255282.465405,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,263788789.48918557,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,254397699.94729763,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,238387400.64712283,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,252859786.25480354,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,261386330.23427764,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,223942231.68054083,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,281788674.037495,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,217562233.34646982,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,254021306.09376767,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,263369709.57916072,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,210621811.70217794,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,84,194175670.1823302,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,237316960.29993683,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,248697559.63454178,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,216862730.03386685,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,245468437.70040643,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,225045851.63525194,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,277266938.1656115,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,217968119.38894626,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,200730991.71882942,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,212387286.21920362,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,266207089.05892769,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,238831957.91623855,1721132039.521405,-1398666404.67262
Uniform,rosser,25,85,218224966.4754189,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,247932861.4750611,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,279931887.7669773,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,259094494.94703412,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,218697875.77953577,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,217851919.95031753,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,205380770.87007013,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,234528260.18929484,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,226909096.7556418,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,229565556.78603542,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,254914754.4027754,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,276631624.8594358,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,202619454.17367005,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,215277728.73117983,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,235087349.82068443,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,86,224901222.6005702,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,258974544.4204905,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,233424781.82621932,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,227416819.0891183,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,240993526.9309037,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,224855969.680769,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,87,193331645.93182018,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,177214619.63405827,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,221495784.27341786,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,217103634.98164985,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,217877672.5311156,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,207332737.65372494,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,193279924.84260657,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,166041394.2467283,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,88,164565076.81294593,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,208549742.66715747,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,181523749.6351608,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,180529171.97389725,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,191212508.74236974,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,221952777.25190896,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,215318807.44000676,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,203889626.83062783,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,197416750.9888884,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,165640502.08906487,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,241885619.15056854,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,89,233932141.16715932,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,197971697.525639,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,195642437.76044086,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,220796565.1807491,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,226249363.82375744,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,160407197.28236216,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,161047707.4982492,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,208624505.90949863,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,191569714.97500706,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,228068538.35573968,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,244021561.95631257,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,203296313.33358812,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,214973105.5404154,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,182345293.37521857,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,90,226148537.48166806,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,157082746.48859245,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,133057018.94278677,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,160992748.12062395,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,162176256.28256673,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,172551666.32803172,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,192358907.899112,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,224198137.6588393,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,91,165556195.49821952,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,144587991.83608946,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,158452728.487743,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,210455369.9121002,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,150602772.6124624,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,161362949.259794,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,200533845.29771814,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,164369656.02582026,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,222187213.83811435,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,228643869.00992668,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,92,203938536.61267942,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,178003705.45987937,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,157321538.40561652,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,169590084.91782102,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,164811070.20793656,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,186366154.4379038,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,204927064.31071278,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,158664107.23921862,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,175869873.2133563,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,123592897.0928046,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,160372476.21266535,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,163965874.41319147,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,150313454.29596496,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,195550223.95315665,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,93,109509837.35919587,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,168917146.1177411,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,146003011.36663684,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,171795172.6849539,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,158531186.7765573,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,141372263.46810064,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,187086964.63940573,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,182487274.59297958,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,165285519.1644208,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,182476510.991987,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,161045561.1544622,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,113535700.70519799,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,126937274.2348369,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,155079753.13560948,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,156032279.13678277,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,199406991.91394484,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,199626427.74258873,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,153712950.13153926,1476559258.662812,-1233559342.544412
Uniform,rosser,25,94,155913867.17174476,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,124353429.66967665,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,173047258.61033702,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,153225826.7406198,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,115091677.41467758,1336953472.779694,-1124809747.041203
Uniform,rosser,25,95,110884082.02530554,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,115824549.34982225,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,121944299.41004266,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,90939049.14125797,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,155769922.18149373,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,135679686.19787094,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,129429051.26635177,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,161328584.83299592,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,134693932.9248441,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,105259097.04407142,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,150257936.02658108,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,96,124862620.05826503,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,124639257.94210638,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,160436672.7824603,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,148742616.02767053,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,103060645.48354714,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,155992931.1896392,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,113155700.73158605,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,121209535.7512033,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,127800701.82890707,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,162368745.41631964,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,163597106.73774296,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,144053160.95712262,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,122792234.94865793,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,125391816.06854688,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,166573124.46164814,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,114454347.67782342,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,94838176.35101041,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,153220836.3501516,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,151080824.94927433,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,143695197.86692697,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,115748517.74771458,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,97,129486976.08291768,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,143082831.86236957,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,148768020.84709072,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,89830788.38126293,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,142648849.0733792,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,95090541.5509595,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,106802797.48310155,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,149779377.07388005,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,152071704.91398227,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,156665196.89915165,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,152785959.61451405,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,126142337.78418092,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,99165197.46531658,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,98,129424609.47019593,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,81850709.6964098,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,101845224.28773233,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,68992361.1142591,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,131231653.43469553,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,116913305.35129602,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,149295167.26922682,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,71260574.99254099,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,139185529.84864664,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,93039939.55267689,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,87894396.85384636,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,99,72865393.75400968,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,99974502.8020028,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,57688355.45998782,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,94964148.3721431,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,99112216.56346442,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,79921862.14934984,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,85113317.97455268,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,79976079.0416641,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,81174080.98035508,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,65597884.94525656,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,46021958.42388367,759859644.1053041,-639547717.8283848
Uniform,rosser,25,100,53639836.108137146,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,98484374.03576931,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,74451973.5608991,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,59268820.5717623,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,69905392.817877,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,64246241.840041235,756159447.6221557,-638171414.5199027
Uniform,rosser,25,101,73361637.96416146,748181716.5629448,-634961902.1676105
Uniform,rosser,25,101,80717735.1833427,748181716.5629448,-634961902.1676105
Uniform,rosser,25,101,62313494.08671834,748181716.5629448,-634961902.1676105
Uniform,rosser,25,102,75565474.5714807,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,54235236.89972844,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,82517849.16224986,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,61979788.7965655,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,56086078.05611891,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75692761.8190389,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75101917.24331972,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75821729.7544981,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,70808082.1815277,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,76497668.09050995,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,77103430.02001128,732839969.344855,-626260805.4869868
Uniform,rosser,25,103,61417119.895589225,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,71029030.00948285,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,74106759.94075644,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,42878494.604106404,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,63471342.639319964,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,63440750.47263173,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,59742428.14432733,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,64957304.64854518,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,79070440.30839863,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,64895004.986555554,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,56701722.10466182,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,67222887.92307846,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,58041911.142361216,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,82377910.93366219,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,56387435.515751556,725102263.6187593,-622404448.3693742
Uniform,rosser,25,104,54800926.06009478,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,38775872.90853484,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,50869387.39995819,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,64236964.204336114,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,33120377.533143852,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,51855854.98361676,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,52126491.54812902,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,52078117.13000046,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,59773936.23533802,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,41310081.02450304,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,60066484.5982623,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,50593831.21894041,464634678.1903243,-391565839.7123401
Uniform,rosser,25,105,36726886.606866345,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,36450448.572735354,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,54016234.32873144,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,40909347.50547596,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,32989052.596053906,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,59873643.36712966,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,58772960.893775254,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,52204617.35342276,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,41504587.538305506,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,35953162.32562604,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,37307901.97490078,455446308.96335495,-386745371.7165656
Uniform,rosser,25,106,41037926.24493118,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,33446800.23461245,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,48477961.5226301,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,54039418.67699441,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,36789685.67634566,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,45145891.85358203,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,53510315.54480864,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,50481527.73413008,424029587.1956833,-363566296.6467957
Uniform,rosser,25,107,48319328.00518752,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,32646264.394959796,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,43703705.515859865,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,39180355.74214905,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,47037727.79058573,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,48804416.30262563,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,50756497.17123284,422859405.1961699,-363118244.64524454
Uniform,rosser,25,108,25566218.492147516,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,26993163.371281322,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,39657073.02233352,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,50728220.09133776,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,34581936.909978345,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,35993845.60470161,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,33258473.310432088,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,42204826.830575615,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,31402962.778080817,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,44172706.508301444,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,28979098.819847655,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,47924759.00475598,419673233.54551786,-362120469.5348297
Uniform,rosser,25,109,41702138.07987774,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,46323901.43067625,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,28444411.802539602,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,45026490.9035141,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,32329845.70322979,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,41088745.85809929,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,26384334.120671626,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,41997228.1499372,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,35219891.13888444,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,33497368.841959383,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,35401202.11039953,419360321.05381143,-362227603.0500797
Uniform,rosser,25,110,43307562.61403333,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,46605905.88987718,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,38287885.988666356,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,47814779.83901581,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,27244243.09480712,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,30126734.84944053,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,44770807.58340665,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,37667659.81745901,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,34456544.27189153,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,37214911.86465189,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,49409026.62727632,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,33263849.941542048,417513765.58160335,-361584449.55804235
Uniform,rosser,25,111,34930613.490540504,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,42629625.39239082,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,44011968.38853444,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,23213813.2071669,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,34584546.014613114,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,44895856.56302116,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,45024124.73882705,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,32168761.045395825,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,30875587.752554487,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,34489129.99254215,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,38076342.68507517,415336559.06234676,-361241853.6665564
Uniform,rosser,25,112,42591922.46655932,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25345708.879185844,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25561666.283919256,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25569717.810222916,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,35953045.04041433,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,32496039.010020725,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,28971245.113545995,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,34520896.413744025,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,24922293.46685387,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,20211941.83620925,404301557.16435814,-354703106.8710792
Uniform,rosser,25,113,39610188.67044223,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,41134820.15226644,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,37857627.49357653,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,29538587.803838216,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,26165776.823787212,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,36003317.16562402,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,44045673.980194755,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,35720676.406849355,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,42821456.29328767,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,44056518.41559205,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,30777275.987907257,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,26775919.80996714,403211849.8575523,-354742402.0428659
Uniform,rosser,25,114,35914355.13881096,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,35933411.65072342,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,25164648.354961894,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,30140267.30089006,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,40578823.33669001,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,36979375.20095341,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,18015696.246880308,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,36794805.62980372,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,20123121.741001148,403187758.18884635,-354745403.00282395
Uniform,rosser,25,115,42429156.584066056,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,39318088.938706286,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,28802247.051626433,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,27123009.40717389,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,40955031.7030632,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,28960282.67362632,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,32773563.389117405,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,24913645.97597013,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,38602094.087083586,402754419.7777887,-354874773.53648216
Uniform,rosser,25,116,17324201.57045594,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,15930372.82329655,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18686329.13011052,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,16907894.950828183,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,20370540.038665097,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18060042.270264447,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18394201.099047355,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,21328254.831888843,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17029641.527059104,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,22901986.29632307,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17009396.881196003,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,16357357.931790667,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19216801.571886443,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19490628.009359144,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19750847.70701457,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17202460.17872475,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17051651.614665855,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19777917.15055386,131486151.76028675,-104519973.49287114
Uniform,rosser,25,117,21656835.4089657,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18866076.67845283,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,17232640.26696436,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,19292966.296410393,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18760573.127302386,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,14197820.857626392,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,14080009.429117514,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,20154276.809443574,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18885905.0596892,131037269.72574797,-104484979.70035562
Uniform,rosser,25,118,18278467.820340652,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,19848820.75677578,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,22175836.695061807,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,16281732.18523665,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15888339.431542851,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,21270609.432061493,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15484249.38412017,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,14359821.765806008,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15528380.253295537,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15812804.088786881,129352575.58607772,-103777699.36784834
Uniform,rosser,25,119,17356709.84957967,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20634004.400009606,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,16865442.228730008,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,21262121.976584546,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20472079.02149008,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,19783907.017405365,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,19704624.387620255,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,17377044.07081508,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,16664446.008426776,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,17979265.28382843,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20347572.402501233,128988135.15511544,-103723054.37761484
Uniform,rosser,25,120,16889232.47068032,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14994157.765383977,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15484055.21503189,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,16453884.684812913,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,11644488.331985509,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,18774649.20361819,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14629739.600346984,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14347600.598074809,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15477205.60710065,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15126905.633580534,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15204198.624402143,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13858319.238832146,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13023629.675098585,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13429602.038387628,111083867.61937444,-89155455.43049343
Uniform,rosser,25,121,15414959.53835535,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,15690344.26255635,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,15895277.817240002,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,14955852.91554166,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,14458233.955982562,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,16848009.948529582,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,11086735.840324119,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,13446535.745987546,110690196.17329949,-89136264.63478822
Uniform,rosser,25,122,14561192.762634492,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,11821637.857438417,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,16423618.164980887,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,12938495.429433309,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,18777391.65418825,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14529429.014802398,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14627826.286525726,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,16267034.38035086,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14056897.993942413,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,11614876.857807225,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,15169786.843283376,110548524.71088845,-89168963.66589507
Uniform,rosser,25,123,12635481.616602242,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,11719816.757096497,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,15003511.10271723,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,11537534.667639874,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,13573731.762187913,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,13131480.12618808,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,14188458.010100825,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,9120068.741302304,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,12782027.561969712,103286832.46725994,-83894012.58463672
Uniform,rosser,25,124,11800477.396157822,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,12600479.487272676,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,11260466.600903064,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,10377196.485841846,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,12783075.561519092,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,14073940.492657544,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,13991909.13411372,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,13120707.743653223,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,10243795.886294588,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,9870665.260189716,91372179.24024467,-74506515.9497145
Uniform,rosser,25,125,12183521.725752704,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,8869077.5710547,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10098584.144974839,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10934605.044794854,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,11469253.538616454,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10989379.670069695,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,11255086.896256208,71826520.67388147,-57861509.86338795
Uniform,rosser,25,126,8366072.376622487,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9447501.495625166,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,7453394.757690187,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9244033.635232365,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10197212.736302068,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,8191065.070291165,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10196485.97546147,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10185992.57142642,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9970471.206967186,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10278588.643366994,69439027.693728,-56347945.30805242
Uniform,rosser,25,127,8604108.922338802,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8420408.995171348,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9673922.488130283,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8210075.260361968,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,6873103.406499141,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,10391365.705108184,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9221763.31704256,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8518948.95384945,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,10363887.119526792,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9050646.218975767,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8546272.228132581,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,6626969.2370153945,69245576.60813278,-56350140.024465404
Uniform,rosser,25,128,7757320.656468829,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7941722.765232727,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8870128.51927079,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,6628706.085085403,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,9256161.743834633,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7707631.201060782,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8262874.435474127,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8310286.997220991,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8271890.563164354,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8955531.15252974,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7931242.819765735,59829373.296474926,-48777974.298254184
Uniform,rosser,25,129,6721816.030946597,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7102166.2085499335,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8649673.634635236,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6765265.41519137,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7760463.926697649,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7896736.149196701,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8098926.017480277,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7065603.769822983,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7390044.514521424,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7160286.906008897,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7368904.95341435,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6999664.014909016,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6129375.331014522,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8352220.540235242,57542958.06202399,-47277979.54518586
Uniform,rosser,25,130,6848395.514868232,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6040805.00300387,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7633970.629211832,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6507268.618156339,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,5321147.471158776,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7250030.674292573,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,5259790.022447633,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6311149.566872727,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6719070.7980051935,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7212603.386290805,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7675556.69041401,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7332811.512682905,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7069284.6856674375,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7478534.509849037,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,4861290.256461479,50425787.291600935,-41625292.21606053
Uniform,rosser,25,131,7090407.604520541,51213916.92109367,-42207504.202086225
Uniform,rosser,25,131,5640228.916969934,51213916.92109367,-42207504.202086225
Uniform,rosser,25,131,7183650.31609007,51213916.92109367,-42207504.202086225
Uniform,rosser,25,132,6221005.660084443,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,5822057.576397242,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,4490582.171691645,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,6273576.794885892,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,5019295.179635423,47742219.91781456,-39690319.51211562
Uniform,rosser,25,133,5486205.3277503895,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4871043.027160373,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,3422247.6197885284,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4228865.588066152,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4958667.055944616,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,5553343.10558756,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4552299.740355927,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4704493.426960614,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4342268.982535042,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,5268849.024250853,38231265.97389888,-31607059.569270987
Uniform,rosser,25,134,4692593.572321927,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3768258.4612880093,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3656204.76696137,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4146369.0419695214,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,5186585.054106194,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4565473.377011415,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4765616.380710794,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4390892.417321914,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4196449.936999434,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4633652.872908124,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3482748.188026564,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4547491.827602159,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4345852.057558287,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4139030.1851631226,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4029133.988265924,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3912676.1020805873,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4720029.275442933,33760265.19553464,-27985283.781374052
Uniform,rosser,25,135,4326433.53616861,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4225269.724612003,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4225416.908821509,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3980726.9976170673,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3824860.119305245,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3703339.6765654753,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4812032.925206292,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4999888.663895811,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3666945.6268783403,33545186.388403248,-27934103.969546814
Uniform,rosser,25,136,3865815.4585882244,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3827940.5219565914,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4257114.425005064,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4402961.139195928,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4937327.104985497,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4250332.665174349,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3551376.375994838,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4078966.242839719,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4163278.8821896105,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3915253.00798855,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3725275.9533161214,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4484341.431879483,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4007034.0202430934,31920982.95146128,-26765671.80175073
Uniform,rosser,25,137,3168375.579965933,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3370945.852867723,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3116814.4472696343,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3796644.322698649,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3696590.2210314046,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3167010.8366581374,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3985378.0404715617,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3175778.0308573553,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,2864435.030277064,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3293344.2358770208,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3328008.5628456525,23685585.002158616,-19690402.781660322
Uniform,rosser,25,138,2893706.6773989,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2486705.766268313,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2651383.93501442,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2526474.550582553,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3195838.904570233,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2515117.3010917353,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2820371.7686550864,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3191813.766065528,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3281916.7274151687,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2608076.7674644315,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3327751.7147858655,23322165.938461274,-19516862.84396653
Uniform,rosser,25,139,3452574.7553766123,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2881094.4385077613,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3715105.4305669093,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3312942.8910277104,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3681770.3991832947,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2956374.382330825,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2859611.789853177,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2283731.4165450977,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2421108.0090321563,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2734619.395706143,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2704177.8518690676,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3054811.6949159475,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2966360.026408854,23173692.747029226,-19471926.211012196
Uniform,rosser,25,140,2104406.1741734813,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2564502.7412944916,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2734888.078974667,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,1957354.5192168262,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2678628.93547103,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2290950.3071881016,17971102.498011257,-15060924.596723763
Uniform,rosser,25,141,2318944.4657128365,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2717803.814362701,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2497394.5458995355,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2610264.107720007,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,3026308.9715313073,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2799291.1751668584,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2505673.545629062,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2357888.26796371,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2724866.5565404985,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2269665.3454347937,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2072475.7657059124,17969245.447427418,-15062346.195171693
Uniform,rosser,25,142,2258173.955081878,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2383112.892759911,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2869947.7466239575,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2379004.347082636,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2045940.6318555363,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2230784.078756029,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2539347.122661628,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,1987846.1751015363,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2350341.0711314934,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2415486.7389251147,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2214041.405130298,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2991659.7193370936,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2112052.124491968,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2011437.005586278,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,1919816.1292514498,16730049.460984353,-14161354.060192581
Uniform,rosser,25,143,2294119.3096213993,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2146161.6505458294,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2002050.218324519,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2282555.921983479,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2665318.2523492733,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,1502808.5462675549,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2349665.373653307,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2766497.6506385556,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,1609079.164464961,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2952232.751400793,16693850.3382089,-14161116.846352892
Uniform,rosser,25,144,1841721.0063677088,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1703968.590044261,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2349401.5812206385,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1804042.2827642201,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2477435.8465713183,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1934793.1965326644,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2083296.8802308163,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2603672.318343632,13941890.708204119,-11891100.6701132
Uniform,rosser,25,145,1650521.6127319338,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1440386.5421144378,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2143091.187970289,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2347743.189031351,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2032179.357443775,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2044830.9365106642,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1439357.2990937263,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2122492.626131697,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1432867.9145854686,14163049.926936906,-12037103.085177172
Uniform,rosser,25,146,1734713.0847033286,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1712497.6204669045,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2235846.182786169,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1718674.684428576,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1625723.844027441,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2037337.1433257563,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1581324.083781372,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2360558.625982622,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2223763.239621511,13414213.127292842,-11480554.74391647
Uniform,rosser,25,147,2205002.933633665,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1648589.9703614418,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2089053.0449282003,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2012475.814985758,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1929453.016566715,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1914953.9616166682,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1286108.7895679455,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1681967.2410035257,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2038892.7261405096,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1480490.3801572262,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1903092.3138271542,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1763842.48192314,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2291753.404756143,13395025.234744856,-11480536.240703678
Uniform,rosser,25,148,1276556.163552969,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1015755.0542845718,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1562722.5281673924,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1791920.9237134235,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1234561.2179954047,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1841733.7391734095,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1851798.9011127725,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,2106344.612428064,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,2157303.915878743,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1428288.3817026652,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1203079.306513336,13566878.425145378,-11555522.843689198
Uniform,rosser,25,149,2261583.205505573,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1667641.672195206,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1677730.316720495,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,983293.1820236181,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1877883.0755573255,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1236628.791986696,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2033765.0082705207,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1461110.6788536557,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2025290.165738785,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1638066.737175154,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2426296.3600161667,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,984879.5178913869,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1983245.324899871,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2144018.529065354,13353901.79422938,-11451362.119635485
Uniform,rosser,25,150,1758383.1063219723,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,2141408.4981290274,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1549843.6848936446,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1849033.263495401,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1496838.3649502087,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1480045.5365826774,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1660986.5955937724,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,2068097.5603620266,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1094584.9854875235,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1815361.8715172266,13184010.368985161,-11330338.28138896
Uniform,rosser,25,151,1620409.8356608506,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1754451.8041367535,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1141594.679815339,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1981049.5177115188,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1470505.301133234,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1567004.6442181123,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,2289144.8836257197,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1901519.2347019603,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1483218.7736412827,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1818891.6626024845,15912086.557690794,-13579790.805315712
Uniform,rosser,25,152,1249122.058082081,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1454743.6047334475,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1940255.167028897,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1232357.584845387,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1982174.7758974817,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,867811.4038060664,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1787867.3693485777,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1367234.4300554506,15898648.777699,-13584943.597298963
Uniform,rosser,25,153,1470306.883505832,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1990236.925294297,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1297945.4317465802,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1835831.492778613,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1881131.9488748673,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,2055616.264059811,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1462255.0243630914,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1343022.425602439,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1839986.7372042993,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,2165856.0093425345,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1563655.9874807056,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1336158.7568564685,15837312.551383067,-13575038.290373638
Uniform,rosser,25,154,1060654.200423115,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1340821.1710476466,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1939833.7570864775,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1224539.4870831443,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1530703.3492151427,15822591.682010649,-13580585.209832834
Uniform,rosser,25,155,982534.2236682274,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1675239.4829603126,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1780760.7229736194,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1999855.4053264137,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1052350.8357212944,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1466573.515249963,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1240832.2900974199,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1901154.015035731,15582318.603364712,-13446220.33098503
Uniform,rosser,25,156,1856955.262508782,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1194322.7310542462,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1514787.6487682932,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1167894.8137261614,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,961408.3783573686,15524113.365689954,-13442903.247232364
Uniform,rosser,25,157,1226505.4232351251,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1370952.635468048,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1621537.02043229,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1664282.083639565,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1870250.4077208522,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1416117.568828654,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1286653.94206989,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1180494.8963985844,15538350.57548127,-13440110.489326764
Uniform,rosser,25,158,1140293.6665773056,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,846165.4667129377,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,1365458.6703945908,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,1691066.6187109686,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,949782.9504925895,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,999973.9687692424,15532549.642793084,-13444011.637932802
Uniform,rosser,25,159,1226876.8184659788,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1785254.2221715811,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1304265.7237637262,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1134644.0954116615,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1766417.660492936,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,975995.0473386766,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1784785.1422103497,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1669187.1411930749,15483189.073438276,-13442410.998668682
Uniform,rosser,25,160,1757464.9427832696,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,941072.0209476326,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1203704.9418139483,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1690507.826705851,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1722431.0123329747,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1818014.132648156,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1743114.820691602,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1380860.408019841,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,736432.2986950644,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1823797.1679033877,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,762396.1613970953,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,919331.0151894001,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1722027.4447768964,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,968620.0343706632,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1195357.0676473556,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1322673.4236138843,15480435.428421833,-13443966.217952486
Uniform,rosser,25,161,984747.2189076103,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1225688.2914630705,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,999747.9722380452,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1028059.7343247357,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,794568.4942918178,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,932787.4303047464,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,471807.29437264736,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1133825.7832371162,10296069.957610177,-8895441.947843367
Uniform,rosser,25,162,491519.4256251376,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,1031844.9150605189,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,1021688.2441792773,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,616873.7469729704,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,916816.2968047296,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,896756.3955127595,10329337.086688885,-8902666.545026598
Uniform,rosser,25,163,1062348.5162821033,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,1002204.6678037009,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,458164.4246311546,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,954673.8116132448,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,964848.7855339564,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,570495.1075547289,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,674986.900882248,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,1024197.3414751998,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,801175.380883853,10040140.587794231,-8730900.7737324
Uniform,rosser,25,164,546860.8124044038,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,468921.81073131785,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,628891.9556135155,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,811514.3433899117,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,800528.4310829818,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,724373.138700578,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,740985.1966668018,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,707593.7000116201,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,624916.4441660509,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,560934.063627024,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,686611.586571453,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,819105.9630156982,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,818219.301484894,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,840142.5020586312,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,568285.9585790917,9768573.01667401,-8576145.891120763
Uniform,rosser,25,165,980583.5290721233,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,470857.7039003525,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,816576.0929261985,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,574164.7968731181,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,770849.4121330096,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,735426.1060634439,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,907445.6549945927,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,900733.9127170986,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,622981.5208378211,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,813790.1491996838,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,892502.2960570016,9766482.427931031,-8577624.865246547
Uniform,rosser,25,166,521653.8627128825,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,486189.9944361671,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,712938.1497305629,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,666402.0916803785,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,833417.2804377072,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,747031.5559840789,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,467080.3418661573,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,455682.80022178753,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,634873.841571052,9595331.04609565,-8491647.540443871
Uniform,rosser,25,167,528378.4392803091,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,683332.8591875478,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,757566.553464835,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,627897.307833367,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,555581.2515022794,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,664196.5301240399,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,790123.0360963263,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,594500.8927226836,9594902.08746413,-8492014.139016798
Uniform,rosser,25,168,921300.6513254404,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,847432.6246510426,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,845198.7818936476,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,754976.5631365372,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,513890.75136729947,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,697089.0712347021,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,778843.9091605298,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,572423.0166482909,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,824453.3490595868,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,898355.1499054603,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,829204.838088671,9589039.10631475,-8494568.277930064
Uniform,rosser,25,169,319931.3565001003,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,742065.7999467463,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,608062.9763191353,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,678938.8973186819,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,752648.5299656063,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,789861.5049105602,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,531844.6209304166,9575926.74045124,-8498220.783416053
Uniform,rosser,25,170,834320.8734125947,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,446449.6581969769,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,777059.2773556858,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,849783.0862955428,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,752913.5829158244,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,797088.9502487301,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,480436.4499066729,9575631.740829518,-8498485.923641628
Uniform,rosser,25,171,534594.2603808753,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,767877.833585456,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,437902.430039924,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,806608.1792369592,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,392461.1330035164,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,502722.2410524898,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,721363.3000476938,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,457777.2164317262,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,816988.1875879903,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,754179.6906427641,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,772046.6797380542,9574666.767531192,-8499307.100271454
Uniform,rosser,25,172,669924.8367536842,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,444155.66358398873,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,640794.2031506425,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,880869.4084771432,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,770366.5215511931,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,386530.2542761838,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,732487.4309027473,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,753192.1410878839,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,875880.0201949761,9578762.849674175,-8498046.770151222
Uniform,rosser,25,173,714875.3339019761,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,800511.7434786307,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,639743.7774741155,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,372114.03601641074,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,828181.132564498,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,537708.5635647421,9573013.315099293,-8501182.0078838
Uniform,rosser,25,174,821196.4964718005,9563290.688506171,-8504548.084030993
Uniform,rosser,25,174,829765.3302932734,9563290.688506171,-8504548.084030993
Uniform,rosser,25,174,561044.0543393574,9563290.688506171,-8504548.084030993
Uniform,rosser,25,175,610574.6715503957,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,427031.37960764597,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,494025.3853740794,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,625448.6848543135,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,658720.1130205976,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,346813.62443247094,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,537618.2215405073,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,694545.027947551,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,482889.21489950607,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,599909.5670175796,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,725590.8767419354,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,667608.1432093561,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,457126.8396275918,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,706342.0022472376,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,539156.5835540327,9134809.939862756,-8223396.597238473
Uniform,rosser,25,176,560485.2134011472,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,351825.32244400366,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,582257.0790955541,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,665226.1454255185,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,498239.09150808275,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,415865.8835627282,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,562064.9012515515,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,488706.2906436836,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,705040.3099112653,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,418029.1757012176,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,369762.2100199978,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,305580.1613638091,9060034.780449243,-8201912.826388137
Uniform,rosser,25,177,511104.7177532954,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,666694.4761009387,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,324196.9575596285,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,652970.1841862584,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,456652.2737034131,9053656.343580373,-8203926.137581732
Uniform,rosser,25,178,530520.1972805384,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,517725.6710771894,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,320712.9506631176,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,401092.3793774318,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,557001.0063831388,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,511835.931920869,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,565714.8929236789,8820741.337775622,-8074011.098007652
Uniform,rosser,25,179,391046.1094509005,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,553041.3852789501,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,249858.2372459305,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,305052.9761009503,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,542800.4681114752,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,498746.26544448466,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,255076.26025147602,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,230267.52040040892,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,534852.0358459189,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,540099.6104821503,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,513557.08714055683,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,593959.9682294315,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,561338.4795192041,8815416.128164547,-8076901.932269229
Uniform,rosser,25,180,127104.17435659084,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,376094.1434626765,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,352633.9660277648,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,508767.1452043569,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,328260.6321630825,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,368686.5275115757,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,459677.8844422918,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,288033.1744525667,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,503418.947948936,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,303805.5909064052,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,568883.6539340744,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,324361.64776667807,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,457582.78915588977,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,181,136345.5376012842,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,112495.99078739587,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,95066.2723607468,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,80734.42922905856,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,182,87545.35987173271,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,100758.65397574277,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,123554.05768303714,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,128249.14908495898,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,81211.98748872904,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,136477.3998128566,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,113840.70281484882,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,77064.62108819763,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,98058.20201421906,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,128188.55894650119,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,183,78777.07200259872,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,116562.41141429878,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,63934.93019936873,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,125495.36715971153,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,129447.57956265326,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,108003.6716559718,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,111340.64679681312,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,52862.45432126903,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,127239.78432604553,1106370.394611197,-962550.5257966954
Uniform,rosser,25,184,111556.90591715474,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,116935.61859669334,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,73656.9949043236,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,47866.35518687287,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,93586.2155978877,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,104876.76249623526,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,66697.34102141538,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,91645.11708996119,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,185,73986.5886568643,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,106973.19187538855,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,93457.11938101915,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,91540.40473152755,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,78042.37149285153,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,88504.96292406713,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,88086.54743027614,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,91045.83063653033,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,97968.87744001907,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,95457.71594874717,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,103350.79651820053,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,82039.44064080578,884789.2053641698,-775761.8496647018
Uniform,rosser,25,186,88154.17551429456,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,101523.82546564439,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,84009.49853638919,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,74565.99582738042,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,80291.76988492916,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,65473.660888493025,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,98232.82104594477,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,85273.83985925122,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,59448.78924319563,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,96786.66134138807,884595.9764380406,-775857.5512818387
Uniform,rosser,25,187,90153.87072633769,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,88423.43827138025,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,51926.381767449784,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,81317.71114326458,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,63021.0525082317,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,47363.86181361405,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,80201.07971027009,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,88128.99652433913,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,77202.7097564922,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,65987.12547886204,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,43866.345890451914,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,75085.4005104051,753553.7775352204,-667835.4245422462
Uniform,rosser,25,188,65167.17066626332,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,78636.68930165445,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,66553.32054705342,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,62647.09583033641,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,78375.60588130364,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,53823.47967018188,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,52419.09713770365,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,79922.7375074485,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,85225.58982195631,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,87611.0751931815,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,39384.971913085945,753597.1949630601,-667797.9493875839
Uniform,rosser,25,189,71428.24429256943,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,61967.43593086383,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,68150.18628412495,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,67251.66557075964,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,59295.99548030192,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,71793.50199873849,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,77158.50936330596,750915.0696156126,-667392.7928885367
Uniform,rosser,25,190,35019.96807076299,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,40160.944374322506,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,72725.07858551442,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,39782.98430495302,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,80209.29439412947,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,64661.35336844764,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,80267.75665002382,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,57887.992100548676,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,60072.42445830665,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,36242.75963722959,744043.901078564,-664917.3385448147
Uniform,rosser,25,191,42105.46452323264,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,47484.43595571673,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,77426.08804108584,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,70039.97606255392,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,44761.30683592105,744045.9926892028,-664915.6968025654
Uniform,rosser,25,192,36071.450342375385,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33462.79176360347,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33802.00839215705,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,30506.075825922126,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,26338.11778167688,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,36281.63731465516,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33479.780179228284,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,25777.364285044976,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,34473.29660671382,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,31463.62675204658,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,22287.367593249728,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,27226.66083970092,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,29028.31162086711,265252.7702705739,-224933.39495943862
Uniform,rosser,25,193,33938.74733253675,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,28775.56407078693,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,22987.019697698186,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,29936.790331207434,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,29986.96626777492,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,27053.86443874925,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,28711.87792033932,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,30208.94784246038,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,27499.68447377005,243616.53041897307,-207934.3532059737
Uniform,rosser,25,194,27918.939673244528,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,24863.719925738824,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,28348.215968827415,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,26242.86470035998,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,26884.437477097672,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,33302.86633641551,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,34115.24369660434,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,29634.395966021137,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,31434.474738683726,243650.1155742235,-207916.31665796065
Uniform,rosser,25,195,27261.18601023988,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,33691.30656762381,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,35067.84879519696,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,34907.69667205599,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,17778.029013811236,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,22252.07247087252,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,27469.18128090769,242786.26050797908,-207743.4606806222
Uniform,rosser,25,196,26420.58695969676,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25844.034409889715,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,23249.41576019133,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,18645.270416995976,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25200.829289755504,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,24411.582612317725,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20412.127250750753,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25756.570850592707,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,31486.928041158102,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20790.79967246287,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,22243.169030712936,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,23188.043103563392,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20643.324410443838,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,31698.767324225973,224797.80084418613,-194089.33282561848
Uniform,rosser,25,197,19410.48213443575,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,23665.292654315752,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28386.1269732028,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,24664.725220242795,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,18194.127529111436,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,20593.131273069004,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,22353.93302140249,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,20901.474925430044,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28130.785522148708,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28505.79241925214,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,25075.466905266938,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28889.622143170745,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,23066.106091940273,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28691.436042076508,223957.40574359804,-193993.43540716675
Uniform,rosser,25,198,23180.73365466045,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,15765.61289048717,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,20896.829588418906,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,24309.295816140286,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,18060.710130468782,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,25768.702741187753,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,26241.48353453454,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,22624.14992546275,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,18042.71371695501,220400.59970378043,-192348.8301860682
Uniform,rosser,25,199,21755.214911462856,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,25767.360141583908,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,25948.8086386274,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,23690.038070889943,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,28181.976984580866,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22945.246481659735,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,27556.156964548718,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22041.871808680502,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22433.498506674336,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,21410.821481869196,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,20156.98825794455,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,23023.10764800023,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,27687.794091658947,220138.82976236308,-192379.1381966164
Uniform,rosser,25,200,17782.781032857598,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,21194.865377775284,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,20609.662137674153,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,26127.977188321966,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,22632.89476695462,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,24597.14234507726,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,21884.230250989047,219741.46606946894,-192381.2542477502
Uniform,rosser,25,201,14955.774647213986,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,20957.857207123576,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18404.844783834866,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,23250.77888719737,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,20269.076392037216,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,21436.58739079885,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18713.947700368266,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,21247.80701218635,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18783.420126110126,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,14568.977623128054,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,16100.031654992421,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,28103.305228008256,219507.00429118428,-192437.39118351953
Uniform,rosser,25,202,10292.91987887588,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,18364.67833574851,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,14170.209041663651,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,13273.172149216514,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,13919.809512552429,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,15474.568296034466,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,10884.287636566576,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,12641.333727311307,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,12127.027975538287,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,9912.00330566264,96167.08557610467,-80029.02812212924
Uniform,rosser,25,203,12900.616816779544,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17912.54852543548,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,18439.28456633595,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,10605.986763761628,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,16393.31363577686,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,15656.221606433515,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,14812.426210789157,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,16605.145633367774,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11788.966166227618,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17034.8258132349,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,14574.00753422706,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11927.063306209366,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11625.333383833567,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17493.530376120474,96059.35250896285,-80061.8887328466
Uniform,rosser,25,204,12524.366898220198,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,16468.395897701143,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14149.964197403862,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14821.543374316685,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,15510.183904160023,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14288.611002311518,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,11707.805146249964,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,12249.849696572315,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,18762.301709403073,93762.8832850839,-78796.59450919041
Uniform,rosser,25,205,15373.418588541173,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16537.35056727978,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,18179.27108465029,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,17389.29429231927,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,13122.631699032763,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,14374.294617782076,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16150.662493481648,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,15219.579463526172,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16618.710857100745,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,10320.207332776692,93754.6583337917,-78803.15469610922
Uniform,rosser,25,206,12001.87198707858,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,16071.69663836249,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,14534.46461380938,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,15748.60281834904,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,12651.132334040856,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,13601.896855396964,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,9839.703110311226,93427.29794137427,-78732.14725978865
Uniform,rosser,25,207,13900.846957091395,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,12364.75467894284,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,11347.591812799084,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,10885.038763829207,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,8655.115387978436,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,14303.622121837565,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,12456.309227699363,90240.44347273163,-75805.73980536917
Uniform,rosser,25,208,12396.598455983956,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,10467.945148797971,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,11632.278708898808,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,14735.091098539178,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,13210.752174315503,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,7428.614396807371,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,10010.989621355542,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,7103.96662618115,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,9761.659016467607,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,12220.687219268731,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,12300.069446028143,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,8882.741492996314,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,13321.938741392454,89819.04374943017,-75641.75764113593
Uniform,rosser,25,209,7693.420214693597,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,12452.812442676115,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10297.153377851497,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15188.282500150037,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,14613.220460020539,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,12588.898848468923,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10081.943994082987,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,13602.108400401241,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,6955.458944460743,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15101.383636852033,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,7068.1291777768965,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,13789.433821165672,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10676.009314298894,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15860.99075463779,89638.36016916337,-75661.10549792046
Uniform,rosser,25,210,15814.73245492038,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12878.47021601215,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,7241.962224596909,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12575.256936328191,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12337.473243918439,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,9271.82234300804,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11138.423858098573,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11323.893245360157,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,8374.321306873739,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12632.833281681242,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,9235.88570401096,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11212.684399425607,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,14194.134213900526,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,13508.189041058571,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,10628.037628086797,89563.94631945484,-75688.47776667244
Uniform,rosser,25,211,6468.3168152266035,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,8788.122048546244,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,13956.847972272459,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,8764.69697127897,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,12412.245973315496,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,9859.212073877952,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,10479.729734218197,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,9960.433448448817,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,10760.636308233878,88960.91576764891,-75545.5265438851
Uniform,rosser,25,212,9657.940527642577,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,7971.767067578689,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9961.086641201407,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9560.462367412469,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,8914.921279153146,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,11602.165296915264,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9231.343114825913,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9753.94915754699,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9872.392835980343,88990.15747787557,-75533.66374878991
Uniform,rosser,25,213,11779.144892340582,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9390.877323843324,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11186.211254796253,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,10780.931613757271,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11798.758228109222,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9871.033350758393,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,10295.182101843599,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,7509.539668528686,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9428.203077242564,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,6425.179901476562,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11396.921950617685,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,12725.819248992184,88373.56013674445,-75347.35795316844
Uniform,rosser,25,214,7800.054523836095,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,6121.832510254276,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,8801.752682870489,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,11903.61661984303,86401.47514289881,-74294.30932822455
Uniform,rosser,25,215,9894.217065724664,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,6650.122016599578,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8370.998760697941,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,9539.354783286446,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8026.609437599632,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,10709.798004397659,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,9383.686955354733,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8571.709599999216,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8629.300069184752,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8495.80548942062,78198.04725518412,-68046.13978349642
Uniform,rosser,25,216,9823.308795382081,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6322.172444030399,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,8748.539180315634,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,8692.373252256642,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6493.219323831699,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,5671.375145736866,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7023.33499998258,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7398.6007536994075,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6207.763342744167,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,9272.05345216775,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6127.62913174769,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,9286.489505019643,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7123.79082851101,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7369.347391307852,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6024.000186760417,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,11384.745878002059,78342.0042668635,-68117.63849039389
Uniform,rosser,25,217,4000.1862070522825,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,4595.662516168509,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,5767.431893475612,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,8943.641606760602,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,5853.449761189251,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,7290.338079545757,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,3882.4275332723296,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,9044.753709397475,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,6999.567287540376,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,9870.541166196452,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,4159.321655162871,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,8381.22410774405,65786.34637399856,-57793.9532455521
Uniform,rosser,25,218,7390.700564219333,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7485.599223990517,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,6642.582139424044,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8370.683498902266,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8092.552299942973,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7955.736561830244,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5915.146876599332,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8476.634906395746,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5797.938953110485,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7161.7325149783655,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5460.162247477356,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,4840.66435989495,65718.97420965685,-57797.86970185334
Uniform,rosser,25,219,8091.935341022234,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6030.407486036019,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6991.082378212113,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,8690.168607402062,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,4655.449619437999,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,9316.267445581738,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,5235.157246009382,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6633.981554018134,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,9085.43386550508,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6507.534177881621,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,7253.572856766662,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,8970.443539262867,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,4418.3959574011515,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,3951.511082710204,64845.74562880912,-57391.64741096039
Uniform,rosser,25,220,6406.4184418214745,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,6590.409486178546,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5467.621270334349,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5543.549229961268,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8976.653065228906,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8212.501209051228,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8197.711094715969,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,4437.596714076546,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5875.9949875411985,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,6752.408607695165,64398.273750086824,-57192.57184727023
Uniform,rosser,25,221,4901.125428692376,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,3914.953854899519,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5804.69682423812,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,4063.3229445456577,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8025.126430978771,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,7531.481415443971,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5044.555343499293,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6600.8316141761925,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6551.310748550674,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8147.16896981892,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5013.659452860547,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8594.168495049866,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5988.091560534525,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5864.35485718856,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6133.660027195186,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6326.776002057606,64277.23520445226,-57209.13136145361
Uniform,rosser,25,222,7566.809599577989,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,5066.103749678621,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,6507.4456239256815,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,4199.547876595333,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8263.069697123345,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,7931.9763926210235,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8754.601517621291,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,6362.024022384911,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,3450.1622535633705,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,5644.828352109178,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8542.818360616759,64283.10454463916,-57204.745264468285
Uniform,rosser,25,223,4279.428704707218,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,8017.775355959685,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7688.528583166779,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7767.770209095509,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3146.6484489324753,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7700.0162875285405,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,5257.956210352509,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3253.8739871479083,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7503.026649378223,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3778.025270159626,61057.12693751664,-54925.15440451318
Uniform,rosser,25,224,3762.0181104002127,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,5703.250675032711,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,4712.979336185264,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,7545.395718531195,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,4993.979920414766,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,7849.3588092228765,60936.592332921726,-54943.277936257604
Uniform,rosser,25,225,6185.099859150288,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,2041.7086523565256,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,7338.954529604277,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4921.356634938025,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4801.898054781133,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4411.541359071218,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,2823.1990648990945,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4545.624642489995,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,5251.041210237828,60674.93595999258,-54919.28402806856
Uniform,rosser,25,226,3805.9163637561664,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,4914.519824268952,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,2910.790952818058,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,4419.702067935397,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,6953.764852977781,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,5554.25964628488,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,3301.6218286477465,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,7006.995145901759,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,5350.161629512913,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,3545.765332403554,59582.391268904634,-54359.3377855161
Uniform,rosser,25,227,1964.6346564768437,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,5678.484740922468,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,3865.5467722705994,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,5951.847922723329,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,4896.504562058302,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,3626.051572923859,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,6872.111855989392,59528.135435548116,-54379.53322394568
Uniform,rosser,25,228,3586.8493709128866,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6232.518696342887,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,1425.8857261379949,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,2606.1578828585725,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,2170.85644333873,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6967.910667043075,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6510.4233214608,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6879.4406924743735,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6186.1594036627685,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6509.503054308699,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,3373.915872044277,59530.176747187776,-54378.221000507336
Uniform,rosser,25,229,4481.757997817525,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5488.7943549991,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,7116.077290531384,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,4624.753775451586,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,4860.032868829963,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,6910.875311932168,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5402.547192169024,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5640.661189517029,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,2211.795953625539,59423.71901492846,-54391.50825588692
Uniform,rosser,25,230,6816.038903770919,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,6844.497727945566,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,4905.184087083954,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,3701.062213455713,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,2750.590827092108,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,2161.0608657919993,59288.62785445745,-54408.082812319546
Uniform,rosser,25,231,3667.969223266805,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,6664.4783246196685,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,2200.2413602951633,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3498.09383798347,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,4674.226420919682,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3146.273415463128,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3605.9400982843845,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3694.741389455543,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,6600.802266473288,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,4491.977768045887,59239.0845945686,-54430.43575544449
Uniform,rosser,25,232,5145.843854803735,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,3384.0680808654797,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,1992.63190710962,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,6586.516510690873,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5781.061952657252,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5287.813283838599,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5263.419337710645,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,3789.6333095939385,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,6774.477118467987,59233.63009708748,-54435.20219830408
Uniform,rosser,25,233,3472.907117833501,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,1943.0157821584148,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5390.375546047129,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5592.3871945894825,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5815.952060794979,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,4022.6941498003966,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2762.1913095538525,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,6773.36149818352,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2812.059004949669,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,4392.243823592511,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2375.4554941748515,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,6192.372270768847,59229.31191394112,-54438.96969512046
Uniform,rosser,25,234,1457.3666400893494,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,5545.570807563842,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4598.52691581143,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4840.574391730622,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,6839.4258829062,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,1914.6111250020533,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,2631.0849595982245,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,6697.697298435283,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4717.756598184928,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,2985.829777077514,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,3977.1200948539313,59227.276433534586,-54440.90257674066
Uniform,rosser,25,235,1533.9897017537755,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,5653.469881518834,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,6745.417904364782,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,2513.9457281855466,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,4123.919767968194,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,3387.455034153676,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,4249.325423094227,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,6688.554935446167,59223.463850406,-54444.29060297273
Uniform,rosser,25,236,5119.36456151258,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,2346.3717334425874,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,3329.359172416651,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6459.681777473804,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6666.300793423792,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6003.807753869633,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,3745.315178836527,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,4081.299691340742,59148.39682180812,-54465.39495254297
Uniform,rosser,25,237,2981.490573902852,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2361.4024697834825,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,3061.0579209220277,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,936.4986476787491,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2234.4538329409625,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2489.3938109034607,9565.94648224663,-8179.115156335103
Uniform,rosser,25,238,2443.5629516444524,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,1572.7966308398002,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2822.513949547039,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2932.910199132567,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,1161.4823878428995,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2867.4820230859696,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2771.0614240804316,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2655.283637309071,8839.639754613268,-7621.211265970593
Uniform,rosser,25,239,2924.8506629593776,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2419.386765052157,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2877.1383708584412,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,714.7783328356817,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1977.083928223502,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1369.6432322597204,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,714.0902567770379,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2880.6091724659123,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2492.117532619122,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1286.0166852609354,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2640.439615370645,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,240,2477.795272224426,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2508.411530923789,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1948.888374337875,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1445.2972827253773,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2852.427582883812,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,975.5206986368571,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1339.0439603242166,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2867.5155215745563,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2756.047635556574,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2520.9381543881213,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2589.369878843457,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2964.787456335417,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2873.2431820002334,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,241,2441.563279519123,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,973.1850878346573,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2988.1793481550744,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2416.256412926377,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,1388.028225504605,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,768.1874115220891,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2452.378828864646,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2505.0457903232914,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2151.5904066371045,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2398.0588361053024,8856.461460210532,-7631.705700762835
Uniform,rosser,25,242,1574.8487589526617,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,1766.2679642252663,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,1002.1828589691355,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,2188.6051226383497,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,2283.1771871016836,8701.790103219944,-7556.56731963853
Uniform,rosser,25,243,2708.3251832800242,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2692.272727134879,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,1006.6469243754517,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2659.6526927070718,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2769.5903033940986,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2332.544818172891,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2267.5723736051036,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2069.9508952204365,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2714.3072692927353,8633.855550485563,-7537.530289205593
Uniform,rosser,25,244,2846.1380033957275,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2645.0962694294103,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2713.9028620055624,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2778.8383103539336,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2580.3871803461298,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2079.0049495304247,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2352.4102419566984,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,901.3052286399898,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2762.102968162864,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2518.7517737360104,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,812.9094721767368,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2651.359903513457,8633.249646995733,-7538.049431659618
Uniform,rosser,25,245,1442.7501115260025,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2563.210123984765,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,1938.1598994274702,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,914.4945536036,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2645.6463298408175,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,1854.6703261258067,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2895.1593855591896,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2804.6918205225215,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2304.48139750129,8639.235127945001,-7535.754501301268
Uniform,rosser,25,246,2326.7393818616524,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,607.1655718861226,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,1132.0509467236166,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2214.6216737789214,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2405.556481321092,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2462.1768533854924,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2388.897594068401,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,1776.0281651035612,4448.119568123734,-3718.577057252774
Uniform,rosser,25,247,962.0608468460737,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1915.7345394106346,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1485.2934094299862,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1208.8886847527208,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1827.6069148995161,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,2247.335413324461,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,2020.8947115022877,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1380.555135891704,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,679.6556938278612,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,248,1506.0058020992267,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1993.9701989048394,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1493.8103042829234,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1487.4244494570762,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2310.9839687808103,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2286.7296025643277,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1370.2855561906376,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2230.996228047994,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1237.5412452336523,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1819.7579292587563,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,249,2245.173318292041,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2389.5674734513004,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,1638.0175936477679,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,994.3726124816967,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,752.0531254223939,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,641.9892236234319,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2304.1098848637257,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2047.0485877231363,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2339.6734478620606,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,852.4641325241419,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2214.667475809112,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,250,2213.7286025157237,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,1006.0830378315858,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,2186.013438617049,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,429.49686049274453,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,1341.323098347257,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,2208.830654907606,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,251,1199.0025364472956,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2200.5156513061406,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1296.9516505715917,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1659.4885783259235,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,883.701922734986,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2162.9972659940718,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2210.9359621195886,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1795.4881843945154,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2144.814970186734,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,876.9754983633372,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2153.920188735184,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,252,2195.158869928426,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,836.2303893109806,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1341.959558352236,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,2126.5653142509,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1883.5517224630323,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1118.0794038499478,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,590.9615887053732,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1060.8915697857728,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1085.8866096926085,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,669.111336846567,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,892.5164397014485,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,2116.7256799813413,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,253,1685.260098507222,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1285.3550988059405,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1094.400079104444,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1032.3784447212342,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,458.97200380275916,17862.70268121298,-16611.14946528587
Uniform,rosser,25,254,2108.3760448923404,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1700.5422114582302,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2119.9397750141197,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,315.08547613852113,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2121.5528873708313,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1143.311238271261,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,849.2803694318782,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2049.95305721113,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,916.6153189145227,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,414.1240933612539,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1180.3641425419742,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,773.4282572023671,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1234.6975447360237,17861.582878850106,-16612.02604995607
Uniform,rosser,25,255,1039.5704320975246,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,307.9305406367928,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,2081.91622927423,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,2138.1888492221883,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,916.5357854041526,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,841.683380963802,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1550.8866548477229,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1376.9860922361331,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1135.705813255628,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1684.9419526062095,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1030.8942859218357,17862.25471201329,-16611.43664098308
Uniform,rosser,25,256,1511.8078711145429,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2055.7823463098603,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,750.1565003596608,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,987.3732701530284,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,1346.3093037672538,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,1513.0375392057356,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2098.9135123124383,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,615.1845095148792,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2087.5378671247804,17831.930640717903,-16614.268533430215
Uniform,rosser,25,257,1869.1927282521804,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2070.8858897578357,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,621.0295223445808,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1032.4882214529255,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1479.4213588613932,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1655.2064161402277,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1557.892821170765,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,311.7433569062103,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,826.354419500519,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2098.3008270086443,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,461.31130747295134,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1657.6636380753584,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2094.782006910143,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1444.762276537758,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2087.0776643524564,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1993.5627800748148,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,958.9192080646931,17828.029405845144,-16617.166477241833
Uniform,rosser,25,258,1363.6573747649863,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,862.0442475808566,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,1017.3571912591451,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,2076.7744140880895,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,2016.8290661513436,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,655.8978670823683,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,1834.8395175423946,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,947.659636748255,17812.757872347585,-16623.52953542012
Uniform,rosser,25,259,2076.658888727384,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1317.9389076618352,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2072.0713795436136,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1719.1898319703823,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,824.5045623544291,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1561.7038369926906,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2079.1681454043937,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2063.204133801854,17803.828355774516,-16627.98018274855
Uniform,rosser,25,260,449.930141242011,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1071.3263543384567,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,729.1343272448958,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1974.3497905631473,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,2014.7816267336243,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,2069.6283433105928,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1995.009589615407,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,563.3549789342469,17803.730609296854,-16628.07250315016
Uniform,rosser,25,261,2048.096899729031,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,382.7020350888187,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,948.8753733688196,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1070.5425027978242,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,963.3105721786973,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1037.9883848175475,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1253.7556665885152,17803.315760870715,-16628.466108585704
Uniform,rosser,25,262,2041.9999227230255,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1199.8703283160141,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1019.2665707811345,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1636.3172606552075,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,549.6976266211973,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1473.595311472513,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1973.6798701988246,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,2037.2109962114523,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,2074.960807324757,17803.675372037767,-16628.148345681933
Uniform,rosser,25,263,1260.116680609011,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,575.7283877971637,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1424.3906444520742,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1961.1454238016868,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1834.7025725541544,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,2039.1805625805118,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,692.4192684557995,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,784.2580879234152,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1599.7414361342449,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1136.4437697317635,17803.620598983656,-16628.194332619478
Uniform,rosser,25,264,1953.0498266100037,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,464.1131192459373,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2062.6998434462844,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1519.5996414327817,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2032.0372377270523,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2066.142250908289,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,909.9397276940691,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1223.1945055831484,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1256.7028501176621,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1501.536861236665,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2047.5943914596367,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1659.5906655630754,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,917.2491426200577,17803.55232268812,-16628.260409249604
Uniform,rosser,25,265,1521.766017830878,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,714.6042085904368,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,951.5805606476846,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,2046.5013241727836,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,522.8853320187535,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,1832.455384634027,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,961.6387126848849,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,1904.7924412068794,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,2059.693902413878,17802.703005484873,-16629.03458152042
Uniform,rosser,25,266,1241.3745212770334,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2067.469770937545,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,855.3112722870804,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1300.450001482899,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,925.8448839170543,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,619.5505638075292,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,668.9906731562938,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1240.5589933929289,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2056.1885357464053,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1441.2321376174027,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2046.9240190348382,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1365.1378043845627,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,936.6496331012705,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2058.985128931594,19257.010647712304,-17695.997688523305
Uniform,rosser,25,267,2037.1946134157968,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1467.0541142388972,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,2068.3739172600112,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1304.0705087710492,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,903.2228164036751,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,488.90129691641806,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,848.0467760023998,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,616.9997474902741,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,575.0405776160954,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1297.2794533024205,19257.04437908538,-17695.96767231455
Uniform,rosser,25,268,1192.5079185375275,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1318.037054165876,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,994.5172077406551,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,481.3788675069738,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,2006.013868347057,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1535.8936042641928,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,563.5580397930393,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1471.9827556771068,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,704.2021260378884,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,2031.6024483279323,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,821.6387520707251,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1639.3955459868662,19266.101753120198,-17696.105399483273
Uniform,rosser,25,269,1538.7136995678059,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,2039.5348190228292,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1584.5729962190048,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1522.0901507579008,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1063.6557707799232,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1294.7067004357004,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1807.416849487581,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,349.50032755974775,19265.377344790228,-17696.786005272064
Uniform,rosser,25,270,1177.3566543281293,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1633.283407043633,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1127.2128662148082,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1829.6350194009299,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,858.4568001061964,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1841.9670633097492,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2000.687186514258,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2039.1368720934108,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2017.928924521937,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2027.9894064723278,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,601.304329602804,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2031.2176208580959,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,665.3107393306797,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2020.709181581831,19265.50050004963,-17696.668644157828
Uniform,rosser,25,271,1875.519261977917,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,2001.5260944170907,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1057.7090414574625,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1304.7855991129154,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1008.0430298842396,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1856.7316017276687,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,789.3824025697841,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1876.6929578243066,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1993.2433400587302,19238.597220307263,-17704.261542227836
Uniform,rosser,25,272,1235.7387413138056,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1994.2212122029373,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,696.5495368341022,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1206.1236857356535,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1996.2423557436898,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1132.9906200487897,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,747.310154069686,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1093.8575592762181,19238.507165651376,-17704.34607946778
Uniform,rosser,25,273,1134.2364516506543,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,988.112078584677,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1150.589531548814,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1664.6626824826635,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1981.780739930788,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,372.23046993449265,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,2002.7457347341867,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,862.1319929354311,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,927.7511703191925,19240.0192064673,-17703.003020637316
Uniform,rosser,25,274,959.4463097844955,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,393.06010031325,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1152.9378479921593,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1995.6357397543832,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,794.9499606961641,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1829.628907082909,19249.395829722584,-17697.389239858792
Uniform,rosser,25,275,1301.333037950919,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1634.5049119671742,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1974.2325499323638,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1995.6282520231134,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,749.1614509404301,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1991.1113584612979,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1982.8231643759304,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1527.6604702081854,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1853.3459147206627,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1460.6614295874729,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1053.6663284008553,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1984.3369653984662,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1950.7987449542702,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1454.3290353339185,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1882.4394941791982,19323.54485435301,-17707.710652955193
Uniform,rosser,25,276,1299.0297173758074,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,903.6707257360615,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1583.6302240271773,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1546.2742990472489,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1075.3636911501678,19293.31474463344,-17715.176619103222
Uniform,rosser,25,277,1879.209529408523,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1520.5297130575682,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1949.5207259738636,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,469.6356235366894,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1952.2593339875548,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1950.7193994848458,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1936.9662390060162,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1930.6901560898575,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1939.2797804298855,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1079.3332044756037,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1945.6946033971938,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1910.2456448221562,19288.923210090827,-17718.50776777231
Uniform,rosser,25,278,1950.2361186407695,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1574.6241044786802,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1920.2579180066468,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,542.2664574767036,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1213.1968932070406,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1117.7537703767327,19288.673409702154,-17718.74153281915
Uniform,rosser,25,279,1925.1182333978572,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1179.9152792963848,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1918.9112914195973,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,689.0702708631446,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1948.8878128151898,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,883.1681495073655,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,549.8577110683692,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1296.9345553651283,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1022.4444016300854,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,994.0920733240257,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1947.215815833951,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1121.9631890435785,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1363.3349508406927,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1107.859667210051,19288.913862879428,-17718.515833264664
Uniform,rosser,25,280,921.1634147065183,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1663.0871882183958,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1856.2183649293074,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1419.9336131315947,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1942.398048905237,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1074.2595303283176,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1806.0223909619888,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,849.036391789287,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1050.650719211051,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1941.5967179641182,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1423.6717539547926,19289.592417087395,-17717.88077903604
Uniform,rosser,25,281,1427.741237405308,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1042.9016917811305,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1126.3231724530733,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1928.1652083630538,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1947.076524769232,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,676.8578973616599,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,945.581616996117,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1405.861518102412,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1463.3950255234033,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1863.1508673122644,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,566.1104267329824,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1946.3257003148824,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,943.6659919025866,19289.509075664988,-17717.959528186322
Uniform,rosser,25,282,1164.5665669698828,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1927.8649911616183,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,842.6300042411692,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,930.3731829579457,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,815.966600435462,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,815.8279186547726,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1917.0323615113682,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1948.501385662558,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,621.3666738589567,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1051.7618184648272,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,579.2171794633539,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1935.6222642451273,19422.426453666612,-17749.134617794964
Uniform,rosser,25,283,594.2570969695221,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,397.95663513541456,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,615.6760909648724,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,615.4334502235653,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,621.2836751118103,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,122.90312017401806,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,614.1714823054625,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,471.65399120487507,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,619.2652524659195,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,252.02114864324707,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,613.9455959584981,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,619.0592060299219,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,393.8683646222757,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,546.5310180159576,7414.142114824939,-6750.149003953484
Uniform,rosser,25,284,332.9378753696656,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,58.15873914426754,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,550.6036115584715,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,569.9822797577367,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,373.5095617149591,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,612.3832720085825,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,616.560818959724,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,613.1922740419185,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,619.7434931681204,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,195.03986190833865,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,285,460.2920775554821,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,440.8669101073893,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,276.4402402908756,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,610.7839323011609,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,445.2866351514614,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,197.47906307880692,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,420.96608039179995,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,544.2774513678614,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,614.9098252849341,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,371.9127697781621,7411.756444919644,-6752.006046405356
Uniform,rosser,25,286,469.44479687837793,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,607.4133800646775,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,248.59920950078265,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,284.8627413102106,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,273.6516668186833,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,291.9426802679329,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,53.71487983712541,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,240.06648174852614,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,283.411441458676,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,287,157.74294131261476,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,605.6612520450545,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,387.73184785226124,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,390.84384755135443,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,499.07152587819695,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,432.84184096382705,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,600.4606665007268,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,510.4140920886247,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,352.50136217331686,7414.548213560029,-6751.82980930013
Uniform,rosser,25,288,601.2374277271363,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,355.64936004369514,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,128.42557293082046,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,303.2801908197466,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,291.664930878425,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,608.7498059942069,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,609.2290021068324,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,282.65853525340844,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,75.85464415354652,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,240.1478960048306,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,607.7880597457636,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,301.40193224408347,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,605.8407207844659,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,289,107.41638708564052,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,213.71654568675137,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,458.06704757157644,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.4554557195014,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,551.3571916919425,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,307.4314461501658,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.9477340638709,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,510.22171715677797,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,607.4066814214079,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,266.9796240909995,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,387.2214820821902,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,316.9462333178551,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,601.6084979168473,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,584.9174994161219,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.5378204095155,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,296.914270326442,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,235.59330293578606,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,290,196.82289803990298,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,458.4394528382383,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,172.76900695026734,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,600.7298501989563,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,603.141097400547,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,481.97970564205434,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,291,351.725244463955,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,607.1117134663809,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,315.3632840250769,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,595.0259340992657,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,249.80507462834734,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,258.27119491685886,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,367.46650753392703,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,607.5677151018151,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,295.324733274168,7412.346867929182,-6753.53648158764
Uniform,rosser,25,292,581.4420440135274,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,597.0945211632946,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,607.0987153397549,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,299.86620110911366,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,420.46148054556295,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,156.27284972635934,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,596.0203878059393,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,241.68042024112856,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,449.95155876019817,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,604.8421466762379,7411.251906274793,-6754.439248199543
Uniform,rosser,25,293,520.3740642738832,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,516.1689678844355,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,289.3724920847718,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,429.09391176948424,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,603.7361785284515,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,327.14618071249953,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,264.17878135362207,7409.947843804794,-6755.48066259074
Uniform,rosser,25,294,360.6896622752605,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,350.14080495593,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,341.6161508161201,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,167.85726331728225,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,604.2836370578294,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,239.68165921452754,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,605.4624020043709,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,531.9125532902472,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,303.7438746667614,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,239.9640800063592,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,298.45839930309796,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,591.5519230409038,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,338.693859815428,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,595.7996434195873,7410.108568569469,-6755.334324977786
Uniform,rosser,25,295,536.1152496884142,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,596.7125728661072,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,525.433921183982,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,383.8459682171012,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,151.26226409172074,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,232.45672147554004,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,318.7660649275187,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,331.43359794814086,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,366.8259322878421,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,271.38971691695207,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,93.8847395926398,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,592.1832905328479,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,271.9908654006927,7409.94017051484,-6755.492016508612
Uniform,rosser,25,296,37.29686001277419,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,133.51648186597572,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,68.81629947724807,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,231.19773873830806,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,230.46412081320088,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,141.92167450138416,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,189.44668711603606,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,248.6378978010457,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,245.2451105842757,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,124.31848584354103,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,297,213.20170485734775,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,249.4492692220987,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,131.2822836189734,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,175.03882655487305,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,199.93182216168643,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,164.8757911287264,2400.110424342506,-2140.736875705067
Uniform,rosser,25,298,136.72220094771248,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,89.40237771510635,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,165.66502535011125,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,202.9125676519154,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,191.25967300992008,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,197.81364528149953,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,62.06759827735322,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,299,53.90846995517214,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,66.23145475831629,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,76.79542797581557,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,201.35733458137176,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,156.41520778932517,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,201.44413162333936,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,59.98703120115878,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,300,49.11291590748861,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,125.09637026837237,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,206.99609786412705,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,74.45069381442374,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,201.83604753568835,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,208.61614288348352,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,60.00661006350779,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,151.85111946359314,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,145.92918122016425,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,116.99601133290845,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,105.29805912161143,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,112.2863783033078,2291.9993378591334,-2067.735209057196


==> csvs/wilkrepinside1_eta.csv <==
Iteration,rho,min_up,max_low
15,7061594285.458003,9885050744.582169,-454488174.6643038
15,6997799550.498225,9885050744.582169,-454488174.6643038
15,6679813769.643625,9885050744.582169,-454488174.6643038
15,6573584857.510839,9885050744.582169,-454488174.6643038
15,6798258116.779152,9885050744.582169,-454488174.6643038
15,6886526059.77362,9885050744.582169,-454488174.6643038
15,7028540836.1544895,9885050744.582169,-454488174.6643038
15,6685042018.040294,9885050744.582169,-454488174.6643038
15,6607944443.349699,9885050744.582169,-454488174.6643038
16,6787697391.420341,9521714122.09397,-441430540.85101604
16,6629627434.179174,9521714122.09397,-441430540.85101604
16,6594149215.372653,9521714122.09397,-441430540.85101604
16,6806491525.27364,9521714122.09397,-441430540.85101604
16,6335374252.905138,9521714122.09397,-441430540.85101604
16,6512364994.095416,9521714122.09397,-441430540.85101604
16,6452094935.509107,9521714122.09397,-441430540.85101604
16,6620271053.812153,9521714122.09397,-441430540.85101604
16,6454869215.601689,9521714122.09397,-441430540.85101604
16,6789216387.62409,9521714122.09397,-441430540.85101604
16,6511577387.436281,9521714122.09397,-441430540.85101604
16,6447827616.678151,9521714122.09397,-441430540.85101604
17,6177534903.895023,8962020580.510471,-412016462.34068584
17,6124991987.721518,8962020580.510471,-412016462.34068584
17,6227427459.497822,8962020580.510471,-412016462.34068584
17,5923251926.375698,8962020580.510471,-412016462.34068584
17,6202153998.185557,8962020580.510471,-412016462.34068584
17,6134227567.56687,8962020580.510471,-412016462.34068584
17,6285113733.720913,8962020580.510471,-412016462.34068584
17,5859347663.907665,8962020580.510471,-412016462.34068584
17,6209645701.570137,8962020580.510471,-412016462.34068584
17,6184448538.520523,8962020580.510471,-412016462.34068584
17,6158028254.607274,8962020580.510471,-412016462.34068584
18,5813062832.90086,8556381862.041515,-429268879.4811058
18,5871900695.500472,8556381862.041515,-429268879.4811058
18,5617468138.218875,8556381862.041515,-429268879.4811058
18,5475031391.258466,8556381862.041515,-429268879.4811058
18,5858732593.274953,8556381862.041515,-429268879.4811058
18,5857574953.096995,8556381862.041515,-429268879.4811058
18,5779118171.946009,8556381862.041515,-429268879.4811058
18,5973065093.690675,8556381862.041515,-429268879.4811058
18,5852601053.266188,8556381862.041515,-429268879.4811058
19,5752614539.88479,8258155327.459729,-469344615.4678335
19,5550962915.253355,8258155327.459729,-469344615.4678335
19,5520772932.569415,8258155327.459729,-469344615.4678335
19,5610119975.036103,8258155327.459729,-469344615.4678335
19,5885584525.285641,8258155327.459729,-469344615.4678335
20,5358319075.285475,8018092463.697845,-506089642.38656473
20,5235715061.938164,8018092463.697845,-506089642.38656473
20,5443636750.083195,8018092463.697845,-506089642.38656473
20,5120992058.398767,8018092463.697845,-506089642.38656473
20,5274498354.892431,8018092463.697845,-506089642.38656473
20,5167692470.783821,8018092463.697845,-506089642.38656473
20,5118958161.148149,8018092463.697845,-506089642.38656473
20,5464437207.427714,8018092463.697845,-506089642.38656473
20,5481517765.590048,8018092463.697845,-506089642.38656473
20,5465000181.376478,8018092463.697845,-506089642.38656473
21,5352675358.355124,7695467653.368137,-529283068.5430999
21,4935156085.766414,7695467653.368137,-529283068.5430999
21,5040523238.687849,7695467653.368137,-529283068.5430999
21,5106330907.387482,7695467653.368137,-529283068.5430999
21,4968513569.073321,7695467653.368137,-529283068.5430999
21,4956113084.69147,7695467653.368137,-529283068.5430999
21,5003846312.143439,7695467653.368137,-529283068.5430999
21,5197108901.519559,7695467653.368137,-529283068.5430999
21,5316004170.570941,7695467653.368137,-529283068.5430999
21,4968875412.97232,7695467653.368137,-529283068.5430999
21,4916845397.2796135,7695467653.368137,-529283068.5430999
22,4739181770.716345,7392911656.256199,-576024182.943255
22,4582552980.78332,7392911656.256199,-576024182.943255
22,4801918412.751645,7392911656.256199,-576024182.943255
22,4832330346.65075,7392911656.256199,-576024182.943255
23,4501770513.172259,7026146314.471817,-588366743.6887155
23,4398782124.984994,7026146314.471817,-588366743.6887155
23,4663448648.316453,7026146314.471817,-588366743.6887155
23,4682006546.42237,7026146314.471817,-588366743.6887155
23,4637085780.645636,7026146314.471817,-588366743.6887155
23,4481262168.374993,7026146314.471817,-588366743.6887155
23,4327865515.529618,7026146314.471817,-588366743.6887155
23,4415130630.588275,7026146314.471817,-588366743.6887155
24,4258666745.280944,6836142554.88951,-601113177.4201899
24,4641504645.782807,6836142554.88951,-601113177.4201899
24,4230033500.0064387,6836142554.88951,-601113177.4201899
24,4304159826.240737,6836142554.88951,-601113177.4201899
24,4311838782.312966,6836142554.88951,-601113177.4201899
24,4224358241.7924376,6836142554.88951,-601113177.4201899
24,4355546398.575901,6836142554.88951,-601113177.4201899
24,4307507121.290077,6836142554.88951,-601113177.4201899
24,4299041062.62678,6836142554.88951,-601113177.4201899
24,4332967642.1372385,6836142554.88951,-601113177.4201899
24,4237126916.1976724,6836142554.88951,-601113177.4201899
24,4369005175.992125,6836142554.88951,-601113177.4201899
24,4070451376.053843,6836142554.88951,-601113177.4201899
24,4328255399.050465,6836142554.88951,-601113177.4201899
24,4312451631.486483,6836142554.88951,-601113177.4201899
24,4161434598.9441195,6836142554.88951,-601113177.4201899
25,3935228803.5311575,6468101912.023632,-618756505.5440102
25,4063254857.1727266,6468101912.023632,-618756505.5440102
25,3943378229.8556023,6468101912.023632,-618756505.5440102
25,4280651130.5783033,6468101912.023632,-618756505.5440102
25,3985031017.428709,6468101912.023632,-618756505.5440102
25,4146770370.3670177,6468101912.023632,-618756505.5440102
25,4197188453.920697,6468101912.023632,-618756505.5440102
25,4351475473.972889,6468101912.023632,-618756505.5440102
25,4022816067.9767537,6468101912.023632,-618756505.5440102
26,3801186126.36312,5786752364.287243,-521733762.0266619
26,3747090301.0535955,5786752364.287243,-521733762.0266619
26,3619007195.958207,5786752364.287243,-521733762.0266619
26,3876619992.228455,5786752364.287243,-521733762.0266619
26,3594392363.8446236,5786752364.287243,-521733762.0266619
26,3672533086.68711,5786752364.287243,-521733762.0266619
26,3727778466.010776,5786752364.287243,-521733762.0266619
26,3536075143.0058985,5786752364.287243,-521733762.0266619
26,3319530214.354146,5786752364.287243,-521733762.0266619
26,3582228947.181595,5786752364.287243,-521733762.0266619
26,3825452226.005876,5786752364.287243,-521733762.0266619
26,3653408243.5283585,5786752364.287243,-521733762.0266619
27,3444038926.235344,5070406787.33544,-366605789.1741667
27,3425145211.274721,5070406787.33544,-366605789.1741667
27,3496871940.9517183,5070406787.33544,-366605789.1741667
27,3335328544.5290613,5070406787.33544,-366605789.1741667
27,3389268657.4491925,5070406787.33544,-366605789.1741667
27,3335398670.975049,5070406787.33544,-366605789.1741667
27,3495280863.7028465,5070406787.33544,-366605789.1741667
27,3615681794.2812653,5070406787.33544,-366605789.1741667
27,3045205506.356877,5070406787.33544,-366605789.1741667
27,3334076748.993704,5070406787.33544,-366605789.1741667
28,2899851763.1359596,4901017156.743061,-401195483.9332218
28,3124863775.226788,4901017156.743061,-401195483.9332218
28,3241176695.991451,4901017156.743061,-401195483.9332218
28,3203221864.417287,4901017156.743061,-401195483.9332218
28,3075249498.4882226,4901017156.743061,-401195483.9332218
28,3376684865.4350886,4901017156.743061,-401195483.9332218
28,3184053418.5958905,4901017156.743061,-401195483.9332218
28,3346033325.1802154,4901017156.743061,-401195483.9332218
28,3339301765.4698772,4901017156.743061,-401195483.9332218
28,2975633840.1530614,4901017156.743061,-401195483.9332218
28,3281719347.2805166,4901017156.743061,-401195483.9332218
28,3016311110.4026165,4901017156.743061,-401195483.9332218
28,3307856768.4213943,4901017156.743061,-401195483.9332218
29,3174448938.3272004,4708662225.85332,-438571945.00811124
29,3336348529.8402133,4708662225.85332,-438571945.00811124
29,3202861604.176551,4708662225.85332,-438571945.00811124
29,2853828199.477573,4708662225.85332,-438571945.00811124
29,3095256070.695438,4708662225.85332,-438571945.00811124
29,3123764569.8873367,4708662225.85332,-438571945.00811124
29,2928687106.6754756,4708662225.85332,-438571945.00811124
29,2806542622.6578403,4708662225.85332,-438571945.00811124
30,2695408299.4422135,4437795814.97139,-431304016.596323
30,2722026807.303385,4437795814.97139,-431304016.596323
30,3026097144.988823,4437795814.97139,-431304016.596323
30,2806415743.5559516,4437795814.97139,-431304016.596323
30,2649766319.8349233,4437795814.97139,-431304016.596323
30,3066078497.3905034,4437795814.97139,-431304016.596323
30,2772364864.894595,4437795814.97139,-431304016.596323
31,2570383062.325553,4096367268.187041,-397224553.1983037
31,2825646165.1557612,4096367268.187041,-397224553.1983037
31,2776790566.618598,4096367268.187041,-397224553.1983037
31,2701688416.094004,4096367268.187041,-397224553.1983037
31,2586839286.123192,4096367268.187041,-397224553.1983037
32,2414629276.454976,3756918159.9009333,-382404844.3317611
32,2526488944.705273,3756918159.9009333,-382404844.3317611
32,2517069567.581281,3756918159.9009333,-382404844.3317611
32,2252404521.197603,3756918159.9009333,-382404844.3317611
32,2381726273.7851186,3756918159.9009333,-382404844.3317611
32,2322943737.6812434,3756918159.9009333,-382404844.3317611
32,2381715266.0364623,3756918159.9009333,-382404844.3317611
32,2305933293.3588786,3756918159.9009333,-382404844.3317611
32,2504926152.9519095,3756918159.9009333,-382404844.3317611
33,2601263409.1874514,3619892152.0159636,-399327242.6476569
33,2387338983.920556,3619892152.0159636,-399327242.6476569
33,2319933321.822069,3619892152.0159636,-399327242.6476569
33,2356795752.6702647,3619892152.0159636,-399327242.6476569
33,2570908260.2614484,3619892152.0159636,-399327242.6476569
33,2274769104.8915825,3619892152.0159636,-399327242.6476569
33,2347183387.5099735,3619892152.0159636,-399327242.6476569
34,2147741911.8494687,3515353484.976561,-426823980.50189304
34,2182493070.5866246,3515353484.976561,-426823980.50189304
34,2163542708.1196804,3515353484.976561,-426823980.50189304
34,2179365681.0459685,3515353484.976561,-426823980.50189304
34,2102723835.5795245,3515353484.976561,-426823980.50189304
34,2306172299.72988,3515353484.976561,-426823980.50189304
34,2204901014.84725,3515353484.976561,-426823980.50189304
34,2305916925.826937,3515353484.976561,-426823980.50189304
34,2363771114.775415,3515353484.976561,-426823980.50189304
34,2144274544.141486,3515353484.976561,-426823980.50189304
35,1945088570.0628576,3139933656.2536736,-347667562.07978797
35,2000503285.8019586,3139933656.2536736,-347667562.07978797
35,2120097459.6443138,3139933656.2536736,-347667562.07978797
35,2059725919.493719,3139933656.2536736,-347667562.07978797
35,2141698906.2211864,3139933656.2536736,-347667562.07978797
35,1914197048.1052387,3139933656.2536736,-347667562.07978797
35,1969547841.267288,3139933656.2536736,-347667562.07978797
35,1904795619.2969863,3139933656.2536736,-347667562.07978797
35,1968849550.1233733,3139933656.2536736,-347667562.07978797
35,2170925399.883768,3139933656.2536736,-347667562.07978797
35,1832847907.1251686,3139933656.2536736,-347667562.07978797
35,1917795768.8540103,3139933656.2536736,-347667562.07978797
35,1983210253.2596984,3139933656.2536736,-347667562.07978797
36,2076832938.0284936,2976951353.39303,-360832103.03592706
36,1859689623.9538572,2976951353.39303,-360832103.03592706
36,1784660702.3495948,2976951353.39303,-360832103.03592706
36,1821517365.9013612,2976951353.39303,-360832103.03592706
36,1779807766.064894,2976951353.39303,-360832103.03592706
36,1910190082.241179,2976951353.39303,-360832103.03592706
37,1668056207.6636155,2656852274.726212,-317110068.35766745
37,1763812857.1903899,2656852274.726212,-317110068.35766745
37,1778269939.676586,2656852274.726212,-317110068.35766745
37,1622474353.5409896,2656852274.726212,-317110068.35766745
38,1509906500.5618875,2563503242.109727,-334566445.7220156
38,1594400566.0390837,2563503242.109727,-334566445.7220156
38,1580415316.6194758,2563503242.109727,-334566445.7220156
38,1474148611.7582812,2563503242.109727,-334566445.7220156
38,1497398356.4991505,2563503242.109727,-334566445.7220156
38,1592275685.3233526,2563503242.109727,-334566445.7220156
38,1460037411.6645036,2563503242.109727,-334566445.7220156
38,1524421654.2661245,2563503242.109727,-334566445.7220156
38,1642024451.1454055,2563503242.109727,-334566445.7220156
39,1208654230.4036036,2109434735.1608558,-192780594.32727325
39,1439164624.7394674,2109434735.1608558,-192780594.32727325
39,1424390485.2284048,2109434735.1608558,-192780594.32727325
39,1510958338.319808,2109434735.1608558,-192780594.32727325
39,1328277500.7985642,2109434735.1608558,-192780594.32727325
39,1328324360.2552354,2109434735.1608558,-192780594.32727325
39,1518663695.787689,2109434735.1608558,-192780594.32727325
39,1444057751.4687622,2109434735.1608558,-192780594.32727325
39,1396526272.186172,2109434735.1608558,-192780594.32727325
40,1286125557.1458824,2051468898.8473444,-210989799.69602203
40,1337653766.258078,2051468898.8473444,-210989799.69602203
40,1414594834.3998659,2051468898.8473444,-210989799.69602203
40,1302921595.4763594,2051468898.8473444,-210989799.69602203
40,1269910389.0783849,2051468898.8473444,-210989799.69602203
40,1454356963.6870556,2051468898.8473444,-210989799.69602203
40,1243424507.917586,2051468898.8473444,-210989799.69602203
40,1319835080.965971,2051468898.8473444,-210989799.69602203
41,1168764129.8100119,1957345583.3366547,-225886174.44304895
41,1328065550.0512545,1957345583.3366547,-225886174.44304895
41,1251123262.9586363,1957345583.3366547,-225886174.44304895
41,1294115806.501763,1957345583.3366547,-225886174.44304895
41,1267502880.967075,1957345583.3366547,-225886174.44304895
41,1313205529.122764,1957345583.3366547,-225886174.44304895
41,1370230122.479996,1957345583.3366547,-225886174.44304895
41,1265516044.143429,1957345583.3366547,-225886174.44304895
41,1324768935.1002798,1957345583.3366547,-225886174.44304895
41,1365468059.4805808,1957345583.3366547,-225886174.44304895
41,1284978277.1314394,1957345583.3366547,-225886174.44304895
42,1232441750.2460318,1898895399.9929457,-228459288.4990809
42,1259350302.208403,1898895399.9929457,-228459288.4990809
42,1227490330.8126915,1898895399.9929457,-228459288.4990809
42,1271546016.147748,1898895399.9929457,-228459288.4990809
42,1233134823.0171309,1898895399.9929457,-228459288.4990809
42,1223244637.9246087,1898895399.9929457,-228459288.4990809
42,1247246795.9814148,1898895399.9929457,-228459288.4990809
42,1143098248.1255834,1898895399.9929457,-228459288.4990809
42,1248923063.9206553,1898895399.9929457,-228459288.4990809
42,1273329185.3582892,1898895399.9929457,-228459288.4990809
43,1137640181.2764363,1780265992.2642918,-235672465.72486055
43,1144954009.7365172,1780265992.2642918,-235672465.72486055
43,1225765762.9980767,1780265992.2642918,-235672465.72486055
43,1167411652.6058972,1780265992.2642918,-235672465.72486055
43,1232827380.9039752,1780265992.2642918,-235672465.72486055
43,1202628198.2119699,1780265992.2642918,-235672465.72486055
43,1141458190.1928835,1780265992.2642918,-235672465.72486055
43,1111022485.0066237,1780265992.2642918,-235672465.72486055
43,1140350596.0310016,1780265992.2642918,-235672465.72486055
44,1187469375.2967386,1696007948.6897426,-247799776.2868247
44,1165919240.3736978,1696007948.6897426,-247799776.2868247
44,1074181192.9215097,1696007948.6897426,-247799776.2868247
44,1044959001.9081376,1696007948.6897426,-247799776.2868247
44,1049227410.4459684,1696007948.6897426,-247799776.2868247
44,1043773416.7939571,1696007948.6897426,-247799776.2868247
44,1091146516.8860874,1696007948.6897426,-247799776.2868247
44,967929974.0167283,1696007948.6897426,-247799776.2868247
44,1210412898.21194,1696007948.6897426,-247799776.2868247
44,1176818637.1074555,1696007948.6897426,-247799776.2868247
44,976342279.851853,1696007948.6897426,-247799776.2868247
44,1078936867.4518301,1696007948.6897426,-247799776.2868247
45,1050607615.296443,1629345459.4438252,-253672435.2156434
45,946509856.8039541,1629345459.4438252,-253672435.2156434
45,1122770859.993178,1629345459.4438252,-253672435.2156434
45,928239938.6808497,1629345459.4438252,-253672435.2156434
45,811737032.192744,1629345459.4438252,-253672435.2156434
45,1054302793.656935,1629345459.4438252,-253672435.2156434
45,990551335.7505156,1629345459.4438252,-253672435.2156434
45,1024156105.0588963,1629345459.4438252,-253672435.2156434
45,1017499418.7313687,1629345459.4438252,-253672435.2156434
45,1046414172.3488536,1629345459.4438252,-253672435.2156434
45,1008601178.2738376,1629345459.4438252,-253672435.2156434
46,933415293.7128359,1349017138.8155987,-166303173.75422645
46,834923409.8464761,1349017138.8155987,-166303173.75422645
46,821135579.9731767,1349017138.8155987,-166303173.75422645
46,918548825.6571019,1349017138.8155987,-166303173.75422645
46,695520715.1298085,1349017138.8155987,-166303173.75422645
46,972423160.1842237,1349017138.8155987,-166303173.75422645
46,921917872.7349662,1349017138.8155987,-166303173.75422645
47,889332669.1979834,1230014033.6567097,-156457572.2231406
47,889310296.6112791,1230014033.6567097,-156457572.2231406
47,761080894.0911294,1230014033.6567097,-156457572.2231406
47,874525798.8942683,1230014033.6567097,-156457572.2231406
47,812816082.9292037,1230014033.6567097,-156457572.2231406
47,813109727.7022383,1230014033.6567097,-156457572.2231406
47,809039605.1883031,1230014033.6567097,-156457572.2231406
47,859174230.7692721,1230014033.6567097,-156457572.2231406
47,729392811.477154,1230014033.6567097,-156457572.2231406
47,734399172.7291727,1230014033.6567097,-156457572.2231406
47,754587092.6005324,1230014033.6567097,-156457572.2231406
48,631675235.568089,1153456513.244884,-155016206.12221313
48,687814431.4995464,1153456513.244884,-155016206.12221313
48,744470216.2144084,1153456513.244884,-155016206.12221313
48,750976934.1571196,1153456513.244884,-155016206.12221313
48,777169981.2753732,1153456513.244884,-155016206.12221313
48,684170886.3245068,1153456513.244884,-155016206.12221313
48,683003023.1972786,1153456513.244884,-155016206.12221313
48,680648091.4371612,1153456513.244884,-155016206.12221313
48,802736744.5043589,1153456513.244884,-155016206.12221313
48,783821615.3663069,1153456513.244884,-155016206.12221313
49,706561853.6363735,1114194156.136259,-152519806.39117712
49,769797989.9980507,1114194156.136259,-152519806.39117712
49,715848194.9549663,1114194156.136259,-152519806.39117712
49,675374866.5913464,1114194156.136259,-152519806.39117712
50,592173437.358178,1033267193.3857734,-149079372.93127292
50,664317292.7224361,1033267193.3857734,-149079372.93127292
50,697566153.02076,1033267193.3857734,-149079372.93127292
50,701727392.8206476,1033267193.3857734,-149079372.93127292
50,593640544.7416486,1033267193.3857734,-149079372.93127292
50,669506795.8471689,1033267193.3857734,-149079372.93127292
50,723749475.6889255,1033267193.3857734,-149079372.93127292
50,714592348.9650465,1033267193.3857734,-149079372.93127292
50,608456642.0157639,1033267193.3857734,-149079372.93127292
50,671311820.4545655,1033267193.3857734,-149079372.93127292
50,655008673.3573673,1033267193.3857734,-149079372.93127292
50,695389469.5617576,1033267193.3857734,-149079372.93127292
51,643857399.168954,952372084.2412155,-143667400.8005765
51,585011038.2065117,952372084.2412155,-143667400.8005765
51,553965093.6091948,952372084.2412155,-143667400.8005765
51,644058279.9555142,952372084.2412155,-143667400.8005765
51,565554832.7819948,952372084.2412155,-143667400.8005765
51,605312344.1448915,952372084.2412155,-143667400.8005765
51,591695773.5049462,952372084.2412155,-143667400.8005765
51,488751131.081904,952372084.2412155,-143667400.8005765
51,629384362.0575122,952372084.2412155,-143667400.8005765
52,443545445.33313495,928576694.9532619,-151440243.22741288
52,598922027.6831625,928576694.9532619,-151440243.22741288
52,658675691.7139446,928576694.9532619,-151440243.22741288
52,619650147.551705,928576694.9532619,-151440243.22741288
52,497682223.072799,928576694.9532619,-151440243.22741288
52,588525547.9967939,928576694.9532619,-151440243.22741288
52,591993907.633038,928576694.9532619,-151440243.22741288
52,646107339.0890691,928576694.9532619,-151440243.22741288
52,616137924.1049671,928576694.9532619,-151440243.22741288
53,613538870.8004351,880331683.7502439,-145846755.72705084
53,538915747.9076566,880331683.7502439,-145846755.72705084
53,561521633.2614433,880331683.7502439,-145846755.72705084
53,542282881.5576669,880331683.7502439,-145846755.72705084
53,570644620.1267684,880331683.7502439,-145846755.72705084
53,529737272.3651603,880331683.7502439,-145846755.72705084
53,598744066.9299078,880331683.7502439,-145846755.72705084
53,560454121.0322163,880331683.7502439,-145846755.72705084
53,582729027.1592928,880331683.7502439,-145846755.72705084
53,642929324.3769189,880331683.7502439,-145846755.72705084
54,572731982.8560956,727951221.504803,-72761903.98218507
54,454044286.31510806,727951221.504803,-72761903.98218507
54,488796658.74531126,727951221.504803,-72761903.98218507
54,562634357.3740022,727951221.504803,-72761903.98218507
54,516077230.27191246,727951221.504803,-72761903.98218507
54,495325142.9289465,727951221.504803,-72761903.98218507
54,569996705.9588606,727951221.504803,-72761903.98218507
54,488892328.7314716,727951221.504803,-72761903.98218507
54,543612487.586404,727951221.504803,-72761903.98218507
54,511627456.87953687,727951221.504803,-72761903.98218507
55,446877800.9594839,694634911.1512,-76440753.82436532
55,521504363.2508482,694634911.1512,-76440753.82436532
55,442942710.4866339,694634911.1512,-76440753.82436532
55,466100050.99375767,694634911.1512,-76440753.82436532
55,466762927.75907356,694634911.1512,-76440753.82436532
55,483163721.893187,694634911.1512,-76440753.82436532
55,502252109.5930282,694634911.1512,-76440753.82436532
55,534458431.8519552,694634911.1512,-76440753.82436532
55,535638454.7663203,694634911.1512,-76440753.82436532
55,534211753.11823773,694634911.1512,-76440753.82436532
55,490587361.07045805,694634911.1512,-76440753.82436532
56,453361926.03900594,680385797.6115122,-80769374.43856728
56,407355707.24449503,680385797.6115122,-80769374.43856728
56,470251037.59603924,680385797.6115122,-80769374.43856728
56,437774030.76515615,680385797.6115122,-80769374.43856728
56,383326448.8211742,680385797.6115122,-80769374.43856728
56,373122120.28360486,680385797.6115122,-80769374.43856728
56,409455089.5594908,680385797.6115122,-80769374.43856728
56,465216646.2066412,680385797.6115122,-80769374.43856728
56,339639831.45782423,680385797.6115122,-80769374.43856728
56,455584994.98932755,680385797.6115122,-80769374.43856728
56,432141708.0482642,680385797.6115122,-80769374.43856728
56,444981282.58818144,680385797.6115122,-80769374.43856728
56,402483569.2782354,680385797.6115122,-80769374.43856728
56,508759695.579412,680385797.6115122,-80769374.43856728
56,441334853.8125981,680385797.6115122,-80769374.43856728
57,384335344.6223579,646594591.5356923,-81694672.48686993
57,463734638.3677274,646594591.5356923,-81694672.48686993
57,497834425.36880064,646594591.5356923,-81694672.48686993
57,470154742.0452579,646594591.5356923,-81694672.48686993
57,398477837.34445405,646594591.5356923,-81694672.48686993
57,423292322.4279877,646594591.5356923,-81694672.48686993
57,371522947.31939673,646594591.5356923,-81694672.48686993
57,432113728.85730743,646594591.5356923,-81694672.48686993
57,366599759.97090364,646594591.5356923,-81694672.48686993
57,492429615.0469543,646594591.5356923,-81694672.48686993
57,389301172.1883178,646594591.5356923,-81694672.48686993
58,391341647.4165416,632294090.5212184,-85631692.80723178
58,447874719.7558062,632294090.5212184,-85631692.80723178
58,366880542.96886575,632294090.5212184,-85631692.80723178
58,311077178.2177487,632294090.5212184,-85631692.80723178
58,432948417.1333515,632294090.5212184,-85631692.80723178
58,383662912.60136706,632294090.5212184,-85631692.80723178
59,327658919.4986835,650756950.4162121,-83447577.15461594
59,410431805.28525376,650756950.4162121,-83447577.15461594
59,439937453.982891,650756950.4162121,-83447577.15461594
59,393923699.2283167,650756950.4162121,-83447577.15461594
59,361834375.633443,650756950.4162121,-83447577.15461594
59,399429425.022417,650756950.4162121,-83447577.15461594
59,341772725.0979363,650756950.4162121,-83447577.15461594
59,437555214.3337127,650756950.4162121,-83447577.15461594
60,380484375.9824493,594855207.6588082,-78338337.16088092
60,344526803.9754803,594855207.6588082,-78338337.16088092
60,341666583.9755668,594855207.6588082,-78338337.16088092
60,318049195.6762836,594855207.6588082,-78338337.16088092
60,265117067.9739548,594855207.6588082,-78338337.16088092
60,343105064.1832723,594855207.6588082,-78338337.16088092
60,387687370.6028583,594855207.6588082,-78338337.16088092
60,417521030.56060636,594855207.6588082,-78338337.16088092
60,379088599.54633236,594855207.6588082,-78338337.16088092
60,402542213.79124534,594855207.6588082,-78338337.16088092
60,361153094.4726826,594855207.6588082,-78338337.16088092
60,312910364.0778467,594855207.6588082,-78338337.16088092
60,389454020.39569545,594855207.6588082,-78338337.16088092
61,345633004.0231063,549644048.9081569,-73207071.55655122
61,336420067.115646,549644048.9081569,-73207071.55655122
61,335562923.88166183,549644048.9081569,-73207071.55655122
61,368861458.8642392,549644048.9081569,-73207071.55655122
61,300676722.49425316,549644048.9081569,-73207071.55655122
61,338600598.899275,549644048.9081569,-73207071.55655122
61,326230665.34671956,549644048.9081569,-73207071.55655122
61,352404730.73246676,549644048.9081569,-73207071.55655122
61,367703136.97378594,549644048.9081569,-73207071.55655122
61,336419500.5587547,549644048.9081569,-73207071.55655122
61,364309498.29187804,549644048.9081569,-73207071.55655122
61,334158906.2411074,549644048.9081569,-73207071.55655122
61,343458745.4447483,549644048.9081569,-73207071.55655122
61,355422551.37618256,549644048.9081569,-73207071.55655122
62,314827677.170749,548149733.0281384,-74323723.9960089
62,340479519.6100256,548149733.0281384,-74323723.9960089
62,297510274.37845796,548149733.0281384,-74323723.9960089
62,319939777.7656319,548149733.0281384,-74323723.9960089
62,382889658.6849224,548149733.0281384,-74323723.9960089
62,278797312.1140151,548149733.0281384,-74323723.9960089
62,341217108.828284,548149733.0281384,-74323723.9960089
62,374742333.2650238,548149733.0281384,-74323723.9960089
62,318635532.0421216,548149733.0281384,-74323723.9960089
62,325991388.62041926,548149733.0281384,-74323723.9960089
63,340202920.5793518,516724535.4796468,-76232557.49443838
63,282353940.34425586,516724535.4796468,-76232557.49443838
63,377966797.7346644,516724535.4796468,-76232557.49443838
63,307752344.1922143,516724535.4796468,-76232557.49443838
63,385103077.5889164,516724535.4796468,-76232557.49443838
63,281294867.35023516,516724535.4796468,-76232557.49443838
64,335735334.8318679,505726986.91719246,-80928138.12729108
64,332008371.01504874,505726986.91719246,-80928138.12729108
64,306891930.57694435,505726986.91719246,-80928138.12729108
64,301000358.54829425,505726986.91719246,-80928138.12729108
64,252068571.32723352,505726986.91719246,-80928138.12729108
64,337184275.0060029,505726986.91719246,-80928138.12729108
64,268345303.64805984,505726986.91719246,-80928138.12729108
64,256130260.668051,505726986.91719246,-80928138.12729108
64,276363861.0689453,505726986.91719246,-80928138.12729108
64,349170938.0972222,505726986.91719246,-80928138.12729108
64,343996283.9920517,505726986.91719246,-80928138.12729108
64,280058552.7513268,505726986.91719246,-80928138.12729108
64,319747687.935588,505726986.91719246,-80928138.12729108
65,206804896.1500366,442858054.3906554,-69778710.52085015
65,318882827.5005686,442858054.3906554,-69778710.52085015
65,251638142.9092263,442858054.3906554,-69778710.52085015
65,247207106.5966448,442858054.3906554,-69778710.52085015
65,184984643.2930404,442858054.3906554,-69778710.52085015
66,214074790.4941913,433470441.8435948,-73263632.29250416
66,238674244.4646534,433470441.8435948,-73263632.29250416
66,284981342.05921197,433470441.8435948,-73263632.29250416
66,233198189.29571334,433470441.8435948,-73263632.29250416
66,237628663.84484008,433470441.8435948,-73263632.29250416
66,175366011.8582766,433470441.8435948,-73263632.29250416
66,273982703.726487,433470441.8435948,-73263632.29250416
66,291006234.69491726,433470441.8435948,-73263632.29250416
66,298820767.4295272,433470441.8435948,-73263632.29250416
66,242871315.3966139,433470441.8435948,-73263632.29250416
67,232047555.85977182,430643055.28430045,-74521610.33004484
67,208549817.61972654,430643055.28430045,-74521610.33004484
67,199872252.2111526,430643055.28430045,-74521610.33004484
67,249198080.6832139,430643055.28430045,-74521610.33004484
67,247695488.29684117,430643055.28430045,-74521610.33004484
67,277783524.09974277,430643055.28430045,-74521610.33004484
67,274634616.8992497,430643055.28430045,-74521610.33004484
67,307134259.70547706,430643055.28430045,-74521610.33004484
67,248002930.534329,430643055.28430045,-74521610.33004484
67,304192211.8600921,430643055.28430045,-74521610.33004484
67,308421087.78541833,430643055.28430045,-74521610.33004484
67,272408958.0155295,430643055.28430045,-74521610.33004484
67,265626807.7658316,430643055.28430045,-74521610.33004484
67,210156220.3772325,430643055.28430045,-74521610.33004484
68,250424405.26211983,419828753.176736,-78341354.81361076
68,248775794.7880722,419828753.176736,-78341354.81361076
68,242392611.84815678,419828753.176736,-78341354.81361076
68,238640128.7164959,419828753.176736,-78341354.81361076
68,250468606.3351041,419828753.176736,-78341354.81361076
68,246634535.45004606,419828753.176736,-78341354.81361076
68,247465417.88919315,419828753.176736,-78341354.81361076
68,239837009.1425332,419828753.176736,-78341354.81361076
68,220997159.32573634,419828753.176736,-78341354.81361076
68,248175924.33787242,419828753.176736,-78341354.81361076
68,281788674.037495,419828753.176736,-78341354.81361076
68,252777668.99942213,419828753.176736,-78341354.81361076
69,179076817.26153117,404848147.1063932,-82382512.25760815
69,266160939.87232184,404848147.1063932,-82382512.25760815
69,210104481.32151952,404848147.1063932,-82382512.25760815
69,262437505.3349742,404848147.1063932,-82382512.25760815
69,207366346.84410578,404848147.1063932,-82382512.25760815
69,210375791.86442813,404848147.1063932,-82382512.25760815
69,222656520.15857017,404848147.1063932,-82382512.25760815
69,270511832.4009328,404848147.1063932,-82382512.25760815
69,231218273.27518907,404848147.1063932,-82382512.25760815
69,256986168.60605448,404848147.1063932,-82382512.25760815
70,259094494.94703412,402881299.92508936,-83875029.77307051
70,263754986.12616998,402881299.92508936,-83875029.77307051
70,290007999.4568999,402881299.92508936,-83875029.77307051
70,229565556.78603542,402881299.92508936,-83875029.77307051
70,232138598.31863514,402881299.92508936,-83875029.77307051
70,238763696.54443508,402881299.92508936,-83875029.77307051
70,221682006.49412856,402881299.92508936,-83875029.77307051
70,188335337.4837646,402881299.92508936,-83875029.77307051
71,254988760.42176008,418420627.2709181,-80948991.24953985
71,225325157.9169274,418420627.2709181,-80948991.24953985
71,221702804.4636814,418420627.2709181,-80948991.24953985
71,250431209.73052642,418420627.2709181,-80948991.24953985
71,225827762.67937413,418420627.2709181,-80948991.24953985
72,223809851.94474122,375983562.19174933,-77441671.52945438
72,216171766.23334846,375983562.19174933,-77441671.52945438
72,230096147.43644896,375983562.19174933,-77441671.52945438
72,227087443.5217542,375983562.19174933,-77441671.52945438
72,194769763.61553872,375983562.19174933,-77441671.52945438
72,242912865.03636447,375983562.19174933,-77441671.52945438
72,176704656.98671588,375983562.19174933,-77441671.52945438
72,189397657.5521454,375983562.19174933,-77441671.52945438
72,201439531.6484471,375983562.19174933,-77441671.52945438
72,196700322.2426885,375983562.19174933,-77441671.52945438
72,217522592.80576,375983562.19174933,-77441671.52945438
72,169125468.3002089,375983562.19174933,-77441671.52945438
72,212573490.18929628,375983562.19174933,-77441671.52945438
72,218792566.2110217,375983562.19174933,-77441671.52945438
73,164565076.81294593,375411718.23321116,-77915387.65377817
73,209723646.2742272,375411718.23321116,-77915387.65377817
73,220174789.39301103,375411718.23321116,-77915387.65377817
73,235585485.02146983,375411718.23321116,-77915387.65377817
73,196036733.22590593,375411718.23321116,-77915387.65377817
73,216589754.20829567,375411718.23321116,-77915387.65377817
73,247954495.99240136,375411718.23321116,-77915387.65377817
73,191212508.74236974,375411718.23321116,-77915387.65377817
73,160916928.79466164,375411718.23321116,-77915387.65377817
73,202408211.08440396,375411718.23321116,-77915387.65377817
74,217139095.23009205,373205549.26074743,-79557560.73017111
74,203526757.4583349,373205549.26074743,-79557560.73017111
74,162066107.72110593,373205549.26074743,-79557560.73017111
74,163959486.65014723,373205549.26074743,-79557560.73017111
74,239799491.39749458,373205549.26074743,-79557560.73017111
74,208509551.62658632,373205549.26074743,-79557560.73017111
75,146258726.53263664,358223263.7901537,-81605568.7260387
75,142218287.88161588,358223263.7901537,-81605568.7260387
75,185269163.6774264,358223263.7901537,-81605568.7260387
75,170773090.58948198,358223263.7901537,-81605568.7260387
75,146355575.83899483,358223263.7901537,-81605568.7260387
75,174142185.4299465,358223263.7901537,-81605568.7260387
75,166518376.68291235,358223263.7901537,-81605568.7260387
75,176317818.81417528,358223263.7901537,-81605568.7260387
76,161944335.6227037,343953641.40515804,-85138339.59979317
76,160441090.31526542,343953641.40515804,-85138339.59979317
76,168933108.9905638,343953641.40515804,-85138339.59979317
76,122061945.31927566,343953641.40515804,-85138339.59979317
76,206826925.85439724,343953641.40515804,-85138339.59979317
76,135099930.36192554,343953641.40515804,-85138339.59979317
76,210455369.9121002,343953641.40515804,-85138339.59979317
76,128001639.21266656,343953641.40515804,-85138339.59979317
76,191599226.27166548,343953641.40515804,-85138339.59979317
76,213056557.28060222,343953641.40515804,-85138339.59979317
76,165806877.16046017,343953641.40515804,-85138339.59979317
76,178265202.6546306,343953641.40515804,-85138339.59979317
76,185243036.65026808,343953641.40515804,-85138339.59979317
77,159628727.6950792,340410766.352597,-87468946.20448813
77,164224644.17616343,340410766.352597,-87468946.20448813
77,144690979.2960223,340410766.352597,-87468946.20448813
77,152044563.6677248,340410766.352597,-87468946.20448813
77,192045985.5372922,340410766.352597,-87468946.20448813
77,176033635.6208596,340410766.352597,-87468946.20448813
77,128865314.35839383,340410766.352597,-87468946.20448813
77,160372476.21266535,340410766.352597,-87468946.20448813
77,183605627.09735373,340410766.352597,-87468946.20448813
77,183549333.06515568,340410766.352597,-87468946.20448813
77,174800020.2644607,340410766.352597,-87468946.20448813
77,152483366.91794714,340410766.352597,-87468946.20448813
78,93987651.09900989,333124666.6166097,-90124750.49820945
78,157966179.1598336,333124666.6166097,-90124750.49820945
78,147562723.21141082,333124666.6166097,-90124750.49820945
78,101303733.99875858,333124666.6166097,-90124750.49820945
78,210442113.2746937,333124666.6166097,-90124750.49820945
78,108012970.29909596,333124666.6166097,-90124750.49820945
78,126937274.2348369,333124666.6166097,-90124750.49820945
78,164809325.5514002,333124666.6166097,-90124750.49820945
78,153712950.13153926,333124666.6166097,-90124750.49820945
79,136212808.6512104,298303274.32846403,-86159548.58997299
79,104250034.91289167,298303274.32846403,-86159548.58997299
79,127672632.37432675,298303274.32846403,-86159548.58997299
79,151083581.26886997,298303274.32846403,-86159548.58997299
79,164736015.5866618,298303274.32846403,-86159548.58997299
79,140646488.8703733,298303274.32846403,-86159548.58997299
79,109150520.68773553,298303274.32846403,-86159548.58997299
80,137075664.40037045,294438723.3409245,-87722379.12950808
80,152465853.14241984,294438723.3409245,-87722379.12950808
80,114048713.13340476,294438723.3409245,-87722379.12950808
80,133185824.85029574,294438723.3409245,-87722379.12950808
80,121944299.41004266,294438723.3409245,-87722379.12950808
80,148928793.91470045,294438723.3409245,-87722379.12950808
80,112636365.73732066,294438723.3409245,-87722379.12950808
80,142675871.63493183,294438723.3409245,-87722379.12950808
81,107616945.20396242,289424515.48195857,-90162773.29030831
81,141406059.98805162,289424515.48195857,-90162773.29030831
81,157488350.11928856,289424515.48195857,-90162773.29030831
81,104083320.1892668,289424515.48195857,-90162773.29030831
81,83223887.84042539,289424515.48195857,-90162773.29030831
81,148316566.8724075,289424515.48195857,-90162773.29030831
81,166041075.5069779,289424515.48195857,-90162773.29030831
81,144053160.95712262,289424515.48195857,-90162773.29030831
82,120032608.25164726,287376827.277655,-91682562.26829632
82,154167992.85700363,287376827.277655,-91682562.26829632
82,89778371.5483145,287376827.277655,-91682562.26829632
82,97654496.87389521,287376827.277655,-91682562.26829632
82,97323177.09218009,287376827.277655,-91682562.26829632
82,126027383.81246006,287376827.277655,-91682562.26829632
82,158910971.65983793,287376827.277655,-91682562.26829632
82,100319564.3880917,287376827.277655,-91682562.26829632
82,131097185.33772184,287376827.277655,-91682562.26829632
82,128158679.03112738,287376827.277655,-91682562.26829632
82,125402208.96731208,287376827.277655,-91682562.26829632
82,89830788.38126293,287376827.277655,-91682562.26829632
82,145234023.73268571,287376827.277655,-91682562.26829632
82,150030206.7533628,287376827.277655,-91682562.26829632
82,162085775.45430952,287376827.277655,-91682562.26829632
82,152785959.61451405,287376827.277655,-91682562.26829632
82,130203904.33014165,287376827.277655,-91682562.26829632
83,74178877.6724106,262720889.35030454,-90920457.02858967
83,144737652.4308947,262720889.35030454,-90920457.02858967
83,123837035.89343129,262720889.35030454,-90920457.02858967
83,114174895.49487819,262720889.35030454,-90920457.02858967
83,90063152.00346765,262720889.35030454,-90920457.02858967
83,134408129.19018126,262720889.35030454,-90920457.02858967
84,92702498.67008963,169431319.20235682,-49119392.925437495
84,87917224.83386824,169431319.20235682,-49119392.925437495
84,87545931.77814335,169431319.20235682,-49119392.925437495
84,100083934.0302571,169431319.20235682,-49119392.925437495
84,80167675.05655329,169431319.20235682,-49119392.925437495
84,86607644.44966714,169431319.20235682,-49119392.925437495
84,57688355.45998782,169431319.20235682,-49119392.925437495
84,78518102.81417786,169431319.20235682,-49119392.925437495
84,99112216.56346442,169431319.20235682,-49119392.925437495
84,96818865.92020638,169431319.20235682,-49119392.925437495
84,91889007.3327117,169431319.20235682,-49119392.925437495
84,72127290.12246469,169431319.20235682,-49119392.925437495
84,89480887.80104394,169431319.20235682,-49119392.925437495
84,75912712.56042454,169431319.20235682,-49119392.925437495
85,86691657.65073761,167872964.58018076,-49884931.47792787
85,92452999.62342292,167872964.58018076,-49884931.47792787
85,76862816.55403732,167872964.58018076,-49884931.47792787
85,74916234.89671046,167872964.58018076,-49884931.47792787
85,79455375.89231943,167872964.58018076,-49884931.47792787
85,68428945.46818289,167872964.58018076,-49884931.47792787
85,63219541.77962888,167872964.58018076,-49884931.47792787
85,55854211.657733984,167872964.58018076,-49884931.47792787
85,77311556.2314846,167872964.58018076,-49884931.47792787
85,53639836.108137146,167872964.58018076,-49884931.47792787
85,69388871.31425619,167872964.58018076,-49884931.47792787
85,64246241.840041235,167872964.58018076,-49884931.47792787
86,63803348.89153171,164615278.2823525,-51395463.88701818
86,76041885.27993466,164615278.2823525,-51395463.88701818
86,89124807.25531149,164615278.2823525,-51395463.88701818
86,82074393.57121797,164615278.2823525,-51395463.88701818
86,54945607.89873952,164615278.2823525,-51395463.88701818
86,58071463.23289334,164615278.2823525,-51395463.88701818
86,88968220.50368907,164615278.2823525,-51395463.88701818
86,53084972.23606347,164615278.2823525,-51395463.88701818
87,71778150.61334729,159417522.3245381,-52838358.46666994
87,65905318.013204776,159417522.3245381,-52838358.46666994
87,59523045.80375793,159417522.3245381,-52838358.46666994
87,82544568.19819564,159417522.3245381,-52838358.46666994
87,73075846.59285308,159417522.3245381,-52838358.46666994
87,74549120.26686928,159417522.3245381,-52838358.46666994
87,76626166.79522267,159417522.3245381,-52838358.46666994
87,75821729.7544981,159417522.3245381,-52838358.46666994
87,84042371.93303493,159417522.3245381,-52838358.46666994
88,68590276.42345652,156571503.81535915,-53873688.56597408
88,81800829.72007364,156571503.81535915,-53873688.56597408
88,74185044.48716368,156571503.81535915,-53873688.56597408
88,81512955.88645293,156571503.81535915,-53873688.56597408
88,63440750.47263173,156571503.81535915,-53873688.56597408
88,49668377.26951566,156571503.81535915,-53873688.56597408
88,63365793.362432025,156571503.81535915,-53873688.56597408
88,69728849.76923683,156571503.81535915,-53873688.56597408
88,58041911.142361216,156571503.81535915,-53873688.56597408
88,68461277.5527874,156571503.81535915,-53873688.56597408
89,46999425.79763987,103392447.14490804,-30323608.66692386
89,41230963.63761209,103392447.14490804,-30323608.66692386
89,53744165.31013317,103392447.14490804,-30323608.66692386
89,50966324.776687615,103392447.14490804,-30323608.66692386
89,33120377.533143852,103392447.14490804,-30323608.66692386
89,52126491.54812902,103392447.14490804,-30323608.66692386
89,59773936.23533802,103392447.14490804,-30323608.66692386
89,57941920.18444606,103392447.14490804,-30323608.66692386
89,61928597.58541338,103392447.14490804,-30323608.66692386
90,49552322.147447295,100114590.12493013,-31413652.878140748
90,36412052.97827619,100114590.12493013,-31413652.878140748
90,42656122.538082756,100114590.12493013,-31413652.878140748
90,53390817.79217753,100114590.12493013,-31413652.878140748
90,50661459.035552144,100114590.12493013,-31413652.878140748
90,32989052.596053906,100114590.12493013,-31413652.878140748
90,34953485.638593175,100114590.12493013,-31413652.878140748
90,34611828.1889321,100114590.12493013,-31413652.878140748
91,33374602.74904391,91732551.2882746,-31269260.739386965
91,43763384.81556624,91732551.2882746,-31269260.739386965
91,45939172.416535124,91732551.2882746,-31269260.739386965
91,49995168.2498757,91732551.2882746,-31269260.739386965
91,35775908.71435677,91732551.2882746,-31269260.739386965
91,45858689.03146477,91732551.2882746,-31269260.739386965
91,51648185.91724938,91732551.2882746,-31269260.739386965
91,36466304.589717634,91732551.2882746,-31269260.739386965
91,39613448.69028316,91732551.2882746,-31269260.739386965
91,39535644.15542685,91732551.2882746,-31269260.739386965
91,44572752.670109294,91732551.2882746,-31269260.739386965
91,50481527.73413008,91732551.2882746,-31269260.739386965
92,32646264.394959796,91245123.44351229,-31503962.89258696
92,33298789.701320104,91245123.44351229,-31503962.89258696
92,39650844.180618666,91245123.44351229,-31503962.89258696
92,42762374.012825444,91245123.44351229,-31503962.89258696
92,44747495.857659124,91245123.44351229,-31503962.89258696
92,37257203.175260484,91245123.44351229,-31503962.89258696
92,31487570.07017544,91245123.44351229,-31503962.89258696
92,47037727.79058573,91245123.44351229,-31503962.89258696
92,43170723.21139477,91245123.44351229,-31503962.89258696
92,40172480.747669615,91245123.44351229,-31503962.89258696
92,25729300.21924339,91245123.44351229,-31503962.89258696
92,33122031.666558865,91245123.44351229,-31503962.89258696
93,42216380.06082971,89824213.82078497,-32271449.81009682
93,50044196.94585682,89824213.82078497,-32271449.81009682
93,28979098.819847655,89824213.82078497,-32271449.81009682
93,44164851.77421008,89824213.82078497,-32271449.81009682
93,50068836.779437184,89824213.82078497,-32271449.81009682
93,48259317.00631897,89824213.82078497,-32271449.81009682
94,44107593.06524983,89598122.17887133,-32465404.175139662
94,42975881.69262165,89598122.17887133,-32465404.175139662
94,30327293.685796198,89598122.17887133,-32465404.175139662
94,37552682.628419995,89598122.17887133,-32465404.175139662
94,39971434.057238035,89598122.17887133,-32465404.175139662
94,26248609.667773023,89598122.17887133,-32465404.175139662
94,49398831.38979179,89598122.17887133,-32465404.175139662
94,36548002.66420902,89598122.17887133,-32465404.175139662
95,31926817.36419159,88802007.58130902,-32872691.557747986
95,41823108.03028707,88802007.58130902,-32872691.557747986
95,44227276.09176051,88802007.58130902,-32872691.557747986
95,29948568.235339,88802007.58130902,-32872691.557747986
95,28146866.32611484,88802007.58130902,-32872691.557747986
95,36374344.91039841,88802007.58130902,-32872691.557747986
95,38017556.55046668,88802007.58130902,-32872691.557747986
95,39918921.60878703,88802007.58130902,-32872691.557747986
95,49272821.87292332,88802007.58130902,-32872691.557747986
95,30891896.94195866,88802007.58130902,-32872691.557747986
96,40962389.03080718,87687938.75657284,-33593233.360782534
97,19366811.05928618,84067531.98334536,-34469081.69006647
97,44560554.14462126,84067531.98334536,-34469081.69006647
97,42608052.06016906,84067531.98334536,-34469081.69006647
97,31812738.551805638,84067531.98334536,-34469081.69006647
97,40384182.326854646,84067531.98334536,-34469081.69006647
97,30183388.552324425,84067531.98334536,-34469081.69006647
97,38271175.118435755,84067531.98334536,-34469081.69006647
97,22487439.337500572,84067531.98334536,-34469081.69006647
97,29666927.204326764,84067531.98334536,-34469081.69006647
97,28797189.65806559,84067531.98334536,-34469081.69006647
97,31900568.943630233,84067531.98334536,-34469081.69006647
98,37857627.49357653,83421007.33671942,-34951559.52203303
98,32169171.46307814,83421007.33671942,-34951559.52203303
98,34843388.3695206,83421007.33671942,-34951559.52203303
98,33901280.10483215,83421007.33671942,-34951559.52203303
98,25468589.923338708,83421007.33671942,-34951559.52203303
99,26994350.46454783,83405814.1147244,-34963458.928702
99,20979485.82360873,83405814.1147244,-34963458.928702
99,21193501.170707088,83405814.1147244,-34963458.928702
99,32231055.88538293,83405814.1147244,-34963458.928702
99,38296948.72853664,83405814.1147244,-34963458.928702
99,24933011.12087817,83405814.1147244,-34963458.928702
99,20123121.741001148,83405814.1147244,-34963458.928702
99,30796159.645190254,83405814.1147244,-34963458.928702
100,28465621.18128424,83100723.73891307,-35221077.49760656
100,23097835.171091616,83100723.73891307,-35221077.49760656
100,39318088.938706286,83100723.73891307,-35221077.49760656
100,41332903.69475441,83100723.73891307,-35221077.49760656
100,41369374.01921156,83100723.73891307,-35221077.49760656
100,28602239.48432844,83100723.73891307,-35221077.49760656
100,39578077.2254018,83100723.73891307,-35221077.49760656
100,39689904.23171187,83100723.73891307,-35221077.49760656
100,20913053.01991034,83100723.73891307,-35221077.49760656
100,37235688.95110788,83100723.73891307,-35221077.49760656
100,31374308.065960117,83100723.73891307,-35221077.49760656
101,25470596.78111256,31912071.338477418,-4945893.071061805
101,15329547.736553533,31912071.338477418,-4945893.071061805
101,20370540.038665097,31912071.338477418,-4945893.071061805
101,20816769.073662166,31912071.338477418,-4945893.071061805
101,21188626.458033167,31912071.338477418,-4945893.071061805
101,17212335.81051555,31912071.338477418,-4945893.071061805
101,18737729.52085431,31912071.338477418,-4945893.071061805
101,19726355.087505803,31912071.338477418,-4945893.071061805
101,15972884.205493819,31912071.338477418,-4945893.071061805
102,20209996.968261827,31667342.863366775,-5115052.837974412
102,19877898.80044598,31667342.863366775,-5115052.837974412
102,20436592.093698792,31667342.863366775,-5115052.837974412
102,20864388.06040526,31667342.863366775,-5115052.837974412
102,20697206.11447105,31667342.863366775,-5115052.837974412
102,20046839.769950915,31667342.863366775,-5115052.837974412
102,20103515.555550497,31667342.863366775,-5115052.837974412
102,19292966.296410393,31667342.863366775,-5115052.837974412
102,22966521.065273788,31667342.863366775,-5115052.837974412
102,24717606.52120122,31667342.863366775,-5115052.837974412
102,19666416.339566134,31667342.863366775,-5115052.837974412
102,18637121.55476293,31667342.863366775,-5115052.837974412
103,22175836.695061807,30991854.133954547,-5416977.915725164
103,17874141.36046174,30991854.133954547,-5416977.915725164
103,17656474.535084136,30991854.133954547,-5416977.915725164
103,22056325.96535748,30991854.133954547,-5416977.915725164
103,17130340.705630075,30991854.133954547,-5416977.915725164
103,19652668.194409538,30991854.133954547,-5416977.915725164
103,17023334.680168517,30991854.133954547,-5416977.915725164
103,19412731.829607196,30991854.133954547,-5416977.915725164
103,22199908.353017885,30991854.133954547,-5416977.915725164
104,22510246.870495632,30804231.340199754,-5539150.562699141
104,14147301.158781882,30804231.340199754,-5539150.562699141
104,18611176.632553514,30804231.340199754,-5539150.562699141
104,17689571.68305793,30804231.340199754,-5539150.562699141
104,19194007.221912764,30804231.340199754,-5539150.562699141
104,18433069.6766615,30804231.340199754,-5539150.562699141
105,16924994.407087654,26600270.273803372,-4671858.084922362
105,16496832.654695122,26600270.273803372,-4671858.084922362
105,10521029.847572602,26600270.273803372,-4671858.084922362
105,13920587.616231441,26600270.273803372,-4671858.084922362
105,13023629.675098585,26600270.273803372,-4671858.084922362
106,12738069.995816251,26380790.82389821,-4826859.28538695
106,17465494.122208703,26380790.82389821,-4826859.28538695
106,14462963.938756276,26380790.82389821,-4826859.28538695
106,12347768.129287438,26380790.82389821,-4826859.28538695
106,17983126.639214195,26380790.82389821,-4826859.28538695
106,10624060.732439194,26380790.82389821,-4826859.28538695
106,14826438.583917147,26380790.82389821,-4826859.28538695
106,16382818.50766863,26380790.82389821,-4826859.28538695
106,13446535.745987546,26380790.82389821,-4826859.28538695
106,14238721.084163394,26380790.82389821,-4826859.28538695
106,13489461.99291512,26380790.82389821,-4826859.28538695
107,14790335.123095661,26285096.259869806,-4905535.214876432
107,15021859.636891749,26285096.259869806,-4905535.214876432
107,13426465.792951427,26285096.259869806,-4905535.214876432
107,17837515.731167525,26285096.259869806,-4905535.214876432
108,9171379.894369652,24312778.303933106,-4919958.42130987
108,13655034.06773603,24312778.303933106,-4919958.42130987
108,13450426.33204371,24312778.303933106,-4919958.42130987
108,14548244.964152964,24312778.303933106,-4919958.42130987
108,12770099.880641382,24312778.303933106,-4919958.42130987
108,8049041.596910175,24312778.303933106,-4919958.42130987
108,11539940.026051093,24312778.303933106,-4919958.42130987
109,10779721.502426427,21385781.56775976,-4520118.277229587
109,13255366.746260444,21385781.56775976,-4520118.277229587
109,11277837.771991905,21385781.56775976,-4520118.277229587
109,12060181.140444214,21385781.56775976,-4520118.277229587
109,12338734.884761263,21385781.56775976,-4520118.277229587
109,13991909.13411372,21385781.56775976,-4520118.277229587
109,10557602.034936696,21385781.56775976,-4520118.277229587
109,9822919.055692675,21385781.56775976,-4520118.277229587
109,11260495.844842408,21385781.56775976,-4520118.277229587
110,12183521.725752704,17109439.205711655,-3144428.395218133
110,9093858.105948847,17109439.205711655,-3144428.395218133
110,10885203.603546428,17109439.205711655,-3144428.395218133
110,11890879.467219368,17109439.205711655,-3144428.395218133
110,10098584.144974839,17109439.205711655,-3144428.395218133
110,10490034.0005797,17109439.205711655,-3144428.395218133
110,10631659.912788115,17109439.205711655,-3144428.395218133
110,11251384.984557962,17109439.205711655,-3144428.395218133
110,9493463.399318118,17109439.205711655,-3144428.395218133
110,8869436.535589194,17109439.205711655,-3144428.395218133
110,11332908.230896344,17109439.205711655,-3144428.395218133
110,11245436.423523951,17109439.205711655,-3144428.395218133
110,9369396.567528153,17109439.205711655,-3144428.395218133
110,10998615.68188465,17109439.205711655,-3144428.395218133
111,10520411.18993718,16367853.577972077,-3276771.1922964966
111,8483644.158644438,16367853.577972077,-3276771.1922964966
111,7567162.976421391,16367853.577972077,-3276771.1922964966
111,9612275.361464992,16367853.577972077,-3276771.1922964966
111,9676498.79021396,16367853.577972077,-3276771.1922964966
111,10169877.560377516,16367853.577972077,-3276771.1922964966
112,7516951.437506796,16255096.063637804,-3359659.4799704244
112,9335801.053105043,16255096.063637804,-3359659.4799704244
112,9795639.82650135,16255096.063637804,-3359659.4799704244
112,7027074.9883511495,16255096.063637804,-3359659.4799704244
112,7594602.2947178725,16255096.063637804,-3359659.4799704244
112,10335376.694049701,16255096.063637804,-3359659.4799704244
112,7467948.593858379,16255096.063637804,-3359659.4799704244
112,8115794.538031682,16255096.063637804,-3359659.4799704244
112,7402066.492571211,16255096.063637804,-3359659.4799704244
112,10435981.938687181,16255096.063637804,-3359659.4799704244
112,8599985.915141445,16255096.063637804,-3359659.4799704244
112,9604724.251337925,16255096.063637804,-3359659.4799704244
112,10739936.087800626,16255096.063637804,-3359659.4799704244
112,9317864.700453846,16255096.063637804,-3359659.4799704244
113,7661760.361752585,14006508.52041652,-2955109.522195774
113,7701476.950614457,14006508.52041652,-2955109.522195774
113,6401709.151396825,14006508.52041652,-2955109.522195774
113,8435416.967885807,14006508.52041652,-2955109.522195774
113,7886254.760659009,14006508.52041652,-2955109.522195774
113,8032007.475815383,14006508.52041652,-2955109.522195774
113,6478575.695421814,14006508.52041652,-2955109.522195774
113,8270449.609049661,14006508.52041652,-2955109.522195774
113,7561408.907610592,14006508.52041652,-2955109.522195774
113,8061171.913101161,14006508.52041652,-2955109.522195774
113,8332433.466121171,14006508.52041652,-2955109.522195774
113,9019324.12089926,14006508.52041652,-2955109.522195774
113,8069313.043602828,14006508.52041652,-2955109.522195774
113,8046791.198191554,14006508.52041652,-2955109.522195774
113,7906926.714535937,14006508.52041652,-2955109.522195774
113,8271890.563164354,14006508.52041652,-2955109.522195774
113,7931242.819765735,14006508.52041652,-2955109.522195774
114,7589319.252058756,13317629.33382348,-3052650.8169853445
114,8284202.6303193355,13317629.33382348,-3052650.8169853445
114,7783471.903481809,13317629.33382348,-3052650.8169853445
114,7760463.926697649,13317629.33382348,-3052650.8169853445
114,8164941.482298984,13317629.33382348,-3052650.8169853445
114,7221718.098971143,13317629.33382348,-3052650.8169853445
114,5720203.241190384,13317629.33382348,-3052650.8169853445
114,7457839.580748588,13317629.33382348,-3052650.8169853445
114,6829647.602046676,13317629.33382348,-3052650.8169853445
114,7142967.692759095,13317629.33382348,-3052650.8169853445
114,8349901.87988837,13317629.33382348,-3052650.8169853445
114,7840236.386573688,13317629.33382348,-3052650.8169853445
115,6780378.021187401,11588229.224079538,-2787734.1485391287
115,6426987.3608374195,11588229.224079538,-2787734.1485391287
115,7880978.7944002515,11588229.224079538,-2787734.1485391287
115,7526193.456556461,11588229.224079538,-2787734.1485391287
115,6732072.024281153,11588229.224079538,-2787734.1485391287
115,7409884.096384773,11588229.224079538,-2787734.1485391287
115,6955776.36513825,11588229.224079538,-2787734.1485391287
116,6643106.091012318,11798193.74839707,-2791781.029389619
116,6607648.052663783,11798193.74839707,-2791781.029389619
116,5232782.978548236,11798193.74839707,-2791781.029389619
116,6285591.808579764,11798193.74839707,-2791781.029389619
116,7028504.711065245,11798193.74839707,-2791781.029389619
116,6013637.117739687,11798193.74839707,-2791781.029389619
116,7358687.014101483,11798193.74839707,-2791781.029389619
116,7771069.875529431,11798193.74839707,-2791781.029389619
116,7414939.343937498,11798193.74839707,-2791781.029389619
116,5732531.799746973,11798193.74839707,-2791781.029389619
116,6044476.668598012,11798193.74839707,-2791781.029389619
117,6404531.817274461,10853284.499972507,-2801384.094273571
117,6711326.02007875,10853284.499972507,-2801384.094273571
117,5831145.421120803,10853284.499972507,-2801384.094273571
117,6273576.794885892,10853284.499972507,-2801384.094273571
117,5627290.483990033,10853284.499972507,-2801384.094273571
117,5756558.243536116,10853284.499972507,-2801384.094273571
117,6233432.4484585095,10853284.499972507,-2801384.094273571
118,5393529.729584568,8765560.214352932,-2141353.809725036
118,4772618.162314182,8765560.214352932,-2141353.809725036
118,4701076.153353892,8765560.214352932,-2141353.809725036
118,4552299.740355927,8765560.214352932,-2141353.809725036
118,4235426.780320209,8765560.214352932,-2141353.809725036
118,5838580.398365849,8765560.214352932,-2141353.809725036
119,3841984.580144045,7709008.038880793,-1934026.6247202079
119,3766985.5883701947,7709008.038880793,-1934026.6247202079
119,4633652.872908124,7709008.038880793,-1934026.6247202079
119,4787067.41005056,7709008.038880793,-1934026.6247202079
119,4139030.1851631226,7709008.038880793,-1934026.6247202079
119,3537341.22752481,7709008.038880793,-1934026.6247202079
119,4656774.436426347,7709008.038880793,-1934026.6247202079
119,3883011.39167442,7709008.038880793,-1934026.6247202079
119,4783225.501363334,7709008.038880793,-1934026.6247202079
119,4609979.855545556,7709008.038880793,-1934026.6247202079
120,4225416.908821509,7606267.236149702,-1995184.8172932654
120,3492854.6615241156,7606267.236149702,-1995184.8172932654
120,3511695.339088552,7606267.236149702,-1995184.8172932654
120,5068218.856383722,7606267.236149702,-1995184.8172932654
120,4456659.77759478,7606267.236149702,-1995184.8172932654
120,4442193.53136538,7606267.236149702,-1995184.8172932654
120,4543780.396651431,7606267.236149702,-1995184.8172932654
121,3777133.362303095,7160313.397588758,-2005002.247878207
121,3827940.5219565914,7160313.397588758,-2005002.247878207
121,4937327.104985497,7160313.397588758,-2005002.247878207
121,4411153.303937228,7160313.397588758,-2005002.247878207
121,4587788.917676896,7160313.397588758,-2005002.247878207
121,3850111.375150949,7160313.397588758,-2005002.247878207
121,2986653.8992727036,7160313.397588758,-2005002.247878207
121,3470121.3942579688,7160313.397588758,-2005002.247878207
121,4297047.269534543,7160313.397588758,-2005002.247878207
121,4068493.1772744847,7160313.397588758,-2005002.247878207
121,4435820.813851493,7160313.397588758,-2005002.247878207
122,3116814.4472696343,5384686.704165759,-1389504.4836674663
122,3879814.700939678,5384686.704165759,-1389504.4836674663
122,3440496.0067124837,5384686.704165759,-1389504.4836674663
122,3457700.8116559875,5384686.704165759,-1389504.4836674663
122,3482687.5672396887,5384686.704165759,-1389504.4836674663
122,2355367.8246889072,5384686.704165759,-1389504.4836674663
122,2739583.548683649,5384686.704165759,-1389504.4836674663
122,3055966.1383252377,5384686.704165759,-1389504.4836674663
122,3303987.8761044405,5384686.704165759,-1389504.4836674663
122,3774290.6522768056,5384686.704165759,-1389504.4836674663
122,4052968.645203138,5384686.704165759,-1389504.4836674663
122,2711479.4162949626,5384686.704165759,-1389504.4836674663
122,3347482.274574897,5384686.704165759,-1389504.4836674663
122,3207839.535318882,5384686.704165759,-1389504.4836674663
122,3451509.9286989477,5384686.704165759,-1389504.4836674663
123,2731848.9317834787,5247817.687550385,-1442514.5930556364
123,3954831.761200828,5247817.687550385,-1442514.5930556364
123,2383412.348874256,5247817.687550385,-1442514.5930556364
123,2196957.15647014,5247817.687550385,-1442514.5930556364
123,3399303.5267289802,5247817.687550385,-1442514.5930556364
123,2486705.766268313,5247817.687550385,-1442514.5930556364
123,2770777.5956091373,5247817.687550385,-1442514.5930556364
123,3662482.2627286995,5247817.687550385,-1442514.5930556364
123,3041846.9190857606,5247817.687550385,-1442514.5930556364
123,3700569.2528478825,5247817.687550385,-1442514.5930556364
123,2659689.393357097,5247817.687550385,-1442514.5930556364
124,3277452.8879645607,5180946.638381208,-1479180.1023641776
124,3114170.1030359822,5180946.638381208,-1479180.1023641776
124,3076569.0586597007,5180946.638381208,-1479180.1023641776
124,3612444.294962971,5180946.638381208,-1479180.1023641776
124,3082384.742639526,5180946.638381208,-1479180.1023641776
124,3455160.751379422,5180946.638381208,-1479180.1023641776
124,2814968.858873673,5180946.638381208,-1479180.1023641776
124,3054811.6949159475,5180946.638381208,-1479180.1023641776
124,3058141.0843465715,5180946.638381208,-1479180.1023641776
125,2723957.5452829828,4034456.917739313,-1124279.0164518182
125,2141032.882815499,4034456.917739313,-1124279.0164518182
125,2071498.092892921,4034456.917739313,-1124279.0164518182
125,2785062.7008244433,4034456.917739313,-1124279.0164518182
125,2302077.1720388555,4034456.917739313,-1124279.0164518182
125,2335278.139348029,4034456.917739313,-1124279.0164518182
125,1896151.8405334847,4034456.917739313,-1124279.0164518182
125,3076294.7208363446,4034456.917739313,-1124279.0164518182
125,2274398.2534170137,4034456.917739313,-1124279.0164518182
125,2118295.1934189675,4034456.917739313,-1124279.0164518182
125,1818729.6274189407,4034456.917739313,-1124279.0164518182
125,3000951.4303663126,4034456.917739313,-1124279.0164518182
125,3272434.9325151676,4034456.917739313,-1124279.0164518182
126,2304404.298118774,4032783.590124334,-1125884.3378686097
126,2717803.814362701,4032783.590124334,-1125884.3378686097
126,2856357.5298938,4032783.590124334,-1125884.3378686097
126,3294683.1462850184,4032783.590124334,-1125884.3378686097
126,2498015.1210707724,4032783.590124334,-1125884.3378686097
126,2875253.2010347797,4032783.590124334,-1125884.3378686097
126,1970740.1272552432,4032783.590124334,-1125884.3378686097
126,2978389.6060332386,4032783.590124334,-1125884.3378686097
126,2505673.545629062,4032783.590124334,-1125884.3378686097
126,2483888.4518383467,4032783.590124334,-1125884.3378686097
126,2108228.21903747,4032783.590124334,-1125884.3378686097
126,2188071.2140253955,4032783.590124334,-1125884.3378686097
126,2269665.3454347937,4032783.590124334,-1125884.3378686097
126,2216138.8700141753,4032783.590124334,-1125884.3378686097
127,2822433.728292281,3696561.049356453,-1127865.6485646802
127,2420710.0826473515,3696561.049356453,-1127865.6485646802
127,2966717.448602907,3696561.049356453,-1127865.6485646802
127,2457518.2982189343,3696561.049356453,-1127865.6485646802
127,2147926.4697813964,3696561.049356453,-1127865.6485646802
127,2586498.9723632694,3696561.049356453,-1127865.6485646802
127,2844233.4496390475,3696561.049356453,-1127865.6485646802
127,2749514.083574459,3696561.049356453,-1127865.6485646802
127,1851441.5819919605,3696561.049356453,-1127865.6485646802
127,2683646.380153315,3696561.049356453,-1127865.6485646802
127,2415486.7389251147,3696561.049356453,-1127865.6485646802
127,2379813.7459227475,3696561.049356453,-1127865.6485646802
128,1674816.3511539288,3675734.895009258,-1143001.40315325
128,2259791.6345930826,3675734.895009258,-1143001.40315325
128,1928808.2745807809,3675734.895009258,-1143001.40315325
128,2985857.041670451,3675734.895009258,-1143001.40315325
128,2982557.440709111,3675734.895009258,-1143001.40315325
128,2496933.766658155,3675734.895009258,-1143001.40315325
128,2104761.525460348,3675734.895009258,-1143001.40315325
128,2030312.2503505445,3675734.895009258,-1143001.40315325
128,2187227.326593237,3675734.895009258,-1143001.40315325
128,2135709.287024679,3675734.895009258,-1143001.40315325
128,2462224.056847695,3675734.895009258,-1143001.40315325
128,2665318.2523492733,3675734.895009258,-1143001.40315325
128,2036399.99988345,3675734.895009258,-1143001.40315325
128,2457719.8268109774,3675734.895009258,-1143001.40315325
128,2643115.243353214,3675734.895009258,-1143001.40315325
129,2334395.1689154385,3042612.7412393303,-991822.703148412
129,1857053.0705606004,3042612.7412393303,-991822.703148412
129,2273155.0062775547,3042612.7412393303,-991822.703148412
129,1396050.0100565208,3042612.7412393303,-991822.703148412
129,2445390.5143242227,3042612.7412393303,-991822.703148412
130,2176654.606114236,3108861.649859341,-982914.8080996086
130,2257681.6754564526,3108861.649859341,-982914.8080996086
130,2029821.608871727,3108861.649859341,-982914.8080996086
130,1315005.6545550018,3108861.649859341,-982914.8080996086
130,2032179.357443775,3108861.649859341,-982914.8080996086
130,2247939.9126098314,3108861.649859341,-982914.8080996086
130,2503785.0133349034,3108861.649859341,-982914.8080996086
130,2241087.299228921,3108861.649859341,-982914.8080996086
131,1712497.6204669045,2910783.9665833665,-977125.583206997
131,2268890.606274133,2910783.9665833665,-977125.583206997
131,1662825.0782167534,2910783.9665833665,-977125.583206997
131,1481269.7592777698,2910783.9665833665,-977125.583206997
131,2007010.0894205642,2910783.9665833665,-977125.583206997
131,1972017.392593663,2910783.9665833665,-977125.583206997
131,2073789.098637612,2910783.9665833665,-977125.583206997
131,2059669.850624865,2910783.9665833665,-977125.583206997
131,1813873.7362281163,2910783.9665833665,-977125.583206997
131,1470784.7072263595,2910783.9665833665,-977125.583206997
131,1806560.9463081346,2910783.9665833665,-977125.583206997
131,1890261.4647299517,2910783.9665833665,-977125.583206997
132,2420663.06019336,2899699.5043766303,-985210.5103354516
132,1629733.043664512,2899699.5043766303,-985210.5103354516
132,1501470.4909040488,2899699.5043766303,-985210.5103354516
132,1285164.5507561488,2899699.5043766303,-985210.5103354516
132,1287718.9752734508,2899699.5043766303,-985210.5103354516
132,1681967.2410035257,2899699.5043766303,-985210.5103354516
132,2635341.595535078,2899699.5043766303,-985210.5103354516
132,1763842.48192314,2899699.5043766303,-985210.5103354516
133,1562722.5281673924,2967407.7476425837,-956052.1661864027
133,2015267.2921254272,2967407.7476425837,-956052.1661864027
133,1949441.9947849272,2967407.7476425837,-956052.1661864027
133,1370643.5904898022,2967407.7476425837,-956052.1661864027
133,1417004.562924432,2967407.7476425837,-956052.1661864027
133,1718345.0670621847,2967407.7476425837,-956052.1661864027
133,2157303.915878743,2967407.7476425837,-956052.1661864027
133,1849576.0122531145,2967407.7476425837,-956052.1661864027
134,1981987.5257442286,2888235.5273309303,-985695.8527370339
134,1752551.6385809565,2888235.5273309303,-985695.8527370339
134,1877883.0755573255,2888235.5273309303,-985695.8527370339
134,1466000.1571500944,2888235.5273309303,-985695.8527370339
134,2261822.318183263,2888235.5273309303,-985695.8527370339
134,1392767.2984559825,2888235.5273309303,-985695.8527370339
134,1862677.6734507915,2888235.5273309303,-985695.8527370339
134,1825303.1641034866,2888235.5273309303,-985695.8527370339
135,1218551.9586090932,2841085.068287,-987412.9806907999
135,1304703.9244403965,2841085.068287,-987412.9806907999
135,1374906.605145955,2841085.068287,-987412.9806907999
135,2000583.5461064647,2841085.068287,-987412.9806907999
135,1480045.5365826774,2841085.068287,-987412.9806907999
135,1558690.6338014733,2841085.068287,-987412.9806907999
135,1832298.4095064765,2841085.068287,-987412.9806907999
135,1604274.2493868019,2841085.068287,-987412.9806907999
136,1050906.7266020204,3469076.5926566147,-1136780.8402815345
136,2105810.4885078184,3469076.5926566147,-1136780.8402815345
136,2052088.4394727452,3469076.5926566147,-1136780.8402815345
136,1098932.6564980312,3469076.5926566147,-1136780.8402815345
136,2067168.1478356319,3469076.5926566147,-1136780.8402815345
136,1459925.271248462,3469076.5926566147,-1136780.8402815345
136,1850812.6883569378,3469076.5926566147,-1136780.8402815345
136,1594678.6642521478,3469076.5926566147,-1136780.8402815345
136,1518254.0044016012,3469076.5926566147,-1136780.8402815345
136,1646279.7057866573,3469076.5926566147,-1136780.8402815345
137,2005874.8530949038,3459134.357796845,-1145429.177396808
137,1474375.5242188007,3459134.357796845,-1145429.177396808
137,1220858.3459599782,3459134.357796845,-1145429.177396808
137,1668723.054130114,3459134.357796845,-1145429.177396808
137,1993141.4029707212,3459134.357796845,-1145429.177396808
137,1764241.842463055,3459134.357796845,-1145429.177396808
138,1220708.3120777821,3427855.868977042,-1165581.6079676119
138,2126968.1721230466,3427855.868977042,-1165581.6079676119
138,1202502.6859934463,3427855.868977042,-1165581.6079676119
138,1976259.9526354992,3427855.868977042,-1165581.6079676119
138,1207838.3075727553,3427855.868977042,-1165581.6079676119
138,1515736.7051205277,3427855.868977042,-1165581.6079676119
139,1133138.680416439,3417005.609426572,-1174999.1372487561
139,1789457.974949005,3417005.609426572,-1174999.1372487561
139,1775903.6148191728,3417005.609426572,-1174999.1372487561
139,887514.176125432,3417005.609426572,-1174999.1372487561
139,1061698.674018702,3417005.609426572,-1174999.1372487561
139,1879864.709653913,3417005.609426572,-1174999.1372487561
139,2004527.6018001814,3417005.609426572,-1174999.1372487561
139,1573782.507505185,3417005.609426572,-1174999.1372487561
140,1621608.9859565366,3334797.199943475,-1198698.9275637926
140,944416.1757012653,3334797.199943475,-1198698.9275637926
140,1281528.1862166838,3334797.199943475,-1198698.9275637926
140,1902431.3153570334,3334797.199943475,-1198698.9275637926
140,1544826.6264617394,3334797.199943475,-1198698.9275637926
140,1780760.7229736194,3334797.199943475,-1198698.9275637926
140,1466573.515249963,3334797.199943475,-1198698.9275637926
140,1707156.4832504783,3334797.199943475,-1198698.9275637926
140,1127564.80804036,3334797.199943475,-1198698.9275637926
141,1558889.636882067,3302549.0367937083,-1221338.918336118
141,1798739.276215791,3302549.0367937083,-1221338.918336118
141,1806013.849084446,3302549.0367937083,-1221338.918336118
141,1668577.611211261,3302549.0367937083,-1221338.918336118
141,1193667.2493718383,3302549.0367937083,-1221338.918336118
141,1266603.0399409016,3302549.0367937083,-1221338.918336118
141,1093113.9083127973,3302549.0367937083,-1221338.918336118
142,1105135.134403827,3311957.6821940383,-1213717.5960395336
142,929310.5596981168,3311957.6821940383,-1213717.5960395336
142,804886.960220546,3311957.6821940383,-1213717.5960395336
142,1629984.183988247,3311957.6821940383,-1213717.5960395336
142,1140584.1502187864,3311957.6821940383,-1213717.5960395336
142,977862.3999170185,3311957.6821940383,-1213717.5960395336
142,973277.9982654366,3311957.6821940383,-1213717.5960395336
143,1140293.6665773056,3306958.293333484,-1218420.2884732028
143,1237472.1990778502,3306958.293333484,-1218420.2884732028
143,1212726.7316142435,3306958.293333484,-1218420.2884732028
143,1376771.7012162788,3306958.293333484,-1218420.2884732028
143,1830536.6603742687,3306958.293333484,-1218420.2884732028
143,1617957.5941024746,3306958.293333484,-1218420.2884732028
143,1214160.1816590757,3306958.293333484,-1218420.2884732028
143,1062284.939802742,3306958.293333484,-1218420.2884732028
143,999973.9687692424,3306958.293333484,-1218420.2884732028
143,1693650.1201083777,3306958.293333484,-1218420.2884732028
144,1326425.6941357849,3279098.926457935,-1238320.851688343
144,1107475.412974999,3279098.926457935,-1238320.851688343
144,1100607.607346541,3279098.926457935,-1238320.851688343
144,1184311.6538345106,3279098.926457935,-1238320.851688343
144,1716155.042985315,3279098.926457935,-1238320.851688343
144,1766417.660492936,3279098.926457935,-1238320.851688343
144,1295440.6318341813,3279098.926457935,-1238320.851688343
144,1733203.9202540217,3279098.926457935,-1238320.851688343
144,1741657.7625473924,3279098.926457935,-1238320.851688343
144,1632199.4370433788,3279098.926457935,-1238320.851688343
144,1340765.1604008893,3279098.926457935,-1238320.851688343
144,1611782.2981100355,3279098.926457935,-1238320.851688343
144,1352643.0245216405,3279098.926457935,-1238320.851688343
144,1092913.7923171013,3279098.926457935,-1238320.851688343
145,1748042.2696966885,3276850.9129803074,-1240381.7025109609
145,964010.6310265238,3276850.9129803074,-1240381.7025109609
145,1749585.7998902537,3276850.9129803074,-1240381.7025109609
145,1176367.3070365826,3276850.9129803074,-1240381.7025109609
145,1434350.6051329367,3276850.9129803074,-1240381.7025109609
145,919331.0151894001,3276850.9129803074,-1240381.7025109609
145,1655533.1511809574,3276850.9129803074,-1240381.7025109609
145,1722027.4447768964,3276850.9129803074,-1240381.7025109609
145,1782024.0451396718,3276850.9129803074,-1240381.7025109609
145,1251112.9917738533,3276850.9129803074,-1240381.7025109609
146,1225688.2914630705,2198919.3101857295,-798291.300418921
146,748641.3872554711,2198919.3101857295,-798291.300418921
146,1098303.7859774383,2198919.3101857295,-798291.300418921
146,961640.3699740696,2198919.3101857295,-798291.300418921
146,718443.3384126701,2198919.3101857295,-798291.300418921
146,928347.6618538466,2198919.3101857295,-798291.300418921
146,685584.7027247128,2198919.3101857295,-798291.300418921
146,1168190.6519866497,2198919.3101857295,-798291.300418921
146,918393.0309569337,2198919.3101857295,-798291.300418921
146,673667.0298099928,2198919.3101857295,-798291.300418921
146,795186.8003134704,2198919.3101857295,-798291.300418921
146,794568.4942918178,2198919.3101857295,-798291.300418921
146,919392.4070383692,2198919.3101857295,-798291.300418921
147,1045508.2713517491,2215102.4487413145,-788431.9070790265
147,1045389.4201067962,2215102.4487413145,-788431.9070790265
147,871930.5372721489,2215102.4487413145,-788431.9070790265
147,491519.4256251376,2215102.4487413145,-788431.9070790265
147,1017589.2117399964,2215102.4487413145,-788431.9070790265
147,581796.4860869168,2215102.4487413145,-788431.9070790265
147,1132564.4129373163,2215102.4487413145,-788431.9070790265
147,1163560.2502077245,2215102.4487413145,-788431.9070790265
148,971832.5552748551,2120391.9790290333,-811152.1649672023
148,1062348.5162821033,2120391.9790290333,-811152.1649672023
148,815892.8975155416,2120391.9790290333,-811152.1649672023
148,1002204.6678037009,2120391.9790290333,-811152.1649672023
148,755093.8633112523,2120391.9790290333,-811152.1649672023
148,1057345.09369962,2120391.9790290333,-811152.1649672023
148,964848.7855339564,2120391.9790290333,-811152.1649672023
148,974378.8584720267,2120391.9790290333,-811152.1649672023
148,1024197.3414751998,2120391.9790290333,-811152.1649672023
149,872681.9568454454,2028695.4440862979,-836268.3185330528
149,784887.334616318,2028695.4440862979,-836268.3185330528
149,920998.7103825897,2028695.4440862979,-836268.3185330528
149,801141.5805147277,2028695.4440862979,-836268.3185330528
149,901615.5119806541,2028695.4440862979,-836268.3185330528
150,747001.6843745552,2026862.9035741205,-838005.3408896367
150,865953.0682730776,2026862.9035741205,-838005.3408896367
150,762145.8223356201,2026862.9035741205,-838005.3408896367
150,894111.6520296704,2026862.9035741205,-838005.3408896367
150,1032105.387146121,2026862.9035741205,-838005.3408896367
150,907445.6549945927,2026862.9035741205,-838005.3408896367
150,645957.6178404125,2026862.9035741205,-838005.3408896367
150,640717.6660809816,2026862.9035741205,-838005.3408896367
150,603058.3724447709,2026862.9035741205,-838005.3408896367
151,890710.4066278834,1964197.4963551601,-860513.9907033799
151,521653.8627128825,1964197.4963551601,-860513.9907033799
151,787629.9847121655,1964197.4963551601,-860513.9907033799
151,453675.0392050643,1964197.4963551601,-860513.9907033799
151,794416.9585307139,1964197.4963551601,-860513.9907033799
151,808491.0142600649,1964197.4963551601,-860513.9907033799
151,731319.2660213871,1964197.4963551601,-860513.9907033799
151,837990.1612126033,1964197.4963551601,-860513.9907033799
151,886997.4566212646,1964197.4963551601,-860513.9907033799
151,831949.3154392838,1964197.4963551601,-860513.9907033799
152,612308.403931743,1963794.848250464,-860906.8998031337
152,603125.7717173154,1963794.848250464,-860906.8998031337
152,573916.3501881398,1963794.848250464,-860906.8998031337
152,827565.2415369336,1963794.848250464,-860906.8998031337
152,776772.556349595,1963794.848250464,-860906.8998031337
152,708052.2368453621,1963794.848250464,-860906.8998031337
152,573483.9070198432,1963794.848250464,-860906.8998031337
152,845610.201775376,1963794.848250464,-860906.8998031337
152,831695.3712260859,1963794.848250464,-860906.8998031337
152,862752.1298426825,1963794.848250464,-860906.8998031337
153,736759.6214358081,1959327.9110493879,-864857.0826647003
153,520914.69828661997,1959327.9110493879,-864857.0826647003
153,815169.3231570066,1959327.9110493879,-864857.0826647003
153,590719.4502876136,1959327.9110493879,-864857.0826647003
153,759129.0066956477,1959327.9110493879,-864857.0826647003
153,351773.19431682525,1959327.9110493879,-864857.0826647003
153,778843.9091605298,1959327.9110493879,-864857.0826647003
153,899803.8255465773,1959327.9110493879,-864857.0826647003
154,319931.3565001003,1950206.784383589,-872500.8273484008
154,895028.7663153587,1950206.784383589,-872500.8273484008
154,826751.442760891,1950206.784383589,-872500.8273484008
154,791790.6654849886,1950206.784383589,-872500.8273484008
154,678377.1378333869,1950206.784383589,-872500.8273484008
154,839498.4376073234,1950206.784383589,-872500.8273484008
154,546927.6910145279,1950206.784383589,-872500.8273484008
154,752648.5299656063,1950206.784383589,-872500.8273484008
154,777050.72483926,1950206.784383589,-872500.8273484008
154,506253.5113080378,1950206.784383589,-872500.8273484008
155,752718.2648325209,1949924.3828328284,-872778.5656449372
155,836487.3297237485,1949924.3828328284,-872778.5656449372
155,613025.7206213678,1949924.3828328284,-872778.5656449372
155,514858.6343551398,1949924.3828328284,-872778.5656449372
155,635798.3793726842,1949924.3828328284,-872778.5656449372
155,680761.9080121845,1949924.3828328284,-872778.5656449372
155,679950.7743038784,1949924.3828328284,-872778.5656449372
155,831840.263403434,1949924.3828328284,-872778.5656449372
155,674133.5845603071,1949924.3828328284,-872778.5656449372
155,411772.79741581256,1949924.3828328284,-872778.5656449372
155,744507.8231306943,1949924.3828328284,-872778.5656449372
155,303710.50851841515,1949924.3828328284,-872778.5656449372
155,654963.8885605866,1949924.3828328284,-872778.5656449372
156,824620.2714979813,1949020.0792354192,-873660.41197568
156,783682.1837276514,1949020.0792354192,-873660.41197568
156,437902.430039924,1949020.0792354192,-873660.41197568
156,782489.3401321896,1949020.0792354192,-873660.41197568
156,523349.08800136263,1949020.0792354192,-873660.41197568
156,788823.0822770773,1949020.0792354192,-873660.41197568
156,392461.1330035164,1949020.0792354192,-873660.41197568
156,656582.518681055,1949020.0792354192,-873660.41197568
156,394025.6952847313,1949020.0792354192,-873660.41197568
156,457777.2164317262,1949020.0792354192,-873660.41197568
156,713194.1420419144,1949020.0792354192,-873660.41197568
157,754458.3531805342,1951919.7203976132,-871203.6408746617
157,669924.8367536842,1951919.7203976132,-871203.6408746617
157,595047.5451231434,1951919.7203976132,-871203.6408746617
157,678275.9045912098,1951919.7203976132,-871203.6408746617
157,770126.4389028747,1951919.7203976132,-871203.6408746617
157,491887.19172579114,1951919.7203976132,-871203.6408746617
157,810496.1884714621,1951919.7203976132,-871203.6408746617
157,502052.74938081275,1951919.7203976132,-871203.6408746617
157,737975.4671043241,1951919.7203976132,-871203.6408746617
157,605910.5372957455,1951919.7203976132,-871203.6408746617
157,766908.3912727063,1951919.7203976132,-871203.6408746617
158,714875.3339019761,1947273.1919576062,-875441.8847421131
158,779244.7065008695,1947273.1919576062,-875441.8847421131
158,781642.5623328733,1947273.1919576062,-875441.8847421131
158,748445.2363319121,1947273.1919576062,-875441.8847421131
158,730920.0986336648,1947273.1919576062,-875441.8847421131
158,464297.04113551957,1947273.1919576062,-875441.8847421131
158,744735.043654201,1947273.1919576062,-875441.8847421131
158,639743.7774741155,1947273.1919576062,-875441.8847421131
158,265266.22101051937,1947273.1919576062,-875441.8847421131
158,824337.2182379897,1947273.1919576062,-875441.8847421131
158,820790.5238614419,1947273.1919576062,-875441.8847421131
158,405149.16945351684,1947273.1919576062,-875441.8847421131
159,715237.0369821014,1940232.4773895598,-881489.8729143839
159,803592.120169609,1940232.4773895598,-881489.8729143839
159,778133.6989056593,1940232.4773895598,-881489.8729143839
159,862231.1838272266,1940232.4773895598,-881489.8729143839
159,820942.948380661,1940232.4773895598,-881489.8729143839
159,853104.270990139,1940232.4773895598,-881489.8729143839
160,433323.5288874202,1811154.8785813875,-899741.535957105
160,693851.158317198,1811154.8785813875,-899741.535957105
160,364166.19860768976,1811154.8785813875,-899741.535957105
160,481096.3972916675,1811154.8785813875,-899741.535957105
160,557594.9612529629,1811154.8785813875,-899741.535957105
160,694396.1125264224,1811154.8785813875,-899741.535957105
160,354541.80258245824,1811154.8785813875,-899741.535957105
160,693513.9011328007,1811154.8785813875,-899741.535957105
160,759825.8107009535,1811154.8785813875,-899741.535957105
160,638895.3890370664,1811154.8785813875,-899741.535957105
161,351698.53554524755,1776992.6246724597,-918870.6706113548
161,577078.0976823338,1776992.6246724597,-918870.6706113548
161,479265.3269389584,1776992.6246724597,-918870.6706113548
161,332872.7105226668,1776992.6246724597,-918870.6706113548
161,705040.3099112653,1776992.6246724597,-918870.6706113548
161,597518.4007681537,1776992.6246724597,-918870.6706113548
162,461286.58419174294,1772455.8915923156,-922725.6855936747
162,711926.3098718594,1772455.8915923156,-922725.6855936747
162,476734.40960637556,1772455.8915923156,-922725.6855936747
162,543426.769404496,1772455.8915923156,-922725.6855936747
162,553833.1634264521,1772455.8915923156,-922725.6855936747
162,593960.3594821686,1772455.8915923156,-922725.6855936747
162,680561.405749212,1772455.8915923156,-922725.6855936747
162,350518.65373284556,1772455.8915923156,-922725.6855936747
162,377974.5625573811,1772455.8915923156,-922725.6855936747
162,271728.2498662045,1772455.8915923156,-922725.6855936747
162,542192.0667130912,1772455.8915923156,-922725.6855936747
162,524954.1718805918,1772455.8915923156,-922725.6855936747
162,395130.5986747779,1772455.8915923156,-922725.6855936747
163,606066.317389259,1692623.6419204674,-945893.4021524974
163,547055.2495003864,1692623.6419204674,-945893.4021524974
163,549971.6878400922,1692623.6419204674,-945893.4021524974
164,568820.2764253254,1688325.5272060512,-949811.3313107332
164,669530.3008552021,1688325.5272060512,-949811.3313107332
164,573886.3345145136,1688325.5272060512,-949811.3313107332
164,263452.2055557164,1688325.5272060512,-949811.3313107332
164,452103.41820469813,1688325.5272060512,-949811.3313107332
164,542800.4681114752,1688325.5272060512,-949811.3313107332
164,331371.5712516177,1688325.5272060512,-949811.3313107332
164,331342.53247662605,1688325.5272060512,-949811.3313107332
164,563603.9812552705,1688325.5272060512,-949811.3313107332
164,446608.17148705514,1688325.5272060512,-949811.3313107332
164,578704.4512459517,1688325.5272060512,-949811.3313107332
164,371102.18127741787,1688325.5272060512,-949811.3313107332
164,493135.5941855458,1688325.5272060512,-949811.3313107332
165,400532.21586362494,1608860.4321280995,-972589.8928722416
165,376094.1434626765,1608860.4321280995,-972589.8928722416
165,164725.28395163768,1608860.4321280995,-972589.8928722416
165,330076.65053175995,1608860.4321280995,-972589.8928722416
165,464432.5007311392,1608860.4321280995,-972589.8928722416
165,238103.8173018584,1608860.4321280995,-972589.8928722416
165,197300.36425367213,1608860.4321280995,-972589.8928722416
165,239507.65816726838,1608860.4321280995,-972589.8928722416
165,523590.9992225061,1608860.4321280995,-972589.8928722416
165,190565.63345546107,1608860.4321280995,-972589.8928722416
165,551268.9961465445,1608860.4321280995,-972589.8928722416
165,446046.0977456281,1608860.4321280995,-972589.8928722416
166,73939.20739581971,241043.99702900668,-86172.49147084577
166,133980.163340295,241043.99702900668,-86172.49147084577
166,117899.42731110775,241043.99702900668,-86172.49147084577
166,129212.24150737493,241043.99702900668,-86172.49147084577
166,111611.53512629317,241043.99702900668,-86172.49147084577
166,90525.63712354696,241043.99702900668,-86172.49147084577
166,115512.16563619631,241043.99702900668,-86172.49147084577
166,89257.61289073345,241043.99702900668,-86172.49147084577
166,88758.61569021473,241043.99702900668,-86172.49147084577
166,87939.05012741589,241043.99702900668,-86172.49147084577
167,109776.98197779385,239945.18133898385,-87089.10603462547
167,111272.69283537072,239945.18133898385,-87089.10603462547
167,140435.90393510135,239945.18133898385,-87089.10603462547
167,86759.13379306992,239945.18133898385,-87089.10603462547
167,106562.01314314752,239945.18133898385,-87089.10603462547
167,124811.73371984875,239945.18133898385,-87089.10603462547
168,96455.5720779563,233465.5160023198,-89645.64718781807
168,78777.07200259872,233465.5160023198,-89645.64718781807
168,88457.06518268233,233465.5160023198,-89645.64718781807
168,73596.54596496235,233465.5160023198,-89645.64718781807
168,100747.55190325425,233465.5160023198,-89645.64718781807
168,96579.42321102765,233465.5160023198,-89645.64718781807
168,91535.41882725248,233465.5160023198,-89645.64718781807
168,111340.64679681312,233465.5160023198,-89645.64718781807
168,76908.43088573801,233465.5160023198,-89645.64718781807
168,91350.84869679155,233465.5160023198,-89645.64718781807
169,116935.61859669334,233222.3416287737,-89844.69001500349
169,116249.88794611505,233222.3416287737,-89844.69001500349
169,93042.89248941312,233222.3416287737,-89844.69001500349
169,96900.93780978114,233222.3416287737,-89844.69001500349
169,132849.48822259263,233222.3416287737,-89844.69001500349
169,114632.8256035045,233222.3416287737,-89844.69001500349
169,110738.570657069,233222.3416287737,-89844.69001500349
169,115591.37120777881,233222.3416287737,-89844.69001500349
169,89446.8700148241,233222.3416287737,-89844.69001500349
169,94926.247404935,233222.3416287737,-89844.69001500349
170,71840.18117093622,184180.93038571026,-75153.57468624233
170,86224.38304303952,184180.93038571026,-75153.57468624233
170,87365.84521881293,184180.93038571026,-75153.57468624233
170,96026.07034479926,184180.93038571026,-75153.57468624233
170,49904.94601147716,184180.93038571026,-75153.57468624233
170,78229.3259883298,184180.93038571026,-75153.57468624233
171,63727.222483092686,184028.84951071115,-75290.42435450926
171,85229.7242326225,184028.84951071115,-75290.42435450926
171,94224.70987637885,184028.84951071115,-75290.42435450926
171,88703.66003511431,184028.84951071115,-75290.42435450926
171,54342.42786543002,184028.84951071115,-75290.42435450926
171,94298.37797482878,184028.84951071115,-75290.42435450926
171,102527.36668176188,184028.84951071115,-75290.42435450926
171,65473.660888493025,184028.84951071115,-75290.42435450926
171,115137.0800966911,184028.84951071115,-75290.42435450926
171,69368.23305750884,184028.84951071115,-75290.42435450926
171,99303.03638509731,184028.84951071115,-75290.42435450926
171,47066.12181199626,184028.84951071115,-75290.42435450926
171,104625.5079278323,184028.84951071115,-75290.42435450926
171,62833.89895934885,184028.84951071115,-75290.42435450926
171,60119.87527955467,184028.84951071115,-75290.42435450926
171,74901.28296150095,184028.84951071115,-75290.42435450926
171,96045.52206524715,184028.84951071115,-75290.42435450926
172,88423.43827138025,153851.0258946281,-68132.67290165392
172,65354.07129468476,153851.0258946281,-68132.67290165392
172,63021.0525082317,153851.0258946281,-68132.67290165392
172,58056.991285611104,153851.0258946281,-68132.67290165392
172,50944.777518902,153851.0258946281,-68132.67290165392
172,58931.23587626228,153851.0258946281,-68132.67290165392
172,58574.50961209299,153851.0258946281,-68132.67290165392
173,48187.949356535784,153891.9361994573,-68092.69062398102
173,60303.42297787765,153891.9361994573,-68092.69062398102
173,65797.93121363824,153891.9361994573,-68092.69062398102
173,62647.09583033641,153891.9361994573,-68092.69062398102
173,47124.66570424391,153891.9361994573,-68092.69062398102
173,60470.78004305187,153891.9361994573,-68092.69062398102
173,64816.3926106857,153891.9361994573,-68092.69062398102
173,44904.6743397789,153891.9361994573,-68092.69062398102
173,55956.5089684157,153891.9361994573,-68092.69062398102
173,65829.99354242368,153891.9361994573,-68092.69062398102
174,77417.9905590028,152512.37556526833,-68990.09883819253
174,73707.06078561746,152512.37556526833,-68990.09883819253
174,78275.49834799944,152512.37556526833,-68990.09883819253
174,58138.582639248656,152512.37556526833,-68990.09883819253
174,73370.60005292865,152512.37556526833,-68990.09883819253
174,67053.39181513933,152512.37556526833,-68990.09883819253
174,80538.2157492861,152512.37556526833,-68990.09883819253
174,80891.69019155878,152512.37556526833,-68990.09883819253
174,57562.038479407136,152512.37556526833,-68990.09883819253
175,48799.41413450671,149584.669840483,-70458.10730673379
175,51856.17869353695,149584.669840483,-70458.10730673379
175,34952.08640219562,149584.669840483,-70458.10730673379
175,47182.30371766405,149584.669840483,-70458.10730673379
175,29995.27596185475,149584.669840483,-70458.10730673379
175,61801.24090189729,149584.669840483,-70458.10730673379
175,38931.98594387992,149584.669840483,-70458.10730673379
175,48766.07357065783,149584.669840483,-70458.10730673379
175,70881.72215882354,149584.669840483,-70458.10730673379
175,78185.70583005848,149584.669840483,-70458.10730673379
175,73508.10054668714,149584.669840483,-70458.10730673379
176,47484.43595571673,149586.57164574642,-70456.27575910909
176,77983.98474373561,149586.57164574642,-70456.27575910909
176,35936.81537532871,149586.57164574642,-70456.27575910909
176,43466.98266312244,149586.57164574642,-70456.27575910909
176,74225.74043948014,149586.57164574642,-70456.27575910909
176,64238.07532895794,149586.57164574642,-70456.27575910909
176,39529.206371975946,149586.57164574642,-70456.27575910909
177,25011.96327522099,58436.796380428095,-18117.421069292795
177,29362.54932186567,58436.796380428095,-18117.421069292795
177,33802.00839215705,58436.796380428095,-18117.421069292795
177,32693.002818304354,58436.796380428095,-18117.421069292795
177,26338.11778167688,58436.796380428095,-18117.421069292795
177,31120.47635717043,58436.796380428095,-18117.421069292795
177,35197.49496309162,58436.796380428095,-18117.421069292795
177,27226.66083970092,58436.796380428095,-18117.421069292795
177,22652.787382706352,58436.796380428095,-18117.421069292795
178,30464.59324340617,53101.28869641575,-17419.111483416364
178,26010.07369462434,53101.28869641575,-17419.111483416364
178,27999.86049261664,53101.28869641575,-17419.111483416364
178,22987.019697698186,53101.28869641575,-17419.111483416364
178,27249.096534857108,53101.28869641575,-17419.111483416364
178,30226.996753275595,53101.28869641575,-17419.111483416364
178,19227.51527200457,53101.28869641575,-17419.111483416364
178,26165.52807761808,53101.28869641575,-17419.111483416364
179,29720.17252590771,53128.313690289695,-17394.514774026808
179,21276.64174254382,53128.313690289695,-17394.514774026808
179,23397.330336076648,53128.313690289695,-17394.514774026808
179,17204.725591766623,53128.313690289695,-17394.514774026808
179,30679.45099723598,53128.313690289695,-17394.514774026808
179,36749.46966790685,53128.313690289695,-17394.514774026808
180,21254.246744344397,52701.8606140028,-17659.060786645903
180,26567.33518627081,52701.8606140028,-17659.060786645903
180,29864.66095564171,52701.8606140028,-17659.060786645903
181,20430.186663977922,48063.8237452582,-17355.355726690563
181,18000.422935217583,48063.8237452582,-17355.355726690563
181,32259.596683896532,48063.8237452582,-17355.355726690563
181,23249.41576019133,48063.8237452582,-17355.355726690563
181,28692.577507966027,48063.8237452582,-17355.355726690563
181,18294.020955160984,48063.8237452582,-17355.355726690563
181,20412.127250750753,48063.8237452582,-17355.355726690563
181,25949.392841492474,48063.8237452582,-17355.355726690563
181,21901.261897110337,48063.8237452582,-17355.355726690563
182,17513.821689702603,47618.46274172672,-17654.492405295437
182,28451.389814850765,47618.46274172672,-17654.492405295437
182,20403.499202904186,47618.46274172672,-17654.492405295437
182,19336.06900209747,47618.46274172672,-17654.492405295437
182,20170.32509702604,47618.46274172672,-17654.492405295437
182,24410.591617326972,47618.46274172672,-17654.492405295437
182,22984.368213870643,47618.46274172672,-17654.492405295437
182,20499.996644338564,47618.46274172672,-17654.492405295437
182,28691.436042076508,47618.46274172672,-17654.492405295437
182,28446.391335124594,47618.46274172672,-17654.492405295437
183,22152.164177238326,46256.20035049367,-18204.43083278145
183,30663.82613758189,46256.20035049367,-18204.43083278145
183,25831.691730447295,46256.20035049367,-18204.43083278145
183,25823.6046791501,46256.20035049367,-18204.43083278145
183,23407.496931270434,46256.20035049367,-18204.43083278145
183,23652.135918841697,46256.20035049367,-18204.43083278145
183,21602.98039774331,46256.20035049367,-18204.43083278145
183,27332.237674238993,46256.20035049367,-18204.43083278145
183,14993.333376576973,46256.20035049367,-18204.43083278145
184,21196.69570592195,46092.08723427199,-18332.3956685253
184,20180.730862479053,46092.08723427199,-18332.3956685253
184,16457.96389731538,46092.08723427199,-18332.3956685253
184,16998.625553459664,46092.08723427199,-18332.3956685253
184,19628.50134445155,46092.08723427199,-18332.3956685253
184,18517.054006963543,46092.08723427199,-18332.3956685253
184,25580.225887784225,46092.08723427199,-18332.3956685253
184,23469.336840026757,46092.08723427199,-18332.3956685253
184,16263.766692074849,46092.08723427199,-18332.3956685253
184,20673.450208427817,46092.08723427199,-18332.3956685253
184,12813.459988749755,46092.08723427199,-18332.3956685253
184,15224.196128318592,46092.08723427199,-18332.3956685253
185,17185.264777302455,45861.483706712366,-18501.271884993614
185,17406.901168138498,45861.483706712366,-18501.271884993614
185,19604.0604885991,45861.483706712366,-18501.271884993614
185,17944.363171029876,45861.483706712366,-18501.271884993614
185,22322.56522616096,45861.483706712366,-18501.271884993614
185,19140.994786592295,45861.483706712366,-18501.271884993614
185,24597.14234507726,45861.483706712366,-18501.271884993614
185,30464.960978298208,45861.483706712366,-18501.271884993614
185,15806.814816779259,45861.483706712366,-18501.271884993614
186,20957.857207123576,45702.25951893846,-18632.6464112737
186,18404.844783834866,45702.25951893846,-18632.6464112737
186,21436.58739079885,45702.25951893846,-18632.6464112737
186,27779.767018647177,45702.25951893846,-18632.6464112737
186,25734.92461582369,45702.25951893846,-18632.6464112737
186,22543.562197985797,45702.25951893846,-18632.6464112737
186,19857.241389263705,45702.25951893846,-18632.6464112737
186,18783.420126110126,45702.25951893846,-18632.6464112737
186,27890.51827763974,45702.25951893846,-18632.6464112737
186,15873.173262595123,45702.25951893846,-18632.6464112737
186,23030.89856444795,45702.25951893846,-18632.6464112737
186,21450.232997765648,45702.25951893846,-18632.6464112737
186,22298.879520320963,45702.25951893846,-18632.6464112737
187,16137.902803167146,21827.63368019059,-5689.576226215156
187,14170.209041663651,21827.63368019059,-5689.576226215156
187,16544.562564417985,21827.63368019059,-5689.576226215156
187,14753.683668299529,21827.63368019059,-5689.576226215156
187,15220.82510468401,21827.63368019059,-5689.576226215156
187,17712.66586221043,21827.63368019059,-5689.576226215156
187,17967.32488943081,21827.63368019059,-5689.576226215156
188,17544.964195039094,21751.49028467018,-5754.026508553913
188,17912.54852543548,21751.49028467018,-5754.026508553913
188,18439.28456633595,21751.49028467018,-5754.026508553913
188,12616.394328694294,21751.49028467018,-5754.026508553913
188,15762.28282495082,21751.49028467018,-5754.026508553913
188,14687.529373212685,21751.49028467018,-5754.026508553913
188,14812.426210789157,21751.49028467018,-5754.026508553913
188,13460.087987132521,21751.49028467018,-5754.026508553913
189,17773.29557387245,20957.775786279344,-5991.487010385861
189,10391.119249785721,20957.775786279344,-5991.487010385861
189,15459.230788115927,20957.775786279344,-5991.487010385861
189,16317.681790364257,20957.775786279344,-5991.487010385861
189,16541.26751981604,20957.775786279344,-5991.487010385861
189,14062.283213686529,20957.775786279344,-5991.487010385861
189,16375.40139010072,20957.775786279344,-5991.487010385861
189,12783.304030271018,20957.775786279344,-5991.487010385861
189,17041.53977242383,20957.775786279344,-5991.487010385861
190,17989.618275100656,20950.253220916406,-5998.749583233947
190,12489.210370588467,20950.253220916406,-5998.749583233947
190,17682.325532758914,20950.253220916406,-5998.749583233947
190,18938.48641946564,20950.253220916406,-5998.749583233947
190,15373.418588541173,20950.253220916406,-5998.749583233947
190,15030.935864039307,20950.253220916406,-5998.749583233947
190,12848.625007910503,20950.253220916406,-5998.749583233947
190,11411.151174779732,20950.253220916406,-5998.749583233947
190,10850.76537278277,20950.253220916406,-5998.749583233947
190,14951.007548998858,20950.253220916406,-5998.749583233947
190,13258.740650376576,20950.253220916406,-5998.749583233947
190,16197.799415733172,20950.253220916406,-5998.749583233947
191,11292.398952101768,20790.969441653284,-6095.8187600676565
191,14842.918881356369,20790.969441653284,-6095.8187600676565
191,16088.980430567924,20790.969441653284,-6095.8187600676565
191,11946.468707772874,20790.969441653284,-6095.8187600676565
191,13169.427689958487,20790.969441653284,-6095.8187600676565
191,12175.630518073316,20790.969441653284,-6095.8187600676565
191,13140.872419761583,20790.969441653284,-6095.8187600676565
191,12651.132334040856,20790.969441653284,-6095.8187600676565
191,11393.375998625957,20790.969441653284,-6095.8187600676565
191,12821.216110443236,20790.969441653284,-6095.8187600676565
192,10549.273860629399,20183.380378574206,-5748.676711211751
192,11750.21720025712,20183.380378574206,-5748.676711211751
192,13163.312540352072,20183.380378574206,-5748.676711211751
192,15511.629892985922,20183.380378574206,-5748.676711211751
192,9127.020030185557,20183.380378574206,-5748.676711211751
192,14464.940531677492,20183.380378574206,-5748.676711211751
192,16572.190083163074,20183.380378574206,-5748.676711211751
192,7835.161902451216,20183.380378574206,-5748.676711211751
192,7224.846350511643,20183.380378574206,-5748.676711211751
193,12597.171414785646,20008.960953281225,-5831.674844986985
193,15293.688561614148,20008.960953281225,-5831.674844986985
193,10010.989621355542,20008.960953281225,-5831.674844986985
193,14828.028899502962,20008.960953281225,-5831.674844986985
193,11477.276374170044,20008.960953281225,-5831.674844986985
193,12590.784299175893,20008.960953281225,-5831.674844986985
194,10240.832596704633,19896.34703132393,-5919.0923600810365
194,11638.33734359141,19896.34703132393,-5919.0923600810365
194,8305.791273698587,19896.34703132393,-5919.0923600810365
194,14084.24861832508,19896.34703132393,-5919.0923600810365
194,10487.620448564003,19896.34703132393,-5919.0923600810365
194,11274.937441143127,19896.34703132393,-5919.0923600810365
194,10468.211423326942,19896.34703132393,-5919.0923600810365
194,11216.723513172023,19896.34703132393,-5919.0923600810365
194,11620.397279515777,19896.34703132393,-5919.0923600810365
194,10081.943994082987,19896.34703132393,-5919.0923600810365
194,9180.367796020937,19896.34703132393,-5919.0923600810365
195,10689.196291390896,19841.780641762103,-5966.312088979688
195,14695.747680038776,19841.780641762103,-5966.312088979688
195,15814.73245492038,19841.780641762103,-5966.312088979688
195,9084.485135516887,19841.780641762103,-5966.312088979688
195,8507.978213260649,19841.780641762103,-5966.312088979688
195,12893.23729249402,19841.780641762103,-5966.312088979688
195,7241.962224596909,19841.780641762103,-5966.312088979688
195,9531.584808653743,19841.780641762103,-5966.312088979688
195,12895.230174216636,19841.780641762103,-5966.312088979688
195,10379.79982430416,19841.780641762103,-5966.312088979688
195,14500.74694612338,19841.780641762103,-5966.312088979688
195,8895.881898438116,19841.780641762103,-5966.312088979688
195,13508.189041058571,19841.780641762103,-5966.312088979688
195,10205.955481892039,19841.780641762103,-5966.312088979688
196,15120.349813106433,19553.48958723352,-6138.100363469706
196,8799.387098437619,19553.48958723352,-6138.100363469706
196,9495.188877805738,19553.48958723352,-6138.100363469706
196,10317.223226319635,19553.48958723352,-6138.100363469706
196,10479.729734218197,19553.48958723352,-6138.100363469706
196,7693.046616487692,19553.48958723352,-6138.100363469706
197,12372.978042059569,19575.398905171252,-6118.905176085599
197,12623.917582011938,19575.398905171252,-6118.905176085599
197,12606.008927393754,19575.398905171252,-6118.905176085599
197,8264.767053011596,19575.398905171252,-6118.905176085599
197,9231.343114825913,19575.398905171252,-6118.905176085599
197,10058.527392920465,19575.398905171252,-6118.905176085599
197,10513.124713889316,19575.398905171252,-6118.905176085599
197,14086.483991899804,19575.398905171252,-6118.905176085599
197,8902.236123473467,19575.398905171252,-6118.905176085599
198,8186.163542073331,19297.556930767027,-6271.354747191006
198,13543.445242276888,19297.556930767027,-6271.354747191006
198,8447.807002783664,19297.556930767027,-6271.354747191006
198,10144.606013826691,19297.556930767027,-6271.354747191006
198,12804.479166957643,19297.556930767027,-6271.354747191006
198,10774.423983499324,19297.556930767027,-6271.354747191006
198,12868.944498233252,19297.556930767027,-6271.354747191006
199,8556.909113387812,18601.815497585118,-6494.649682910862
199,12258.65718620932,18601.815497585118,-6494.649682910862
199,6915.182235742838,18601.815497585118,-6494.649682910862
199,8232.367525553123,18601.815497585118,-6494.649682910862
199,9552.583442817437,18601.815497585118,-6494.649682910862
199,6661.112829332346,18601.815497585118,-6494.649682910862
199,13560.001016411657,18601.815497585118,-6494.649682910862
199,10512.844573710794,18601.815497585118,-6494.649682910862
199,13259.86768158826,18601.815497585118,-6494.649682910862
199,6757.22807366425,18601.815497585118,-6494.649682910862
199,5661.907558719459,18601.815497585118,-6494.649682910862
199,10702.413327289127,18601.815497585118,-6494.649682910862
199,11491.364799931089,18601.815497585118,-6494.649682910862
200,8561.224122625621,16495.706157929686,-6343.79868624198
200,6784.897678086911,16495.706157929686,-6343.79868624198
200,11603.954197692663,16495.706157929686,-6343.79868624198
200,7815.825799075738,16495.706157929686,-6343.79868624198
200,9530.363319219698,16495.706157929686,-6343.79868624198
200,7147.575211902663,16495.706157929686,-6343.79868624198
200,6870.717279889436,16495.706157929686,-6343.79868624198
200,8026.609437599632,16495.706157929686,-6343.79868624198
200,5884.270811127552,16495.706157929686,-6343.79868624198
200,6066.092723636853,16495.706157929686,-6343.79868624198
200,10056.918535225353,16495.706157929686,-6343.79868624198
200,11078.62913132453,16495.706157929686,-6343.79868624198
200,7022.512530967012,16495.706157929686,-6343.79868624198
201,4435.85062192814,16548.75957536592,-6324.393798896304
201,9956.630638202461,16548.75957536592,-6324.393798896304
201,9431.766458805836,16548.75957536592,-6324.393798896304
201,11272.587025304942,16548.75957536592,-6324.393798896304
201,4338.814456245467,16548.75957536592,-6324.393798896304
201,5931.0603158579925,16548.75957536592,-6324.393798896304
201,11757.03495737982,16548.75957536592,-6324.393798896304
202,5817.740994168357,13646.196707676383,-5653.803579229916
202,7453.217340430261,13646.196707676383,-5653.803579229916
202,9658.21957542816,13646.196707676383,-5653.803579229916
202,8943.641606760602,13646.196707676383,-5653.803579229916
202,4491.083106532527,13646.196707676383,-5653.803579229916
202,8769.854870678913,13646.196707676383,-5653.803579229916
202,9368.358611989754,13646.196707676383,-5653.803579229916
202,6379.1173785323645,13646.196707676383,-5653.803579229916
203,7632.8040355168805,13605.597339035909,-5684.492831232406
203,4299.049273349106,13605.597339035909,-5684.492831232406
203,7041.334573891992,13605.597339035909,-5684.492831232406
203,5306.123030221313,13605.597339035909,-5684.492831232406
203,9463.479874051718,13605.597339035909,-5684.492831232406
203,6329.913807586674,13605.597339035909,-5684.492831232406
203,5684.352026601435,13605.597339035909,-5684.492831232406
203,8152.509541010623,13605.597339035909,-5684.492831232406
203,9006.268051192203,13605.597339035909,-5684.492831232406
203,5104.817405848547,13605.597339035909,-5684.492831232406
204,7399.824993419359,13272.185866162827,-5818.087648314091
204,6440.322060414492,13272.185866162827,-5818.087648314091
204,7261.21658617508,13272.185866162827,-5818.087648314091
204,4509.125209428125,13272.185866162827,-5818.087648314091
204,4576.463018170661,13272.185866162827,-5818.087648314091
204,8192.274298128146,13272.185866162827,-5818.087648314091
204,8761.565815390877,13272.185866162827,-5818.087648314091
204,5238.127523459681,13272.185866162827,-5818.087648314091
204,6219.647180951259,13272.185866162827,-5818.087648314091
204,3973.5058203516605,13272.185866162827,-5818.087648314091
205,5617.365337412186,13097.500835486253,-5891.798932669653
205,8846.522212389946,13097.500835486253,-5891.798932669653
205,8103.6592639946375,13097.500835486253,-5891.798932669653
205,6561.290643558304,13097.500835486253,-5891.798932669653
205,7507.73294207185,13097.500835486253,-5891.798932669653
205,8976.653065228906,13097.500835486253,-5891.798932669653
205,7201.055919546799,13097.500835486253,-5891.798932669653
205,3958.48052071551,13097.500835486253,-5891.798932669653
205,4437.596714076546,13097.500835486253,-5891.798932669653
205,5422.535776457959,13097.500835486253,-5891.798932669653
205,9215.153427520268,13097.500835486253,-5891.798932669653
205,4953.2171071439,13097.500835486253,-5891.798932669653
206,8693.641957258991,13020.543363887176,-5952.439520888523
206,7997.0581929817945,13020.543363887176,-5952.439520888523
206,4719.013116130588,13020.543363887176,-5952.439520888523
206,5188.574764801992,13020.543363887176,-5952.439520888523
206,4900.243255618689,13020.543363887176,-5952.439520888523
206,8682.746662732672,13020.543363887176,-5952.439520888523
206,3482.344383156807,13020.543363887176,-5952.439520888523
207,8160.410924466872,13025.786904308574,-5947.427624137707
207,8707.328938587889,13025.786904308574,-5947.427624137707
207,8203.434263724841,13025.786904308574,-5947.427624137707
207,8205.403713994943,13025.786904308574,-5947.427624137707
207,5381.633220707988,13025.786904308574,-5947.427624137707
207,7989.6828377618685,13025.786904308574,-5947.427624137707
207,4930.580535282338,13025.786904308574,-5947.427624137707
207,8154.955578764316,13025.786904308574,-5947.427624137707
207,5026.375482409278,13025.786904308574,-5947.427624137707
207,5294.752952349072,13025.786904308574,-5947.427624137707
208,7462.951574152536,12122.68086130547,-5990.708328302011
208,5667.544900081015,12122.68086130547,-5990.708328302011
208,6356.5635752745575,12122.68086130547,-5990.708328302011
208,7700.0162875285405,12122.68086130547,-5990.708328302011
208,3253.8739871479083,12122.68086130547,-5990.708328302011
208,7615.18500764733,12122.68086130547,-5990.708328302011
208,7658.025821055388,12122.68086130547,-5990.708328302011
209,5075.378610899437,12045.354831882749,-6052.040435218627
209,3962.7047704567,12045.354831882749,-6052.040435218627
209,6012.161355629472,12045.354831882749,-6052.040435218627
209,4285.263442001194,12045.354831882749,-6052.040435218627
209,4087.5198814058194,12045.354831882749,-6052.040435218627
209,2902.8526029881345,12045.354831882749,-6052.040435218627
209,3021.018660922426,12045.354831882749,-6052.040435218627
209,4837.508198328915,12045.354831882749,-6052.040435218627
210,7260.260295162464,11904.218060019315,-6148.566128095294
210,7283.540412863342,11904.218060019315,-6148.566128095294
210,6859.375765146994,11904.218060019315,-6148.566128095294
210,2850.709983459135,11904.218060019315,-6148.566128095294
210,5926.592863560229,11904.218060019315,-6148.566128095294
210,3263.7407823809467,11904.218060019315,-6148.566128095294
210,3464.5539861479983,11904.218060019315,-6148.566128095294
210,5251.041210237828,11904.218060019315,-6148.566128095294
210,1780.1484783152857,11904.218060019315,-6148.566128095294
210,4339.367499846776,11904.218060019315,-6148.566128095294
211,7172.125802565058,11508.880972954854,-6285.827489566318
211,6622.391428243443,11508.880972954854,-6285.827489566318
211,6885.07999295366,11508.880972954854,-6285.827489566318
211,3904.164687994778,11508.880972954854,-6285.827489566318
211,2942.185909449838,11508.880972954854,-6285.827489566318
211,7006.995145901759,11508.880972954854,-6285.827489566318
211,2821.197957238508,11508.880972954854,-6285.827489566318
211,3215.1967055448426,11508.880972954854,-6285.827489566318
211,3162.926905738478,11508.880972954854,-6285.827489566318
211,3705.196537910714,11508.880972954854,-6285.827489566318
212,3173.4521813229794,11468.995667058229,-6320.393455455793
212,6909.864062247044,11468.995667058229,-6320.393455455793
212,3810.0213538385437,11468.995667058229,-6320.393455455793
212,6743.08909106741,11468.995667058229,-6320.393455455793
212,5531.094002535202,11468.995667058229,-6320.393455455793
212,4075.486053749292,11468.995667058229,-6320.393455455793
212,4820.86404803396,11468.995667058229,-6320.393455455793
212,2743.7209726245455,11468.995667058229,-6320.393455455793
213,4375.008051556461,11470.729366820804,-6318.773620140364
213,2170.85644333873,11470.729366820804,-6318.773620140364
213,5827.578445076533,11470.729366820804,-6318.773620140364
213,5829.227880332295,11470.729366820804,-6318.773620140364
213,6509.503054308699,11470.729366820804,-6318.773620140364
213,1988.189157174954,11470.729366820804,-6318.773620140364
213,3229.377619816183,11470.729366820804,-6318.773620140364
214,2886.903962910448,11403.581481065721,-6371.370722024184
214,2305.4646359518024,11403.581481065721,-6371.370722024184
214,6897.4962241613175,11403.581481065721,-6371.370722024184
214,2249.5955675444056,11403.581481065721,-6371.370722024184
214,6666.261536227151,11403.581481065721,-6371.370722024184
214,3916.300782148621,11403.581481065721,-6371.370722024184
214,6814.2889957428315,11403.581481065721,-6371.370722024184
214,2211.795953625539,11403.581481065721,-6371.370722024184
215,3678.3941571103014,11318.494030664438,-6437.948988526533
215,3101.9276387066457,11318.494030664438,-6437.948988526533
215,6615.051994554049,11318.494030664438,-6437.948988526533
215,2597.367446200262,11318.494030664438,-6437.948988526533
215,1093.9953446576162,11318.494030664438,-6437.948988526533
215,4173.155893263295,11318.494030664438,-6437.948988526533
215,2325.0696596560338,11318.494030664438,-6437.948988526533
215,3830.627670901249,11318.494030664438,-6437.948988526533
215,4215.330863238965,11318.494030664438,-6437.948988526533
215,5008.002109456878,11318.494030664438,-6437.948988526533
215,5056.713404076486,11318.494030664438,-6437.948988526533
216,5867.367456551397,11280.422722129562,-6471.773883005445
216,6620.8144174208055,11280.422722129562,-6471.773883005445
216,6600.802266473288,11280.422722129562,-6471.773883005445
216,6465.17354934536,11280.422722129562,-6471.773883005445
216,3665.3751514080227,11280.422722129562,-6471.773883005445
216,1830.4101278286314,11280.422722129562,-6471.773883005445
216,3649.534266052995,11280.422722129562,-6471.773883005445
216,5939.23285351053,11280.422722129562,-6471.773883005445
217,5145.843854803735,11275.258523919885,-6476.830625136492
217,3386.5774956519576,11275.258523919885,-6476.830625136492
217,4864.511486018174,11275.258523919885,-6476.830625136492
217,3322.3377208355028,11275.258523919885,-6476.830625136492
217,4718.492345619212,11275.258523919885,-6476.830625136492
217,3291.914713050711,11275.258523919885,-6476.830625136492
217,2836.35538543552,11275.258523919885,-6476.830625136492
217,5263.419337710645,11275.258523919885,-6476.830625136492
217,4575.005300898254,11275.258523919885,-6476.830625136492
217,6302.38127386028,11275.258523919885,-6476.830625136492
218,6600.137178016389,11271.172682560635,-6480.8304637399715
218,2991.94082469473,11271.172682560635,-6480.8304637399715
218,3765.8760353490384,11271.172682560635,-6480.8304637399715
218,6669.42597657717,11271.172682560635,-6480.8304637399715
218,4768.6395012337925,11271.172682560635,-6480.8304637399715
218,4382.824655595022,11271.172682560635,-6480.8304637399715
218,3061.3894537186025,11271.172682560635,-6480.8304637399715
218,6635.755819990028,11271.172682560635,-6480.8304637399715
218,6169.100676897722,11271.172682560635,-6480.8304637399715
218,2597.6523518427075,11271.172682560635,-6480.8304637399715
219,1457.3666400893494,11269.180489928054,-6482.806633134122
219,2813.5702157011433,11269.180489928054,-6482.806633134122
219,4598.52691581143,11269.180489928054,-6482.806633134122
219,2358.280800114739,11269.180489928054,-6482.806633134122
219,6161.390407715881,11269.180489928054,-6482.806633134122
219,3436.9192739648433,11269.180489928054,-6482.806633134122
219,4190.491991628417,11269.180489928054,-6482.806633134122
219,3408.938284513547,11269.180489928054,-6482.806633134122
219,5117.271940309952,11269.180489928054,-6482.806633134122
219,5734.890573293716,11269.180489928054,-6482.806633134122
219,2855.484004400217,11269.180489928054,-6482.806633134122
219,4369.718798459124,11269.180489928054,-6482.806633134122
220,4088.0653729869873,11265.547032923894,-6486.373785490619
220,2322.7180041538127,11265.547032923894,-6486.373785490619
220,5346.221040822971,11265.547032923894,-6486.373785490619
220,3685.4793443309395,11265.547032923894,-6486.373785490619
220,2513.9457281855466,11265.547032923894,-6486.373785490619
220,6612.906831657434,11265.547032923894,-6486.373785490619
220,2983.3924738488854,11265.547032923894,-6486.373785490619
220,6670.686269428651,11265.547032923894,-6486.373785490619
220,2969.1433140912045,11265.547032923894,-6486.373785490619
220,6566.147077099873,11265.547032923894,-6486.373785490619
220,3651.34430529877,11265.547032923894,-6486.373785490619
220,4979.74656381955,11265.547032923894,-6486.373785490619
220,4466.777259415065,11265.547032923894,-6486.373785490619
220,3260.771203799439,11265.547032923894,-6486.373785490619
221,3193.752470544743,11213.247566547165,-6530.245697282014
221,6210.680988117813,11213.247566547165,-6530.245697282014
221,4493.8205414683225,11213.247566547165,-6530.245697282014
221,4137.906188148069,11213.247566547165,-6530.245697282014
221,6729.722884973632,11213.247566547165,-6530.245697282014
221,6063.380717755584,11213.247566547165,-6530.245697282014
221,3155.0460456386054,11213.247566547165,-6530.245697282014
221,4369.51417809339,11213.247566547165,-6530.245697282014
221,6111.746121195012,11213.247566547165,-6530.245697282014
221,6627.062919705185,11213.247566547165,-6530.245697282014
221,5967.678098811304,11213.247566547165,-6530.245697282014
221,1779.9238313121773,11213.247566547165,-6530.245697282014
222,1714.74666721077,2079.072178477015,-692.240852565487
222,1461.116464327857,2079.072178477015,-692.240852565487
222,1509.1112384706432,2079.072178477015,-692.240852565487
223,1868.7562261802789,1894.5907582075788,-676.1622695649035
223,756.0620471607738,1894.5907582075788,-676.1622695649035
223,1078.0811646222646,1894.5907582075788,-676.1622695649035
224,1559.282864356091,1887.2178196033474,-682.2831723855447
224,1071.7271148761808,1887.2178196033474,-682.2831723855447
224,714.7783328356817,1887.2178196033474,-682.2831723855447
224,1369.6432322597204,1887.2178196033474,-682.2831723855447
224,1736.5844476230632,1887.2178196033474,-682.2831723855447
225,590.5333698615307,1879.3783457100185,-688.8750210922473
225,786.7169034837653,1879.3783457100185,-688.8750210922473
226,1015.2285333775319,1899.8874258125434,-675.1316663648455
227,1450.143117578189,1842.1758122193828,-696.9530286379676
227,1750.1928134468446,1842.1758122193828,-696.9530286379676
227,1288.465212105441,1842.1758122193828,-696.9530286379676
227,776.3908241440563,1842.1758122193828,-696.9530286379676
227,1280.7645621719605,1842.1758122193828,-696.9530286379676
227,980.8294506605147,1842.1758122193828,-696.9530286379676
227,1490.015222241852,1842.1758122193828,-696.9530286379676
228,977.834392858222,1810.9357114083366,-714.610450128366
228,912.9843672379828,1810.9357114083366,-714.610450128366
228,1616.0468749421354,1810.9357114083366,-714.610450128366
228,1775.988964083965,1810.9357114083366,-714.610450128366
229,1691.40903710231,1810.3664135377355,-715.1661982016201
229,794.7874693254571,1810.3664135377355,-715.1661982016201
229,1537.9349290074058,1810.3664135377355,-715.1661982016201
230,1442.7501115260025,1814.7948027761568,-711.3141761324226
230,1608.1712940254024,1814.7948027761568,-711.3141761324226
230,589.1875625635357,1814.7948027761568,-711.3141761324226
231,725.3246615058416,1002.4831225294968,-272.9406116585368
234,762.9339112806348,832.8471250581351,-288.9968872423933
235,400.9511884235249,592.2106419259305,-197.83832710206977
238,424.9873152712669,3317.732196218715,-2066.1789802916073
238,2115.037082681591,3317.732196218715,-2066.1789802916073
238,572.889486351199,3317.732196218715,-2066.1789802916073
238,1392.6745206152027,3317.732196218715,-2066.1789802916073
238,545.2812823658624,3317.732196218715,-2066.1789802916073
238,606.0756573517358,3317.732196218715,-2066.1789802916073
239,1256.1811999793238,3316.715010591165,-2067.1581816971348
239,1581.0282745592283,3316.715010591165,-2067.1581816971348
239,506.08500609028283,3316.715010591165,-2067.1581816971348
239,1465.012253689912,3316.715010591165,-2067.1581816971348
239,773.4282572023671,3316.715010591165,-2067.1581816971348
239,1438.3059585301319,3316.715010591165,-2067.1581816971348
239,948.7392590048717,3316.715010591165,-2067.1581816971348
240,1039.5704320975246,3317.3520679071817,-2066.5339968769713
240,675.8631887168065,3317.3520679071817,-2066.5339968769713
240,2108.2125776168537,3317.3520679071817,-2066.5339968769713
240,2122.350606375141,3317.3520679071817,-2066.5339968769713
240,1819.7958241615775,3317.3520679071817,-2066.5339968769713
240,1822.6737823754652,3317.3520679071817,-2066.5339968769713
240,2116.424419360526,3317.3520679071817,-2066.5339968769713
240,1085.0605701778143,3317.3520679071817,-2066.5339968769713
240,1121.6273043826436,3317.3520679071817,-2066.5339968769713
240,1667.7894871279905,3317.3520679071817,-2066.5339968769713
241,932.0307637829641,3298.627307539296,-2080.965200251611
241,1736.4587812391007,3298.627307539296,-2080.965200251611
241,646.5715752944393,3298.627307539296,-2080.965200251611
241,360.17658111545376,3298.627307539296,-2080.965200251611
241,1098.9952153990923,3298.627307539296,-2080.965200251611
241,889.4973835820052,3298.627307539296,-2080.965200251611
241,1514.3756569288062,3298.627307539296,-2080.965200251611
241,669.3918502191462,3298.627307539296,-2080.965200251611
241,724.6365768774887,3298.627307539296,-2080.965200251611
241,2101.5529625304366,3298.627307539296,-2080.965200251611
242,939.7727524649703,3295.1493743274636,-2084.2864457241562
242,1144.5171583488857,3295.1493743274636,-2084.2864457241562
242,986.8699513506549,3295.1493743274636,-2084.2864457241562
242,2098.3008270086443,3295.1493743274636,-2084.2864457241562
242,1108.5446763696516,3295.1493743274636,-2084.2864457241562
242,1030.3798678818387,3295.1493743274636,-2084.2864457241562
242,1924.3191966678216,3295.1493743274636,-2084.2864457241562
242,2092.5664737410016,3295.1493743274636,-2084.2864457241562
242,2085.7858244408458,3295.1493743274636,-2084.2864457241562
243,2051.1990795055567,3283.6364434378925,-2094.408106510424
243,1077.135538663002,3283.6364434378925,-2094.408106510424
243,1572.8206315606142,3283.6364434378925,-2094.408106510424
243,1135.4814037481408,3283.6364434378925,-2094.408106510424
243,1471.1952233865152,3283.6364434378925,-2094.408106510424
243,567.6390586786849,3283.6364434378925,-2094.408106510424
243,1461.4886409908495,3283.6364434378925,-2094.408106510424
243,1349.4579883249628,3283.6364434378925,-2094.408106510424
243,2071.3204556295227,3283.6364434378925,-2094.408106510424
244,878.9064295884623,3276.5966205576706,-2100.748447531704
244,962.2139267762727,3276.5966205576706,-2100.748447531704
244,939.4331024999651,3276.5966205576706,-2100.748447531704
244,2061.10920846214,3276.5966205576706,-2100.748447531704
244,1450.260360121301,3276.5966205576706,-2100.748447531704
244,1573.5807080804022,3276.5966205576706,-2100.748447531704
244,725.1607613544309,3276.5966205576706,-2100.748447531704
244,2077.9679290466643,3276.5966205576706,-2100.748447531704
245,2063.204415192003,3276.5011634126804,-2100.8430572659854
245,1648.1569423655612,3276.5011634126804,-2100.8430572659854
245,1432.7814019031944,3276.5011634126804,-2100.8430572659854
245,1956.1449665000603,3276.5011634126804,-2100.8430572659854
245,1157.2702752385617,3276.5011634126804,-2100.8430572659854
245,1838.846769188222,3276.5011634126804,-2100.8430572659854
245,1517.5740872114848,3276.5011634126804,-2100.8430572659854
245,813.1933901827862,3276.5011634126804,-2100.8430572659854
245,743.800408472026,3276.5011634126804,-2100.8430572659854
245,1673.4533244319034,3276.5011634126804,-2100.8430572659854
245,563.3549789342469,3276.5011634126804,-2100.8430572659854
246,1008.3539393163825,3276.095277682962,-2101.2456253979485
246,2076.972450623199,3276.095277682962,-2101.2456253979485
246,1948.586640277213,3276.095277682962,-2101.2456253979485
246,1044.0198943839293,3276.095277682962,-2101.2456253979485
246,2039.111734251149,3276.095277682962,-2101.2456253979485
246,1253.7556665885152,3276.095277682962,-2101.2456253979485
246,1990.4242139654336,3276.095277682962,-2101.2456253979485
247,2067.828474245015,3276.4372325187232,-2100.910206162892
247,2011.9809689173592,3276.4372325187232,-2100.910206162892
247,828.98668528068265,3276.4372325187232,-2100.910206162892
247,549.6976266211973,3276.4372325187232,-2100.910206162892
247,1973.6798701988246,3276.4372325187232,-2100.910206162892
247,979.6492294742908,3276.4372325187232,-2100.910206162892
247,1013.9964791693208,3276.4372325187232,-2100.910206162892
247,2074.960807324757,3276.4372325187232,-2100.910206162892
247,595.8809353305309,3276.4372325187232,-2100.910206162892
248,1636.8855047181546,3276.3861664424585,-2100.95990007828
248,1603.1417557407701,3276.3861664424585,-2100.95990007828
248,1508.053116360067,3276.3861664424585,-2100.95990007828
248,2054.823851360299,3276.3861664424585,-2100.95990007828
248,823.6490837635318,3276.3861664424585,-2100.95990007828
248,2049.831516994333,3276.3861664424585,-2100.95990007828
248,2065.6996223872447,3276.3861664424585,-2100.95990007828
248,2035.904679397212,3276.3861664424585,-2100.95990007828
248,1863.8111809165855,3276.3861664424585,-2100.95990007828
248,1840.5129091787003,3276.3861664424585,-2100.95990007828
249,2066.7458996396103,3276.318818214618,-2101.026904776099
249,1177.4472123901987,3276.318818214618,-2101.026904776099
249,729.8185244688389,3276.318818214618,-2101.026904776099
249,1371.4604573709253,3276.318818214618,-2101.026904776099
249,1335.262034140829,3276.318818214618,-2101.026904776099
249,425.8871749859251,3276.318818214618,-2101.026904776099
249,1849.5179493187206,3276.318818214618,-2101.026904776099
249,1367.2242731336319,3276.318818214618,-2101.026904776099
250,963.5954885431992,3275.501205644193,-2101.832781679739
250,1663.8535171385563,3275.501205644193,-2101.832781679739
250,1521.766017830878,3275.501205644193,-2101.832781679739
250,826.7687802293518,3275.501205644193,-2101.832781679739
250,1922.9414887992466,3275.501205644193,-2101.832781679739
250,522.8853320187535,3275.501205644193,-2101.832781679739
250,1832.455384634027,3275.501205644193,-2101.832781679739
250,1910.3700423529717,3275.501205644193,-2101.832781679739
250,546.6512581795723,3275.501205644193,-2101.832781679739
250,1920.664489686811,3275.501205644193,-2101.832781679739
250,1899.0965853912107,3275.501205644193,-2101.832781679739
250,2065.730016640045,3275.501205644193,-2101.832781679739
251,1730.7143596204578,3666.0516420799677,-2105.0386828909677
251,1836.759206100189,3666.0516420799677,-2105.0386828909677
251,1013.6896485717475,3666.0516420799677,-2105.0386828909677
251,619.5505638075292,3666.0516420799677,-2105.0386828909677
251,2062.594866691215,3666.0516420799677,-2105.0386828909677
251,2056.1885357464053,3666.0516420799677,-2105.0386828909677
251,1436.056459341884,3666.0516420799677,-2105.0386828909677
251,1623.8793831509583,3666.0516420799677,-2105.0386828909677
252,2006.4008957323651,3666.083805976475,-2105.0070992056476
252,2064.816770687003,3666.083805976475,-2105.0070992056476
252,1304.0705087710492,3666.083805976475,-2105.0070992056476
252,1114.7914795143538,3666.083805976475,-2105.0070992056476
252,868.5425802398872,3666.083805976475,-2105.0070992056476
252,2060.329229247932,3666.083805976475,-2105.0070992056476
252,1600.187284419799,3666.083805976475,-2105.0070992056476
252,1743.555556729891,3666.083805976475,-2105.0070992056476
253,995.2643413926639,3671.2616461824773,-2101.2652925455495
253,1192.5079185375275,3671.2616461824773,-2101.2652925455495
253,2037.432812959442,3671.2616461824773,-2101.2652925455495
253,679.625846887112,3671.2616461824773,-2101.2652925455495
253,836.5028912793066,3671.2616461824773,-2101.2652925455495
253,824.4172580018636,3671.2616461824773,-2101.2652925455495
253,1782.1570010365874,3671.2616461824773,-2101.2652925455495
254,1027.4230468043468,3670.5557187192776,-2101.9643792011125
254,1696.5789068155163,3670.5557187192776,-2101.9643792011125
254,1438.9607621696266,3670.5557187192776,-2101.9643792011125
254,1698.9018191904415,3670.5557187192776,-2101.9643792011125
254,560.6590288871595,3670.5557187192776,-2101.9643792011125
254,1382.792528566119,3670.5557187192776,-2101.9643792011125
254,504.93151997870814,3670.5557187192776,-2101.9643792011125
254,1375.9026184665045,3670.5557187192776,-2101.9643792011125
254,836.6758146583002,3670.5557187192776,-2101.9643792011125
254,649.6318526267406,3670.5557187192776,-2101.9643792011125
255,357.7632443716014,3670.676429352821,-2101.8445734610173
255,779.131549665649,3670.676429352821,-2101.8445734610173
255,1697.6537724808277,3670.676429352821,-2101.8445734610173
255,729.8309701589064,3670.676429352821,-2101.8445734610173
255,601.304329602804,3670.676429352821,-2101.8445734610173
255,673.3083447221943,3670.676429352821,-2101.8445734610173
256,988.8021860504751,3651.9204529719927,-2117.584774892568
256,1875.519261977917,3651.9204529719927,-2117.584774892568
256,1492.1668929434704,3651.9204529719927,-2117.584774892568
256,505.09371606025127,3651.9204529719927,-2117.584774892568
256,619.3561636635761,3651.9204529719927,-2117.584774892568
256,575.2714537394467,3651.9204529719927,-2117.584774892568
256,1099.6250960617522,3651.9204529719927,-2117.584774892568
256,1677.8702433313067,3651.9204529719927,-2117.584774892568
256,1996.695518993598,3651.9204529719927,-2117.584774892568
256,544.2826563005177,3651.9204529719927,-2117.584774892568
256,1330.478167652973,3651.9204529719927,-2117.584774892568
256,1980.0749929031115,3651.9204529719927,-2117.584774892568
256,1876.6929578243066,3651.9204529719927,-2117.584774892568
256,1986.6754670292094,3651.9204529719927,-2117.584774892568
257,1769.8940035256292,3651.8327261862746,-2117.671640002683
257,1402.8844664191697,3651.8327261862746,-2117.671640002683
257,1895.7665204358311,3651.8327261862746,-2117.671640002683
257,1285.333199381762,3651.8327261862746,-2117.671640002683
257,1004.9606175710354,3651.8327261862746,-2117.671640002683
257,290.6554573762839,3651.8327261862746,-2117.671640002683
257,2006.2256407621014,3651.8327261862746,-2117.671640002683
257,1779.8947949177514,3651.8327261862746,-2117.671640002683
257,1132.9906200487897,3651.8327261862746,-2117.671640002683
258,882.8122596043554,3653.2734712856513,-2116.257285455666
258,1271.6308206084166,3653.2734712856513,-2116.257285455666
258,862.1319929354311,3653.2734712856513,-2116.257285455666
258,2004.7498801441643,3653.2734712856513,-2116.257285455666
258,1547.199631960113,3653.2734712856513,-2116.257285455666
258,1289.4706093682396,3653.2734712856513,-2116.257285455666
259,1237.8859736342617,3661.0625019350505,-2109.0559120712574
259,1440.3094596958397,3661.0625019350505,-2109.0559120712574
259,975.2631490683067,3661.0625019350505,-2109.0559120712574
259,1489.7447704190124,3661.0625019350505,-2109.0559120712574
259,959.3575157310655,3661.0625019350505,-2109.0559120712574
259,1262.937842859416,3661.0625019350505,-2109.0559120712574
259,1182.4075314799302,3661.0625019350505,-2109.0559120712574
260,1993.7889475372292,3699.5723407161504,-2083.738139318333
260,1179.1596298806842,3699.5723407161504,-2083.738139318333
260,1300.2053246621192,3699.5723407161504,-2083.738139318333
260,1857.9455043097878,3699.5723407161504,-2083.738139318333
260,828.5303815374286,3699.5723407161504,-2083.738139318333
260,865.82778770392,3699.5723407161504,-2083.738139318333
260,781.4026539310112,3699.5723407161504,-2083.738139318333
260,1417.3925532834646,3699.5723407161504,-2083.738139318333
260,271.85910493517184,3699.5723407161504,-2083.738139318333
261,697.4126712902238,3678.9467218134805,-2100.808596283263
261,395.8852701643,3678.9467218134805,-2100.808596283263
261,578.289513561278,3678.9467218134805,-2100.808596283263
261,538.0100659187242,3678.9467218134805,-2100.808596283263
261,962.5823855699289,3678.9467218134805,-2100.808596283263
261,901.7877539265481,3678.9467218134805,-2100.808596283263
261,1274.8807461315273,3678.9467218134805,-2100.808596283263
262,1096.376970797806,3675.0025779821685,-2104.587135663653
262,1560.6748922273923,3675.0025779821685,-2104.587135663653
262,1600.7871973176475,3675.0025779821685,-2104.587135663653
262,1853.9659985765336,3675.0025779821685,-2104.587135663653
262,1310.2214805601611,3675.0025779821685,-2104.587135663653
262,1614.0575132718743,3675.0025779821685,-2104.587135663653
262,1865.2985303246762,3675.0025779821685,-2104.587135663653
262,1563.4451075986342,3675.0025779821685,-2104.587135663653
263,542.2664574767036,3674.7595431145833,-2104.8276662315807
263,861.13174282206,3674.7595431145833,-2104.8276662315807
263,1099.8454131756034,3674.7595431145833,-2104.8276662315807
263,317.60289692027357,3674.7595431145833,-2104.8276662315807
263,1404.839307484095,3674.7595431145833,-2104.8276662315807
263,1527.1082685964577,3674.7595431145833,-2104.8276662315807
263,1420.4314631835307,3674.7595431145833,-2104.8276662315807
263,1948.0268243134378,3674.7595431145833,-2104.8276662315807
263,1891.160436124874,3674.7595431145833,-2104.8276662315807
263,988.3104373172764,3674.7595431145833,-2104.8276662315807
263,669.9549730769614,3674.7595431145833,-2104.8276662315807
263,650.9365903879408,3674.7595431145833,-2104.8276662315807
264,815.5974379314035,3674.9937715448514,-2104.5957419300858
264,571.7093402953308,3674.9937715448514,-2104.5957419300858
264,791.479871718359,3674.9937715448514,-2104.5957419300858
264,1902.2521411218647,3674.9937715448514,-2104.5957419300858
264,746.7777881114846,3674.9937715448514,-2104.5957419300858
264,733.5165023170634,3674.9937715448514,-2104.5957419300858
264,565.8900182874597,3674.9937715448514,-2104.5957419300858
264,535.3538638005629,3674.9937715448514,-2104.5957419300858
264,994.0920733240257,3674.9937715448514,-2104.5957419300858
264,1520.6029122582372,3674.9937715448514,-2104.5957419300858
264,872.9281657472968,3674.9937715448514,-2104.5957419300858
264,1165.5387210987042,3674.9937715448514,-2104.5957419300858
264,409.48936007414335,3674.9937715448514,-2104.5957419300858
265,1082.4147749709143,3675.653972540854,-2103.9423344894994
265,837.2561563457597,3675.653972540854,-2103.9423344894994
265,631.9489530102375,3675.653972540854,-2103.9423344894994
265,1940.7732863737242,3675.653972540854,-2103.9423344894994
265,1946.706512171081,3675.653972540854,-2103.9423344894994
265,1614.456910502296,3675.653972540854,-2103.9423344894994
265,1303.3402277698358,3675.653972540854,-2103.9423344894994
265,646.1995509521065,3675.653972540854,-2103.9423344894994
266,655.5428050897938,3675.5725686583014,-2104.023021179638
266,1021.6966591423563,3675.5725686583014,-2104.023021179638
266,1849.3559987759588,3675.5725686583014,-2104.023021179638
266,1947.076524769232,3675.5725686583014,-2104.023021179638
266,1524.2737597754701,3675.5725686583014,-2104.023021179638
266,1249.30321279551,3675.5725686583014,-2104.023021179638
266,546.1634234030308,3675.5725686583014,-2104.023021179638
266,1798.1868140999184,3675.5725686583014,-2104.023021179638
266,1807.2756824987057,3675.5725686583014,-2104.023021179638
266,1149.3469479338858,3675.5725686583014,-2104.023021179638
266,411.83019925106197,3675.5725686583014,-2104.023021179638
266,1913.1955334330542,3675.5725686583014,-2104.023021179638
266,979.6261907203011,3675.5725686583014,-2104.023021179638
267,842.6300042411692,3739.2571818369333,-2065.9653459652855
267,1875.1698332998656,3739.2571818369333,-2065.9653459652855
267,815.966600435462,3739.2571818369333,-2065.9653459652855
267,852.6145754205216,3739.2571818369333,-2065.9653459652855
267,1947.6059786551677,3739.2571818369333,-2065.9653459652855
267,1143.296491549046,3739.2571818369333,-2065.9653459652855
267,283.9679444311559,3739.2571818369333,-2065.9653459652855
268,468.25498857381854,1438.0418696882273,-774.0487588167719
268,445.5954255021893,1438.0418696882273,-774.0487588167719
268,618.3102698607169,1438.0418696882273,-774.0487588167719
268,399.2569470665755,1438.0418696882273,-774.0487588167719
268,543.9431689071545,1438.0418696882273,-774.0487588167719
268,403.4018278641636,1438.0418696882273,-774.0487588167719
268,340.82614884217514,1438.0418696882273,-774.0487588167719
268,614.031811052931,1438.0418696882273,-774.0487588167719
268,108.92819152182977,1438.0418696882273,-774.0487588167719
269,58.15873914426754,1437.0863227413965,-774.9638533906127
269,378.3316793376251,1437.0863227413965,-774.9638533906127
269,552.2156764946277,1437.0863227413965,-774.9638533906127
269,614.1396484701999,1437.0863227413965,-774.9638533906127
269,277.6559329936233,1437.0863227413965,-774.9638533906127
269,237.62592538280714,1437.0863227413965,-774.9638533906127
269,610.6184925593486,1437.0863227413965,-774.9638533906127
270,460.2920775554821,1435.8792346406244,-776.1288361263358
270,397.92283094250877,1435.8792346406244,-776.1288361263358
270,276.4402402908756,1435.8792346406244,-776.1288361263358
270,196.54069539097617,1435.8792346406244,-776.1288361263358
270,268.6179381992492,1435.8792346406244,-776.1288361263358
270,440.1659185448721,1435.8792346406244,-776.1288361263358
270,387.1969539163642,1435.8792346406244,-776.1288361263358
270,323.63219985952213,1435.8792346406244,-776.1288361263358
270,376.20270254100086,1435.8792346406244,-776.1288361263358
270,312.3665918864734,1435.8792346406244,-776.1288361263358
270,377.38241867035174,1435.8792346406244,-776.1288361263358
271,503.68988212100743,1431.9454470251687,-779.6463803902386
271,272.1949823059387,1431.9454470251687,-779.6463803902386
271,598.1178789187232,1431.9454470251687,-779.6463803902386
271,207.514018608957,1431.9454470251687,-779.6463803902386
271,359.44589859791927,1431.9454470251687,-779.6463803902386
271,555.2747912043525,1431.9454470251687,-779.6463803902386
271,53.71487983712541,1431.9454470251687,-779.6463803902386
271,240.06648174852614,1431.9454470251687,-779.6463803902386
271,343.01646579838564,1431.9454470251687,-779.6463803902386
271,608.4892250868568,1431.9454470251687,-779.6463803902386
271,256.5891549417674,1431.9454470251687,-779.6463803902386
272,247.10190045079324,1437.567476213021,-774.8490719531234
272,454.88173439668043,1437.567476213021,-774.8490719531234
272,399.4448567744801,1437.567476213021,-774.8490719531234
272,294.54750641764,1437.567476213021,-774.8490719531234
272,538.1431382973317,1437.567476213021,-774.8490719531234
272,606.4843738485662,1437.567476213021,-774.8490719531234
272,389.48940576988633,1437.567476213021,-774.8490719531234
273,263.2702338642033,1436.951938721029,-775.4518223957298
273,216.08585888587172,1436.951938721029,-775.4518223957298
273,610.7397354876541,1436.951938721029,-775.4518223957298
273,610.9850161404961,1436.951938721029,-775.4518223957298
273,599.1885268609985,1436.951938721029,-775.4518223957298
273,387.12607279432507,1436.951938721029,-775.4518223957298
273,584.0033899490048,1436.951938721029,-775.4518223957298
273,608.8057461211584,1436.951938721029,-775.4518223957298
273,269.11534222373683,1436.951938721029,-775.4518223957298
273,443.5612650604318,1436.951938721029,-775.4518223957298
274,368.5480728010306,1435.7457612531498,-776.5953024170361
274,607.2025354716895,1435.7457612531498,-776.5953024170361
274,440.8882770342482,1435.7457612531498,-776.5953024170361
274,387.2214820821902,1435.7457612531498,-776.5953024170361
274,198.58570689595388,1435.7457612531498,-776.5953024170361
274,607.0998481785577,1435.7457612531498,-776.5953024170361
274,607.8824698445081,1435.7457612531498,-776.5953024170361
274,607.3861245518467,1435.7457612531498,-776.5953024170361
275,536.0924723926875,1435.4421248846172,-776.8954547284236
275,600.2439610396577,1435.4421248846172,-776.8954547284236
275,314.2266983523845,1435.4421248846172,-776.8954547284236
275,387.2397114581844,1435.4421248846172,-776.8954547284236
275,607.1712677378325,1435.4421248846172,-776.8954547284236
275,470.62813395076734,1435.4421248846172,-776.8954547284236
275,598.6075595380278,1435.4421248846172,-776.8954547284236
275,608.0697557322557,1435.4421248846172,-776.8954547284236
275,236.08412119891818,1435.4421248846172,-776.8954547284236
275,607.5412136771687,1435.4421248846172,-776.8954547284236
275,605.6756802907877,1435.4421248846172,-776.8954547284236
275,571.2756741372897,1435.4421248846172,-776.8954547284236
275,337.78483793090106,1435.4421248846172,-776.8954547284236
275,605.5781952334988,1435.4421248846172,-776.8954547284236
276,228.77640357138102,1435.5748397553753,-776.7644534138343
276,431.5686090302738,1435.5748397553753,-776.7644534138343
276,608.0551130864378,1435.5748397553753,-776.7644534138343
276,514.1271202044571,1435.5748397553753,-776.7644534138343
276,367.46650753392703,1435.5748397553753,-776.7644534138343
276,296.40078437402065,1435.5748397553753,-776.7644534138343
276,604.5496978024673,1435.5748397553753,-776.7644534138343
276,247.57952867552598,1435.5748397553753,-776.7644534138343
276,315.6270656694267,1435.5748397553753,-776.7644534138343
277,210.89438885878502,1434.560967710829,-777.7483096355793
277,572.7583667369494,1434.560967710829,-777.7483096355793
277,323.8555525215846,1434.560967710829,-777.7483096355793
277,595.905458826053,1434.560967710829,-777.7483096355793
277,289.6358735634394,1434.560967710829,-777.7483096355793
277,322.5714940803631,1434.560967710829,-777.7483096355793
277,596.0203878059393,1434.560967710829,-777.7483096355793
277,209.15907082845126,1434.560967710829,-777.7483096355793
277,599.5352444153121,1434.560967710829,-777.7483096355793
277,142.72439577012943,1434.560967710829,-777.7483096355793
277,488.21799055067544,1434.560967710829,-777.7483096355793
278,420.10926739169844,1433.3677199109713,-778.9005386969175
278,510.260552778083,1433.3677199109713,-778.9005386969175
278,347.4076456052993,1433.3677199109713,-778.9005386969175
278,593.6903962943016,1433.3677199109713,-778.9005386969175
278,327.14618071249953,1433.3677199109713,-778.9005386969175
278,592.6905647358059,1433.3677199109713,-778.9005386969175
278,498.41375422296085,1433.3677199109713,-778.9005386969175
279,423.1097174440707,1433.522374547589,-778.7481309559073
279,602.7319286683917,1433.522374547589,-778.7481309559073
279,577.4088333029682,1433.522374547589,-778.7481309559073
279,101.01100822484962,1433.522374547589,-778.7481309559073
279,531.9125532902472,1433.522374547589,-778.7481309559073
279,578.0046293504786,1433.522374547589,-778.7481309559073
279,272.7484115834981,1433.522374547589,-778.7481309559073
279,604.0824371796574,1433.522374547589,-778.7481309559073
280,588.8027334472384,1433.3584937158125,-778.9103397095846
280,326.07431994527724,1433.3584937158125,-778.9103397095846
280,484.91109266902015,1433.3584937158125,-778.9103397095846
280,383.8459682171012,1433.3584937158125,-778.9103397095846
280,282.84284040071634,1433.3584937158125,-778.9103397095846
280,133.76634812724816,1433.3584937158125,-778.9103397095846
280,400.75838380375683,1433.3584937158125,-778.9103397095846
280,452.748505977502,1433.3584937158125,-778.9103397095846
280,605.4061560550236,1433.3584937158125,-778.9103397095846
280,347.39574226973934,1433.3584937158125,-778.9103397095846
280,592.1832905328479,1433.3584937158125,-778.9103397095846
280,350.6520932863427,1433.3584937158125,-778.9103397095846
280,318.0078761458706,1433.3584937158125,-778.9103397095846
280,595.702686150185,1433.3584937158125,-778.9103397095846
281,117.10766333406292,485.00327809727617,-224.22447532223637
281,137.11404270426817,485.00327809727617,-224.22447532223637
281,108.60934412896363,485.00327809727617,-224.22447532223637
281,230.46412081320088,485.00327809727617,-224.22447532223637
281,229.4490298028182,485.00327809727617,-224.22447532223637
281,188.7516767962626,485.00327809727617,-224.22447532223637
281,159.4160270961417,485.00327809727617,-224.22447532223637
281,118.14573173224477,485.00327809727617,-224.22447532223637
281,248.6378978010457,485.00327809727617,-224.22447532223637
281,164.4710945210726,485.00327809727617,-224.22447532223637
281,53.09331219907143,485.00327809727617,-224.22447532223637
281,146.37405259148085,485.00327809727617,-224.22447532223637
281,52.223378200931606,485.00327809727617,-224.22447532223637
282,144.9416864626529,484.2673768237944,-224.89382818635508
282,199.91280731992052,484.2673768237944,-224.89382818635508
282,205.1185918904267,484.2673768237944,-224.89382818635508
282,248.4750333394547,484.2673768237944,-224.89382818635508
282,244.75600113286959,484.2673768237944,-224.89382818635508
282,249.4492692220987,484.2673768237944,-224.89382818635508
282,245.29986650809101,484.2673768237944,-224.89382818635508
282,70.19723234313874,484.2673768237944,-224.89382818635508
282,221.90689902147165,484.2673768237944,-224.89382818635508
282,199.82764286537048,484.2673768237944,-224.89382818635508
282,141.24983971048502,484.2673768237944,-224.89382818635508
282,164.8757911287264,484.2673768237944,-224.89382818635508
282,83.08359969441908,484.2673768237944,-224.89382818635508
283,71.37612741188954,451.9883845726418,-228.83375870125934
283,158.61383141753987,451.9883845726418,-228.83375870125934
283,60.600617703553205,451.9883845726418,-228.83375870125934
283,41.252353093981355,451.9883845726418,-228.83375870125934
284,106.85783199703341,452.08962704626674,-228.73575894652595
284,34.56414052213183,452.08962704626674,-228.73575894652595
284,178.50650483937596,452.08962704626674,-228.73575894652595
284,66.23145475831629,452.08962704626674,-228.73575894652595
284,206.3293791763218,452.08962704626674,-228.73575894652595
284,204.8611798576149,452.08962704626674,-228.73575894652595
284,201.35733458137176,452.08962704626674,-228.73575894652595
284,32.00645957766219,452.08962704626674,-228.73575894652595
284,102.60221677000217,452.08962704626674,-228.73575894652595
284,202.60826619889258,452.08962704626674,-228.73575894652595
284,172.7862974394619,452.08962704626674,-228.73575894652595
284,136.07903198974105,452.08962704626674,-228.73575894652595
284,130.4998741798624,452.08962704626674,-228.73575894652595
285,207.02052085463578,452.57013691478926,-228.30600811285137
285,96.5207253240126,452.57013691478926,-228.30600811285137
285,116.74294240118982,452.57013691478926,-228.30600811285137
285,100.55430871257647,452.57013691478926,-228.30600811285137
285,74.45069381442374,452.57013691478926,-228.30600811285137
285,116.12639053577591,452.57013691478926,-228.30600811285137
285,117.76687248138076,452.57013691478926,-228.30600811285137
285,175.73746293199744,452.57013691478926,-228.30600811285137
285,152.81072630504286,452.57013691478926,-228.30600811285137
285,206.2148035883939,452.57013691478926,-228.30600811285137
285,97.64531918599833,452.57013691478926,-228.30600811285137
285,97.99628615025574,452.57013691478926,-228.30600811285137
285,166.14809449070003,452.57013691478926,-228.30600811285137


==> csvs/wilkrepinside1_eta_ss.csv <==
Iteration,rho,min_up,max_low
15,7061594285.458003,9885050744.582169,-454488174.6643038
15,6997799550.498225,9885050744.582169,-454488174.6643038
15,6679813769.643625,9885050744.582169,-454488174.6643038
15,6573584857.510839,9885050744.582169,-454488174.6643038
15,6798258116.779152,9885050744.582169,-454488174.6643038
15,6886526059.77362,9885050744.582169,-454488174.6643038
15,7028540836.1544895,9885050744.582169,-454488174.6643038
15,6685042018.040294,9885050744.582169,-454488174.6643038
15,6607944443.349699,9885050744.582169,-454488174.6643038
16,6787697391.420341,9521714122.09397,-441430540.85101604
16,6629627434.179174,9521714122.09397,-441430540.85101604
16,6594149215.372653,9521714122.09397,-441430540.85101604
16,6806491525.27364,9521714122.09397,-441430540.85101604
16,6335374252.905138,9521714122.09397,-441430540.85101604
16,6512364994.095416,9521714122.09397,-441430540.85101604
16,6452094935.509107,9521714122.09397,-441430540.85101604
16,6620271053.812153,9521714122.09397,-441430540.85101604
16,6454869215.601689,9521714122.09397,-441430540.85101604
16,6789216387.62409,9521714122.09397,-441430540.85101604
16,6511577387.436281,9521714122.09397,-441430540.85101604
16,6447827616.678151,9521714122.09397,-441430540.85101604
17,6177534903.895023,8962020580.510471,-412016462.34068584
17,6124991987.721518,8962020580.510471,-412016462.34068584
17,6227427459.497822,8962020580.510471,-412016462.34068584
17,5923251926.375698,8962020580.510471,-412016462.34068584
17,6202153998.185557,8962020580.510471,-412016462.34068584
17,6134227567.56687,8962020580.510471,-412016462.34068584
17,6285113733.720913,8962020580.510471,-412016462.34068584
17,5859347663.907665,8962020580.510471,-412016462.34068584
17,6209645701.570137,8962020580.510471,-412016462.34068584
17,6184448538.520523,8962020580.510471,-412016462.34068584
17,6158028254.607274,8962020580.510471,-412016462.34068584
18,5813062832.90086,8556381862.041515,-429268879.4811058
18,5871900695.500472,8556381862.041515,-429268879.4811058
18,5617468138.218875,8556381862.041515,-429268879.4811058
18,5475031391.258466,8556381862.041515,-429268879.4811058
18,5858732593.274953,8556381862.041515,-429268879.4811058
18,5857574953.096995,8556381862.041515,-429268879.4811058
18,5779118171.946009,8556381862.041515,-429268879.4811058
18,5973065093.690675,8556381862.041515,-429268879.4811058
18,5852601053.266188,8556381862.041515,-429268879.4811058
19,5752614539.88479,8258155327.459729,-469344615.4678335
19,5550962915.253355,8258155327.459729,-469344615.4678335
19,5520772932.569415,8258155327.459729,-469344615.4678335
19,5610119975.036103,8258155327.459729,-469344615.4678335
19,5885584525.285641,8258155327.459729,-469344615.4678335
20,5358319075.285475,8018092463.697845,-506089642.38656473
20,5235715061.938164,8018092463.697845,-506089642.38656473
20,5443636750.083195,8018092463.697845,-506089642.38656473
20,5120992058.398767,8018092463.697845,-506089642.38656473
20,5274498354.892431,8018092463.697845,-506089642.38656473
20,5167692470.783821,8018092463.697845,-506089642.38656473
20,5118958161.148149,8018092463.697845,-506089642.38656473
20,5464437207.427714,8018092463.697845,-506089642.38656473
20,5481517765.590048,8018092463.697845,-506089642.38656473
20,5465000181.376478,8018092463.697845,-506089642.38656473
21,5352675358.355124,7695467653.368137,-529283068.5430999
21,4935156085.766414,7695467653.368137,-529283068.5430999
21,5040523238.687849,7695467653.368137,-529283068.5430999
21,5106330907.387482,7695467653.368137,-529283068.5430999
21,4968513569.073321,7695467653.368137,-529283068.5430999
21,4956113084.69147,7695467653.368137,-529283068.5430999
21,5003846312.143439,7695467653.368137,-529283068.5430999
21,5197108901.519559,7695467653.368137,-529283068.5430999
21,5316004170.570941,7695467653.368137,-529283068.5430999
21,4968875412.97232,7695467653.368137,-529283068.5430999
21,4916845397.2796135,7695467653.368137,-529283068.5430999
22,4739181770.716345,7392911656.256199,-576024182.943255
22,4582552980.78332,7392911656.256199,-576024182.943255
22,4801918412.751645,7392911656.256199,-576024182.943255
22,4832330346.65075,7392911656.256199,-576024182.943255
23,4501770513.172259,7026146314.471817,-588366743.6887155
23,4398782124.984994,7026146314.471817,-588366743.6887155
23,4663448648.316453,7026146314.471817,-588366743.6887155
23,4682006546.42237,7026146314.471817,-588366743.6887155
23,4637085780.645636,7026146314.471817,-588366743.6887155
23,4481262168.374993,7026146314.471817,-588366743.6887155
23,4327865515.529618,7026146314.471817,-588366743.6887155
23,4415130630.588275,7026146314.471817,-588366743.6887155
24,4258666745.280944,6836142554.88951,-601113177.4201899
24,4641504645.782807,6836142554.88951,-601113177.4201899
24,4230033500.0064387,6836142554.88951,-601113177.4201899
24,4304159826.240737,6836142554.88951,-601113177.4201899
24,4311838782.312966,6836142554.88951,-601113177.4201899
24,4224358241.7924376,6836142554.88951,-601113177.4201899
24,4355546398.575901,6836142554.88951,-601113177.4201899
24,4307507121.290077,6836142554.88951,-601113177.4201899
24,4299041062.62678,6836142554.88951,-601113177.4201899
24,4332967642.1372385,6836142554.88951,-601113177.4201899
24,4237126916.1976724,6836142554.88951,-601113177.4201899
24,4369005175.992125,6836142554.88951,-601113177.4201899
24,4070451376.053843,6836142554.88951,-601113177.4201899
24,4328255399.050465,6836142554.88951,-601113177.4201899
24,4312451631.486483,6836142554.88951,-601113177.4201899
24,4161434598.9441195,6836142554.88951,-601113177.4201899
25,3935228803.5311575,6468101912.023632,-618756505.5440102
25,4063254857.1727266,6468101912.023632,-618756505.5440102
25,3943378229.8556023,6468101912.023632,-618756505.5440102
25,4280651130.5783033,6468101912.023632,-618756505.5440102
25,3985031017.428709,6468101912.023632,-618756505.5440102
25,4146770370.3670177,6468101912.023632,-618756505.5440102
25,4197188453.920697,6468101912.023632,-618756505.5440102
25,4351475473.972889,6468101912.023632,-618756505.5440102
25,4022816067.9767537,6468101912.023632,-618756505.5440102
26,3801186126.36312,5786752364.287243,-521733762.0266619
26,3747090301.0535955,5786752364.287243,-521733762.0266619
26,3619007195.958207,5786752364.287243,-521733762.0266619
26,3876619992.228455,5786752364.287243,-521733762.0266619
26,3594392363.8446236,5786752364.287243,-521733762.0266619
26,3672533086.68711,5786752364.287243,-521733762.0266619
26,3727778466.010776,5786752364.287243,-521733762.0266619
26,3536075143.0058985,5786752364.287243,-521733762.0266619
26,3319530214.354146,5786752364.287243,-521733762.0266619
26,3582228947.181595,5786752364.287243,-521733762.0266619
26,3825452226.005876,5786752364.287243,-521733762.0266619
26,3653408243.5283585,5786752364.287243,-521733762.0266619
27,3444038926.235344,5070406787.33544,-366605789.1741667
27,3425145211.274721,5070406787.33544,-366605789.1741667
27,3496871940.9517183,5070406787.33544,-366605789.1741667
27,3335328544.5290613,5070406787.33544,-366605789.1741667
27,3389268657.4491925,5070406787.33544,-366605789.1741667
27,3335398670.975049,5070406787.33544,-366605789.1741667
27,3495280863.7028465,5070406787.33544,-366605789.1741667
27,3615681794.2812653,5070406787.33544,-366605789.1741667
27,3045205506.356877,5070406787.33544,-366605789.1741667
27,3334076748.993704,5070406787.33544,-366605789.1741667
28,2899851763.1359596,4901017156.743061,-401195483.9332218
28,3124863775.226788,4901017156.743061,-401195483.9332218
28,3241176695.991451,4901017156.743061,-401195483.9332218
28,3203221864.417287,4901017156.743061,-401195483.9332218
28,3075249498.4882226,4901017156.743061,-401195483.9332218
28,3376684865.4350886,4901017156.743061,-401195483.9332218
28,3184053418.5958905,4901017156.743061,-401195483.9332218
28,3346033325.1802154,4901017156.743061,-401195483.9332218
28,3339301765.4698772,4901017156.743061,-401195483.9332218
28,2975633840.1530614,4901017156.743061,-401195483.9332218
28,3281719347.2805166,4901017156.743061,-401195483.9332218
28,3016311110.4026165,4901017156.743061,-401195483.9332218
28,3307856768.4213943,4901017156.743061,-401195483.9332218
29,3174448938.3272004,4708662225.85332,-438571945.00811124
29,3336348529.8402133,4708662225.85332,-438571945.00811124
29,3202861604.176551,4708662225.85332,-438571945.00811124
29,2853828199.477573,4708662225.85332,-438571945.00811124
29,3095256070.695438,4708662225.85332,-438571945.00811124
29,3123764569.8873367,4708662225.85332,-438571945.00811124
29,2928687106.6754756,4708662225.85332,-438571945.00811124
29,2806542622.6578403,4708662225.85332,-438571945.00811124
30,2695408299.4422135,4437795814.97139,-431304016.596323
30,2722026807.303385,4437795814.97139,-431304016.596323
30,3026097144.988823,4437795814.97139,-431304016.596323
30,2806415743.5559516,4437795814.97139,-431304016.596323
30,2649766319.8349233,4437795814.97139,-431304016.596323
30,3066078497.3905034,4437795814.97139,-431304016.596323
30,2772364864.894595,4437795814.97139,-431304016.596323
31,2570383062.325553,4096367268.187041,-397224553.1983037
31,2825646165.1557612,4096367268.187041,-397224553.1983037
31,2776790566.618598,4096367268.187041,-397224553.1983037
31,2701688416.094004,4096367268.187041,-397224553.1983037
31,2586839286.123192,4096367268.187041,-397224553.1983037
32,2414629276.454976,3756918159.9009333,-382404844.3317611
32,2526488944.705273,3756918159.9009333,-382404844.3317611
32,2517069567.581281,3756918159.9009333,-382404844.3317611
32,2252404521.197603,3756918159.9009333,-382404844.3317611
32,2381726273.7851186,3756918159.9009333,-382404844.3317611
32,2322943737.6812434,3756918159.9009333,-382404844.3317611
32,2381715266.0364623,3756918159.9009333,-382404844.3317611
32,2305933293.3588786,3756918159.9009333,-382404844.3317611
32,2504926152.9519095,3756918159.9009333,-382404844.3317611
33,2601263409.1874514,3619892152.0159636,-399327242.6476569
33,2387338983.920556,3619892152.0159636,-399327242.6476569
33,2319933321.822069,3619892152.0159636,-399327242.6476569
33,2356795752.6702647,3619892152.0159636,-399327242.6476569
33,2570908260.2614484,3619892152.0159636,-399327242.6476569
33,2274769104.8915825,3619892152.0159636,-399327242.6476569
33,2347183387.5099735,3619892152.0159636,-399327242.6476569
34,2147741911.8494687,3515353484.976561,-426823980.50189304
34,2182493070.5866246,3515353484.976561,-426823980.50189304
34,2163542708.1196804,3515353484.976561,-426823980.50189304
34,2179365681.0459685,3515353484.976561,-426823980.50189304
34,2102723835.5795245,3515353484.976561,-426823980.50189304
34,2306172299.72988,3515353484.976561,-426823980.50189304
34,2204901014.84725,3515353484.976561,-426823980.50189304
34,2305916925.826937,3515353484.976561,-426823980.50189304
34,2363771114.775415,3515353484.976561,-426823980.50189304
34,2144274544.141486,3515353484.976561,-426823980.50189304
35,1945088570.0628576,3139933656.2536736,-347667562.07978797
35,2000503285.8019586,3139933656.2536736,-347667562.07978797
35,2120097459.6443138,3139933656.2536736,-347667562.07978797
35,2059725919.493719,3139933656.2536736,-347667562.07978797
35,2141698906.2211864,3139933656.2536736,-347667562.07978797
35,1914197048.1052387,3139933656.2536736,-347667562.07978797
35,1969547841.267288,3139933656.2536736,-347667562.07978797
35,1904795619.2969863,3139933656.2536736,-347667562.07978797
35,1968849550.1233733,3139933656.2536736,-347667562.07978797
35,2170925399.883768,3139933656.2536736,-347667562.07978797
35,1832847907.1251686,3139933656.2536736,-347667562.07978797
35,1917795768.8540103,3139933656.2536736,-347667562.07978797
35,1983210253.2596984,3139933656.2536736,-347667562.07978797
36,2076832938.0284936,2976951353.39303,-360832103.03592706
36,1859689623.9538572,2976951353.39303,-360832103.03592706
36,1784660702.3495948,2976951353.39303,-360832103.03592706
36,1821517365.9013612,2976951353.39303,-360832103.03592706
36,1779807766.064894,2976951353.39303,-360832103.03592706
36,1910190082.241179,2976951353.39303,-360832103.03592706
37,1668056207.6636155,2656852274.726212,-317110068.35766745
37,1763812857.1903899,2656852274.726212,-317110068.35766745
37,1778269939.676586,2656852274.726212,-317110068.35766745
37,1622474353.5409896,2656852274.726212,-317110068.35766745
38,1509906500.5618875,2563503242.109727,-334566445.7220156
38,1594400566.0390837,2563503242.109727,-334566445.7220156
38,1580415316.6194758,2563503242.109727,-334566445.7220156
38,1474148611.7582812,2563503242.109727,-334566445.7220156
38,1497398356.4991505,2563503242.109727,-334566445.7220156
38,1592275685.3233526,2563503242.109727,-334566445.7220156
38,1460037411.6645036,2563503242.109727,-334566445.7220156
38,1524421654.2661245,2563503242.109727,-334566445.7220156
38,1642024451.1454055,2563503242.109727,-334566445.7220156
39,1208654230.4036036,2109434735.1608558,-192780594.32727325
39,1439164624.7394674,2109434735.1608558,-192780594.32727325
39,1424390485.2284048,2109434735.1608558,-192780594.32727325
39,1510958338.319808,2109434735.1608558,-192780594.32727325
39,1328277500.7985642,2109434735.1608558,-192780594.32727325
39,1328324360.2552354,2109434735.1608558,-192780594.32727325
39,1518663695.787689,2109434735.1608558,-192780594.32727325
39,1444057751.4687622,2109434735.1608558,-192780594.32727325
39,1396526272.186172,2109434735.1608558,-192780594.32727325
40,1286125557.1458824,2051468898.8473444,-210989799.69602203
40,1337653766.258078,2051468898.8473444,-210989799.69602203
40,1414594834.3998659,2051468898.8473444,-210989799.69602203
40,1302921595.4763594,2051468898.8473444,-210989799.69602203
40,1269910389.0783849,2051468898.8473444,-210989799.69602203
40,1454356963.6870556,2051468898.8473444,-210989799.69602203
40,1243424507.917586,2051468898.8473444,-210989799.69602203
40,1319835080.965971,2051468898.8473444,-210989799.69602203
41,1168764129.8100119,1957345583.3366547,-225886174.44304895
41,1328065550.0512545,1957345583.3366547,-225886174.44304895
41,1251123262.9586363,1957345583.3366547,-225886174.44304895
41,1294115806.501763,1957345583.3366547,-225886174.44304895
41,1267502880.967075,1957345583.3366547,-225886174.44304895
41,1313205529.122764,1957345583.3366547,-225886174.44304895
41,1370230122.479996,1957345583.3366547,-225886174.44304895
41,1265516044.143429,1957345583.3366547,-225886174.44304895
41,1324768935.1002798,1957345583.3366547,-225886174.44304895
41,1365468059.4805808,1957345583.3366547,-225886174.44304895
41,1284978277.1314394,1957345583.3366547,-225886174.44304895
42,1232441750.2460318,1898895399.9929457,-228459288.4990809
42,1259350302.208403,1898895399.9929457,-228459288.4990809
42,1227490330.8126915,1898895399.9929457,-228459288.4990809
42,1271546016.147748,1898895399.9929457,-228459288.4990809
42,1233134823.0171309,1898895399.9929457,-228459288.4990809
42,1223244637.9246087,1898895399.9929457,-228459288.4990809
42,1247246795.9814148,1898895399.9929457,-228459288.4990809
42,1143098248.1255834,1898895399.9929457,-228459288.4990809
42,1248923063.9206553,1898895399.9929457,-228459288.4990809
42,1273329185.3582892,1898895399.9929457,-228459288.4990809
43,1137640181.2764363,1780265992.2642918,-235672465.72486055
43,1144954009.7365172,1780265992.2642918,-235672465.72486055
43,1225765762.9980767,1780265992.2642918,-235672465.72486055
43,1167411652.6058972,1780265992.2642918,-235672465.72486055
43,1232827380.9039752,1780265992.2642918,-235672465.72486055
43,1202628198.2119699,1780265992.2642918,-235672465.72486055
43,1141458190.1928835,1780265992.2642918,-235672465.72486055
43,1111022485.0066237,1780265992.2642918,-235672465.72486055
43,1140350596.0310016,1780265992.2642918,-235672465.72486055
44,1187469375.2967386,1696007948.6897426,-247799776.2868247
44,1165919240.3736978,1696007948.6897426,-247799776.2868247
44,1074181192.9215097,1696007948.6897426,-247799776.2868247
44,1044959001.9081376,1696007948.6897426,-247799776.2868247
44,1049227410.4459684,1696007948.6897426,-247799776.2868247
44,1043773416.7939571,1696007948.6897426,-247799776.2868247
44,1091146516.8860874,1696007948.6897426,-247799776.2868247
44,967929974.0167283,1696007948.6897426,-247799776.2868247
44,1210412898.21194,1696007948.6897426,-247799776.2868247
44,1176818637.1074555,1696007948.6897426,-247799776.2868247
44,976342279.851853,1696007948.6897426,-247799776.2868247
44,1078936867.4518301,1696007948.6897426,-247799776.2868247
45,1050607615.296443,1629345459.4438252,-253672435.2156434
45,946509856.8039541,1629345459.4438252,-253672435.2156434
45,1122770859.993178,1629345459.4438252,-253672435.2156434
45,928239938.6808497,1629345459.4438252,-253672435.2156434
45,811737032.192744,1629345459.4438252,-253672435.2156434
45,1054302793.656935,1629345459.4438252,-253672435.2156434
45,990551335.7505156,1629345459.4438252,-253672435.2156434
45,1024156105.0588963,1629345459.4438252,-253672435.2156434
45,1017499418.7313687,1629345459.4438252,-253672435.2156434
45,1046414172.3488536,1629345459.4438252,-253672435.2156434
45,1008601178.2738376,1629345459.4438252,-253672435.2156434
46,933415293.7128359,1349017138.8155987,-166303173.75422645
46,834923409.8464761,1349017138.8155987,-166303173.75422645
46,821135579.9731767,1349017138.8155987,-166303173.75422645
46,918548825.6571019,1349017138.8155987,-166303173.75422645
46,695520715.1298085,1349017138.8155987,-166303173.75422645
46,972423160.1842237,1349017138.8155987,-166303173.75422645
46,921917872.7349662,1349017138.8155987,-166303173.75422645
47,889332669.1979834,1230014033.6567097,-156457572.2231406
47,889310296.6112791,1230014033.6567097,-156457572.2231406
47,761080894.0911294,1230014033.6567097,-156457572.2231406
47,874525798.8942683,1230014033.6567097,-156457572.2231406
47,812816082.9292037,1230014033.6567097,-156457572.2231406
47,813109727.7022383,1230014033.6567097,-156457572.2231406
47,809039605.1883031,1230014033.6567097,-156457572.2231406
47,859174230.7692721,1230014033.6567097,-156457572.2231406
47,729392811.477154,1230014033.6567097,-156457572.2231406
47,734399172.7291727,1230014033.6567097,-156457572.2231406
47,754587092.6005324,1230014033.6567097,-156457572.2231406
48,631675235.568089,1153456513.244884,-155016206.12221313
48,687814431.4995464,1153456513.244884,-155016206.12221313
48,744470216.2144084,1153456513.244884,-155016206.12221313
48,750976934.1571196,1153456513.244884,-155016206.12221313
48,777169981.2753732,1153456513.244884,-155016206.12221313
48,684170886.3245068,1153456513.244884,-155016206.12221313
48,683003023.1972786,1153456513.244884,-155016206.12221313
48,680648091.4371612,1153456513.244884,-155016206.12221313
48,802736744.5043589,1153456513.244884,-155016206.12221313
48,783821615.3663069,1153456513.244884,-155016206.12221313
49,706561853.6363735,1114194156.136259,-152519806.39117712
49,769797989.9980507,1114194156.136259,-152519806.39117712
49,715848194.9549663,1114194156.136259,-152519806.39117712
49,675374866.5913464,1114194156.136259,-152519806.39117712
50,592173437.358178,1033267193.3857734,-149079372.93127292
50,664317292.7224361,1033267193.3857734,-149079372.93127292
50,697566153.02076,1033267193.3857734,-149079372.93127292
50,701727392.8206476,1033267193.3857734,-149079372.93127292
50,593640544.7416486,1033267193.3857734,-149079372.93127292
50,669506795.8471689,1033267193.3857734,-149079372.93127292
50,723749475.6889255,1033267193.3857734,-149079372.93127292
50,714592348.9650465,1033267193.3857734,-149079372.93127292
50,608456642.0157639,1033267193.3857734,-149079372.93127292
50,671311820.4545655,1033267193.3857734,-149079372.93127292
50,655008673.3573673,1033267193.3857734,-149079372.93127292
50,695389469.5617576,1033267193.3857734,-149079372.93127292
51,643857399.168954,952372084.2412155,-143667400.8005765
51,585011038.2065117,952372084.2412155,-143667400.8005765
51,553965093.6091948,952372084.2412155,-143667400.8005765
51,644058279.9555142,952372084.2412155,-143667400.8005765
51,565554832.7819948,952372084.2412155,-143667400.8005765
51,605312344.1448915,952372084.2412155,-143667400.8005765
51,591695773.5049462,952372084.2412155,-143667400.8005765
51,488751131.081904,952372084.2412155,-143667400.8005765
51,629384362.0575122,952372084.2412155,-143667400.8005765
52,443545445.33313495,928576694.9532619,-151440243.22741288
52,598922027.6831625,928576694.9532619,-151440243.22741288
52,658675691.7139446,928576694.9532619,-151440243.22741288
52,619650147.551705,928576694.9532619,-151440243.22741288
52,497682223.072799,928576694.9532619,-151440243.22741288
52,588525547.9967939,928576694.9532619,-151440243.22741288
52,591993907.633038,928576694.9532619,-151440243.22741288
52,646107339.0890691,928576694.9532619,-151440243.22741288
52,616137924.1049671,928576694.9532619,-151440243.22741288
53,613538870.8004351,880331683.7502439,-145846755.72705084
53,538915747.9076566,880331683.7502439,-145846755.72705084
53,561521633.2614433,880331683.7502439,-145846755.72705084
53,542282881.5576669,880331683.7502439,-145846755.72705084
53,570644620.1267684,880331683.7502439,-145846755.72705084
53,529737272.3651603,880331683.7502439,-145846755.72705084
53,598744066.9299078,880331683.7502439,-145846755.72705084
53,560454121.0322163,880331683.7502439,-145846755.72705084
53,582729027.1592928,880331683.7502439,-145846755.72705084
53,642929324.3769189,880331683.7502439,-145846755.72705084
54,572731982.8560956,727951221.504803,-72761903.98218507
54,454044286.31510806,727951221.504803,-72761903.98218507
54,488796658.74531126,727951221.504803,-72761903.98218507
54,562634357.3740022,727951221.504803,-72761903.98218507
54,516077230.27191246,727951221.504803,-72761903.98218507
54,495325142.9289465,727951221.504803,-72761903.98218507
54,569996705.9588606,727951221.504803,-72761903.98218507
54,488892328.7314716,727951221.504803,-72761903.98218507
54,543612487.586404,727951221.504803,-72761903.98218507
54,511627456.87953687,727951221.504803,-72761903.98218507
55,446877800.9594839,694634911.1512,-76440753.82436532
55,521504363.2508482,694634911.1512,-76440753.82436532
55,442942710.4866339,694634911.1512,-76440753.82436532
55,466100050.99375767,694634911.1512,-76440753.82436532
55,466762927.75907356,694634911.1512,-76440753.82436532
55,483163721.893187,694634911.1512,-76440753.82436532
55,502252109.5930282,694634911.1512,-76440753.82436532
55,534458431.8519552,694634911.1512,-76440753.82436532
55,535638454.7663203,694634911.1512,-76440753.82436532
55,534211753.11823773,694634911.1512,-76440753.82436532
55,490587361.07045805,694634911.1512,-76440753.82436532
56,453361926.03900594,680385797.6115122,-80769374.43856728
56,407355707.24449503,680385797.6115122,-80769374.43856728
56,470251037.59603924,680385797.6115122,-80769374.43856728
56,437774030.76515615,680385797.6115122,-80769374.43856728
56,383326448.8211742,680385797.6115122,-80769374.43856728
56,373122120.28360486,680385797.6115122,-80769374.43856728
56,409455089.5594908,680385797.6115122,-80769374.43856728
56,465216646.2066412,680385797.6115122,-80769374.43856728
56,339639831.45782423,680385797.6115122,-80769374.43856728
56,455584994.98932755,680385797.6115122,-80769374.43856728
56,432141708.0482642,680385797.6115122,-80769374.43856728
56,444981282.58818144,680385797.6115122,-80769374.43856728
56,402483569.2782354,680385797.6115122,-80769374.43856728
56,508759695.579412,680385797.6115122,-80769374.43856728
56,441334853.8125981,680385797.6115122,-80769374.43856728
57,384335344.6223579,646594591.5356923,-81694672.48686993
57,463734638.3677274,646594591.5356923,-81694672.48686993
57,497834425.36880064,646594591.5356923,-81694672.48686993
57,470154742.0452579,646594591.5356923,-81694672.48686993
57,398477837.34445405,646594591.5356923,-81694672.48686993
57,423292322.4279877,646594591.5356923,-81694672.48686993
57,371522947.31939673,646594591.5356923,-81694672.48686993
57,432113728.85730743,646594591.5356923,-81694672.48686993
57,366599759.97090364,646594591.5356923,-81694672.48686993
57,492429615.0469543,646594591.5356923,-81694672.48686993
57,389301172.1883178,646594591.5356923,-81694672.48686993
58,391341647.4165416,632294090.5212184,-85631692.80723178
58,447874719.7558062,632294090.5212184,-85631692.80723178
58,366880542.96886575,632294090.5212184,-85631692.80723178
58,311077178.2177487,632294090.5212184,-85631692.80723178
58,432948417.1333515,632294090.5212184,-85631692.80723178
58,383662912.60136706,632294090.5212184,-85631692.80723178
59,327658919.4986835,650756950.4162121,-83447577.15461594
59,410431805.28525376,650756950.4162121,-83447577.15461594
59,439937453.982891,650756950.4162121,-83447577.15461594
59,393923699.2283167,650756950.4162121,-83447577.15461594
59,361834375.633443,650756950.4162121,-83447577.15461594
59,399429425.022417,650756950.4162121,-83447577.15461594
59,341772725.0979363,650756950.4162121,-83447577.15461594
59,437555214.3337127,650756950.4162121,-83447577.15461594
60,380484375.9824493,594855207.6588082,-78338337.16088092
60,344526803.9754803,594855207.6588082,-78338337.16088092
60,341666583.9755668,594855207.6588082,-78338337.16088092
60,318049195.6762836,594855207.6588082,-78338337.16088092
60,265117067.9739548,594855207.6588082,-78338337.16088092
60,343105064.1832723,594855207.6588082,-78338337.16088092
60,387687370.6028583,594855207.6588082,-78338337.16088092
60,417521030.56060636,594855207.6588082,-78338337.16088092
60,379088599.54633236,594855207.6588082,-78338337.16088092
60,402542213.79124534,594855207.6588082,-78338337.16088092
60,361153094.4726826,594855207.6588082,-78338337.16088092
60,312910364.0778467,594855207.6588082,-78338337.16088092
60,389454020.39569545,594855207.6588082,-78338337.16088092
61,345633004.0231063,549644048.9081569,-73207071.55655122
61,336420067.115646,549644048.9081569,-73207071.55655122
61,335562923.88166183,549644048.9081569,-73207071.55655122
61,368861458.8642392,549644048.9081569,-73207071.55655122
61,300676722.49425316,549644048.9081569,-73207071.55655122
61,338600598.899275,549644048.9081569,-73207071.55655122
61,326230665.34671956,549644048.9081569,-73207071.55655122
61,352404730.73246676,549644048.9081569,-73207071.55655122
61,367703136.97378594,549644048.9081569,-73207071.55655122
61,336419500.5587547,549644048.9081569,-73207071.55655122
61,364309498.29187804,549644048.9081569,-73207071.55655122
61,334158906.2411074,549644048.9081569,-73207071.55655122
61,343458745.4447483,549644048.9081569,-73207071.55655122
61,355422551.37618256,549644048.9081569,-73207071.55655122
62,314827677.170749,548149733.0281384,-74323723.9960089
62,340479519.6100256,548149733.0281384,-74323723.9960089
62,297510274.37845796,548149733.0281384,-74323723.9960089
62,319939777.7656319,548149733.0281384,-74323723.9960089
62,382889658.6849224,548149733.0281384,-74323723.9960089
62,278797312.1140151,548149733.0281384,-74323723.9960089
62,341217108.828284,548149733.0281384,-74323723.9960089
62,374742333.2650238,548149733.0281384,-74323723.9960089
62,318635532.0421216,548149733.0281384,-74323723.9960089
62,325991388.62041926,548149733.0281384,-74323723.9960089
63,340202920.5793518,516724535.4796468,-76232557.49443838
63,282353940.34425586,516724535.4796468,-76232557.49443838
63,377966797.7346644,516724535.4796468,-76232557.49443838
63,307752344.1922143,516724535.4796468,-76232557.49443838
63,385103077.5889164,516724535.4796468,-76232557.49443838
63,281294867.35023516,516724535.4796468,-76232557.49443838
64,335735334.8318679,505726986.91719246,-80928138.12729108
64,332008371.01504874,505726986.91719246,-80928138.12729108
64,306891930.57694435,505726986.91719246,-80928138.12729108
64,301000358.54829425,505726986.91719246,-80928138.12729108
64,252068571.32723352,505726986.91719246,-80928138.12729108
64,337184275.0060029,505726986.91719246,-80928138.12729108
64,268345303.64805984,505726986.91719246,-80928138.12729108
64,256130260.668051,505726986.91719246,-80928138.12729108
64,276363861.0689453,505726986.91719246,-80928138.12729108
64,349170938.0972222,505726986.91719246,-80928138.12729108
64,343996283.9920517,505726986.91719246,-80928138.12729108
64,280058552.7513268,505726986.91719246,-80928138.12729108
64,319747687.935588,505726986.91719246,-80928138.12729108
65,206804896.1500366,442858054.3906554,-69778710.52085015
65,318882827.5005686,442858054.3906554,-69778710.52085015
65,251638142.9092263,442858054.3906554,-69778710.52085015
65,247207106.5966448,442858054.3906554,-69778710.52085015
65,184984643.2930404,442858054.3906554,-69778710.52085015
66,214074790.4941913,433470441.8435948,-73263632.29250416
66,238674244.4646534,433470441.8435948,-73263632.29250416
66,284981342.05921197,433470441.8435948,-73263632.29250416
66,233198189.29571334,433470441.8435948,-73263632.29250416
66,237628663.84484008,433470441.8435948,-73263632.29250416
66,175366011.8582766,433470441.8435948,-73263632.29250416
66,273982703.726487,433470441.8435948,-73263632.29250416
66,291006234.69491726,433470441.8435948,-73263632.29250416
66,298820767.4295272,433470441.8435948,-73263632.29250416
66,242871315.3966139,433470441.8435948,-73263632.29250416
67,232047555.85977182,430643055.28430045,-74521610.33004484
67,208549817.61972654,430643055.28430045,-74521610.33004484
67,199872252.2111526,430643055.28430045,-74521610.33004484
67,249198080.6832139,430643055.28430045,-74521610.33004484
67,247695488.29684117,430643055.28430045,-74521610.33004484
67,277783524.09974277,430643055.28430045,-74521610.33004484
67,274634616.8992497,430643055.28430045,-74521610.33004484
67,307134259.70547706,430643055.28430045,-74521610.33004484
67,248002930.534329,430643055.28430045,-74521610.33004484
67,304192211.8600921,430643055.28430045,-74521610.33004484
67,308421087.78541833,430643055.28430045,-74521610.33004484
67,272408958.0155295,430643055.28430045,-74521610.33004484
67,265626807.7658316,430643055.28430045,-74521610.33004484
67,210156220.3772325,430643055.28430045,-74521610.33004484
68,250424405.26211983,419828753.176736,-78341354.81361076
68,248775794.7880722,419828753.176736,-78341354.81361076
68,242392611.84815678,419828753.176736,-78341354.81361076
68,238640128.7164959,419828753.176736,-78341354.81361076
68,250468606.3351041,419828753.176736,-78341354.81361076
68,246634535.45004606,419828753.176736,-78341354.81361076
68,247465417.88919315,419828753.176736,-78341354.81361076
68,239837009.1425332,419828753.176736,-78341354.81361076
68,220997159.32573634,419828753.176736,-78341354.81361076
68,248175924.33787242,419828753.176736,-78341354.81361076
68,281788674.037495,419828753.176736,-78341354.81361076
68,252777668.99942213,419828753.176736,-78341354.81361076
69,179076817.26153117,404848147.1063932,-82382512.25760815
69,266160939.87232184,404848147.1063932,-82382512.25760815
69,210104481.32151952,404848147.1063932,-82382512.25760815
69,262437505.3349742,404848147.1063932,-82382512.25760815
69,207366346.84410578,404848147.1063932,-82382512.25760815
69,210375791.86442813,404848147.1063932,-82382512.25760815
69,222656520.15857017,404848147.1063932,-82382512.25760815
69,270511832.4009328,404848147.1063932,-82382512.25760815
69,231218273.27518907,404848147.1063932,-82382512.25760815
69,256986168.60605448,404848147.1063932,-82382512.25760815
70,259094494.94703412,402881299.92508936,-83875029.77307051
70,263754986.12616998,402881299.92508936,-83875029.77307051
70,290007999.4568999,402881299.92508936,-83875029.77307051
70,229565556.78603542,402881299.92508936,-83875029.77307051
70,232138598.31863514,402881299.92508936,-83875029.77307051
70,238763696.54443508,402881299.92508936,-83875029.77307051
70,221682006.49412856,402881299.92508936,-83875029.77307051
70,188335337.4837646,402881299.92508936,-83875029.77307051
71,254988760.42176008,418420627.2709181,-80948991.24953985
71,225325157.9169274,418420627.2709181,-80948991.24953985
71,221702804.4636814,418420627.2709181,-80948991.24953985
71,250431209.73052642,418420627.2709181,-80948991.24953985
71,225827762.67937413,418420627.2709181,-80948991.24953985
72,223809851.94474122,375983562.19174933,-77441671.52945438
72,216171766.23334846,375983562.19174933,-77441671.52945438
72,230096147.43644896,375983562.19174933,-77441671.52945438
72,227087443.5217542,375983562.19174933,-77441671.52945438
72,194769763.61553872,375983562.19174933,-77441671.52945438
72,242912865.03636447,375983562.19174933,-77441671.52945438
72,176704656.98671588,375983562.19174933,-77441671.52945438
72,189397657.5521454,375983562.19174933,-77441671.52945438
72,201439531.6484471,375983562.19174933,-77441671.52945438
72,196700322.2426885,375983562.19174933,-77441671.52945438
72,217522592.80576,375983562.19174933,-77441671.52945438
72,169125468.3002089,375983562.19174933,-77441671.52945438
72,212573490.18929628,375983562.19174933,-77441671.52945438
72,218792566.2110217,375983562.19174933,-77441671.52945438
73,164565076.81294593,375411718.23321116,-77915387.65377817
73,209723646.2742272,375411718.23321116,-77915387.65377817
73,220174789.39301103,375411718.23321116,-77915387.65377817
73,235585485.02146983,375411718.23321116,-77915387.65377817
73,196036733.22590593,375411718.23321116,-77915387.65377817
73,216589754.20829567,375411718.23321116,-77915387.65377817
73,247954495.99240136,375411718.23321116,-77915387.65377817
73,191212508.74236974,375411718.23321116,-77915387.65377817
73,160916928.79466164,375411718.23321116,-77915387.65377817
73,202408211.08440396,375411718.23321116,-77915387.65377817
74,217139095.23009205,373205549.26074743,-79557560.73017111
74,203526757.4583349,373205549.26074743,-79557560.73017111
74,162066107.72110593,373205549.26074743,-79557560.73017111
74,163959486.65014723,373205549.26074743,-79557560.73017111
74,239799491.39749458,373205549.26074743,-79557560.73017111
74,208509551.62658632,373205549.26074743,-79557560.73017111
75,146258726.53263664,358223263.7901537,-81605568.7260387
75,142218287.88161588,358223263.7901537,-81605568.7260387
75,185269163.6774264,358223263.7901537,-81605568.7260387
75,170773090.58948198,358223263.7901537,-81605568.7260387
75,146355575.83899483,358223263.7901537,-81605568.7260387
75,174142185.4299465,358223263.7901537,-81605568.7260387
75,166518376.68291235,358223263.7901537,-81605568.7260387
75,176317818.81417528,358223263.7901537,-81605568.7260387
76,161944335.6227037,343953641.40515804,-85138339.59979317
76,160441090.31526542,343953641.40515804,-85138339.59979317
76,168933108.9905638,343953641.40515804,-85138339.59979317
76,122061945.31927566,343953641.40515804,-85138339.59979317
76,206826925.85439724,343953641.40515804,-85138339.59979317
76,135099930.36192554,343953641.40515804,-85138339.59979317
76,210455369.9121002,343953641.40515804,-85138339.59979317
76,128001639.21266656,343953641.40515804,-85138339.59979317
76,191599226.27166548,343953641.40515804,-85138339.59979317
76,213056557.28060222,343953641.40515804,-85138339.59979317
76,165806877.16046017,343953641.40515804,-85138339.59979317
76,178265202.6546306,343953641.40515804,-85138339.59979317
76,185243036.65026808,343953641.40515804,-85138339.59979317
77,159628727.6950792,340410766.352597,-87468946.20448813
77,164224644.17616343,340410766.352597,-87468946.20448813
77,144690979.2960223,340410766.352597,-87468946.20448813
77,152044563.6677248,340410766.352597,-87468946.20448813
77,192045985.5372922,340410766.352597,-87468946.20448813
77,176033635.6208596,340410766.352597,-87468946.20448813
77,128865314.35839383,340410766.352597,-87468946.20448813
77,160372476.21266535,340410766.352597,-87468946.20448813
77,183605627.09735373,340410766.352597,-87468946.20448813
77,183549333.06515568,340410766.352597,-87468946.20448813
77,174800020.2644607,340410766.352597,-87468946.20448813
77,152483366.91794714,340410766.352597,-87468946.20448813
78,93987651.09900989,333124666.6166097,-90124750.49820945
78,157966179.1598336,333124666.6166097,-90124750.49820945
78,147562723.21141082,333124666.6166097,-90124750.49820945
78,101303733.99875858,333124666.6166097,-90124750.49820945
78,210442113.2746937,333124666.6166097,-90124750.49820945
78,108012970.29909596,333124666.6166097,-90124750.49820945
78,126937274.2348369,333124666.6166097,-90124750.49820945
78,164809325.5514002,333124666.6166097,-90124750.49820945
78,153712950.13153926,333124666.6166097,-90124750.49820945
79,136212808.6512104,298303274.32846403,-86159548.58997299
79,104250034.91289167,298303274.32846403,-86159548.58997299
79,127672632.37432675,298303274.32846403,-86159548.58997299
79,151083581.26886997,298303274.32846403,-86159548.58997299
79,164736015.5866618,298303274.32846403,-86159548.58997299
79,140646488.8703733,298303274.32846403,-86159548.58997299
79,109150520.68773553,298303274.32846403,-86159548.58997299
80,137075664.40037045,294438723.3409245,-87722379.12950808
80,152465853.14241984,294438723.3409245,-87722379.12950808
80,114048713.13340476,294438723.3409245,-87722379.12950808
80,133185824.85029574,294438723.3409245,-87722379.12950808
80,121944299.41004266,294438723.3409245,-87722379.12950808
80,148928793.91470045,294438723.3409245,-87722379.12950808
80,112636365.73732066,294438723.3409245,-87722379.12950808
80,142675871.63493183,294438723.3409245,-87722379.12950808
81,107616945.20396242,289424515.48195857,-90162773.29030831
81,141406059.98805162,289424515.48195857,-90162773.29030831
81,157488350.11928856,289424515.48195857,-90162773.29030831
81,104083320.1892668,289424515.48195857,-90162773.29030831
81,83223887.84042539,289424515.48195857,-90162773.29030831
81,148316566.8724075,289424515.48195857,-90162773.29030831
81,166041075.5069779,289424515.48195857,-90162773.29030831
81,144053160.95712262,289424515.48195857,-90162773.29030831
82,120032608.25164726,287376827.277655,-91682562.26829632
82,154167992.85700363,287376827.277655,-91682562.26829632
82,89778371.5483145,287376827.277655,-91682562.26829632
82,97654496.87389521,287376827.277655,-91682562.26829632
82,97323177.09218009,287376827.277655,-91682562.26829632
82,126027383.81246006,287376827.277655,-91682562.26829632
82,158910971.65983793,287376827.277655,-91682562.26829632
82,100319564.3880917,287376827.277655,-91682562.26829632
82,131097185.33772184,287376827.277655,-91682562.26829632
82,128158679.03112738,287376827.277655,-91682562.26829632
82,125402208.96731208,287376827.277655,-91682562.26829632
82,89830788.38126293,287376827.277655,-91682562.26829632
82,145234023.73268571,287376827.277655,-91682562.26829632
82,150030206.7533628,287376827.277655,-91682562.26829632
82,162085775.45430952,287376827.277655,-91682562.26829632
82,152785959.61451405,287376827.277655,-91682562.26829632
82,130203904.33014165,287376827.277655,-91682562.26829632
83,74178877.6724106,262720889.35030454,-90920457.02858967
83,144737652.4308947,262720889.35030454,-90920457.02858967
83,123837035.89343129,262720889.35030454,-90920457.02858967
83,114174895.49487819,262720889.35030454,-90920457.02858967
83,90063152.00346765,262720889.35030454,-90920457.02858967
83,134408129.19018126,262720889.35030454,-90920457.02858967
84,92702498.67008963,169431319.20235682,-49119392.925437495
84,87917224.83386824,169431319.20235682,-49119392.925437495
84,87545931.77814335,169431319.20235682,-49119392.925437495
84,100083934.0302571,169431319.20235682,-49119392.925437495
84,80167675.05655329,169431319.20235682,-49119392.925437495
84,86607644.44966714,169431319.20235682,-49119392.925437495
84,57688355.45998782,169431319.20235682,-49119392.925437495
84,78518102.81417786,169431319.20235682,-49119392.925437495
84,99112216.56346442,169431319.20235682,-49119392.925437495
84,96818865.92020638,169431319.20235682,-49119392.925437495
84,91889007.3327117,169431319.20235682,-49119392.925437495
84,72127290.12246469,169431319.20235682,-49119392.925437495
84,89480887.80104394,169431319.20235682,-49119392.925437495
84,75912712.56042454,169431319.20235682,-49119392.925437495
85,86691657.65073761,167872964.58018076,-49884931.47792787
85,92452999.62342292,167872964.58018076,-49884931.47792787
85,76862816.55403732,167872964.58018076,-49884931.47792787
85,74916234.89671046,167872964.58018076,-49884931.47792787
85,79455375.89231943,167872964.58018076,-49884931.47792787
85,68428945.46818289,167872964.58018076,-49884931.47792787
85,63219541.77962888,167872964.58018076,-49884931.47792787
85,55854211.657733984,167872964.58018076,-49884931.47792787
85,77311556.2314846,167872964.58018076,-49884931.47792787
85,53639836.108137146,167872964.58018076,-49884931.47792787
85,69388871.31425619,167872964.58018076,-49884931.47792787
85,64246241.840041235,167872964.58018076,-49884931.47792787
86,63803348.89153171,164615278.2823525,-51395463.88701818
86,76041885.27993466,164615278.2823525,-51395463.88701818
86,89124807.25531149,164615278.2823525,-51395463.88701818
86,82074393.57121797,164615278.2823525,-51395463.88701818
86,54945607.89873952,164615278.2823525,-51395463.88701818
86,58071463.23289334,164615278.2823525,-51395463.88701818
86,88968220.50368907,164615278.2823525,-51395463.88701818
86,53084972.23606347,164615278.2823525,-51395463.88701818
87,71778150.61334729,159417522.3245381,-52838358.46666994
87,65905318.013204776,159417522.3245381,-52838358.46666994
87,59523045.80375793,159417522.3245381,-52838358.46666994
87,82544568.19819564,159417522.3245381,-52838358.46666994
87,73075846.59285308,159417522.3245381,-52838358.46666994
87,74549120.26686928,159417522.3245381,-52838358.46666994
87,76626166.79522267,159417522.3245381,-52838358.46666994
87,75821729.7544981,159417522.3245381,-52838358.46666994
87,84042371.93303493,159417522.3245381,-52838358.46666994
88,68590276.42345652,156571503.81535915,-53873688.56597408
88,81800829.72007364,156571503.81535915,-53873688.56597408
88,74185044.48716368,156571503.81535915,-53873688.56597408
88,81512955.88645293,156571503.81535915,-53873688.56597408
88,63440750.47263173,156571503.81535915,-53873688.56597408
88,49668377.26951566,156571503.81535915,-53873688.56597408
88,63365793.362432025,156571503.81535915,-53873688.56597408
88,69728849.76923683,156571503.81535915,-53873688.56597408
88,58041911.142361216,156571503.81535915,-53873688.56597408
88,68461277.5527874,156571503.81535915,-53873688.56597408
89,46999425.79763987,103392447.14490804,-30323608.66692386
89,41230963.63761209,103392447.14490804,-30323608.66692386
89,53744165.31013317,103392447.14490804,-30323608.66692386
89,50966324.776687615,103392447.14490804,-30323608.66692386
89,33120377.533143852,103392447.14490804,-30323608.66692386
89,52126491.54812902,103392447.14490804,-30323608.66692386
89,59773936.23533802,103392447.14490804,-30323608.66692386
89,57941920.18444606,103392447.14490804,-30323608.66692386
89,61928597.58541338,103392447.14490804,-30323608.66692386
90,49552322.147447295,100114590.12493013,-31413652.878140748
90,36412052.97827619,100114590.12493013,-31413652.878140748
90,42656122.538082756,100114590.12493013,-31413652.878140748
90,53390817.79217753,100114590.12493013,-31413652.878140748
90,50661459.035552144,100114590.12493013,-31413652.878140748
90,32989052.596053906,100114590.12493013,-31413652.878140748
90,34953485.638593175,100114590.12493013,-31413652.878140748
90,34611828.1889321,100114590.12493013,-31413652.878140748
91,33374602.74904391,91732551.2882746,-31269260.739386965
91,43763384.81556624,91732551.2882746,-31269260.739386965
91,45939172.416535124,91732551.2882746,-31269260.739386965
91,49995168.2498757,91732551.2882746,-31269260.739386965
91,35775908.71435677,91732551.2882746,-31269260.739386965
91,45858689.03146477,91732551.2882746,-31269260.739386965
91,51648185.91724938,91732551.2882746,-31269260.739386965
91,36466304.589717634,91732551.2882746,-31269260.739386965
91,39613448.69028316,91732551.2882746,-31269260.739386965
91,39535644.15542685,91732551.2882746,-31269260.739386965
91,44572752.670109294,91732551.2882746,-31269260.739386965
91,50481527.73413008,91732551.2882746,-31269260.739386965
92,32646264.394959796,91245123.44351229,-31503962.89258696
92,33298789.701320104,91245123.44351229,-31503962.89258696
92,39650844.180618666,91245123.44351229,-31503962.89258696
92,42762374.012825444,91245123.44351229,-31503962.89258696
92,44747495.857659124,91245123.44351229,-31503962.89258696
92,37257203.175260484,91245123.44351229,-31503962.89258696
92,31487570.07017544,91245123.44351229,-31503962.89258696
92,47037727.79058573,91245123.44351229,-31503962.89258696
92,43170723.21139477,91245123.44351229,-31503962.89258696
92,40172480.747669615,91245123.44351229,-31503962.89258696
92,25729300.21924339,91245123.44351229,-31503962.89258696
92,33122031.666558865,91245123.44351229,-31503962.89258696
93,42216380.06082971,89824213.82078497,-32271449.81009682
93,50044196.94585682,89824213.82078497,-32271449.81009682
93,28979098.819847655,89824213.82078497,-32271449.81009682
93,44164851.77421008,89824213.82078497,-32271449.81009682
93,50068836.779437184,89824213.82078497,-32271449.81009682
93,48259317.00631897,89824213.82078497,-32271449.81009682
94,44107593.06524983,89598122.17887133,-32465404.175139662
94,42975881.69262165,89598122.17887133,-32465404.175139662
94,30327293.685796198,89598122.17887133,-32465404.175139662
94,37552682.628419995,89598122.17887133,-32465404.175139662
94,39971434.057238035,89598122.17887133,-32465404.175139662
94,26248609.667773023,89598122.17887133,-32465404.175139662
94,49398831.38979179,89598122.17887133,-32465404.175139662
94,36548002.66420902,89598122.17887133,-32465404.175139662
95,31926817.36419159,88802007.58130902,-32872691.557747986
95,41823108.03028707,88802007.58130902,-32872691.557747986
95,44227276.09176051,88802007.58130902,-32872691.557747986
95,29948568.235339,88802007.58130902,-32872691.557747986
95,28146866.32611484,88802007.58130902,-32872691.557747986
95,36374344.91039841,88802007.58130902,-32872691.557747986
95,38017556.55046668,88802007.58130902,-32872691.557747986
95,39918921.60878703,88802007.58130902,-32872691.557747986
95,49272821.87292332,88802007.58130902,-32872691.557747986
95,30891896.94195866,88802007.58130902,-32872691.557747986
96,40962389.03080718,87687938.75657284,-33593233.360782534
97,19366811.05928618,84067531.98334536,-34469081.69006647
97,44560554.14462126,84067531.98334536,-34469081.69006647
97,42608052.06016906,84067531.98334536,-34469081.69006647
97,31812738.551805638,84067531.98334536,-34469081.69006647
97,40384182.326854646,84067531.98334536,-34469081.69006647
97,30183388.552324425,84067531.98334536,-34469081.69006647
97,38271175.118435755,84067531.98334536,-34469081.69006647
97,22487439.337500572,84067531.98334536,-34469081.69006647
97,29666927.204326764,84067531.98334536,-34469081.69006647
97,28797189.65806559,84067531.98334536,-34469081.69006647
97,31900568.943630233,84067531.98334536,-34469081.69006647
98,37857627.49357653,83421007.33671942,-34951559.52203303
98,32169171.46307814,83421007.33671942,-34951559.52203303
98,34843388.3695206,83421007.33671942,-34951559.52203303
98,33901280.10483215,83421007.33671942,-34951559.52203303
98,25468589.923338708,83421007.33671942,-34951559.52203303
99,26994350.46454783,83405814.1147244,-34963458.928702
99,20979485.82360873,83405814.1147244,-34963458.928702
99,21193501.170707088,83405814.1147244,-34963458.928702
99,32231055.88538293,83405814.1147244,-34963458.928702
99,38296948.72853664,83405814.1147244,-34963458.928702
99,24933011.12087817,83405814.1147244,-34963458.928702
99,20123121.741001148,83405814.1147244,-34963458.928702
99,30796159.645190254,83405814.1147244,-34963458.928702
100,28465621.18128424,83100723.73891307,-35221077.49760656
100,23097835.171091616,83100723.73891307,-35221077.49760656
100,39318088.938706286,83100723.73891307,-35221077.49760656
100,41332903.69475441,83100723.73891307,-35221077.49760656
100,41369374.01921156,83100723.73891307,-35221077.49760656
100,28602239.48432844,83100723.73891307,-35221077.49760656
100,39578077.2254018,83100723.73891307,-35221077.49760656
100,39689904.23171187,83100723.73891307,-35221077.49760656
100,20913053.01991034,83100723.73891307,-35221077.49760656
100,37235688.95110788,83100723.73891307,-35221077.49760656
100,31374308.065960117,83100723.73891307,-35221077.49760656
101,25470596.78111256,31912071.338477418,-4945893.071061805
101,15329547.736553533,31912071.338477418,-4945893.071061805
101,20370540.038665097,31912071.338477418,-4945893.071061805
101,20816769.073662166,31912071.338477418,-4945893.071061805
101,21188626.458033167,31912071.338477418,-4945893.071061805
101,17212335.81051555,31912071.338477418,-4945893.071061805
101,18737729.52085431,31912071.338477418,-4945893.071061805
101,19726355.087505803,31912071.338477418,-4945893.071061805
101,15972884.205493819,31912071.338477418,-4945893.071061805
102,20209996.968261827,31667342.863366775,-5115052.837974412
102,19877898.80044598,31667342.863366775,-5115052.837974412
102,20436592.093698792,31667342.863366775,-5115052.837974412
102,20864388.06040526,31667342.863366775,-5115052.837974412
102,20697206.11447105,31667342.863366775,-5115052.837974412
102,20046839.769950915,31667342.863366775,-5115052.837974412
102,20103515.555550497,31667342.863366775,-5115052.837974412
102,19292966.296410393,31667342.863366775,-5115052.837974412
102,22966521.065273788,31667342.863366775,-5115052.837974412
102,24717606.52120122,31667342.863366775,-5115052.837974412
102,19666416.339566134,31667342.863366775,-5115052.837974412
102,18637121.55476293,31667342.863366775,-5115052.837974412
103,22175836.695061807,30991854.133954547,-5416977.915725164
103,17874141.36046174,30991854.133954547,-5416977.915725164
103,17656474.535084136,30991854.133954547,-5416977.915725164
103,22056325.96535748,30991854.133954547,-5416977.915725164
103,17130340.705630075,30991854.133954547,-5416977.915725164
103,19652668.194409538,30991854.133954547,-5416977.915725164
103,17023334.680168517,30991854.133954547,-5416977.915725164
103,19412731.829607196,30991854.133954547,-5416977.915725164
103,22199908.353017885,30991854.133954547,-5416977.915725164
104,22510246.870495632,30804231.340199754,-5539150.562699141
104,14147301.158781882,30804231.340199754,-5539150.562699141
104,18611176.632553514,30804231.340199754,-5539150.562699141
104,17689571.68305793,30804231.340199754,-5539150.562699141
104,19194007.221912764,30804231.340199754,-5539150.562699141
104,18433069.6766615,30804231.340199754,-5539150.562699141
105,16924994.407087654,26600270.273803372,-4671858.084922362
105,16496832.654695122,26600270.273803372,-4671858.084922362
105,10521029.847572602,26600270.273803372,-4671858.084922362
105,13920587.616231441,26600270.273803372,-4671858.084922362
105,13023629.675098585,26600270.273803372,-4671858.084922362
106,12738069.995816251,26380790.82389821,-4826859.28538695
106,17465494.122208703,26380790.82389821,-4826859.28538695
106,14462963.938756276,26380790.82389821,-4826859.28538695
106,12347768.129287438,26380790.82389821,-4826859.28538695
106,17983126.639214195,26380790.82389821,-4826859.28538695
106,10624060.732439194,26380790.82389821,-4826859.28538695
106,14826438.583917147,26380790.82389821,-4826859.28538695
106,16382818.50766863,26380790.82389821,-4826859.28538695
106,13446535.745987546,26380790.82389821,-4826859.28538695
106,14238721.084163394,26380790.82389821,-4826859.28538695
106,13489461.99291512,26380790.82389821,-4826859.28538695
107,14790335.123095661,26285096.259869806,-4905535.214876432
107,15021859.636891749,26285096.259869806,-4905535.214876432
107,13426465.792951427,26285096.259869806,-4905535.214876432
107,17837515.731167525,26285096.259869806,-4905535.214876432
108,9171379.894369652,24312778.303933106,-4919958.42130987
108,13655034.06773603,24312778.303933106,-4919958.42130987
108,13450426.33204371,24312778.303933106,-4919958.42130987
108,14548244.964152964,24312778.303933106,-4919958.42130987
108,12770099.880641382,24312778.303933106,-4919958.42130987
108,8049041.596910175,24312778.303933106,-4919958.42130987
108,11539940.026051093,24312778.303933106,-4919958.42130987
109,10779721.502426427,21385781.56775976,-4520118.277229587
109,13255366.746260444,21385781.56775976,-4520118.277229587
109,11277837.771991905,21385781.56775976,-4520118.277229587
109,12060181.140444214,21385781.56775976,-4520118.277229587
109,12338734.884761263,21385781.56775976,-4520118.277229587
109,13991909.13411372,21385781.56775976,-4520118.277229587
109,10557602.034936696,21385781.56775976,-4520118.277229587
109,9822919.055692675,21385781.56775976,-4520118.277229587
109,11260495.844842408,21385781.56775976,-4520118.277229587
110,12183521.725752704,17109439.205711655,-3144428.395218133
110,9093858.105948847,17109439.205711655,-3144428.395218133
110,10885203.603546428,17109439.205711655,-3144428.395218133
110,11890879.467219368,17109439.205711655,-3144428.395218133
110,10098584.144974839,17109439.205711655,-3144428.395218133
110,10490034.0005797,17109439.205711655,-3144428.395218133
110,10631659.912788115,17109439.205711655,-3144428.395218133
110,11251384.984557962,17109439.205711655,-3144428.395218133
110,9493463.399318118,17109439.205711655,-3144428.395218133
110,8869436.535589194,17109439.205711655,-3144428.395218133
110,11332908.230896344,17109439.205711655,-3144428.395218133
110,11245436.423523951,17109439.205711655,-3144428.395218133
110,9369396.567528153,17109439.205711655,-3144428.395218133
110,10998615.68188465,17109439.205711655,-3144428.395218133
111,10520411.18993718,16367853.577972077,-3276771.1922964966
111,8483644.158644438,16367853.577972077,-3276771.1922964966
111,7567162.976421391,16367853.577972077,-3276771.1922964966
111,9612275.361464992,16367853.577972077,-3276771.1922964966
111,9676498.79021396,16367853.577972077,-3276771.1922964966
111,10169877.560377516,16367853.577972077,-3276771.1922964966
112,7516951.437506796,16255096.063637804,-3359659.4799704244
112,9335801.053105043,16255096.063637804,-3359659.4799704244
112,9795639.82650135,16255096.063637804,-3359659.4799704244
112,7027074.9883511495,16255096.063637804,-3359659.4799704244
112,7594602.2947178725,16255096.063637804,-3359659.4799704244
112,10335376.694049701,16255096.063637804,-3359659.4799704244
112,7467948.593858379,16255096.063637804,-3359659.4799704244
112,8115794.538031682,16255096.063637804,-3359659.4799704244
112,7402066.492571211,16255096.063637804,-3359659.4799704244
112,10435981.938687181,16255096.063637804,-3359659.4799704244
112,8599985.915141445,16255096.063637804,-3359659.4799704244
112,9604724.251337925,16255096.063637804,-3359659.4799704244
112,10739936.087800626,16255096.063637804,-3359659.4799704244
112,9317864.700453846,16255096.063637804,-3359659.4799704244
113,7661760.361752585,14006508.52041652,-2955109.522195774
113,7701476.950614457,14006508.52041652,-2955109.522195774
113,6401709.151396825,14006508.52041652,-2955109.522195774
113,8435416.967885807,14006508.52041652,-2955109.522195774
113,7886254.760659009,14006508.52041652,-2955109.522195774
113,8032007.475815383,14006508.52041652,-2955109.522195774
113,6478575.695421814,14006508.52041652,-2955109.522195774
113,8270449.609049661,14006508.52041652,-2955109.522195774
113,7561408.907610592,14006508.52041652,-2955109.522195774
113,8061171.913101161,14006508.52041652,-2955109.522195774
113,8332433.466121171,14006508.52041652,-2955109.522195774
113,9019324.12089926,14006508.52041652,-2955109.522195774
113,8069313.043602828,14006508.52041652,-2955109.522195774
113,8046791.198191554,14006508.52041652,-2955109.522195774
113,7906926.714535937,14006508.52041652,-2955109.522195774
113,8271890.563164354,14006508.52041652,-2955109.522195774
113,7931242.819765735,14006508.52041652,-2955109.522195774
114,7589319.252058756,13317629.33382348,-3052650.8169853445
114,8284202.6303193355,13317629.33382348,-3052650.8169853445
114,7783471.903481809,13317629.33382348,-3052650.8169853445
114,7760463.926697649,13317629.33382348,-3052650.8169853445
114,8164941.482298984,13317629.33382348,-3052650.8169853445
114,7221718.098971143,13317629.33382348,-3052650.8169853445
114,5720203.241190384,13317629.33382348,-3052650.8169853445
114,7457839.580748588,13317629.33382348,-3052650.8169853445
114,6829647.602046676,13317629.33382348,-3052650.8169853445
114,7142967.692759095,13317629.33382348,-3052650.8169853445
114,8349901.87988837,13317629.33382348,-3052650.8169853445
114,7840236.386573688,13317629.33382348,-3052650.8169853445
115,6780378.021187401,11588229.224079538,-2787734.1485391287
115,6426987.3608374195,11588229.224079538,-2787734.1485391287
115,7880978.7944002515,11588229.224079538,-2787734.1485391287
115,7526193.456556461,11588229.224079538,-2787734.1485391287
115,6732072.024281153,11588229.224079538,-2787734.1485391287
115,7409884.096384773,11588229.224079538,-2787734.1485391287
115,6955776.36513825,11588229.224079538,-2787734.1485391287
116,6643106.091012318,11798193.74839707,-2791781.029389619
116,6607648.052663783,11798193.74839707,-2791781.029389619
116,5232782.978548236,11798193.74839707,-2791781.029389619
116,6285591.808579764,11798193.74839707,-2791781.029389619
116,7028504.711065245,11798193.74839707,-2791781.029389619
116,6013637.117739687,11798193.74839707,-2791781.029389619
116,7358687.014101483,11798193.74839707,-2791781.029389619
116,7771069.875529431,11798193.74839707,-2791781.029389619
116,7414939.343937498,11798193.74839707,-2791781.029389619
116,5732531.799746973,11798193.74839707,-2791781.029389619
116,6044476.668598012,11798193.74839707,-2791781.029389619
117,6404531.817274461,10853284.499972507,-2801384.094273571
117,6711326.02007875,10853284.499972507,-2801384.094273571
117,5831145.421120803,10853284.499972507,-2801384.094273571
117,6273576.794885892,10853284.499972507,-2801384.094273571
117,5627290.483990033,10853284.499972507,-2801384.094273571
117,5756558.243536116,10853284.499972507,-2801384.094273571
117,6233432.4484585095,10853284.499972507,-2801384.094273571
118,5393529.729584568,8765560.214352932,-2141353.809725036
118,4772618.162314182,8765560.214352932,-2141353.809725036
118,4701076.153353892,8765560.214352932,-2141353.809725036
118,4552299.740355927,8765560.214352932,-2141353.809725036
118,4235426.780320209,8765560.214352932,-2141353.809725036
118,5838580.398365849,8765560.214352932,-2141353.809725036
119,3841984.580144045,7709008.038880793,-1934026.6247202079
119,3766985.5883701947,7709008.038880793,-1934026.6247202079
119,4633652.872908124,7709008.038880793,-1934026.6247202079
119,4787067.41005056,7709008.038880793,-1934026.6247202079
119,4139030.1851631226,7709008.038880793,-1934026.6247202079
119,3537341.22752481,7709008.038880793,-1934026.6247202079
119,4656774.436426347,7709008.038880793,-1934026.6247202079
119,3883011.39167442,7709008.038880793,-1934026.6247202079
119,4783225.501363334,7709008.038880793,-1934026.6247202079
119,4609979.855545556,7709008.038880793,-1934026.6247202079
120,4225416.908821509,7606267.236149702,-1995184.8172932654
120,3492854.6615241156,7606267.236149702,-1995184.8172932654
120,3511695.339088552,7606267.236149702,-1995184.8172932654
120,5068218.856383722,7606267.236149702,-1995184.8172932654
120,4456659.77759478,7606267.236149702,-1995184.8172932654
120,4442193.53136538,7606267.236149702,-1995184.8172932654
120,4543780.396651431,7606267.236149702,-1995184.8172932654
121,3777133.362303095,7160313.397588758,-2005002.247878207
121,3827940.5219565914,7160313.397588758,-2005002.247878207
121,4937327.104985497,7160313.397588758,-2005002.247878207
121,4411153.303937228,7160313.397588758,-2005002.247878207
121,4587788.917676896,7160313.397588758,-2005002.247878207
121,3850111.375150949,7160313.397588758,-2005002.247878207
121,2986653.8992727036,7160313.397588758,-2005002.247878207
121,3470121.3942579688,7160313.397588758,-2005002.247878207
121,4297047.269534543,7160313.397588758,-2005002.247878207
121,4068493.1772744847,7160313.397588758,-2005002.247878207
121,4435820.813851493,7160313.397588758,-2005002.247878207
122,3116814.4472696343,5384686.704165759,-1389504.4836674663
122,3879814.700939678,5384686.704165759,-1389504.4836674663
122,3440496.0067124837,5384686.704165759,-1389504.4836674663
122,3457700.8116559875,5384686.704165759,-1389504.4836674663
122,3482687.5672396887,5384686.704165759,-1389504.4836674663
122,2355367.8246889072,5384686.704165759,-1389504.4836674663
122,2739583.548683649,5384686.704165759,-1389504.4836674663
122,3055966.1383252377,5384686.704165759,-1389504.4836674663
122,3303987.8761044405,5384686.704165759,-1389504.4836674663
122,3774290.6522768056,5384686.704165759,-1389504.4836674663
122,4052968.645203138,5384686.704165759,-1389504.4836674663
122,2711479.4162949626,5384686.704165759,-1389504.4836674663
122,3347482.274574897,5384686.704165759,-1389504.4836674663
122,3207839.535318882,5384686.704165759,-1389504.4836674663
122,3451509.9286989477,5384686.704165759,-1389504.4836674663
123,2731848.9317834787,5247817.687550385,-1442514.5930556364
123,3954831.761200828,5247817.687550385,-1442514.5930556364
123,2383412.348874256,5247817.687550385,-1442514.5930556364
123,2196957.15647014,5247817.687550385,-1442514.5930556364
123,3399303.5267289802,5247817.687550385,-1442514.5930556364
123,2486705.766268313,5247817.687550385,-1442514.5930556364
123,2770777.5956091373,5247817.687550385,-1442514.5930556364
123,3662482.2627286995,5247817.687550385,-1442514.5930556364
123,3041846.9190857606,5247817.687550385,-1442514.5930556364
123,3700569.2528478825,5247817.687550385,-1442514.5930556364
123,2659689.393357097,5247817.687550385,-1442514.5930556364
124,3277452.8879645607,5180946.638381208,-1479180.1023641776
124,3114170.1030359822,5180946.638381208,-1479180.1023641776
124,3076569.0586597007,5180946.638381208,-1479180.1023641776
124,3612444.294962971,5180946.638381208,-1479180.1023641776
124,3082384.742639526,5180946.638381208,-1479180.1023641776
124,3455160.751379422,5180946.638381208,-1479180.1023641776
124,2814968.858873673,5180946.638381208,-1479180.1023641776
124,3054811.6949159475,5180946.638381208,-1479180.1023641776
124,3058141.0843465715,5180946.638381208,-1479180.1023641776
125,2723957.5452829828,4034456.917739313,-1124279.0164518182
125,2141032.882815499,4034456.917739313,-1124279.0164518182
125,2071498.092892921,4034456.917739313,-1124279.0164518182
125,2785062.7008244433,4034456.917739313,-1124279.0164518182
125,2302077.1720388555,4034456.917739313,-1124279.0164518182
125,2335278.139348029,4034456.917739313,-1124279.0164518182
125,1896151.8405334847,4034456.917739313,-1124279.0164518182
125,3076294.7208363446,4034456.917739313,-1124279.0164518182
125,2274398.2534170137,4034456.917739313,-1124279.0164518182
125,2118295.1934189675,4034456.917739313,-1124279.0164518182
125,1818729.6274189407,4034456.917739313,-1124279.0164518182
125,3000951.4303663126,4034456.917739313,-1124279.0164518182
125,3272434.9325151676,4034456.917739313,-1124279.0164518182
126,2304404.298118774,4032783.590124334,-1125884.3378686097
126,2717803.814362701,4032783.590124334,-1125884.3378686097
126,2856357.5298938,4032783.590124334,-1125884.3378686097
126,3294683.1462850184,4032783.590124334,-1125884.3378686097
126,2498015.1210707724,4032783.590124334,-1125884.3378686097
126,2875253.2010347797,4032783.590124334,-1125884.3378686097
126,1970740.1272552432,4032783.590124334,-1125884.3378686097
126,2978389.6060332386,4032783.590124334,-1125884.3378686097
126,2505673.545629062,4032783.590124334,-1125884.3378686097
126,2483888.4518383467,4032783.590124334,-1125884.3378686097
126,2108228.21903747,4032783.590124334,-1125884.3378686097
126,2188071.2140253955,4032783.590124334,-1125884.3378686097
126,2269665.3454347937,4032783.590124334,-1125884.3378686097
126,2216138.8700141753,4032783.590124334,-1125884.3378686097
127,2822433.728292281,3696561.049356453,-1127865.6485646802
127,2420710.0826473515,3696561.049356453,-1127865.6485646802
127,2966717.448602907,3696561.049356453,-1127865.6485646802
127,2457518.2982189343,3696561.049356453,-1127865.6485646802
127,2147926.4697813964,3696561.049356453,-1127865.6485646802
127,2586498.9723632694,3696561.049356453,-1127865.6485646802
127,2844233.4496390475,3696561.049356453,-1127865.6485646802
127,2749514.083574459,3696561.049356453,-1127865.6485646802
127,1851441.5819919605,3696561.049356453,-1127865.6485646802
127,2683646.380153315,3696561.049356453,-1127865.6485646802
127,2415486.7389251147,3696561.049356453,-1127865.6485646802
127,2379813.7459227475,3696561.049356453,-1127865.6485646802
128,1674816.3511539288,3675734.895009258,-1143001.40315325
128,2259791.6345930826,3675734.895009258,-1143001.40315325
128,1928808.2745807809,3675734.895009258,-1143001.40315325
128,2985857.041670451,3675734.895009258,-1143001.40315325
128,2982557.440709111,3675734.895009258,-1143001.40315325
128,2496933.766658155,3675734.895009258,-1143001.40315325
128,2104761.525460348,3675734.895009258,-1143001.40315325
128,2030312.2503505445,3675734.895009258,-1143001.40315325
128,2187227.326593237,3675734.895009258,-1143001.40315325
128,2135709.287024679,3675734.895009258,-1143001.40315325
128,2462224.056847695,3675734.895009258,-1143001.40315325
128,2665318.2523492733,3675734.895009258,-1143001.40315325
128,2036399.99988345,3675734.895009258,-1143001.40315325
128,2457719.8268109774,3675734.895009258,-1143001.40315325
128,2643115.243353214,3675734.895009258,-1143001.40315325
129,2334395.1689154385,3042612.7412393303,-991822.703148412
129,1857053.0705606004,3042612.7412393303,-991822.703148412
129,2273155.0062775547,3042612.7412393303,-991822.703148412
129,1396050.0100565208,3042612.7412393303,-991822.703148412
129,2445390.5143242227,3042612.7412393303,-991822.703148412
130,2176654.606114236,3108861.649859341,-982914.8080996086
130,2257681.6754564526,3108861.649859341,-982914.8080996086
130,2029821.608871727,3108861.649859341,-982914.8080996086
130,1315005.6545550018,3108861.649859341,-982914.8080996086
130,2032179.357443775,3108861.649859341,-982914.8080996086
130,2247939.9126098314,3108861.649859341,-982914.8080996086
130,2503785.0133349034,3108861.649859341,-982914.8080996086
130,2241087.299228921,3108861.649859341,-982914.8080996086
131,1712497.6204669045,2910783.9665833665,-977125.583206997
131,2268890.606274133,2910783.9665833665,-977125.583206997
131,1662825.0782167534,2910783.9665833665,-977125.583206997
131,1481269.7592777698,2910783.9665833665,-977125.583206997
131,2007010.0894205642,2910783.9665833665,-977125.583206997
131,1972017.392593663,2910783.9665833665,-977125.583206997
131,2073789.098637612,2910783.9665833665,-977125.583206997
131,2059669.850624865,2910783.9665833665,-977125.583206997
131,1813873.7362281163,2910783.9665833665,-977125.583206997
131,1470784.7072263595,2910783.9665833665,-977125.583206997
131,1806560.9463081346,2910783.9665833665,-977125.583206997
131,1890261.4647299517,2910783.9665833665,-977125.583206997
132,2420663.06019336,2899699.5043766303,-985210.5103354516
132,1629733.043664512,2899699.5043766303,-985210.5103354516
132,1501470.4909040488,2899699.5043766303,-985210.5103354516
132,1285164.5507561488,2899699.5043766303,-985210.5103354516
132,1287718.9752734508,2899699.5043766303,-985210.5103354516
132,1681967.2410035257,2899699.5043766303,-985210.5103354516
132,2635341.595535078,2899699.5043766303,-985210.5103354516
132,1763842.48192314,2899699.5043766303,-985210.5103354516
133,1562722.5281673924,2967407.7476425837,-956052.1661864027
133,2015267.2921254272,2967407.7476425837,-956052.1661864027
133,1949441.9947849272,2967407.7476425837,-956052.1661864027
133,1370643.5904898022,2967407.7476425837,-956052.1661864027
133,1417004.562924432,2967407.7476425837,-956052.1661864027
133,1718345.0670621847,2967407.7476425837,-956052.1661864027
133,2157303.915878743,2967407.7476425837,-956052.1661864027
133,1849576.0122531145,2967407.7476425837,-956052.1661864027
134,1981987.5257442286,2888235.5273309303,-985695.8527370339
134,1752551.6385809565,2888235.5273309303,-985695.8527370339
134,1877883.0755573255,2888235.5273309303,-985695.8527370339
134,1466000.1571500944,2888235.5273309303,-985695.8527370339
134,2261822.318183263,2888235.5273309303,-985695.8527370339
134,1392767.2984559825,2888235.5273309303,-985695.8527370339
134,1862677.6734507915,2888235.5273309303,-985695.8527370339
134,1825303.1641034866,2888235.5273309303,-985695.8527370339
135,1218551.9586090932,2841085.068287,-987412.9806907999
135,1304703.9244403965,2841085.068287,-987412.9806907999
135,1374906.605145955,2841085.068287,-987412.9806907999
135,2000583.5461064647,2841085.068287,-987412.9806907999
135,1480045.5365826774,2841085.068287,-987412.9806907999
135,1558690.6338014733,2841085.068287,-987412.9806907999
135,1832298.4095064765,2841085.068287,-987412.9806907999
135,1604274.2493868019,2841085.068287,-987412.9806907999
136,1050906.7266020204,3469076.5926566147,-1136780.8402815345
136,2105810.4885078184,3469076.5926566147,-1136780.8402815345
136,2052088.4394727452,3469076.5926566147,-1136780.8402815345
136,1098932.6564980312,3469076.5926566147,-1136780.8402815345
136,2067168.1478356319,3469076.5926566147,-1136780.8402815345
136,1459925.271248462,3469076.5926566147,-1136780.8402815345
136,1850812.6883569378,3469076.5926566147,-1136780.8402815345
136,1594678.6642521478,3469076.5926566147,-1136780.8402815345
136,1518254.0044016012,3469076.5926566147,-1136780.8402815345
136,1646279.7057866573,3469076.5926566147,-1136780.8402815345
137,2005874.8530949038,3459134.357796845,-1145429.177396808
137,1474375.5242188007,3459134.357796845,-1145429.177396808
137,1220858.3459599782,3459134.357796845,-1145429.177396808
137,1668723.054130114,3459134.357796845,-1145429.177396808
137,1993141.4029707212,3459134.357796845,-1145429.177396808
137,1764241.842463055,3459134.357796845,-1145429.177396808
138,1220708.3120777821,3427855.868977042,-1165581.6079676119
138,2126968.1721230466,3427855.868977042,-1165581.6079676119
138,1202502.6859934463,3427855.868977042,-1165581.6079676119
138,1976259.9526354992,3427855.868977042,-1165581.6079676119
138,1207838.3075727553,3427855.868977042,-1165581.6079676119
138,1515736.7051205277,3427855.868977042,-1165581.6079676119
139,1133138.680416439,3417005.609426572,-1174999.1372487561
139,1789457.974949005,3417005.609426572,-1174999.1372487561
139,1775903.6148191728,3417005.609426572,-1174999.1372487561
139,887514.176125432,3417005.609426572,-1174999.1372487561
139,1061698.674018702,3417005.609426572,-1174999.1372487561
139,1879864.709653913,3417005.609426572,-1174999.1372487561
139,2004527.6018001814,3417005.609426572,-1174999.1372487561
139,1573782.507505185,3417005.609426572,-1174999.1372487561
140,1621608.9859565366,3334797.199943475,-1198698.9275637926
140,944416.1757012653,3334797.199943475,-1198698.9275637926
140,1281528.1862166838,3334797.199943475,-1198698.9275637926
140,1902431.3153570334,3334797.199943475,-1198698.9275637926
140,1544826.6264617394,3334797.199943475,-1198698.9275637926
140,1780760.7229736194,3334797.199943475,-1198698.9275637926
140,1466573.515249963,3334797.199943475,-1198698.9275637926
140,1707156.4832504783,3334797.199943475,-1198698.9275637926
140,1127564.80804036,3334797.199943475,-1198698.9275637926
141,1558889.636882067,3302549.0367937083,-1221338.918336118
141,1798739.276215791,3302549.0367937083,-1221338.918336118
141,1806013.849084446,3302549.0367937083,-1221338.918336118
141,1668577.611211261,3302549.0367937083,-1221338.918336118
141,1193667.2493718383,3302549.0367937083,-1221338.918336118
141,1266603.0399409016,3302549.0367937083,-1221338.918336118
141,1093113.9083127973,3302549.0367937083,-1221338.918336118
142,1105135.134403827,3311957.6821940383,-1213717.5960395336
142,929310.5596981168,3311957.6821940383,-1213717.5960395336
142,804886.960220546,3311957.6821940383,-1213717.5960395336
142,1629984.183988247,3311957.6821940383,-1213717.5960395336
142,1140584.1502187864,3311957.6821940383,-1213717.5960395336
142,977862.3999170185,3311957.6821940383,-1213717.5960395336
142,973277.9982654366,3311957.6821940383,-1213717.5960395336
143,1140293.6665773056,3306958.293333484,-1218420.2884732028
143,1237472.1990778502,3306958.293333484,-1218420.2884732028
143,1212726.7316142435,3306958.293333484,-1218420.2884732028
143,1376771.7012162788,3306958.293333484,-1218420.2884732028
143,1830536.6603742687,3306958.293333484,-1218420.2884732028
143,1617957.5941024746,3306958.293333484,-1218420.2884732028
143,1214160.1816590757,3306958.293333484,-1218420.2884732028
143,1062284.939802742,3306958.293333484,-1218420.2884732028
143,999973.9687692424,3306958.293333484,-1218420.2884732028
143,1693650.1201083777,3306958.293333484,-1218420.2884732028
144,1326425.6941357849,3279098.926457935,-1238320.851688343
144,1107475.412974999,3279098.926457935,-1238320.851688343
144,1100607.607346541,3279098.926457935,-1238320.851688343
144,1184311.6538345106,3279098.926457935,-1238320.851688343
144,1716155.042985315,3279098.926457935,-1238320.851688343
144,1766417.660492936,3279098.926457935,-1238320.851688343
144,1295440.6318341813,3279098.926457935,-1238320.851688343
144,1733203.9202540217,3279098.926457935,-1238320.851688343
144,1741657.7625473924,3279098.926457935,-1238320.851688343
144,1632199.4370433788,3279098.926457935,-1238320.851688343
144,1340765.1604008893,3279098.926457935,-1238320.851688343
144,1611782.2981100355,3279098.926457935,-1238320.851688343
144,1352643.0245216405,3279098.926457935,-1238320.851688343
144,1092913.7923171013,3279098.926457935,-1238320.851688343
145,1748042.2696966885,3276850.9129803074,-1240381.7025109609
145,964010.6310265238,3276850.9129803074,-1240381.7025109609
145,1749585.7998902537,3276850.9129803074,-1240381.7025109609
145,1176367.3070365826,3276850.9129803074,-1240381.7025109609
145,1434350.6051329367,3276850.9129803074,-1240381.7025109609
145,919331.0151894001,3276850.9129803074,-1240381.7025109609
145,1655533.1511809574,3276850.9129803074,-1240381.7025109609
145,1722027.4447768964,3276850.9129803074,-1240381.7025109609
145,1782024.0451396718,3276850.9129803074,-1240381.7025109609
145,1251112.9917738533,3276850.9129803074,-1240381.7025109609
146,1225688.2914630705,2198919.3101857295,-798291.300418921
146,748641.3872554711,2198919.3101857295,-798291.300418921
146,1098303.7859774383,2198919.3101857295,-798291.300418921
146,961640.3699740696,2198919.3101857295,-798291.300418921
146,718443.3384126701,2198919.3101857295,-798291.300418921
146,928347.6618538466,2198919.3101857295,-798291.300418921
146,685584.7027247128,2198919.3101857295,-798291.300418921
146,1168190.6519866497,2198919.3101857295,-798291.300418921
146,918393.0309569337,2198919.3101857295,-798291.300418921
146,673667.0298099928,2198919.3101857295,-798291.300418921
146,795186.8003134704,2198919.3101857295,-798291.300418921
146,794568.4942918178,2198919.3101857295,-798291.300418921
146,919392.4070383692,2198919.3101857295,-798291.300418921
147,1045508.2713517491,2215102.4487413145,-788431.9070790265
147,1045389.4201067962,2215102.4487413145,-788431.9070790265
147,871930.5372721489,2215102.4487413145,-788431.9070790265
147,491519.4256251376,2215102.4487413145,-788431.9070790265
147,1017589.2117399964,2215102.4487413145,-788431.9070790265
147,581796.4860869168,2215102.4487413145,-788431.9070790265
147,1132564.4129373163,2215102.4487413145,-788431.9070790265
147,1163560.2502077245,2215102.4487413145,-788431.9070790265
148,971832.5552748551,2120391.9790290333,-811152.1649672023
148,1062348.5162821033,2120391.9790290333,-811152.1649672023
148,815892.8975155416,2120391.9790290333,-811152.1649672023
148,1002204.6678037009,2120391.9790290333,-811152.1649672023
148,755093.8633112523,2120391.9790290333,-811152.1649672023
148,1057345.09369962,2120391.9790290333,-811152.1649672023
148,964848.7855339564,2120391.9790290333,-811152.1649672023
148,974378.8584720267,2120391.9790290333,-811152.1649672023
148,1024197.3414751998,2120391.9790290333,-811152.1649672023
149,872681.9568454454,2028695.4440862979,-836268.3185330528
149,784887.334616318,2028695.4440862979,-836268.3185330528
149,920998.7103825897,2028695.4440862979,-836268.3185330528
149,801141.5805147277,2028695.4440862979,-836268.3185330528
149,901615.5119806541,2028695.4440862979,-836268.3185330528
150,747001.6843745552,2026862.9035741205,-838005.3408896367
150,865953.0682730776,2026862.9035741205,-838005.3408896367
150,762145.8223356201,2026862.9035741205,-838005.3408896367
150,894111.6520296704,2026862.9035741205,-838005.3408896367
150,1032105.387146121,2026862.9035741205,-838005.3408896367
150,907445.6549945927,2026862.9035741205,-838005.3408896367
150,645957.6178404125,2026862.9035741205,-838005.3408896367
150,640717.6660809816,2026862.9035741205,-838005.3408896367
150,603058.3724447709,2026862.9035741205,-838005.3408896367
151,890710.4066278834,1964197.4963551601,-860513.9907033799
151,521653.8627128825,1964197.4963551601,-860513.9907033799
151,787629.9847121655,1964197.4963551601,-860513.9907033799
151,453675.0392050643,1964197.4963551601,-860513.9907033799
151,794416.9585307139,1964197.4963551601,-860513.9907033799
151,808491.0142600649,1964197.4963551601,-860513.9907033799
151,731319.2660213871,1964197.4963551601,-860513.9907033799
151,837990.1612126033,1964197.4963551601,-860513.9907033799
151,886997.4566212646,1964197.4963551601,-860513.9907033799
151,831949.3154392838,1964197.4963551601,-860513.9907033799
152,612308.403931743,1963794.848250464,-860906.8998031337
152,603125.7717173154,1963794.848250464,-860906.8998031337
152,573916.3501881398,1963794.848250464,-860906.8998031337
152,827565.2415369336,1963794.848250464,-860906.8998031337
152,776772.556349595,1963794.848250464,-860906.8998031337
152,708052.2368453621,1963794.848250464,-860906.8998031337
152,573483.9070198432,1963794.848250464,-860906.8998031337
152,845610.201775376,1963794.848250464,-860906.8998031337
152,831695.3712260859,1963794.848250464,-860906.8998031337
152,862752.1298426825,1963794.848250464,-860906.8998031337
153,736759.6214358081,1959327.9110493879,-864857.0826647003
153,520914.69828661997,1959327.9110493879,-864857.0826647003
153,815169.3231570066,1959327.9110493879,-864857.0826647003
153,590719.4502876136,1959327.9110493879,-864857.0826647003
153,759129.0066956477,1959327.9110493879,-864857.0826647003
153,351773.19431682525,1959327.9110493879,-864857.0826647003
153,778843.9091605298,1959327.9110493879,-864857.0826647003
153,899803.8255465773,1959327.9110493879,-864857.0826647003
154,319931.3565001003,1950206.784383589,-872500.8273484008
154,895028.7663153587,1950206.784383589,-872500.8273484008
154,826751.442760891,1950206.784383589,-872500.8273484008
154,791790.6654849886,1950206.784383589,-872500.8273484008
154,678377.1378333869,1950206.784383589,-872500.8273484008
154,839498.4376073234,1950206.784383589,-872500.8273484008
154,546927.6910145279,1950206.784383589,-872500.8273484008
154,752648.5299656063,1950206.784383589,-872500.8273484008
154,777050.72483926,1950206.784383589,-872500.8273484008
154,506253.5113080378,1950206.784383589,-872500.8273484008
155,752718.2648325209,1949924.3828328284,-872778.5656449372
155,836487.3297237485,1949924.3828328284,-872778.5656449372
155,613025.7206213678,1949924.3828328284,-872778.5656449372
155,514858.6343551398,1949924.3828328284,-872778.5656449372
155,635798.3793726842,1949924.3828328284,-872778.5656449372
155,680761.9080121845,1949924.3828328284,-872778.5656449372
155,679950.7743038784,1949924.3828328284,-872778.5656449372
155,831840.263403434,1949924.3828328284,-872778.5656449372
155,674133.5845603071,1949924.3828328284,-872778.5656449372
155,411772.79741581256,1949924.3828328284,-872778.5656449372
155,744507.8231306943,1949924.3828328284,-872778.5656449372
155,303710.50851841515,1949924.3828328284,-872778.5656449372
155,654963.8885605866,1949924.3828328284,-872778.5656449372
156,824620.2714979813,1949020.0792354192,-873660.41197568
156,783682.1837276514,1949020.0792354192,-873660.41197568
156,437902.430039924,1949020.0792354192,-873660.41197568
156,782489.3401321896,1949020.0792354192,-873660.41197568
156,523349.08800136263,1949020.0792354192,-873660.41197568
156,788823.0822770773,1949020.0792354192,-873660.41197568
156,392461.1330035164,1949020.0792354192,-873660.41197568
156,656582.518681055,1949020.0792354192,-873660.41197568
156,394025.6952847313,1949020.0792354192,-873660.41197568
156,457777.2164317262,1949020.0792354192,-873660.41197568
156,713194.1420419144,1949020.0792354192,-873660.41197568
157,754458.3531805342,1951919.7203976132,-871203.6408746617
157,669924.8367536842,1951919.7203976132,-871203.6408746617
157,595047.5451231434,1951919.7203976132,-871203.6408746617
157,678275.9045912098,1951919.7203976132,-871203.6408746617
157,770126.4389028747,1951919.7203976132,-871203.6408746617
157,491887.19172579114,1951919.7203976132,-871203.6408746617
157,810496.1884714621,1951919.7203976132,-871203.6408746617
157,502052.74938081275,1951919.7203976132,-871203.6408746617
157,737975.4671043241,1951919.7203976132,-871203.6408746617
157,605910.5372957455,1951919.7203976132,-871203.6408746617
157,766908.3912727063,1951919.7203976132,-871203.6408746617
158,714875.3339019761,1947273.1919576062,-875441.8847421131
158,779244.7065008695,1947273.1919576062,-875441.8847421131
158,781642.5623328733,1947273.1919576062,-875441.8847421131
158,748445.2363319121,1947273.1919576062,-875441.8847421131
158,730920.0986336648,1947273.1919576062,-875441.8847421131
158,464297.04113551957,1947273.1919576062,-875441.8847421131
158,744735.043654201,1947273.1919576062,-875441.8847421131
158,639743.7774741155,1947273.1919576062,-875441.8847421131
158,265266.22101051937,1947273.1919576062,-875441.8847421131
158,824337.2182379897,1947273.1919576062,-875441.8847421131
158,820790.5238614419,1947273.1919576062,-875441.8847421131
158,405149.16945351684,1947273.1919576062,-875441.8847421131
159,715237.0369821014,1940232.4773895598,-881489.8729143839
159,803592.120169609,1940232.4773895598,-881489.8729143839
159,778133.6989056593,1940232.4773895598,-881489.8729143839
159,862231.1838272266,1940232.4773895598,-881489.8729143839
159,820942.948380661,1940232.4773895598,-881489.8729143839
159,853104.270990139,1940232.4773895598,-881489.8729143839
160,433323.5288874202,1811154.8785813875,-899741.535957105
160,693851.158317198,1811154.8785813875,-899741.535957105
160,364166.19860768976,1811154.8785813875,-899741.535957105
160,481096.3972916675,1811154.8785813875,-899741.535957105
160,557594.9612529629,1811154.8785813875,-899741.535957105
160,694396.1125264224,1811154.8785813875,-899741.535957105
160,354541.80258245824,1811154.8785813875,-899741.535957105
160,693513.9011328007,1811154.8785813875,-899741.535957105
160,759825.8107009535,1811154.8785813875,-899741.535957105
160,638895.3890370664,1811154.8785813875,-899741.535957105
161,351698.53554524755,1776992.6246724597,-918870.6706113548
161,577078.0976823338,1776992.6246724597,-918870.6706113548
161,479265.3269389584,1776992.6246724597,-918870.6706113548
161,332872.7105226668,1776992.6246724597,-918870.6706113548
161,705040.3099112653,1776992.6246724597,-918870.6706113548
161,597518.4007681537,1776992.6246724597,-918870.6706113548
162,461286.58419174294,1772455.8915923156,-922725.6855936747
162,711926.3098718594,1772455.8915923156,-922725.6855936747
162,476734.40960637556,1772455.8915923156,-922725.6855936747
162,543426.769404496,1772455.8915923156,-922725.6855936747
162,553833.1634264521,1772455.8915923156,-922725.6855936747
162,593960.3594821686,1772455.8915923156,-922725.6855936747
162,680561.405749212,1772455.8915923156,-922725.6855936747
162,350518.65373284556,1772455.8915923156,-922725.6855936747
162,377974.5625573811,1772455.8915923156,-922725.6855936747
162,271728.2498662045,1772455.8915923156,-922725.6855936747
162,542192.0667130912,1772455.8915923156,-922725.6855936747
162,524954.1718805918,1772455.8915923156,-922725.6855936747
162,395130.5986747779,1772455.8915923156,-922725.6855936747
163,606066.317389259,1692623.6419204674,-945893.4021524974
163,547055.2495003864,1692623.6419204674,-945893.4021524974
163,549971.6878400922,1692623.6419204674,-945893.4021524974
164,568820.2764253254,1688325.5272060512,-949811.3313107332
164,669530.3008552021,1688325.5272060512,-949811.3313107332
164,573886.3345145136,1688325.5272060512,-949811.3313107332
164,263452.2055557164,1688325.5272060512,-949811.3313107332
164,452103.41820469813,1688325.5272060512,-949811.3313107332
164,542800.4681114752,1688325.5272060512,-949811.3313107332
164,331371.5712516177,1688325.5272060512,-949811.3313107332
164,331342.53247662605,1688325.5272060512,-949811.3313107332
164,563603.9812552705,1688325.5272060512,-949811.3313107332
164,446608.17148705514,1688325.5272060512,-949811.3313107332
164,578704.4512459517,1688325.5272060512,-949811.3313107332
164,371102.18127741787,1688325.5272060512,-949811.3313107332
164,493135.5941855458,1688325.5272060512,-949811.3313107332
165,400532.21586362494,1608860.4321280995,-972589.8928722416
165,376094.1434626765,1608860.4321280995,-972589.8928722416
165,164725.28395163768,1608860.4321280995,-972589.8928722416
165,330076.65053175995,1608860.4321280995,-972589.8928722416
165,464432.5007311392,1608860.4321280995,-972589.8928722416
165,238103.8173018584,1608860.4321280995,-972589.8928722416
165,197300.36425367213,1608860.4321280995,-972589.8928722416
165,239507.65816726838,1608860.4321280995,-972589.8928722416
165,523590.9992225061,1608860.4321280995,-972589.8928722416
165,190565.63345546107,1608860.4321280995,-972589.8928722416
165,551268.9961465445,1608860.4321280995,-972589.8928722416
165,446046.0977456281,1608860.4321280995,-972589.8928722416
166,73939.20739581971,241043.99702900668,-86172.49147084577
166,133980.163340295,241043.99702900668,-86172.49147084577
166,117899.42731110775,241043.99702900668,-86172.49147084577
166,129212.24150737493,241043.99702900668,-86172.49147084577
166,111611.53512629317,241043.99702900668,-86172.49147084577
166,90525.63712354696,241043.99702900668,-86172.49147084577
166,115512.16563619631,241043.99702900668,-86172.49147084577
166,89257.61289073345,241043.99702900668,-86172.49147084577
166,88758.61569021473,241043.99702900668,-86172.49147084577
166,87939.05012741589,241043.99702900668,-86172.49147084577
167,109776.98197779385,239945.18133898385,-87089.10603462547
167,111272.69283537072,239945.18133898385,-87089.10603462547
167,140435.90393510135,239945.18133898385,-87089.10603462547
167,86759.13379306992,239945.18133898385,-87089.10603462547
167,106562.01314314752,239945.18133898385,-87089.10603462547
167,124811.73371984875,239945.18133898385,-87089.10603462547
168,96455.5720779563,233465.5160023198,-89645.64718781807
168,78777.07200259872,233465.5160023198,-89645.64718781807
168,88457.06518268233,233465.5160023198,-89645.64718781807
168,73596.54596496235,233465.5160023198,-89645.64718781807
168,100747.55190325425,233465.5160023198,-89645.64718781807
168,96579.42321102765,233465.5160023198,-89645.64718781807
168,91535.41882725248,233465.5160023198,-89645.64718781807
168,111340.64679681312,233465.5160023198,-89645.64718781807
168,76908.43088573801,233465.5160023198,-89645.64718781807
168,91350.84869679155,233465.5160023198,-89645.64718781807
169,116935.61859669334,233222.3416287737,-89844.69001500349
169,116249.88794611505,233222.3416287737,-89844.69001500349
169,93042.89248941312,233222.3416287737,-89844.69001500349
169,96900.93780978114,233222.3416287737,-89844.69001500349
169,132849.48822259263,233222.3416287737,-89844.69001500349
169,114632.8256035045,233222.3416287737,-89844.69001500349
169,110738.570657069,233222.3416287737,-89844.69001500349
169,115591.37120777881,233222.3416287737,-89844.69001500349
169,89446.8700148241,233222.3416287737,-89844.69001500349
169,94926.247404935,233222.3416287737,-89844.69001500349
170,71840.18117093622,184180.93038571026,-75153.57468624233
170,86224.38304303952,184180.93038571026,-75153.57468624233
170,87365.84521881293,184180.93038571026,-75153.57468624233
170,96026.07034479926,184180.93038571026,-75153.57468624233
170,49904.94601147716,184180.93038571026,-75153.57468624233
170,78229.3259883298,184180.93038571026,-75153.57468624233
171,63727.222483092686,184028.84951071115,-75290.42435450926
171,85229.7242326225,184028.84951071115,-75290.42435450926
171,94224.70987637885,184028.84951071115,-75290.42435450926
171,88703.66003511431,184028.84951071115,-75290.42435450926
171,54342.42786543002,184028.84951071115,-75290.42435450926
171,94298.37797482878,184028.84951071115,-75290.42435450926
171,102527.36668176188,184028.84951071115,-75290.42435450926
171,65473.660888493025,184028.84951071115,-75290.42435450926
171,115137.0800966911,184028.84951071115,-75290.42435450926
171,69368.23305750884,184028.84951071115,-75290.42435450926
171,99303.03638509731,184028.84951071115,-75290.42435450926
171,47066.12181199626,184028.84951071115,-75290.42435450926
171,104625.5079278323,184028.84951071115,-75290.42435450926
171,62833.89895934885,184028.84951071115,-75290.42435450926
171,60119.87527955467,184028.84951071115,-75290.42435450926
171,74901.28296150095,184028.84951071115,-75290.42435450926
171,96045.52206524715,184028.84951071115,-75290.42435450926
172,88423.43827138025,153851.0258946281,-68132.67290165392
172,65354.07129468476,153851.0258946281,-68132.67290165392
172,63021.0525082317,153851.0258946281,-68132.67290165392
172,58056.991285611104,153851.0258946281,-68132.67290165392
172,50944.777518902,153851.0258946281,-68132.67290165392
172,58931.23587626228,153851.0258946281,-68132.67290165392
172,58574.50961209299,153851.0258946281,-68132.67290165392
173,48187.949356535784,153891.9361994573,-68092.69062398102
173,60303.42297787765,153891.9361994573,-68092.69062398102
173,65797.93121363824,153891.9361994573,-68092.69062398102
173,62647.09583033641,153891.9361994573,-68092.69062398102
173,47124.66570424391,153891.9361994573,-68092.69062398102
173,60470.78004305187,153891.9361994573,-68092.69062398102
173,64816.3926106857,153891.9361994573,-68092.69062398102
173,44904.6743397789,153891.9361994573,-68092.69062398102
173,55956.5089684157,153891.9361994573,-68092.69062398102
173,65829.99354242368,153891.9361994573,-68092.69062398102
174,77417.9905590028,152512.37556526833,-68990.09883819253
174,73707.06078561746,152512.37556526833,-68990.09883819253
174,78275.49834799944,152512.37556526833,-68990.09883819253
174,58138.582639248656,152512.37556526833,-68990.09883819253
174,73370.60005292865,152512.37556526833,-68990.09883819253
174,67053.39181513933,152512.37556526833,-68990.09883819253
174,80538.2157492861,152512.37556526833,-68990.09883819253
174,80891.69019155878,152512.37556526833,-68990.09883819253
174,57562.038479407136,152512.37556526833,-68990.09883819253
175,48799.41413450671,149584.669840483,-70458.10730673379
175,51856.17869353695,149584.669840483,-70458.10730673379
175,34952.08640219562,149584.669840483,-70458.10730673379
175,47182.30371766405,149584.669840483,-70458.10730673379
175,29995.27596185475,149584.669840483,-70458.10730673379
175,61801.24090189729,149584.669840483,-70458.10730673379
175,38931.98594387992,149584.669840483,-70458.10730673379
175,48766.07357065783,149584.669840483,-70458.10730673379
175,70881.72215882354,149584.669840483,-70458.10730673379
175,78185.70583005848,149584.669840483,-70458.10730673379
175,73508.10054668714,149584.669840483,-70458.10730673379
176,47484.43595571673,149586.57164574642,-70456.27575910909
176,77983.98474373561,149586.57164574642,-70456.27575910909
176,35936.81537532871,149586.57164574642,-70456.27575910909
176,43466.98266312244,149586.57164574642,-70456.27575910909
176,74225.74043948014,149586.57164574642,-70456.27575910909
176,64238.07532895794,149586.57164574642,-70456.27575910909
176,39529.206371975946,149586.57164574642,-70456.27575910909
177,25011.96327522099,58436.796380428095,-18117.421069292795
177,29362.54932186567,58436.796380428095,-18117.421069292795
177,33802.00839215705,58436.796380428095,-18117.421069292795
177,32693.002818304354,58436.796380428095,-18117.421069292795
177,26338.11778167688,58436.796380428095,-18117.421069292795
177,31120.47635717043,58436.796380428095,-18117.421069292795
177,35197.49496309162,58436.796380428095,-18117.421069292795
177,27226.66083970092,58436.796380428095,-18117.421069292795
177,22652.787382706352,58436.796380428095,-18117.421069292795
178,30464.59324340617,53101.28869641575,-17419.111483416364
178,26010.07369462434,53101.28869641575,-17419.111483416364
178,27999.86049261664,53101.28869641575,-17419.111483416364
178,22987.019697698186,53101.28869641575,-17419.111483416364
178,27249.096534857108,53101.28869641575,-17419.111483416364
178,30226.996753275595,53101.28869641575,-17419.111483416364
178,19227.51527200457,53101.28869641575,-17419.111483416364
178,26165.52807761808,53101.28869641575,-17419.111483416364
179,29720.17252590771,53128.313690289695,-17394.514774026808
179,21276.64174254382,53128.313690289695,-17394.514774026808
179,23397.330336076648,53128.313690289695,-17394.514774026808
179,17204.725591766623,53128.313690289695,-17394.514774026808
179,30679.45099723598,53128.313690289695,-17394.514774026808
179,36749.46966790685,53128.313690289695,-17394.514774026808
180,21254.246744344397,52701.8606140028,-17659.060786645903
180,26567.33518627081,52701.8606140028,-17659.060786645903
180,29864.66095564171,52701.8606140028,-17659.060786645903
181,20430.186663977922,48063.8237452582,-17355.355726690563
181,18000.422935217583,48063.8237452582,-17355.355726690563
181,32259.596683896532,48063.8237452582,-17355.355726690563
181,23249.41576019133,48063.8237452582,-17355.355726690563
181,28692.577507966027,48063.8237452582,-17355.355726690563
181,18294.020955160984,48063.8237452582,-17355.355726690563
181,20412.127250750753,48063.8237452582,-17355.355726690563
181,25949.392841492474,48063.8237452582,-17355.355726690563
181,21901.261897110337,48063.8237452582,-17355.355726690563
182,17513.821689702603,47618.46274172672,-17654.492405295437
182,28451.389814850765,47618.46274172672,-17654.492405295437
182,20403.499202904186,47618.46274172672,-17654.492405295437
182,19336.06900209747,47618.46274172672,-17654.492405295437
182,20170.32509702604,47618.46274172672,-17654.492405295437
182,24410.591617326972,47618.46274172672,-17654.492405295437
182,22984.368213870643,47618.46274172672,-17654.492405295437
182,20499.996644338564,47618.46274172672,-17654.492405295437
182,28691.436042076508,47618.46274172672,-17654.492405295437
182,28446.391335124594,47618.46274172672,-17654.492405295437
183,22152.164177238326,46256.20035049367,-18204.43083278145
183,30663.82613758189,46256.20035049367,-18204.43083278145
183,25831.691730447295,46256.20035049367,-18204.43083278145
183,25823.6046791501,46256.20035049367,-18204.43083278145
183,23407.496931270434,46256.20035049367,-18204.43083278145
183,23652.135918841697,46256.20035049367,-18204.43083278145
183,21602.98039774331,46256.20035049367,-18204.43083278145
183,27332.237674238993,46256.20035049367,-18204.43083278145
183,14993.333376576973,46256.20035049367,-18204.43083278145
184,21196.69570592195,46092.08723427199,-18332.3956685253
184,20180.730862479053,46092.08723427199,-18332.3956685253
184,16457.96389731538,46092.08723427199,-18332.3956685253
184,16998.625553459664,46092.08723427199,-18332.3956685253
184,19628.50134445155,46092.08723427199,-18332.3956685253
184,18517.054006963543,46092.08723427199,-18332.3956685253
184,25580.225887784225,46092.08723427199,-18332.3956685253
184,23469.336840026757,46092.08723427199,-18332.3956685253
184,16263.766692074849,46092.08723427199,-18332.3956685253
184,20673.450208427817,46092.08723427199,-18332.3956685253
184,12813.459988749755,46092.08723427199,-18332.3956685253
184,15224.196128318592,46092.08723427199,-18332.3956685253
185,17185.264777302455,45861.483706712366,-18501.271884993614
185,17406.901168138498,45861.483706712366,-18501.271884993614
185,19604.0604885991,45861.483706712366,-18501.271884993614
185,17944.363171029876,45861.483706712366,-18501.271884993614
185,22322.56522616096,45861.483706712366,-18501.271884993614
185,19140.994786592295,45861.483706712366,-18501.271884993614
185,24597.14234507726,45861.483706712366,-18501.271884993614
185,30464.960978298208,45861.483706712366,-18501.271884993614
185,15806.814816779259,45861.483706712366,-18501.271884993614
186,20957.857207123576,45702.25951893846,-18632.6464112737
186,18404.844783834866,45702.25951893846,-18632.6464112737
186,21436.58739079885,45702.25951893846,-18632.6464112737
186,27779.767018647177,45702.25951893846,-18632.6464112737
186,25734.92461582369,45702.25951893846,-18632.6464112737
186,22543.562197985797,45702.25951893846,-18632.6464112737
186,19857.241389263705,45702.25951893846,-18632.6464112737
186,18783.420126110126,45702.25951893846,-18632.6464112737
186,27890.51827763974,45702.25951893846,-18632.6464112737
186,15873.173262595123,45702.25951893846,-18632.6464112737
186,23030.89856444795,45702.25951893846,-18632.6464112737
186,21450.232997765648,45702.25951893846,-18632.6464112737
186,22298.879520320963,45702.25951893846,-18632.6464112737
187,16137.902803167146,21827.63368019059,-5689.576226215156
187,14170.209041663651,21827.63368019059,-5689.576226215156
187,16544.562564417985,21827.63368019059,-5689.576226215156
187,14753.683668299529,21827.63368019059,-5689.576226215156
187,15220.82510468401,21827.63368019059,-5689.576226215156
187,17712.66586221043,21827.63368019059,-5689.576226215156
187,17967.32488943081,21827.63368019059,-5689.576226215156
188,17544.964195039094,21751.49028467018,-5754.026508553913
188,17912.54852543548,21751.49028467018,-5754.026508553913
188,18439.28456633595,21751.49028467018,-5754.026508553913
188,12616.394328694294,21751.49028467018,-5754.026508553913
188,15762.28282495082,21751.49028467018,-5754.026508553913
188,14687.529373212685,21751.49028467018,-5754.026508553913
188,14812.426210789157,21751.49028467018,-5754.026508553913
188,13460.087987132521,21751.49028467018,-5754.026508553913
189,17773.29557387245,20957.775786279344,-5991.487010385861
189,10391.119249785721,20957.775786279344,-5991.487010385861
189,15459.230788115927,20957.775786279344,-5991.487010385861
189,16317.681790364257,20957.775786279344,-5991.487010385861
189,16541.26751981604,20957.775786279344,-5991.487010385861
189,14062.283213686529,20957.775786279344,-5991.487010385861
189,16375.40139010072,20957.775786279344,-5991.487010385861
189,12783.304030271018,20957.775786279344,-5991.487010385861
189,17041.53977242383,20957.775786279344,-5991.487010385861
190,17989.618275100656,20950.253220916406,-5998.749583233947
190,12489.210370588467,20950.253220916406,-5998.749583233947
190,17682.325532758914,20950.253220916406,-5998.749583233947
190,18938.48641946564,20950.253220916406,-5998.749583233947
190,15373.418588541173,20950.253220916406,-5998.749583233947
190,15030.935864039307,20950.253220916406,-5998.749583233947
190,12848.625007910503,20950.253220916406,-5998.749583233947
190,11411.151174779732,20950.253220916406,-5998.749583233947
190,10850.76537278277,20950.253220916406,-5998.749583233947
190,14951.007548998858,20950.253220916406,-5998.749583233947
190,13258.740650376576,20950.253220916406,-5998.749583233947
190,16197.799415733172,20950.253220916406,-5998.749583233947
191,11292.398952101768,20790.969441653284,-6095.8187600676565
191,14842.918881356369,20790.969441653284,-6095.8187600676565
191,16088.980430567924,20790.969441653284,-6095.8187600676565
191,11946.468707772874,20790.969441653284,-6095.8187600676565
191,13169.427689958487,20790.969441653284,-6095.8187600676565
191,12175.630518073316,20790.969441653284,-6095.8187600676565
191,13140.872419761583,20790.969441653284,-6095.8187600676565
191,12651.132334040856,20790.969441653284,-6095.8187600676565
191,11393.375998625957,20790.969441653284,-6095.8187600676565
191,12821.216110443236,20790.969441653284,-6095.8187600676565
192,10549.273860629399,20183.380378574206,-5748.676711211751
192,11750.21720025712,20183.380378574206,-5748.676711211751
192,13163.312540352072,20183.380378574206,-5748.676711211751
192,15511.629892985922,20183.380378574206,-5748.676711211751
192,9127.020030185557,20183.380378574206,-5748.676711211751
192,14464.940531677492,20183.380378574206,-5748.676711211751
192,16572.190083163074,20183.380378574206,-5748.676711211751
192,7835.161902451216,20183.380378574206,-5748.676711211751
192,7224.846350511643,20183.380378574206,-5748.676711211751
193,12597.171414785646,20008.960953281225,-5831.674844986985
193,15293.688561614148,20008.960953281225,-5831.674844986985
193,10010.989621355542,20008.960953281225,-5831.674844986985
193,14828.028899502962,20008.960953281225,-5831.674844986985
193,11477.276374170044,20008.960953281225,-5831.674844986985
193,12590.784299175893,20008.960953281225,-5831.674844986985
194,10240.832596704633,19896.34703132393,-5919.0923600810365
194,11638.33734359141,19896.34703132393,-5919.0923600810365
194,8305.791273698587,19896.34703132393,-5919.0923600810365
194,14084.24861832508,19896.34703132393,-5919.0923600810365
194,10487.620448564003,19896.34703132393,-5919.0923600810365
194,11274.937441143127,19896.34703132393,-5919.0923600810365
194,10468.211423326942,19896.34703132393,-5919.0923600810365
194,11216.723513172023,19896.34703132393,-5919.0923600810365
194,11620.397279515777,19896.34703132393,-5919.0923600810365
194,10081.943994082987,19896.34703132393,-5919.0923600810365
194,9180.367796020937,19896.34703132393,-5919.0923600810365
195,10689.196291390896,19841.780641762103,-5966.312088979688
195,14695.747680038776,19841.780641762103,-5966.312088979688
195,15814.73245492038,19841.780641762103,-5966.312088979688
195,9084.485135516887,19841.780641762103,-5966.312088979688
195,8507.978213260649,19841.780641762103,-5966.312088979688
195,12893.23729249402,19841.780641762103,-5966.312088979688
195,7241.962224596909,19841.780641762103,-5966.312088979688
195,9531.584808653743,19841.780641762103,-5966.312088979688
195,12895.230174216636,19841.780641762103,-5966.312088979688
195,10379.79982430416,19841.780641762103,-5966.312088979688
195,14500.74694612338,19841.780641762103,-5966.312088979688
195,8895.881898438116,19841.780641762103,-5966.312088979688
195,13508.189041058571,19841.780641762103,-5966.312088979688
195,10205.955481892039,19841.780641762103,-5966.312088979688
196,15120.349813106433,19553.48958723352,-6138.100363469706
196,8799.387098437619,19553.48958723352,-6138.100363469706
196,9495.188877805738,19553.48958723352,-6138.100363469706
196,10317.223226319635,19553.48958723352,-6138.100363469706
196,10479.729734218197,19553.48958723352,-6138.100363469706
196,7693.046616487692,19553.48958723352,-6138.100363469706
197,12372.978042059569,19575.398905171252,-6118.905176085599
197,12623.917582011938,19575.398905171252,-6118.905176085599
197,12606.008927393754,19575.398905171252,-6118.905176085599
197,8264.767053011596,19575.398905171252,-6118.905176085599
197,9231.343114825913,19575.398905171252,-6118.905176085599
197,10058.527392920465,19575.398905171252,-6118.905176085599
197,10513.124713889316,19575.398905171252,-6118.905176085599
197,14086.483991899804,19575.398905171252,-6118.905176085599
197,8902.236123473467,19575.398905171252,-6118.905176085599
198,8186.163542073331,19297.556930767027,-6271.354747191006
198,13543.445242276888,19297.556930767027,-6271.354747191006
198,8447.807002783664,19297.556930767027,-6271.354747191006
198,10144.606013826691,19297.556930767027,-6271.354747191006
198,12804.479166957643,19297.556930767027,-6271.354747191006
198,10774.423983499324,19297.556930767027,-6271.354747191006
198,12868.944498233252,19297.556930767027,-6271.354747191006
199,8556.909113387812,18601.815497585118,-6494.649682910862
199,12258.65718620932,18601.815497585118,-6494.649682910862
199,6915.182235742838,18601.815497585118,-6494.649682910862
199,8232.367525553123,18601.815497585118,-6494.649682910862
199,9552.583442817437,18601.815497585118,-6494.649682910862
199,6661.112829332346,18601.815497585118,-6494.649682910862
199,13560.001016411657,18601.815497585118,-6494.649682910862
199,10512.844573710794,18601.815497585118,-6494.649682910862
199,13259.86768158826,18601.815497585118,-6494.649682910862
199,6757.22807366425,18601.815497585118,-6494.649682910862
199,5661.907558719459,18601.815497585118,-6494.649682910862
199,10702.413327289127,18601.815497585118,-6494.649682910862
199,11491.364799931089,18601.815497585118,-6494.649682910862
200,8561.224122625621,16495.706157929686,-6343.79868624198
200,6784.897678086911,16495.706157929686,-6343.79868624198
200,11603.954197692663,16495.706157929686,-6343.79868624198
200,7815.825799075738,16495.706157929686,-6343.79868624198
200,9530.363319219698,16495.706157929686,-6343.79868624198
200,7147.575211902663,16495.706157929686,-6343.79868624198
200,6870.717279889436,16495.706157929686,-6343.79868624198
200,8026.609437599632,16495.706157929686,-6343.79868624198
200,5884.270811127552,16495.706157929686,-6343.79868624198
200,6066.092723636853,16495.706157929686,-6343.79868624198
200,10056.918535225353,16495.706157929686,-6343.79868624198
200,11078.62913132453,16495.706157929686,-6343.79868624198
200,7022.512530967012,16495.706157929686,-6343.79868624198
201,4435.85062192814,16548.75957536592,-6324.393798896304
201,9956.630638202461,16548.75957536592,-6324.393798896304
201,9431.766458805836,16548.75957536592,-6324.393798896304
201,11272.587025304942,16548.75957536592,-6324.393798896304
201,4338.814456245467,16548.75957536592,-6324.393798896304
201,5931.0603158579925,16548.75957536592,-6324.393798896304
201,11757.03495737982,16548.75957536592,-6324.393798896304
202,5817.740994168357,13646.196707676383,-5653.803579229916
202,7453.217340430261,13646.196707676383,-5653.803579229916
202,9658.21957542816,13646.196707676383,-5653.803579229916
202,8943.641606760602,13646.196707676383,-5653.803579229916
202,4491.083106532527,13646.196707676383,-5653.803579229916
202,8769.854870678913,13646.196707676383,-5653.803579229916
202,9368.358611989754,13646.196707676383,-5653.803579229916
202,6379.1173785323645,13646.196707676383,-5653.803579229916
203,7632.8040355168805,13605.597339035909,-5684.492831232406
203,4299.049273349106,13605.597339035909,-5684.492831232406
203,7041.334573891992,13605.597339035909,-5684.492831232406
203,5306.123030221313,13605.597339035909,-5684.492831232406
203,9463.479874051718,13605.597339035909,-5684.492831232406
203,6329.913807586674,13605.597339035909,-5684.492831232406
203,5684.352026601435,13605.597339035909,-5684.492831232406
203,8152.509541010623,13605.597339035909,-5684.492831232406
203,9006.268051192203,13605.597339035909,-5684.492831232406
203,5104.817405848547,13605.597339035909,-5684.492831232406
204,7399.824993419359,13272.185866162827,-5818.087648314091
204,6440.322060414492,13272.185866162827,-5818.087648314091
204,7261.21658617508,13272.185866162827,-5818.087648314091
204,4509.125209428125,13272.185866162827,-5818.087648314091
204,4576.463018170661,13272.185866162827,-5818.087648314091
204,8192.274298128146,13272.185866162827,-5818.087648314091
204,8761.565815390877,13272.185866162827,-5818.087648314091
204,5238.127523459681,13272.185866162827,-5818.087648314091
204,6219.647180951259,13272.185866162827,-5818.087648314091
204,3973.5058203516605,13272.185866162827,-5818.087648314091
205,5617.365337412186,13097.500835486253,-5891.798932669653
205,8846.522212389946,13097.500835486253,-5891.798932669653
205,8103.6592639946375,13097.500835486253,-5891.798932669653
205,6561.290643558304,13097.500835486253,-5891.798932669653
205,7507.73294207185,13097.500835486253,-5891.798932669653
205,8976.653065228906,13097.500835486253,-5891.798932669653
205,7201.055919546799,13097.500835486253,-5891.798932669653
205,3958.48052071551,13097.500835486253,-5891.798932669653
205,4437.596714076546,13097.500835486253,-5891.798932669653
205,5422.535776457959,13097.500835486253,-5891.798932669653
205,9215.153427520268,13097.500835486253,-5891.798932669653
205,4953.2171071439,13097.500835486253,-5891.798932669653
206,8693.641957258991,13020.543363887176,-5952.439520888523
206,7997.0581929817945,13020.543363887176,-5952.439520888523
206,4719.013116130588,13020.543363887176,-5952.439520888523
206,5188.574764801992,13020.543363887176,-5952.439520888523
206,4900.243255618689,13020.543363887176,-5952.439520888523
206,8682.746662732672,13020.543363887176,-5952.439520888523
206,3482.344383156807,13020.543363887176,-5952.439520888523
207,8160.410924466872,13025.786904308574,-5947.427624137707
207,8707.328938587889,13025.786904308574,-5947.427624137707
207,8203.434263724841,13025.786904308574,-5947.427624137707
207,8205.403713994943,13025.786904308574,-5947.427624137707
207,5381.633220707988,13025.786904308574,-5947.427624137707
207,7989.6828377618685,13025.786904308574,-5947.427624137707
207,4930.580535282338,13025.786904308574,-5947.427624137707
207,8154.955578764316,13025.786904308574,-5947.427624137707
207,5026.375482409278,13025.786904308574,-5947.427624137707
207,5294.752952349072,13025.786904308574,-5947.427624137707
208,7462.951574152536,12122.68086130547,-5990.708328302011
208,5667.544900081015,12122.68086130547,-5990.708328302011
208,6356.5635752745575,12122.68086130547,-5990.708328302011
208,7700.0162875285405,12122.68086130547,-5990.708328302011
208,3253.8739871479083,12122.68086130547,-5990.708328302011
208,7615.18500764733,12122.68086130547,-5990.708328302011
208,7658.025821055388,12122.68086130547,-5990.708328302011
209,5075.378610899437,12045.354831882749,-6052.040435218627
209,3962.7047704567,12045.354831882749,-6052.040435218627
209,6012.161355629472,12045.354831882749,-6052.040435218627
209,4285.263442001194,12045.354831882749,-6052.040435218627
209,4087.5198814058194,12045.354831882749,-6052.040435218627
209,2902.8526029881345,12045.354831882749,-6052.040435218627
209,3021.018660922426,12045.354831882749,-6052.040435218627
209,4837.508198328915,12045.354831882749,-6052.040435218627
210,7260.260295162464,11904.218060019315,-6148.566128095294
210,7283.540412863342,11904.218060019315,-6148.566128095294
210,6859.375765146994,11904.218060019315,-6148.566128095294
210,2850.709983459135,11904.218060019315,-6148.566128095294
210,5926.592863560229,11904.218060019315,-6148.566128095294
210,3263.7407823809467,11904.218060019315,-6148.566128095294
210,3464.5539861479983,11904.218060019315,-6148.566128095294
210,5251.041210237828,11904.218060019315,-6148.566128095294
210,1780.1484783152857,11904.218060019315,-6148.566128095294
210,4339.367499846776,11904.218060019315,-6148.566128095294
211,7172.125802565058,11508.880972954854,-6285.827489566318
211,6622.391428243443,11508.880972954854,-6285.827489566318
211,6885.07999295366,11508.880972954854,-6285.827489566318
211,3904.164687994778,11508.880972954854,-6285.827489566318
211,2942.185909449838,11508.880972954854,-6285.827489566318
211,7006.995145901759,11508.880972954854,-6285.827489566318
211,2821.197957238508,11508.880972954854,-6285.827489566318
211,3215.1967055448426,11508.880972954854,-6285.827489566318
211,3162.926905738478,11508.880972954854,-6285.827489566318
211,3705.196537910714,11508.880972954854,-6285.827489566318
212,3173.4521813229794,11468.995667058229,-6320.393455455793
212,6909.864062247044,11468.995667058229,-6320.393455455793
212,3810.0213538385437,11468.995667058229,-6320.393455455793
212,6743.08909106741,11468.995667058229,-6320.393455455793
212,5531.094002535202,11468.995667058229,-6320.393455455793
212,4075.486053749292,11468.995667058229,-6320.393455455793
212,4820.86404803396,11468.995667058229,-6320.393455455793
212,2743.7209726245455,11468.995667058229,-6320.393455455793
213,4375.008051556461,11470.729366820804,-6318.773620140364
213,2170.85644333873,11470.729366820804,-6318.773620140364
213,5827.578445076533,11470.729366820804,-6318.773620140364
213,5829.227880332295,11470.729366820804,-6318.773620140364
213,6509.503054308699,11470.729366820804,-6318.773620140364
213,1988.189157174954,11470.729366820804,-6318.773620140364
213,3229.377619816183,11470.729366820804,-6318.773620140364
214,2886.903962910448,11403.581481065721,-6371.370722024184
214,2305.4646359518024,11403.581481065721,-6371.370722024184
214,6897.4962241613175,11403.581481065721,-6371.370722024184
214,2249.5955675444056,11403.581481065721,-6371.370722024184
214,6666.261536227151,11403.581481065721,-6371.370722024184
214,3916.300782148621,11403.581481065721,-6371.370722024184
214,6814.2889957428315,11403.581481065721,-6371.370722024184
214,2211.795953625539,11403.581481065721,-6371.370722024184
215,3678.3941571103014,11318.494030664438,-6437.948988526533
215,3101.9276387066457,11318.494030664438,-6437.948988526533
215,6615.051994554049,11318.494030664438,-6437.948988526533
215,2597.367446200262,11318.494030664438,-6437.948988526533
215,1093.9953446576162,11318.494030664438,-6437.948988526533
215,4173.155893263295,11318.494030664438,-6437.948988526533
215,2325.0696596560338,11318.494030664438,-6437.948988526533
215,3830.627670901249,11318.494030664438,-6437.948988526533
215,4215.330863238965,11318.494030664438,-6437.948988526533
215,5008.002109456878,11318.494030664438,-6437.948988526533
215,5056.713404076486,11318.494030664438,-6437.948988526533
216,5867.367456551397,11280.422722129562,-6471.773883005445
216,6620.8144174208055,11280.422722129562,-6471.773883005445
216,6600.802266473288,11280.422722129562,-6471.773883005445
216,6465.17354934536,11280.422722129562,-6471.773883005445
216,3665.3751514080227,11280.422722129562,-6471.773883005445
216,1830.4101278286314,11280.422722129562,-6471.773883005445
216,3649.534266052995,11280.422722129562,-6471.773883005445
216,5939.23285351053,11280.422722129562,-6471.773883005445
217,5145.843854803735,11275.258523919885,-6476.830625136492
217,3386.5774956519576,11275.258523919885,-6476.830625136492
217,4864.511486018174,11275.258523919885,-6476.830625136492
217,3322.3377208355028,11275.258523919885,-6476.830625136492
217,4718.492345619212,11275.258523919885,-6476.830625136492
217,3291.914713050711,11275.258523919885,-6476.830625136492
217,2836.35538543552,11275.258523919885,-6476.830625136492
217,5263.419337710645,11275.258523919885,-6476.830625136492
217,4575.005300898254,11275.258523919885,-6476.830625136492
217,6302.38127386028,11275.258523919885,-6476.830625136492
218,6600.137178016389,11271.172682560635,-6480.8304637399715
218,2991.94082469473,11271.172682560635,-6480.8304637399715
218,3765.8760353490384,11271.172682560635,-6480.8304637399715
218,6669.42597657717,11271.172682560635,-6480.8304637399715
218,4768.6395012337925,11271.172682560635,-6480.8304637399715
218,4382.824655595022,11271.172682560635,-6480.8304637399715
218,3061.3894537186025,11271.172682560635,-6480.8304637399715
218,6635.755819990028,11271.172682560635,-6480.8304637399715
218,6169.100676897722,11271.172682560635,-6480.8304637399715
218,2597.6523518427075,11271.172682560635,-6480.8304637399715
219,1457.3666400893494,11269.180489928054,-6482.806633134122
219,2813.5702157011433,11269.180489928054,-6482.806633134122
219,4598.52691581143,11269.180489928054,-6482.806633134122
219,2358.280800114739,11269.180489928054,-6482.806633134122
219,6161.390407715881,11269.180489928054,-6482.806633134122
219,3436.9192739648433,11269.180489928054,-6482.806633134122
219,4190.491991628417,11269.180489928054,-6482.806633134122
219,3408.938284513547,11269.180489928054,-6482.806633134122
219,5117.271940309952,11269.180489928054,-6482.806633134122
219,5734.890573293716,11269.180489928054,-6482.806633134122
219,2855.484004400217,11269.180489928054,-6482.806633134122
219,4369.718798459124,11269.180489928054,-6482.806633134122
220,4088.0653729869873,11265.547032923894,-6486.373785490619
220,2322.7180041538127,11265.547032923894,-6486.373785490619
220,5346.221040822971,11265.547032923894,-6486.373785490619
220,3685.4793443309395,11265.547032923894,-6486.373785490619
220,2513.9457281855466,11265.547032923894,-6486.373785490619
220,6612.906831657434,11265.547032923894,-6486.373785490619
220,2983.3924738488854,11265.547032923894,-6486.373785490619
220,6670.686269428651,11265.547032923894,-6486.373785490619
220,2969.1433140912045,11265.547032923894,-6486.373785490619
220,6566.147077099873,11265.547032923894,-6486.373785490619
220,3651.34430529877,11265.547032923894,-6486.373785490619
220,4979.74656381955,11265.547032923894,-6486.373785490619
220,4466.777259415065,11265.547032923894,-6486.373785490619
220,3260.771203799439,11265.547032923894,-6486.373785490619
221,3193.752470544743,11213.247566547165,-6530.245697282014
221,6210.680988117813,11213.247566547165,-6530.245697282014
221,4493.8205414683225,11213.247566547165,-6530.245697282014
221,4137.906188148069,11213.247566547165,-6530.245697282014
221,6729.722884973632,11213.247566547165,-6530.245697282014
221,6063.380717755584,11213.247566547165,-6530.245697282014
221,3155.0460456386054,11213.247566547165,-6530.245697282014
221,4369.51417809339,11213.247566547165,-6530.245697282014
221,6111.746121195012,11213.247566547165,-6530.245697282014
221,6627.062919705185,11213.247566547165,-6530.245697282014
221,5967.678098811304,11213.247566547165,-6530.245697282014
221,1779.9238313121773,11213.247566547165,-6530.245697282014
222,1714.74666721077,2079.072178477015,-692.240852565487
222,1461.116464327857,2079.072178477015,-692.240852565487
222,1509.1112384706432,2079.072178477015,-692.240852565487
223,1868.7562261802789,1894.5907582075788,-676.1622695649035
223,756.0620471607738,1894.5907582075788,-676.1622695649035
223,1078.0811646222646,1894.5907582075788,-676.1622695649035
224,1559.282864356091,1887.2178196033474,-682.2831723855447
224,1071.7271148761808,1887.2178196033474,-682.2831723855447
224,714.7783328356817,1887.2178196033474,-682.2831723855447
224,1369.6432322597204,1887.2178196033474,-682.2831723855447
224,1736.5844476230632,1887.2178196033474,-682.2831723855447
225,590.5333698615307,1879.3783457100185,-688.8750210922473
225,786.7169034837653,1879.3783457100185,-688.8750210922473
226,1015.2285333775319,1899.8874258125434,-675.1316663648455
227,1450.143117578189,1842.1758122193828,-696.9530286379676
227,1750.1928134468446,1842.1758122193828,-696.9530286379676
227,1288.465212105441,1842.1758122193828,-696.9530286379676
227,776.3908241440563,1842.1758122193828,-696.9530286379676
227,1280.7645621719605,1842.1758122193828,-696.9530286379676
227,980.8294506605147,1842.1758122193828,-696.9530286379676
227,1490.015222241852,1842.1758122193828,-696.9530286379676
228,977.834392858222,1810.9357114083366,-714.610450128366
228,912.9843672379828,1810.9357114083366,-714.610450128366
228,1616.0468749421354,1810.9357114083366,-714.610450128366
228,1775.988964083965,1810.9357114083366,-714.610450128366
229,1691.40903710231,1810.3664135377355,-715.1661982016201
229,794.7874693254571,1810.3664135377355,-715.1661982016201
229,1537.9349290074058,1810.3664135377355,-715.1661982016201
230,1442.7501115260025,1814.7948027761568,-711.3141761324226
230,1608.1712940254024,1814.7948027761568,-711.3141761324226
230,589.1875625635357,1814.7948027761568,-711.3141761324226
231,725.3246615058416,1002.4831225294968,-272.9406116585368
234,762.9339112806348,832.8471250581351,-288.9968872423933
235,400.9511884235249,592.2106419259305,-197.83832710206977
238,424.9873152712669,3317.732196218715,-2066.1789802916073
238,2115.037082681591,3317.732196218715,-2066.1789802916073
238,572.889486351199,3317.732196218715,-2066.1789802916073
238,1392.6745206152027,3317.732196218715,-2066.1789802916073
238,545.2812823658624,3317.732196218715,-2066.1789802916073
238,606.0756573517358,3317.732196218715,-2066.1789802916073
239,1256.1811999793238,3316.715010591165,-2067.1581816971348
239,1581.0282745592283,3316.715010591165,-2067.1581816971348
239,506.08500609028283,3316.715010591165,-2067.1581816971348
239,1465.012253689912,3316.715010591165,-2067.1581816971348
239,773.4282572023671,3316.715010591165,-2067.1581816971348
239,1438.3059585301319,3316.715010591165,-2067.1581816971348
239,948.7392590048717,3316.715010591165,-2067.1581816971348
240,1039.5704320975246,3317.3520679071817,-2066.5339968769713
240,675.8631887168065,3317.3520679071817,-2066.5339968769713
240,2108.2125776168537,3317.3520679071817,-2066.5339968769713
240,2122.350606375141,3317.3520679071817,-2066.5339968769713
240,1819.7958241615775,3317.3520679071817,-2066.5339968769713
240,1822.6737823754652,3317.3520679071817,-2066.5339968769713
240,2116.424419360526,3317.3520679071817,-2066.5339968769713
240,1085.0605701778143,3317.3520679071817,-2066.5339968769713
240,1121.6273043826436,3317.3520679071817,-2066.5339968769713
240,1667.7894871279905,3317.3520679071817,-2066.5339968769713
241,932.0307637829641,3298.627307539296,-2080.965200251611
241,1736.4587812391007,3298.627307539296,-2080.965200251611
241,646.5715752944393,3298.627307539296,-2080.965200251611
241,360.17658111545376,3298.627307539296,-2080.965200251611
241,1098.9952153990923,3298.627307539296,-2080.965200251611
241,889.4973835820052,3298.627307539296,-2080.965200251611
241,1514.3756569288062,3298.627307539296,-2080.965200251611
241,669.3918502191462,3298.627307539296,-2080.965200251611
241,724.6365768774887,3298.627307539296,-2080.965200251611
241,2101.5529625304366,3298.627307539296,-2080.965200251611
242,939.7727524649703,3295.1493743274636,-2084.2864457241562
242,1144.5171583488857,3295.1493743274636,-2084.2864457241562
242,986.8699513506549,3295.1493743274636,-2084.2864457241562
242,2098.3008270086443,3295.1493743274636,-2084.2864457241562
242,1108.5446763696516,3295.1493743274636,-2084.2864457241562
242,1030.3798678818387,3295.1493743274636,-2084.2864457241562
242,1924.3191966678216,3295.1493743274636,-2084.2864457241562
242,2092.5664737410016,3295.1493743274636,-2084.2864457241562
242,2085.7858244408458,3295.1493743274636,-2084.2864457241562
243,2051.1990795055567,3283.6364434378925,-2094.408106510424
243,1077.135538663002,3283.6364434378925,-2094.408106510424
243,1572.8206315606142,3283.6364434378925,-2094.408106510424
243,1135.4814037481408,3283.6364434378925,-2094.408106510424
243,1471.1952233865152,3283.6364434378925,-2094.408106510424
243,567.6390586786849,3283.6364434378925,-2094.408106510424
243,1461.4886409908495,3283.6364434378925,-2094.408106510424
243,1349.4579883249628,3283.6364434378925,-2094.408106510424
243,2071.3204556295227,3283.6364434378925,-2094.408106510424
244,878.9064295884623,3276.5966205576706,-2100.748447531704
244,962.2139267762727,3276.5966205576706,-2100.748447531704
244,939.4331024999651,3276.5966205576706,-2100.748447531704
244,2061.10920846214,3276.5966205576706,-2100.748447531704
244,1450.260360121301,3276.5966205576706,-2100.748447531704
244,1573.5807080804022,3276.5966205576706,-2100.748447531704
244,725.1607613544309,3276.5966205576706,-2100.748447531704
244,2077.9679290466643,3276.5966205576706,-2100.748447531704
245,2063.204415192003,3276.5011634126804,-2100.8430572659854
245,1648.1569423655612,3276.5011634126804,-2100.8430572659854
245,1432.7814019031944,3276.5011634126804,-2100.8430572659854
245,1956.1449665000603,3276.5011634126804,-2100.8430572659854
245,1157.2702752385617,3276.5011634126804,-2100.8430572659854
245,1838.846769188222,3276.5011634126804,-2100.8430572659854
245,1517.5740872114848,3276.5011634126804,-2100.8430572659854
245,813.1933901827862,3276.5011634126804,-2100.8430572659854
245,743.800408472026,3276.5011634126804,-2100.8430572659854
245,1673.4533244319034,3276.5011634126804,-2100.8430572659854
245,563.3549789342469,3276.5011634126804,-2100.8430572659854
246,1008.3539393163825,3276.095277682962,-2101.2456253979485
246,2076.972450623199,3276.095277682962,-2101.2456253979485
246,1948.586640277213,3276.095277682962,-2101.2456253979485
246,1044.0198943839293,3276.095277682962,-2101.2456253979485
246,2039.111734251149,3276.095277682962,-2101.2456253979485
246,1253.7556665885152,3276.095277682962,-2101.2456253979485
246,1990.4242139654336,3276.095277682962,-2101.2456253979485
247,2067.828474245015,3276.4372325187232,-2100.910206162892
247,2011.9809689173592,3276.4372325187232,-2100.910206162892
247,828.98668528068265,3276.4372325187232,-2100.910206162892
247,549.6976266211973,3276.4372325187232,-2100.910206162892
247,1973.6798701988246,3276.4372325187232,-2100.910206162892
247,979.6492294742908,3276.4372325187232,-2100.910206162892
247,1013.9964791693208,3276.4372325187232,-2100.910206162892
247,2074.960807324757,3276.4372325187232,-2100.910206162892
247,595.8809353305309,3276.4372325187232,-2100.910206162892
248,1636.8855047181546,3276.3861664424585,-2100.95990007828
248,1603.1417557407701,3276.3861664424585,-2100.95990007828
248,1508.053116360067,3276.3861664424585,-2100.95990007828
248,2054.823851360299,3276.3861664424585,-2100.95990007828
248,823.6490837635318,3276.3861664424585,-2100.95990007828
248,2049.831516994333,3276.3861664424585,-2100.95990007828
248,2065.6996223872447,3276.3861664424585,-2100.95990007828
248,2035.904679397212,3276.3861664424585,-2100.95990007828
248,1863.8111809165855,3276.3861664424585,-2100.95990007828
248,1840.5129091787003,3276.3861664424585,-2100.95990007828
249,2066.7458996396103,3276.318818214618,-2101.026904776099
249,1177.4472123901987,3276.318818214618,-2101.026904776099
249,729.8185244688389,3276.318818214618,-2101.026904776099
249,1371.4604573709253,3276.318818214618,-2101.026904776099
249,1335.262034140829,3276.318818214618,-2101.026904776099
249,425.8871749859251,3276.318818214618,-2101.026904776099
249,1849.5179493187206,3276.318818214618,-2101.026904776099
249,1367.2242731336319,3276.318818214618,-2101.026904776099
250,963.5954885431992,3275.501205644193,-2101.832781679739
250,1663.8535171385563,3275.501205644193,-2101.832781679739
250,1521.766017830878,3275.501205644193,-2101.832781679739
250,826.7687802293518,3275.501205644193,-2101.832781679739
250,1922.9414887992466,3275.501205644193,-2101.832781679739
250,522.8853320187535,3275.501205644193,-2101.832781679739
250,1832.455384634027,3275.501205644193,-2101.832781679739
250,1910.3700423529717,3275.501205644193,-2101.832781679739
250,546.6512581795723,3275.501205644193,-2101.832781679739
250,1920.664489686811,3275.501205644193,-2101.832781679739
250,1899.0965853912107,3275.501205644193,-2101.832781679739
250,2065.730016640045,3275.501205644193,-2101.832781679739
251,1730.7143596204578,3666.0516420799677,-2105.0386828909677
251,1836.759206100189,3666.0516420799677,-2105.0386828909677
251,1013.6896485717475,3666.0516420799677,-2105.0386828909677
251,619.5505638075292,3666.0516420799677,-2105.0386828909677
251,2062.594866691215,3666.0516420799677,-2105.0386828909677
251,2056.1885357464053,3666.0516420799677,-2105.0386828909677
251,1436.056459341884,3666.0516420799677,-2105.0386828909677
251,1623.8793831509583,3666.0516420799677,-2105.0386828909677
252,2006.4008957323651,3666.083805976475,-2105.0070992056476
252,2064.816770687003,3666.083805976475,-2105.0070992056476
252,1304.0705087710492,3666.083805976475,-2105.0070992056476
252,1114.7914795143538,3666.083805976475,-2105.0070992056476
252,868.5425802398872,3666.083805976475,-2105.0070992056476
252,2060.329229247932,3666.083805976475,-2105.0070992056476
252,1600.187284419799,3666.083805976475,-2105.0070992056476
252,1743.555556729891,3666.083805976475,-2105.0070992056476
253,995.2643413926639,3671.2616461824773,-2101.2652925455495
253,1192.5079185375275,3671.2616461824773,-2101.2652925455495
253,2037.432812959442,3671.2616461824773,-2101.2652925455495
253,679.625846887112,3671.2616461824773,-2101.2652925455495
253,836.5028912793066,3671.2616461824773,-2101.2652925455495
253,824.4172580018636,3671.2616461824773,-2101.2652925455495
253,1782.1570010365874,3671.2616461824773,-2101.2652925455495
254,1027.4230468043468,3670.5557187192776,-2101.9643792011125
254,1696.5789068155163,3670.5557187192776,-2101.9643792011125
254,1438.9607621696266,3670.5557187192776,-2101.9643792011125
254,1698.9018191904415,3670.5557187192776,-2101.9643792011125
254,560.6590288871595,3670.5557187192776,-2101.9643792011125
254,1382.792528566119,3670.5557187192776,-2101.9643792011125
254,504.93151997870814,3670.5557187192776,-2101.9643792011125
254,1375.9026184665045,3670.5557187192776,-2101.9643792011125
254,836.6758146583002,3670.5557187192776,-2101.9643792011125
254,649.6318526267406,3670.5557187192776,-2101.9643792011125
255,357.7632443716014,3670.676429352821,-2101.8445734610173
255,779.131549665649,3670.676429352821,-2101.8445734610173
255,1697.6537724808277,3670.676429352821,-2101.8445734610173
255,729.8309701589064,3670.676429352821,-2101.8445734610173
255,601.304329602804,3670.676429352821,-2101.8445734610173
255,673.3083447221943,3670.676429352821,-2101.8445734610173
256,988.8021860504751,3651.9204529719927,-2117.584774892568
256,1875.519261977917,3651.9204529719927,-2117.584774892568
256,1492.1668929434704,3651.9204529719927,-2117.584774892568
256,505.09371606025127,3651.9204529719927,-2117.584774892568
256,619.3561636635761,3651.9204529719927,-2117.584774892568
256,575.2714537394467,3651.9204529719927,-2117.584774892568
256,1099.6250960617522,3651.9204529719927,-2117.584774892568
256,1677.8702433313067,3651.9204529719927,-2117.584774892568
256,1996.695518993598,3651.9204529719927,-2117.584774892568
256,544.2826563005177,3651.9204529719927,-2117.584774892568
256,1330.478167652973,3651.9204529719927,-2117.584774892568
256,1980.0749929031115,3651.9204529719927,-2117.584774892568
256,1876.6929578243066,3651.9204529719927,-2117.584774892568
256,1986.6754670292094,3651.9204529719927,-2117.584774892568
257,1769.8940035256292,3651.8327261862746,-2117.671640002683
257,1402.8844664191697,3651.8327261862746,-2117.671640002683
257,1895.7665204358311,3651.8327261862746,-2117.671640002683
257,1285.333199381762,3651.8327261862746,-2117.671640002683
257,1004.9606175710354,3651.8327261862746,-2117.671640002683
257,290.6554573762839,3651.8327261862746,-2117.671640002683
257,2006.2256407621014,3651.8327261862746,-2117.671640002683
257,1779.8947949177514,3651.8327261862746,-2117.671640002683
257,1132.9906200487897,3651.8327261862746,-2117.671640002683
258,882.8122596043554,3653.2734712856513,-2116.257285455666
258,1271.6308206084166,3653.2734712856513,-2116.257285455666
258,862.1319929354311,3653.2734712856513,-2116.257285455666
258,2004.7498801441643,3653.2734712856513,-2116.257285455666
258,1547.199631960113,3653.2734712856513,-2116.257285455666
258,1289.4706093682396,3653.2734712856513,-2116.257285455666
259,1237.8859736342617,3661.0625019350505,-2109.0559120712574
259,1440.3094596958397,3661.0625019350505,-2109.0559120712574
259,975.2631490683067,3661.0625019350505,-2109.0559120712574
259,1489.7447704190124,3661.0625019350505,-2109.0559120712574
259,959.3575157310655,3661.0625019350505,-2109.0559120712574
259,1262.937842859416,3661.0625019350505,-2109.0559120712574
259,1182.4075314799302,3661.0625019350505,-2109.0559120712574
260,1993.7889475372292,3699.5723407161504,-2083.738139318333
260,1179.1596298806842,3699.5723407161504,-2083.738139318333
260,1300.2053246621192,3699.5723407161504,-2083.738139318333
260,1857.9455043097878,3699.5723407161504,-2083.738139318333
260,828.5303815374286,3699.5723407161504,-2083.738139318333
260,865.82778770392,3699.5723407161504,-2083.738139318333
260,781.4026539310112,3699.5723407161504,-2083.738139318333
260,1417.3925532834646,3699.5723407161504,-2083.738139318333
260,271.85910493517184,3699.5723407161504,-2083.738139318333
261,697.4126712902238,3678.9467218134805,-2100.808596283263
261,395.8852701643,3678.9467218134805,-2100.808596283263
261,578.289513561278,3678.9467218134805,-2100.808596283263
261,538.0100659187242,3678.9467218134805,-2100.808596283263
261,962.5823855699289,3678.9467218134805,-2100.808596283263
261,901.7877539265481,3678.9467218134805,-2100.808596283263
261,1274.8807461315273,3678.9467218134805,-2100.808596283263
262,1096.376970797806,3675.0025779821685,-2104.587135663653
262,1560.6748922273923,3675.0025779821685,-2104.587135663653
262,1600.7871973176475,3675.0025779821685,-2104.587135663653
262,1853.9659985765336,3675.0025779821685,-2104.587135663653
262,1310.2214805601611,3675.0025779821685,-2104.587135663653
262,1614.0575132718743,3675.0025779821685,-2104.587135663653
262,1865.2985303246762,3675.0025779821685,-2104.587135663653
262,1563.4451075986342,3675.0025779821685,-2104.587135663653
263,542.2664574767036,3674.7595431145833,-2104.8276662315807
263,861.13174282206,3674.7595431145833,-2104.8276662315807
263,1099.8454131756034,3674.7595431145833,-2104.8276662315807
263,317.60289692027357,3674.7595431145833,-2104.8276662315807
263,1404.839307484095,3674.7595431145833,-2104.8276662315807
263,1527.1082685964577,3674.7595431145833,-2104.8276662315807
263,1420.4314631835307,3674.7595431145833,-2104.8276662315807
263,1948.0268243134378,3674.7595431145833,-2104.8276662315807
263,1891.160436124874,3674.7595431145833,-2104.8276662315807
263,988.3104373172764,3674.7595431145833,-2104.8276662315807
263,669.9549730769614,3674.7595431145833,-2104.8276662315807
263,650.9365903879408,3674.7595431145833,-2104.8276662315807
264,815.5974379314035,3674.9937715448514,-2104.5957419300858
264,571.7093402953308,3674.9937715448514,-2104.5957419300858
264,791.479871718359,3674.9937715448514,-2104.5957419300858
264,1902.2521411218647,3674.9937715448514,-2104.5957419300858
264,746.7777881114846,3674.9937715448514,-2104.5957419300858
264,733.5165023170634,3674.9937715448514,-2104.5957419300858
264,565.8900182874597,3674.9937715448514,-2104.5957419300858
264,535.3538638005629,3674.9937715448514,-2104.5957419300858
264,994.0920733240257,3674.9937715448514,-2104.5957419300858
264,1520.6029122582372,3674.9937715448514,-2104.5957419300858
264,872.9281657472968,3674.9937715448514,-2104.5957419300858
264,1165.5387210987042,3674.9937715448514,-2104.5957419300858
264,409.48936007414335,3674.9937715448514,-2104.5957419300858
265,1082.4147749709143,3675.653972540854,-2103.9423344894994
265,837.2561563457597,3675.653972540854,-2103.9423344894994
265,631.9489530102375,3675.653972540854,-2103.9423344894994
265,1940.7732863737242,3675.653972540854,-2103.9423344894994
265,1946.706512171081,3675.653972540854,-2103.9423344894994
265,1614.456910502296,3675.653972540854,-2103.9423344894994
265,1303.3402277698358,3675.653972540854,-2103.9423344894994
265,646.1995509521065,3675.653972540854,-2103.9423344894994
266,655.5428050897938,3675.5725686583014,-2104.023021179638
266,1021.6966591423563,3675.5725686583014,-2104.023021179638
266,1849.3559987759588,3675.5725686583014,-2104.023021179638
266,1947.076524769232,3675.5725686583014,-2104.023021179638
266,1524.2737597754701,3675.5725686583014,-2104.023021179638
266,1249.30321279551,3675.5725686583014,-2104.023021179638
266,546.1634234030308,3675.5725686583014,-2104.023021179638
266,1798.1868140999184,3675.5725686583014,-2104.023021179638
266,1807.2756824987057,3675.5725686583014,-2104.023021179638
266,1149.3469479338858,3675.5725686583014,-2104.023021179638
266,411.83019925106197,3675.5725686583014,-2104.023021179638
266,1913.1955334330542,3675.5725686583014,-2104.023021179638
266,979.6261907203011,3675.5725686583014,-2104.023021179638
267,842.6300042411692,3739.2571818369333,-2065.9653459652855
267,1875.1698332998656,3739.2571818369333,-2065.9653459652855
267,815.966600435462,3739.2571818369333,-2065.9653459652855
267,852.6145754205216,3739.2571818369333,-2065.9653459652855
267,1947.6059786551677,3739.2571818369333,-2065.9653459652855
267,1143.296491549046,3739.2571818369333,-2065.9653459652855
267,283.9679444311559,3739.2571818369333,-2065.9653459652855
268,468.25498857381854,1438.0418696882273,-774.0487588167719
268,445.5954255021893,1438.0418696882273,-774.0487588167719
268,618.3102698607169,1438.0418696882273,-774.0487588167719
268,399.2569470665755,1438.0418696882273,-774.0487588167719
268,543.9431689071545,1438.0418696882273,-774.0487588167719
268,403.4018278641636,1438.0418696882273,-774.0487588167719
268,340.82614884217514,1438.0418696882273,-774.0487588167719
268,614.031811052931,1438.0418696882273,-774.0487588167719
268,108.92819152182977,1438.0418696882273,-774.0487588167719
269,58.15873914426754,1437.0863227413965,-774.9638533906127
269,378.3316793376251,1437.0863227413965,-774.9638533906127
269,552.2156764946277,1437.0863227413965,-774.9638533906127
269,614.1396484701999,1437.0863227413965,-774.9638533906127
269,277.6559329936233,1437.0863227413965,-774.9638533906127
269,237.62592538280714,1437.0863227413965,-774.9638533906127
269,610.6184925593486,1437.0863227413965,-774.9638533906127
270,460.2920775554821,1435.8792346406244,-776.1288361263358
270,397.92283094250877,1435.8792346406244,-776.1288361263358
270,276.4402402908756,1435.8792346406244,-776.1288361263358
270,196.54069539097617,1435.8792346406244,-776.1288361263358
270,268.6179381992492,1435.8792346406244,-776.1288361263358
270,440.1659185448721,1435.8792346406244,-776.1288361263358
270,387.1969539163642,1435.8792346406244,-776.1288361263358
270,323.63219985952213,1435.8792346406244,-776.1288361263358
270,376.20270254100086,1435.8792346406244,-776.1288361263358
270,312.3665918864734,1435.8792346406244,-776.1288361263358
270,377.38241867035174,1435.8792346406244,-776.1288361263358
271,503.68988212100743,1431.9454470251687,-779.6463803902386
271,272.1949823059387,1431.9454470251687,-779.6463803902386
271,598.1178789187232,1431.9454470251687,-779.6463803902386
271,207.514018608957,1431.9454470251687,-779.6463803902386
271,359.44589859791927,1431.9454470251687,-779.6463803902386
271,555.2747912043525,1431.9454470251687,-779.6463803902386
271,53.71487983712541,1431.9454470251687,-779.6463803902386
271,240.06648174852614,1431.9454470251687,-779.6463803902386
271,343.01646579838564,1431.9454470251687,-779.6463803902386
271,608.4892250868568,1431.9454470251687,-779.6463803902386
271,256.5891549417674,1431.9454470251687,-779.6463803902386
272,247.10190045079324,1437.567476213021,-774.8490719531234
272,454.88173439668043,1437.567476213021,-774.8490719531234
272,399.4448567744801,1437.567476213021,-774.8490719531234
272,294.54750641764,1437.567476213021,-774.8490719531234
272,538.1431382973317,1437.567476213021,-774.8490719531234
272,606.4843738485662,1437.567476213021,-774.8490719531234
272,389.48940576988633,1437.567476213021,-774.8490719531234
273,263.2702338642033,1436.951938721029,-775.4518223957298
273,216.08585888587172,1436.951938721029,-775.4518223957298
273,610.7397354876541,1436.951938721029,-775.4518223957298
273,610.9850161404961,1436.951938721029,-775.4518223957298
273,599.1885268609985,1436.951938721029,-775.4518223957298
273,387.12607279432507,1436.951938721029,-775.4518223957298
273,584.0033899490048,1436.951938721029,-775.4518223957298
273,608.8057461211584,1436.951938721029,-775.4518223957298
273,269.11534222373683,1436.951938721029,-775.4518223957298
273,443.5612650604318,1436.951938721029,-775.4518223957298
274,368.5480728010306,1435.7457612531498,-776.5953024170361
274,607.2025354716895,1435.7457612531498,-776.5953024170361
274,440.8882770342482,1435.7457612531498,-776.5953024170361
274,387.2214820821902,1435.7457612531498,-776.5953024170361
274,198.58570689595388,1435.7457612531498,-776.5953024170361
274,607.0998481785577,1435.7457612531498,-776.5953024170361
274,607.8824698445081,1435.7457612531498,-776.5953024170361
274,607.3861245518467,1435.7457612531498,-776.5953024170361
275,536.0924723926875,1435.4421248846172,-776.8954547284236
275,600.2439610396577,1435.4421248846172,-776.8954547284236
275,314.2266983523845,1435.4421248846172,-776.8954547284236
275,387.2397114581844,1435.4421248846172,-776.8954547284236
275,607.1712677378325,1435.4421248846172,-776.8954547284236
275,470.62813395076734,1435.4421248846172,-776.8954547284236
275,598.6075595380278,1435.4421248846172,-776.8954547284236
275,608.0697557322557,1435.4421248846172,-776.8954547284236
275,236.08412119891818,1435.4421248846172,-776.8954547284236
275,607.5412136771687,1435.4421248846172,-776.8954547284236
275,605.6756802907877,1435.4421248846172,-776.8954547284236
275,571.2756741372897,1435.4421248846172,-776.8954547284236
275,337.78483793090106,1435.4421248846172,-776.8954547284236
275,605.5781952334988,1435.4421248846172,-776.8954547284236
276,228.77640357138102,1435.5748397553753,-776.7644534138343
276,431.5686090302738,1435.5748397553753,-776.7644534138343
276,608.0551130864378,1435.5748397553753,-776.7644534138343
276,514.1271202044571,1435.5748397553753,-776.7644534138343
276,367.46650753392703,1435.5748397553753,-776.7644534138343
276,296.40078437402065,1435.5748397553753,-776.7644534138343
276,604.5496978024673,1435.5748397553753,-776.7644534138343
276,247.57952867552598,1435.5748397553753,-776.7644534138343
276,315.6270656694267,1435.5748397553753,-776.7644534138343
277,210.89438885878502,1434.560967710829,-777.7483096355793
277,572.7583667369494,1434.560967710829,-777.7483096355793
277,323.8555525215846,1434.560967710829,-777.7483096355793
277,595.905458826053,1434.560967710829,-777.7483096355793
277,289.6358735634394,1434.560967710829,-777.7483096355793
277,322.5714940803631,1434.560967710829,-777.7483096355793
277,596.0203878059393,1434.560967710829,-777.7483096355793
277,209.15907082845126,1434.560967710829,-777.7483096355793
277,599.5352444153121,1434.560967710829,-777.7483096355793
277,142.72439577012943,1434.560967710829,-777.7483096355793
277,488.21799055067544,1434.560967710829,-777.7483096355793
278,420.10926739169844,1433.3677199109713,-778.9005386969175
278,510.260552778083,1433.3677199109713,-778.9005386969175
278,347.4076456052993,1433.3677199109713,-778.9005386969175
278,593.6903962943016,1433.3677199109713,-778.9005386969175
278,327.14618071249953,1433.3677199109713,-778.9005386969175
278,592.6905647358059,1433.3677199109713,-778.9005386969175
278,498.41375422296085,1433.3677199109713,-778.9005386969175
279,423.1097174440707,1433.522374547589,-778.7481309559073
279,602.7319286683917,1433.522374547589,-778.7481309559073
279,577.4088333029682,1433.522374547589,-778.7481309559073
279,101.01100822484962,1433.522374547589,-778.7481309559073
279,531.9125532902472,1433.522374547589,-778.7481309559073
279,578.0046293504786,1433.522374547589,-778.7481309559073
279,272.7484115834981,1433.522374547589,-778.7481309559073
279,604.0824371796574,1433.522374547589,-778.7481309559073
280,588.8027334472384,1433.3584937158125,-778.9103397095846
280,326.07431994527724,1433.3584937158125,-778.9103397095846
280,484.91109266902015,1433.3584937158125,-778.9103397095846
280,383.8459682171012,1433.3584937158125,-778.9103397095846
280,282.84284040071634,1433.3584937158125,-778.9103397095846
280,133.76634812724816,1433.3584937158125,-778.9103397095846
280,400.75838380375683,1433.3584937158125,-778.9103397095846
280,452.748505977502,1433.3584937158125,-778.9103397095846
280,605.4061560550236,1433.3584937158125,-778.9103397095846
280,347.39574226973934,1433.3584937158125,-778.9103397095846
280,592.1832905328479,1433.3584937158125,-778.9103397095846
280,350.6520932863427,1433.3584937158125,-778.9103397095846
280,318.0078761458706,1433.3584937158125,-778.9103397095846
280,595.702686150185,1433.3584937158125,-778.9103397095846
281,117.10766333406292,485.00327809727617,-224.22447532223637
281,137.11404270426817,485.00327809727617,-224.22447532223637
281,108.60934412896363,485.00327809727617,-224.22447532223637
281,230.46412081320088,485.00327809727617,-224.22447532223637
281,229.4490298028182,485.00327809727617,-224.22447532223637
281,188.7516767962626,485.00327809727617,-224.22447532223637
281,159.4160270961417,485.00327809727617,-224.22447532223637
281,118.14573173224477,485.00327809727617,-224.22447532223637
281,248.6378978010457,485.00327809727617,-224.22447532223637
281,164.4710945210726,485.00327809727617,-224.22447532223637
281,53.09331219907143,485.00327809727617,-224.22447532223637
281,146.37405259148085,485.00327809727617,-224.22447532223637
281,52.223378200931606,485.00327809727617,-224.22447532223637
282,144.9416864626529,484.2673768237944,-224.89382818635508
282,199.91280731992052,484.2673768237944,-224.89382818635508
282,205.1185918904267,484.2673768237944,-224.89382818635508
282,248.4750333394547,484.2673768237944,-224.89382818635508
282,244.75600113286959,484.2673768237944,-224.89382818635508
282,249.4492692220987,484.2673768237944,-224.89382818635508
282,245.29986650809101,484.2673768237944,-224.89382818635508
282,70.19723234313874,484.2673768237944,-224.89382818635508
282,221.90689902147165,484.2673768237944,-224.89382818635508
282,199.82764286537048,484.2673768237944,-224.89382818635508
282,141.24983971048502,484.2673768237944,-224.89382818635508
282,164.8757911287264,484.2673768237944,-224.89382818635508
282,83.08359969441908,484.2673768237944,-224.89382818635508
283,71.37612741188954,451.9883845726418,-228.83375870125934
283,158.61383141753987,451.9883845726418,-228.83375870125934
283,60.600617703553205,451.9883845726418,-228.83375870125934
283,41.252353093981355,451.9883845726418,-228.83375870125934
284,106.85783199703341,452.08962704626674,-228.73575894652595
284,34.56414052213183,452.08962704626674,-228.73575894652595
284,178.50650483937596,452.08962704626674,-228.73575894652595
284,66.23145475831629,452.08962704626674,-228.73575894652595
284,206.3293791763218,452.08962704626674,-228.73575894652595
284,204.8611798576149,452.08962704626674,-228.73575894652595
284,201.35733458137176,452.08962704626674,-228.73575894652595
284,32.00645957766219,452.08962704626674,-228.73575894652595
284,102.60221677000217,452.08962704626674,-228.73575894652595
284,202.60826619889258,452.08962704626674,-228.73575894652595
284,172.7862974394619,452.08962704626674,-228.73575894652595
284,136.07903198974105,452.08962704626674,-228.73575894652595
284,130.4998741798624,452.08962704626674,-228.73575894652595
285,207.02052085463578,452.57013691478926,-228.30600811285137
285,96.5207253240126,452.57013691478926,-228.30600811285137
285,116.74294240118982,452.57013691478926,-228.30600811285137
285,100.55430871257647,452.57013691478926,-228.30600811285137
285,74.45069381442374,452.57013691478926,-228.30600811285137
285,116.12639053577591,452.57013691478926,-228.30600811285137
285,117.76687248138076,452.57013691478926,-228.30600811285137
285,175.73746293199744,452.57013691478926,-228.30600811285137
285,152.81072630504286,452.57013691478926,-228.30600811285137
285,206.2148035883939,452.57013691478926,-228.30600811285137
285,97.64531918599833,452.57013691478926,-228.30600811285137
285,97.99628615025574,452.57013691478926,-228.30600811285137
285,166.14809449070003,452.57013691478926,-228.30600811285137


==> csvs/wilkrepinside1_ss.csv <==
Sampling_Method,Matrix_Type,Sample_size,Iteration,rho,min_up,max_low
Uniform,rosser,25,30,6712215217.379389,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7140994385.2533865,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,6985665040.092187,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7148427152.556845,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,7028540836.1544895,37817957413.81259,-28387394843.89473
Uniform,rosser,25,30,6950621216.344013,37817957413.81259,-28387394843.89473
Uniform,rosser,25,31,6456624237.920554,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6597421859.826899,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6617319609.103203,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6806491525.27364,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6731114250.1667,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6497030150.620151,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6751441201.496539,36437768326.79786,-27357484745.554905
Uniform,rosser,25,31,6645280187.509974,36437768326.79786,-27357484745.554905
Uniform,rosser,25,32,6029477624.159789,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,5784538702.5742,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6125372523.761742,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6077574301.127294,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6278827025.099126,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6330437086.705865,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6316205748.077265,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,5937304998.608914,34286563954.92169,-25736559836.751907
Uniform,rosser,25,32,6153938541.147471,34286563954.92169,-25736559836.751907
Uniform,rosser,25,33,5632429391.399102,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,6030764642.007634,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5957600028.733063,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5886445171.971503,32831675517.355175,-24704562534.794765
Uniform,rosser,25,33,5809444287.484648,32831675517.355175,-24704562534.794765
Uniform,rosser,25,34,5367535370.904678,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5550962915.253355,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5519910488.583405,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5480342351.663901,31836038564.37259,-24047227852.38069
Uniform,rosser,25,34,5410443472.068969,31836038564.37259,-24047227852.38069
Uniform,rosser,25,35,5370804809.043075,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5099867940.67277,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5367213972.406383,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5336383894.511978,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5436018399.235225,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5479188846.411627,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5380349345.659358,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5229428361.5373125,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5391129619.8674555,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5076574455.608746,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5029746194.72701,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5149563664.713445,31046699934.535873,-23534697113.224594
Uniform,rosser,25,35,5310907722.458347,31046699934.535873,-23534697113.224594
Uniform,rosser,25,36,5046611470.421022,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4757074300.957666,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5106330907.387482,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4908950655.502804,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5194365497.224463,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5198215793.614999,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5316004170.570941,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,5446617530.188246,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4968875412.97232,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4989847144.378613,29915142639.5691,-22748958054.744064
Uniform,rosser,25,36,4916845397.2796135,29915142639.5691,-22748958054.744064
Uniform,rosser,25,37,4739181770.716345,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4739281606.784896,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4843863735.876472,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4783381420.465109,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,4887837580.847701,28921486845.91912,-22104599372.60618
Uniform,rosser,25,37,5017197139.958445,28921486845.91912,-22104599372.60618
Uniform,rosser,25,38,4426432627.755651,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4479168887.219796,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4624697341.032762,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4665195882.231171,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4314320397.183168,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4663448648.316453,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4773243722.449381,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4286666413.8459854,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4356696913.741882,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4481262168.374993,27597226344.869865,-21159446774.08676
Uniform,rosser,25,38,4722108328.744726,27597226344.869865,-21159446774.08676
Uniform,rosser,25,39,4261719533.932534,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4190532899.756788,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4137379345.9396863,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4206006696.4958396,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4324090183.366888,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4123331397.3434486,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4137247094.9705772,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4317500776.012027,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4303933160.245977,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4307507121.290077,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4376486313.151786,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4083530990.9352,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4174618765.380636,26928350908.503975,-20693321531.034653
Uniform,rosser,25,39,4330069722.807732,26928350908.503975,-20693321531.034653
Uniform,rosser,25,40,4088529057.0233545,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3745589346.7344093,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4165688424.9090805,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3943378229.8556023,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3966814915.0755944,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4328884478.521856,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4146770370.3670177,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4001817448.4572883,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,4008509874.376413,25613690153.630997,-19764344747.151375
Uniform,rosser,25,40,3771869723.0522585,25613690153.630997,-19764344747.151375
Uniform,rosser,25,41,3620876308.6350446,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3472370123.3164406,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3747090301.0535955,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3845628551.593545,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3594392363.8446236,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3738127675.90679,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3781289417.351666,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3549721849.214437,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3420751860.6254163,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,4146492759.012247,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3801086040.8672185,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3494081786.407121,22829519509.585003,-17564500907.32442
Uniform,rosser,25,41,3649409276.1447535,22829519509.585003,-17564500907.32442
Uniform,rosser,25,42,3277094001.98934,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3290174865.7846646,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3299559673.326639,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3255784280.2273393,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3385102497.6701403,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3324209766.7365856,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3473407352.964438,19758834003.018574,-15055033004.857302
Uniform,rosser,25,42,3456961474.060456,19758834003.018574,-15055033004.857302
Uniform,rosser,25,43,3388719605.642087,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3147228905.7130218,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3274024495.8956194,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3320450312.4746575,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3110097658.1301594,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3097609903.3191423,19225273972.173485,-14725452299.363647
Uniform,rosser,25,43,3281719347.2805166,19225273972.173485,-14725452299.363647
Uniform,rosser,25,44,2998375322.2336497,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3336348529.8402133,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3069036800.687199,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3129459082.4961944,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3089206309.897526,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3099689049.0807266,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,2911885413.243097,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,3078143819.3583536,18614235078.015305,-14344144797.170097
Uniform,rosser,25,44,2806542622.6578403,18614235078.015305,-14344144797.170097
Uniform,rosser,25,45,2816072418.494271,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2781791263.739493,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2977761006.3256345,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2874345330.592206,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2884268271.2261114,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2808160703.5445104,17591971472.183247,-13585479673.808178
Uniform,rosser,25,45,2772364864.894595,17591971472.183247,-13585479673.808178
Uniform,rosser,25,46,2585148735.91098,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2669095690.5645685,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2613588367.3581076,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2742747520.2764773,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2566710976.991639,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2613972894.718824,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2736325222.751307,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2683293163.184497,16236084709.815628,-12536941994.826889
Uniform,rosser,25,46,2499647715.077419,16236084709.815628,-12536941994.826889
Uniform,rosser,25,47,2191697111.332827,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2587291050.3618507,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2317845071.733492,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2395910401.7344294,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2427612767.853652,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2351171147.6578727,14939556385.267445,-11565043069.698273
Uniform,rosser,25,47,2346034168.3224144,14939556385.267445,-11565043069.698273
Uniform,rosser,25,48,2230522121.2416863,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2107568861.0802526,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2166371563.417921,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2480673993.977055,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2301636411.489681,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2566886625.038125,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2570908260.2614484,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2385375043.5991397,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2235494345.8125157,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2433581056.4256134,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2270558143.91066,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2187484520.723258,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2625424528.4662004,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2233643788.217032,14478063015.449558,-11257498106.081253
Uniform,rosser,25,48,2346892865.4473934,14478063015.449558,-11257498106.081253
Uniform,rosser,25,49,2294580832.5974836,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2293164668.560591,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2259614708.757457,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2209618326.734166,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2312582604.9087925,14165390790.970676,-11076861286.49601
Uniform,rosser,25,49,2067074509.9495535,14165390790.970676,-11076861286.49601
Uniform,rosser,25,50,1977447668.4199157,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1919897475.1642704,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,2037643827.4351146,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1998821041.4037714,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1849440262.106048,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1824475829.679158,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1973870277.3745842,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1926253652.9231029,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1917795768.8540103,12561904992.892603,-9769638898.718718
Uniform,rosser,25,50,1880945711.5290499,12561904992.892603,-9769638898.718718
Uniform,rosser,25,51,1696266408.3626323,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1797259697.0629885,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1875429298.0271742,11994180699.759872,-9378061449.402771
Uniform,rosser,25,51,1779807766.064894,11994180699.759872,-9378061449.402771
Uniform,rosser,25,52,1871452462.756587,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1670242660.0406818,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1747230498.0517309,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1679087354.4739115,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1815223431.0455565,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,52,1515913639.3443766,10691196283.29076,-8351454076.9222145
Uniform,rosser,25,53,1659580653.4198554,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1623396986.06571,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1526261186.4963837,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1638892905.694707,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1618512001.4542918,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1656043049.937918,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1585652467.0002744,10392818528.156294,-8163881731.768583
Uniform,rosser,25,53,1593555578.6978235,10392818528.156294,-8163881731.768583
Uniform,rosser,25,54,1208654230.4036036,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1572290652.2721975,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1497104255.8383284,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1439164624.7394674,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1571988372.5426412,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1322757295.1492152,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1440538136.1833506,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1405667222.974142,8329012458.434237,-6412358317.600655
Uniform,rosser,25,54,1416343413.9562204,8329012458.434237,-6412358317.600655
Uniform,rosser,25,55,1240429541.003123,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1337653766.258078,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1269614860.0373762,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1286715362.2836518,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1312678653.5079107,8163641613.992565,-6323162514.841244
Uniform,rosser,25,55,1454356963.6870556,8163641613.992565,-6323162514.841244
Uniform,rosser,25,56,1399156415.1397464,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1131873241.1482706,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1296208173.2584143,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1273532529.3560529,7855481796.532974,-6124022387.639368
Uniform,rosser,25,56,1349417480.3685074,7855481796.532974,-6124022387.639368
Uniform,rosser,25,57,1150086807.19489,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1283908132.0813463,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1325749874.8457866,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1297692491.4073985,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1233436217.681542,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1195530906.91423,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1131316031.2448733,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1392694410.1769745,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1247246795.9814148,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1351256492.8719034,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1211120617.449755,7646076239.496783,-5975640128.002919
Uniform,rosser,25,57,1253281845.6690464,7646076239.496783,-5975640128.002919
Uniform,rosser,25,58,1246206238.014112,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206892654.5050817,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1164058533.0250897,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1134484601.0716708,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206523195.4788613,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1182420216.9432225,7226448964.031387,-5681855437.491957
Uniform,rosser,25,58,1206109214.7691958,7226448964.031387,-5681855437.491957
Uniform,rosser,25,59,1173221694.2978096,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1074181192.9215097,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1012402093.063637,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,916703359.4943633,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1079278059.6623313,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1080461858.1362538,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1054297751.616411,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1079726477.6816266,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1041794749.2171733,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,59,1081665992.9873662,6947325264.5547905,-5499117092.151873
Uniform,rosser,25,60,996064678.9060298,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,914747083.8629125,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,951942884.3774179,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1129722593.2641351,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1067977982.7199955,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1110001878.1339371,6716435272.521,-5340762248.292818
Uniform,rosser,25,60,1008601178.2738376,6716435272.521,-5340762248.292818
Uniform,rosser,25,61,897164467.868412,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,827869703.3777283,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,951225872.0215329,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,951218910.3481141,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,876794231.1199417,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,914418676.3419085,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,871178614.5127403,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,921917872.7349662,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,980660333.6996399,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,61,874989295.2464082,5442749092.97577,-4260035127.9143972
Uniform,rosser,25,62,800851523.0329937,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,710726982.2355118,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,812039607.7238777,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,805098190.4844878,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,878850340.8838606,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,857502807.2865331,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,800992308.3909559,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,831766705.6774567,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,776285576.5842535,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,766506724.276548,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,792744129.4778141,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,859174230.7692721,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,759438394.4190311,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,755255706.5464973,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,734399172.7291727,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,754587092.6005324,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,62,740567711.9218831,4975653202.777641,-3902096741.3440723
Uniform,rosser,25,63,631675235.568089,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,602662616.6283177,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,687814431.4995464,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,696168048.7494185,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,729600453.9464529,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,756651895.7045367,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,673280883.1398206,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,734439879.0005368,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,792338969.6925377,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,782176684.1834723,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,802736744.5043589,4688376845.2609,-3689936538.138229
Uniform,rosser,25,63,726580768.9606452,4688376845.2609,-3689936538.138229
Uniform,rosser,25,64,735274485.8797361,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,773993617.5300894,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,715480380.7082922,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,734695757.4954525,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,731377928.2756754,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,746548340.5429208,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,749233167.2814419,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,703475352.0682571,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,744271471.8020402,4536300612.549557,-3574626262.804475
Uniform,rosser,25,64,688292266.3159543,4536300612.549557,-3574626262.804475
Uniform,rosser,25,65,671549475.4573139,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,675998547.4538281,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,626371347.5111371,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,691370670.66201,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,674612618.8522516,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,610928011.5324104,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,636131033.6757978,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,725792515.5768548,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,790526619.2063481,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,703565209.232423,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,673821978.3713883,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,65,662356923.0778795,4227449888.1423426,-3343262067.6878424
Uniform,rosser,25,66,585524216.269921,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,701027313.8142364,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,668856146.7372069,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,652133236.2578375,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,608710654.4579291,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,617744438.4431328,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,531132202.36306125,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,66,575435959.6257148,3913390837.6475773,-3104686154.2069387
Uniform,rosser,25,67,542710758.6152623,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,610610465.1171772,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,497682223.072799,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,657273660.2753015,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,522678780.50443083,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,626048239.6181262,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,589310151.08553,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,605802553.7477951,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,648235962.6954596,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,564080296.009645,3846309542.714271,-3069173090.988422
Uniform,rosser,25,67,625436468.7878281,3846309542.714271,-3069173090.988422
Uniform,rosser,25,68,614630896.6460141,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,592685301.2559993,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,586139728.0555451,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,583298718.1590153,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,530381478.34923345,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,68,555406682.9529443,3652616482.8856387,-2918131554.8624454
Uniform,rosser,25,69,529207038.2354708,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,461171527.7022933,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,423610390.54243636,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,489446381.237472,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,448521300.0853636,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,69,486655155.19615746,2891127469.27948,-2235938151.7568626
Uniform,rosser,25,70,434910148.57111824,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,474248622.8274587,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,544093955.7506232,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,417956680.1058911,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,471535856.5256399,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,446646229.96055657,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,413526882.81779945,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,501745122.6839458,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,443759697.3756282,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,418186046.42929226,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,443847204.2606695,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,490587361.07045805,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,70,556398911.2764728,2777743718.3132644,-2159549560.9864297
Uniform,rosser,25,71,491343607.88920635,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,533417754.4810751,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,459829824.5041209,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,506530065.18877435,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,472995845.07862884,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,463936796.7831244,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,440347118.79731303,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,493004033.97649246,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,455584994.98932755,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,71,417748953.30687726,2736693776.8870893,-2137077353.7141442
Uniform,rosser,25,72,331114653.06904465,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,492655597.47974205,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,384335344.6223579,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,472492262.96786904,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,359730754.7772119,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,432064001.5208053,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,464594377.09433454,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,312996951.79548055,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,444545693.68747205,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,412085183.4346255,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,72,412403398.9253361,2614113278.686911,-2049213359.6380887
Uniform,rosser,25,73,443961044.13198984,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,408340906.9863669,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,366880542.96886575,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,408972972.77848744,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,299817365.992206,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,451335516.9895549,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,451457886.6281931,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,376192914.7605521,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,456098716.0040137,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,479298003.5164228,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,421337013.33846873,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,360242048.11862254,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,73,320870212.15802467,2571815190.811175,-2025152793.0971885
Uniform,rosser,25,74,402544244.80142224,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,382383676.02872056,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,360558535.65563834,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,383559916.8736812,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,430371464.1545181,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,393923699.2283167,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,74,414609594.60732883,2634256089.4916496,-2066946716.2300537
Uniform,rosser,25,75,349183463.1463227,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,344526803.9754803,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,367264268.8613388,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,300939726.0092942,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,394435599.63822746,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,368094994.186315,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,312910364.0778467,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,75,397212680.99959,2413529386.9081078,-1897012516.4101803
Uniform,rosser,25,76,358338861.6096643,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,345633004.0231063,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,418030704.37010425,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,280236858.79152554,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,319959180.11999184,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,378272716.27321494,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,350096232.6177465,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,326210066.8238514,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,335562923.88166183,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,395446855.2358167,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,367703136.97378594,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,315242792.3227272,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,393691915.38765085,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,378581555.07935786,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,313721414.0341011,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,308599389.2778506,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,76,375210061.240403,2232315041.555692,-1755878064.2040865
Uniform,rosser,25,77,365031737.2350622,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,350243943.0480253,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,314827677.170749,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,353500009.4706498,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,375505673.98365784,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,370878158.0793109,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,360350072.9355311,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,354863108.95614964,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,318635532.0421216,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,77,385782144.3145406,2229800444.4310308,-1755974435.3989015
Uniform,rosser,25,78,283404627.7961402,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,377966797.7346644,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,238904968.5547426,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,329679889.5742633,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,78,302153970.27698416,2118634955.8826482,-1678142977.8974397
Uniform,rosser,25,79,278087952.7794344,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,357007808.6362295,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,296612941.03103435,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,313808102.74747616,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,346114738.71535784,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,79,256130260.668051,2090612249.4882162,-1665813400.698315
Uniform,rosser,25,80,318882827.5005686,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,305991658.1971137,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,274829106.5452513,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,287094352.009818,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,218874334.32428253,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,312711160.4231449,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,258361259.9846699,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,257894928.99559042,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,273893753.6867525,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,255312526.06345394,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,250636694.41735125,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,242731444.91668582,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,80,184984643.2930404,1827778119.136916,-1454698775.2671106
Uniform,rosser,25,81,306702236.9306616,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,214074790.4941913,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,243002216.78950855,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,266232276.90332216,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,215642823.76212972,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,323663479.81072783,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,255670757.70626676,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,81,241266455.13313875,1802444020.79252,-1442237211.2414293
Uniform,rosser,25,82,278859803.6287782,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,294100152.81700087,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,249198080.6832139,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,209257799.40925226,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,297749791.79739225,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,249881811.67105418,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,269767342.6300571,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,304192211.8600921,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,283807180.52877855,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,273312900.01593626,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,262290506.17826453,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,231668733.42161152,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,258964827.52087647,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,245395293.83265164,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,82,220949855.37325573,1795376779.622065,-1439255334.6678095
Uniform,rosser,25,83,242255282.465405,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,263788789.48918557,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,254397699.94729763,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,238387400.64712283,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,252859786.25480354,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,261386330.23427764,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,223942231.68054083,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,281788674.037495,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,217562233.34646982,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,254021306.09376767,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,263369709.57916072,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,83,210621811.70217794,1765666245.6003273,-1424178847.237202
Uniform,rosser,25,84,194175670.1823302,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,237316960.29993683,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,248697559.63454178,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,216862730.03386685,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,245468437.70040643,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,225045851.63525194,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,277266938.1656115,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,217968119.38894626,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,200730991.71882942,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,212387286.21920362,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,266207089.05892769,1721132039.521405,-1398666404.67262
Uniform,rosser,25,84,238831957.91623855,1721132039.521405,-1398666404.67262
Uniform,rosser,25,85,218224966.4754189,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,247932861.4750611,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,279931887.7669773,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,259094494.94703412,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,218697875.77953577,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,217851919.95031753,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,205380770.87007013,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,234528260.18929484,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,226909096.7556418,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,229565556.78603542,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,254914754.4027754,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,276631624.8594358,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,202619454.17367005,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,215277728.73117983,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,85,235087349.82068443,1717883761.2830806,-1398877491.1310616
Uniform,rosser,25,86,224901222.6005702,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,258974544.4204905,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,233424781.82621932,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,227416819.0891183,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,240993526.9309037,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,86,224855969.680769,1767498671.9036589,-1430027035.8822808
Uniform,rosser,25,87,193331645.93182018,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,177214619.63405827,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,221495784.27341786,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,217103634.98164985,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,217877672.5311156,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,207332737.65372494,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,193279924.84260657,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,87,166041394.2467283,1600939997.2830944,-1302398106.6207995
Uniform,rosser,25,88,164565076.81294593,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,208549742.66715747,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,181523749.6351608,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,180529171.97389725,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,191212508.74236974,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,221952777.25190896,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,215318807.44000676,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,203889626.83062783,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,197416750.9888884,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,165640502.08906487,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,88,241885619.15056854,1600103054.8848507,-1302606724.3054178
Uniform,rosser,25,89,233932141.16715932,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,197971697.525639,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,195642437.76044086,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,220796565.1807491,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,226249363.82375744,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,160407197.28236216,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,161047707.4982492,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,208624505.90949863,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,191569714.97500706,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,228068538.35573968,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,244021561.95631257,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,203296313.33358812,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,214973105.5404154,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,89,182345293.37521857,1596373215.9644508,-1302725227.4338746
Uniform,rosser,25,90,226148537.48166806,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,157082746.48859245,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,133057018.94278677,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,160992748.12062395,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,162176256.28256673,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,172551666.32803172,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,192358907.899112,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,90,224198137.6588393,1546448176.4351697,-1269830481.3710546
Uniform,rosser,25,91,165556195.49821952,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,144587991.83608946,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,158452728.487743,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,210455369.9121002,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,150602772.6124624,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,161362949.259794,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,200533845.29771814,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,164369656.02582026,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,222187213.83811435,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,91,228643869.00992668,1503172282.7331219,-1244356980.9277568
Uniform,rosser,25,92,203938536.61267942,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,178003705.45987937,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,157321538.40561652,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,169590084.91782102,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,164811070.20793656,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,186366154.4379038,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,204927064.31071278,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,158664107.23921862,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,175869873.2133563,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,123592897.0928046,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,160372476.21266535,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,163965874.41319147,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,150313454.29596496,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,92,195550223.95315665,1496354389.1640906,-1243412569.0159817
Uniform,rosser,25,93,109509837.35919587,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,168917146.1177411,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,146003011.36663684,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,171795172.6849539,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,158531186.7765573,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,141372263.46810064,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,187086964.63940573,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,182487274.59297958,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,165285519.1644208,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,182476510.991987,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,161045561.1544622,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,113535700.70519799,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,126937274.2348369,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,155079753.13560948,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,156032279.13678277,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,199406991.91394484,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,199626427.74258873,1476559258.662812,-1233559342.544412
Uniform,rosser,25,93,153712950.13153926,1476559258.662812,-1233559342.544412
Uniform,rosser,25,94,155913867.17174476,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,124353429.66967665,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,173047258.61033702,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,153225826.7406198,1336953472.779694,-1124809747.041203
Uniform,rosser,25,94,115091677.41467758,1336953472.779694,-1124809747.041203
Uniform,rosser,25,95,110884082.02530554,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,115824549.34982225,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,121944299.41004266,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,90939049.14125797,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,155769922.18149373,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,135679686.19787094,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,129429051.26635177,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,161328584.83299592,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,134693932.9248441,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,105259097.04407142,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,95,150257936.02658108,1326870681.0219507,-1120154336.8105345
Uniform,rosser,25,96,124862620.05826503,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,124639257.94210638,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,160436672.7824603,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,148742616.02767053,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,103060645.48354714,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,155992931.1896392,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,113155700.73158605,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,121209535.7512033,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,127800701.82890707,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,162368745.41631964,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,163597106.73774296,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,144053160.95712262,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,122792234.94865793,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,125391816.06854688,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,166573124.46164814,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,114454347.67782342,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,94838176.35101041,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,153220836.3501516,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,151080824.94927433,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,143695197.86692697,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,96,115748517.74771458,1314903155.575387,-1115641413.3837366
Uniform,rosser,25,97,129486976.08291768,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,143082831.86236957,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,148768020.84709072,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,89830788.38126293,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,142648849.0733792,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,95090541.5509595,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,106802797.48310155,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,149779377.07388005,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,152071704.91398227,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,156665196.89915165,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,152785959.61451405,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,126142337.78418092,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,97,99165197.46531658,1311429314.8187697,-1115735049.8094108
Uniform,rosser,25,98,129424609.47019593,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,81850709.6964098,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,101845224.28773233,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,68992361.1142591,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,131231653.43469553,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,116913305.35129602,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,149295167.26922682,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,71260574.99254099,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,139185529.84864664,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,93039939.55267689,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,98,87894396.85384636,1218104954.3393989,-1046304522.017684
Uniform,rosser,25,99,72865393.75400968,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,99974502.8020028,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,57688355.45998782,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,94964148.3721431,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,99112216.56346442,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,79921862.14934984,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,85113317.97455268,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,79976079.0416641,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,81174080.98035508,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,65597884.94525656,759859644.1053041,-639547717.8283848
Uniform,rosser,25,99,46021958.42388367,759859644.1053041,-639547717.8283848
Uniform,rosser,25,100,53639836.108137146,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,98484374.03576931,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,74451973.5608991,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,59268820.5717623,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,69905392.817877,756159447.6221557,-638171414.5199027
Uniform,rosser,25,100,64246241.840041235,756159447.6221557,-638171414.5199027
Uniform,rosser,25,101,73361637.96416146,748181716.5629448,-634961902.1676105
Uniform,rosser,25,101,80717735.1833427,748181716.5629448,-634961902.1676105
Uniform,rosser,25,101,62313494.08671834,748181716.5629448,-634961902.1676105
Uniform,rosser,25,102,75565474.5714807,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,54235236.89972844,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,82517849.16224986,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,61979788.7965655,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,56086078.05611891,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75692761.8190389,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75101917.24331972,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,75821729.7544981,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,70808082.1815277,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,76497668.09050995,732839969.344855,-626260805.4869868
Uniform,rosser,25,102,77103430.02001128,732839969.344855,-626260805.4869868
Uniform,rosser,25,103,61417119.895589225,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,71029030.00948285,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,74106759.94075644,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,42878494.604106404,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,63471342.639319964,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,63440750.47263173,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,59742428.14432733,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,64957304.64854518,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,79070440.30839863,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,64895004.986555554,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,56701722.10466182,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,67222887.92307846,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,58041911.142361216,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,82377910.93366219,725102263.6187593,-622404448.3693742
Uniform,rosser,25,103,56387435.515751556,725102263.6187593,-622404448.3693742
Uniform,rosser,25,104,54800926.06009478,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,38775872.90853484,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,50869387.39995819,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,64236964.204336114,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,33120377.533143852,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,51855854.98361676,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,52126491.54812902,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,52078117.13000046,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,59773936.23533802,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,41310081.02450304,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,60066484.5982623,464634678.1903243,-391565839.7123401
Uniform,rosser,25,104,50593831.21894041,464634678.1903243,-391565839.7123401
Uniform,rosser,25,105,36726886.606866345,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,36450448.572735354,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,54016234.32873144,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,40909347.50547596,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,32989052.596053906,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,59873643.36712966,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,58772960.893775254,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,52204617.35342276,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,41504587.538305506,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,35953162.32562604,455446308.96335495,-386745371.7165656
Uniform,rosser,25,105,37307901.97490078,455446308.96335495,-386745371.7165656
Uniform,rosser,25,106,41037926.24493118,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,33446800.23461245,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,48477961.5226301,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,54039418.67699441,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,36789685.67634566,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,45145891.85358203,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,53510315.54480864,424029587.1956833,-363566296.6467957
Uniform,rosser,25,106,50481527.73413008,424029587.1956833,-363566296.6467957
Uniform,rosser,25,107,48319328.00518752,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,32646264.394959796,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,43703705.515859865,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,39180355.74214905,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,47037727.79058573,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,48804416.30262563,422859405.1961699,-363118244.64524454
Uniform,rosser,25,107,50756497.17123284,422859405.1961699,-363118244.64524454
Uniform,rosser,25,108,25566218.492147516,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,26993163.371281322,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,39657073.02233352,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,50728220.09133776,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,34581936.909978345,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,35993845.60470161,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,33258473.310432088,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,42204826.830575615,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,31402962.778080817,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,44172706.508301444,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,28979098.819847655,419673233.54551786,-362120469.5348297
Uniform,rosser,25,108,47924759.00475598,419673233.54551786,-362120469.5348297
Uniform,rosser,25,109,41702138.07987774,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,46323901.43067625,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,28444411.802539602,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,45026490.9035141,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,32329845.70322979,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,41088745.85809929,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,26384334.120671626,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,41997228.1499372,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,35219891.13888444,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,33497368.841959383,419360321.05381143,-362227603.0500797
Uniform,rosser,25,109,35401202.11039953,419360321.05381143,-362227603.0500797
Uniform,rosser,25,110,43307562.61403333,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,46605905.88987718,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,38287885.988666356,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,47814779.83901581,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,27244243.09480712,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,30126734.84944053,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,44770807.58340665,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,37667659.81745901,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,34456544.27189153,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,37214911.86465189,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,49409026.62727632,417513765.58160335,-361584449.55804235
Uniform,rosser,25,110,33263849.941542048,417513765.58160335,-361584449.55804235
Uniform,rosser,25,111,34930613.490540504,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,42629625.39239082,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,44011968.38853444,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,23213813.2071669,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,34584546.014613114,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,44895856.56302116,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,45024124.73882705,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,32168761.045395825,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,30875587.752554487,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,34489129.99254215,415336559.06234676,-361241853.6665564
Uniform,rosser,25,111,38076342.68507517,415336559.06234676,-361241853.6665564
Uniform,rosser,25,112,42591922.46655932,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25345708.879185844,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25561666.283919256,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,25569717.810222916,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,35953045.04041433,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,32496039.010020725,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,28971245.113545995,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,34520896.413744025,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,24922293.46685387,404301557.16435814,-354703106.8710792
Uniform,rosser,25,112,20211941.83620925,404301557.16435814,-354703106.8710792
Uniform,rosser,25,113,39610188.67044223,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,41134820.15226644,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,37857627.49357653,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,29538587.803838216,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,26165776.823787212,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,36003317.16562402,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,44045673.980194755,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,35720676.406849355,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,42821456.29328767,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,44056518.41559205,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,30777275.987907257,403211849.8575523,-354742402.0428659
Uniform,rosser,25,113,26775919.80996714,403211849.8575523,-354742402.0428659
Uniform,rosser,25,114,35914355.13881096,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,35933411.65072342,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,25164648.354961894,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,30140267.30089006,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,40578823.33669001,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,36979375.20095341,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,18015696.246880308,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,36794805.62980372,403187758.18884635,-354745403.00282395
Uniform,rosser,25,114,20123121.741001148,403187758.18884635,-354745403.00282395
Uniform,rosser,25,115,42429156.584066056,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,39318088.938706286,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,28802247.051626433,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,27123009.40717389,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,40955031.7030632,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,28960282.67362632,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,32773563.389117405,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,24913645.97597013,402754419.7777887,-354874773.53648216
Uniform,rosser,25,115,38602094.087083586,402754419.7777887,-354874773.53648216
Uniform,rosser,25,116,17324201.57045594,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,15930372.82329655,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18686329.13011052,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,16907894.950828183,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,20370540.038665097,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18060042.270264447,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,18394201.099047355,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,21328254.831888843,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17029641.527059104,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,22901986.29632307,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17009396.881196003,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,16357357.931790667,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19216801.571886443,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19490628.009359144,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19750847.70701457,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17202460.17872475,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,17051651.614665855,131486151.76028675,-104519973.49287114
Uniform,rosser,25,116,19777917.15055386,131486151.76028675,-104519973.49287114
Uniform,rosser,25,117,21656835.4089657,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18866076.67845283,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,17232640.26696436,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,19292966.296410393,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18760573.127302386,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,14197820.857626392,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,14080009.429117514,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,20154276.809443574,131037269.72574797,-104484979.70035562
Uniform,rosser,25,117,18885905.0596892,131037269.72574797,-104484979.70035562
Uniform,rosser,25,118,18278467.820340652,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,19848820.75677578,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,22175836.695061807,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,16281732.18523665,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15888339.431542851,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,21270609.432061493,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15484249.38412017,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,14359821.765806008,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15528380.253295537,129352575.58607772,-103777699.36784834
Uniform,rosser,25,118,15812804.088786881,129352575.58607772,-103777699.36784834
Uniform,rosser,25,119,17356709.84957967,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20634004.400009606,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,16865442.228730008,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,21262121.976584546,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20472079.02149008,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,19783907.017405365,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,19704624.387620255,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,17377044.07081508,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,16664446.008426776,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,17979265.28382843,128988135.15511544,-103723054.37761484
Uniform,rosser,25,119,20347572.402501233,128988135.15511544,-103723054.37761484
Uniform,rosser,25,120,16889232.47068032,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14994157.765383977,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15484055.21503189,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,16453884.684812913,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,11644488.331985509,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,18774649.20361819,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14629739.600346984,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,14347600.598074809,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15477205.60710065,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15126905.633580534,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,15204198.624402143,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13858319.238832146,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13023629.675098585,111083867.61937444,-89155455.43049343
Uniform,rosser,25,120,13429602.038387628,111083867.61937444,-89155455.43049343
Uniform,rosser,25,121,15414959.53835535,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,15690344.26255635,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,15895277.817240002,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,14955852.91554166,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,14458233.955982562,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,16848009.948529582,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,11086735.840324119,110690196.17329949,-89136264.63478822
Uniform,rosser,25,121,13446535.745987546,110690196.17329949,-89136264.63478822
Uniform,rosser,25,122,14561192.762634492,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,11821637.857438417,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,16423618.164980887,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,12938495.429433309,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,18777391.65418825,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14529429.014802398,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14627826.286525726,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,16267034.38035086,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,14056897.993942413,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,11614876.857807225,110548524.71088845,-89168963.66589507
Uniform,rosser,25,122,15169786.843283376,110548524.71088845,-89168963.66589507
Uniform,rosser,25,123,12635481.616602242,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,11719816.757096497,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,15003511.10271723,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,11537534.667639874,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,13573731.762187913,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,13131480.12618808,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,14188458.010100825,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,9120068.741302304,103286832.46725994,-83894012.58463672
Uniform,rosser,25,123,12782027.561969712,103286832.46725994,-83894012.58463672
Uniform,rosser,25,124,11800477.396157822,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,12600479.487272676,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,11260466.600903064,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,10377196.485841846,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,12783075.561519092,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,14073940.492657544,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,13991909.13411372,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,13120707.743653223,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,10243795.886294588,91372179.24024467,-74506515.9497145
Uniform,rosser,25,124,9870665.260189716,91372179.24024467,-74506515.9497145
Uniform,rosser,25,125,12183521.725752704,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,8869077.5710547,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10098584.144974839,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10934605.044794854,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,11469253.538616454,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,10989379.670069695,71826520.67388147,-57861509.86338795
Uniform,rosser,25,125,11255086.896256208,71826520.67388147,-57861509.86338795
Uniform,rosser,25,126,8366072.376622487,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9447501.495625166,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,7453394.757690187,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9244033.635232365,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10197212.736302068,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,8191065.070291165,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10196485.97546147,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10185992.57142642,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,9970471.206967186,69439027.693728,-56347945.30805242
Uniform,rosser,25,126,10278588.643366994,69439027.693728,-56347945.30805242
Uniform,rosser,25,127,8604108.922338802,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8420408.995171348,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9673922.488130283,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8210075.260361968,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,6873103.406499141,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,10391365.705108184,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9221763.31704256,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8518948.95384945,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,10363887.119526792,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,9050646.218975767,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,8546272.228132581,69245576.60813278,-56350140.024465404
Uniform,rosser,25,127,6626969.2370153945,69245576.60813278,-56350140.024465404
Uniform,rosser,25,128,7757320.656468829,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7941722.765232727,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8870128.51927079,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,6628706.085085403,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,9256161.743834633,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7707631.201060782,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8262874.435474127,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8310286.997220991,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8271890.563164354,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,8955531.15252974,59829373.296474926,-48777974.298254184
Uniform,rosser,25,128,7931242.819765735,59829373.296474926,-48777974.298254184
Uniform,rosser,25,129,6721816.030946597,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7102166.2085499335,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8649673.634635236,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6765265.41519137,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7760463.926697649,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7896736.149196701,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8098926.017480277,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7065603.769822983,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7390044.514521424,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7160286.906008897,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,7368904.95341435,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6999664.014909016,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,6129375.331014522,57542958.06202399,-47277979.54518586
Uniform,rosser,25,129,8352220.540235242,57542958.06202399,-47277979.54518586
Uniform,rosser,25,130,6848395.514868232,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6040805.00300387,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7633970.629211832,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6507268.618156339,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,5321147.471158776,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7250030.674292573,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,5259790.022447633,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6311149.566872727,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,6719070.7980051935,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7212603.386290805,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7675556.69041401,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7332811.512682905,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7069284.6856674375,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,7478534.509849037,50425787.291600935,-41625292.21606053
Uniform,rosser,25,130,4861290.256461479,50425787.291600935,-41625292.21606053
Uniform,rosser,25,131,7090407.604520541,51213916.92109367,-42207504.202086225
Uniform,rosser,25,131,5640228.916969934,51213916.92109367,-42207504.202086225
Uniform,rosser,25,131,7183650.31609007,51213916.92109367,-42207504.202086225
Uniform,rosser,25,132,6221005.660084443,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,5822057.576397242,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,4490582.171691645,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,6273576.794885892,47742219.91781456,-39690319.51211562
Uniform,rosser,25,132,5019295.179635423,47742219.91781456,-39690319.51211562
Uniform,rosser,25,133,5486205.3277503895,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4871043.027160373,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,3422247.6197885284,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4228865.588066152,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4958667.055944616,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,5553343.10558756,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4552299.740355927,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4704493.426960614,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,4342268.982535042,38231265.97389888,-31607059.569270987
Uniform,rosser,25,133,5268849.024250853,38231265.97389888,-31607059.569270987
Uniform,rosser,25,134,4692593.572321927,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3768258.4612880093,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3656204.76696137,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4146369.0419695214,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,5186585.054106194,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4565473.377011415,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4765616.380710794,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4390892.417321914,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4196449.936999434,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4633652.872908124,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3482748.188026564,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4547491.827602159,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4345852.057558287,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4139030.1851631226,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4029133.988265924,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,3912676.1020805873,33760265.19553464,-27985283.781374052
Uniform,rosser,25,134,4720029.275442933,33760265.19553464,-27985283.781374052
Uniform,rosser,25,135,4326433.53616861,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4225269.724612003,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4225416.908821509,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3980726.9976170673,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3824860.119305245,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3703339.6765654753,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4812032.925206292,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,4999888.663895811,33545186.388403248,-27934103.969546814
Uniform,rosser,25,135,3666945.6268783403,33545186.388403248,-27934103.969546814
Uniform,rosser,25,136,3865815.4585882244,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3827940.5219565914,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4257114.425005064,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4402961.139195928,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4937327.104985497,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4250332.665174349,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3551376.375994838,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4078966.242839719,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4163278.8821896105,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3915253.00798855,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,3725275.9533161214,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4484341.431879483,31920982.95146128,-26765671.80175073
Uniform,rosser,25,136,4007034.0202430934,31920982.95146128,-26765671.80175073
Uniform,rosser,25,137,3168375.579965933,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3370945.852867723,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3116814.4472696343,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3796644.322698649,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3696590.2210314046,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3167010.8366581374,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3985378.0404715617,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3175778.0308573553,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,2864435.030277064,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3293344.2358770208,23685585.002158616,-19690402.781660322
Uniform,rosser,25,137,3328008.5628456525,23685585.002158616,-19690402.781660322
Uniform,rosser,25,138,2893706.6773989,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2486705.766268313,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2651383.93501442,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2526474.550582553,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3195838.904570233,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2515117.3010917353,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2820371.7686550864,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3191813.766065528,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3281916.7274151687,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,2608076.7674644315,23322165.938461274,-19516862.84396653
Uniform,rosser,25,138,3327751.7147858655,23322165.938461274,-19516862.84396653
Uniform,rosser,25,139,3452574.7553766123,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2881094.4385077613,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3715105.4305669093,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3312942.8910277104,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3681770.3991832947,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2956374.382330825,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2859611.789853177,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2283731.4165450977,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2421108.0090321563,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2734619.395706143,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2704177.8518690676,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,3054811.6949159475,23173692.747029226,-19471926.211012196
Uniform,rosser,25,139,2966360.026408854,23173692.747029226,-19471926.211012196
Uniform,rosser,25,140,2104406.1741734813,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2564502.7412944916,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2734888.078974667,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,1957354.5192168262,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2678628.93547103,17971102.498011257,-15060924.596723763
Uniform,rosser,25,140,2290950.3071881016,17971102.498011257,-15060924.596723763
Uniform,rosser,25,141,2318944.4657128365,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2717803.814362701,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2497394.5458995355,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2610264.107720007,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,3026308.9715313073,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2799291.1751668584,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2505673.545629062,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2357888.26796371,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2724866.5565404985,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2269665.3454347937,17969245.447427418,-15062346.195171693
Uniform,rosser,25,141,2072475.7657059124,17969245.447427418,-15062346.195171693
Uniform,rosser,25,142,2258173.955081878,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2383112.892759911,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2869947.7466239575,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2379004.347082636,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2045940.6318555363,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2230784.078756029,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2539347.122661628,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,1987846.1751015363,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2350341.0711314934,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2415486.7389251147,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2214041.405130298,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2991659.7193370936,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2112052.124491968,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,2011437.005586278,16730049.460984353,-14161354.060192581
Uniform,rosser,25,142,1919816.1292514498,16730049.460984353,-14161354.060192581
Uniform,rosser,25,143,2294119.3096213993,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2146161.6505458294,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2002050.218324519,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2282555.921983479,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2665318.2523492733,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,1502808.5462675549,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2349665.373653307,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2766497.6506385556,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,1609079.164464961,16693850.3382089,-14161116.846352892
Uniform,rosser,25,143,2952232.751400793,16693850.3382089,-14161116.846352892
Uniform,rosser,25,144,1841721.0063677088,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1703968.590044261,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2349401.5812206385,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1804042.2827642201,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2477435.8465713183,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,1934793.1965326644,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2083296.8802308163,13941890.708204119,-11891100.6701132
Uniform,rosser,25,144,2603672.318343632,13941890.708204119,-11891100.6701132
Uniform,rosser,25,145,1650521.6127319338,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1440386.5421144378,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2143091.187970289,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2347743.189031351,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2032179.357443775,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2044830.9365106642,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1439357.2990937263,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,2122492.626131697,14163049.926936906,-12037103.085177172
Uniform,rosser,25,145,1432867.9145854686,14163049.926936906,-12037103.085177172
Uniform,rosser,25,146,1734713.0847033286,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1712497.6204669045,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2235846.182786169,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1718674.684428576,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1625723.844027441,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2037337.1433257563,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,1581324.083781372,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2360558.625982622,13414213.127292842,-11480554.74391647
Uniform,rosser,25,146,2223763.239621511,13414213.127292842,-11480554.74391647
Uniform,rosser,25,147,2205002.933633665,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1648589.9703614418,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2089053.0449282003,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2012475.814985758,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1929453.016566715,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1914953.9616166682,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1286108.7895679455,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1681967.2410035257,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2038892.7261405096,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1480490.3801572262,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1903092.3138271542,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,1763842.48192314,13395025.234744856,-11480536.240703678
Uniform,rosser,25,147,2291753.404756143,13395025.234744856,-11480536.240703678
Uniform,rosser,25,148,1276556.163552969,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1015755.0542845718,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1562722.5281673924,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1791920.9237134235,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1234561.2179954047,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1841733.7391734095,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1851798.9011127725,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,2106344.612428064,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,2157303.915878743,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1428288.3817026652,13566878.425145378,-11555522.843689198
Uniform,rosser,25,148,1203079.306513336,13566878.425145378,-11555522.843689198
Uniform,rosser,25,149,2261583.205505573,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1667641.672195206,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1677730.316720495,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,983293.1820236181,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1877883.0755573255,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1236628.791986696,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2033765.0082705207,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1461110.6788536557,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2025290.165738785,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1638066.737175154,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2426296.3600161667,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,984879.5178913869,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,1983245.324899871,13353901.79422938,-11451362.119635485
Uniform,rosser,25,149,2144018.529065354,13353901.79422938,-11451362.119635485
Uniform,rosser,25,150,1758383.1063219723,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,2141408.4981290274,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1549843.6848936446,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1849033.263495401,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1496838.3649502087,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1480045.5365826774,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1660986.5955937724,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,2068097.5603620266,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1094584.9854875235,13184010.368985161,-11330338.28138896
Uniform,rosser,25,150,1815361.8715172266,13184010.368985161,-11330338.28138896
Uniform,rosser,25,151,1620409.8356608506,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1754451.8041367535,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1141594.679815339,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1981049.5177115188,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1470505.301133234,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1567004.6442181123,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,2289144.8836257197,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1901519.2347019603,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1483218.7736412827,15912086.557690794,-13579790.805315712
Uniform,rosser,25,151,1818891.6626024845,15912086.557690794,-13579790.805315712
Uniform,rosser,25,152,1249122.058082081,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1454743.6047334475,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1940255.167028897,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1232357.584845387,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1982174.7758974817,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,867811.4038060664,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1787867.3693485777,15898648.777699,-13584943.597298963
Uniform,rosser,25,152,1367234.4300554506,15898648.777699,-13584943.597298963
Uniform,rosser,25,153,1470306.883505832,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1990236.925294297,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1297945.4317465802,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1835831.492778613,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1881131.9488748673,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,2055616.264059811,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1462255.0243630914,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1343022.425602439,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1839986.7372042993,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,2165856.0093425345,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1563655.9874807056,15837312.551383067,-13575038.290373638
Uniform,rosser,25,153,1336158.7568564685,15837312.551383067,-13575038.290373638
Uniform,rosser,25,154,1060654.200423115,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1340821.1710476466,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1939833.7570864775,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1224539.4870831443,15822591.682010649,-13580585.209832834
Uniform,rosser,25,154,1530703.3492151427,15822591.682010649,-13580585.209832834
Uniform,rosser,25,155,982534.2236682274,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1675239.4829603126,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1780760.7229736194,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1999855.4053264137,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1052350.8357212944,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1466573.515249963,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1240832.2900974199,15582318.603364712,-13446220.33098503
Uniform,rosser,25,155,1901154.015035731,15582318.603364712,-13446220.33098503
Uniform,rosser,25,156,1856955.262508782,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1194322.7310542462,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1514787.6487682932,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,1167894.8137261614,15524113.365689954,-13442903.247232364
Uniform,rosser,25,156,961408.3783573686,15524113.365689954,-13442903.247232364
Uniform,rosser,25,157,1226505.4232351251,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1370952.635468048,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1621537.02043229,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1664282.083639565,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1870250.4077208522,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1416117.568828654,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1286653.94206989,15538350.57548127,-13440110.489326764
Uniform,rosser,25,157,1180494.8963985844,15538350.57548127,-13440110.489326764
Uniform,rosser,25,158,1140293.6665773056,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,846165.4667129377,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,1365458.6703945908,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,1691066.6187109686,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,949782.9504925895,15532549.642793084,-13444011.637932802
Uniform,rosser,25,158,999973.9687692424,15532549.642793084,-13444011.637932802
Uniform,rosser,25,159,1226876.8184659788,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1785254.2221715811,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1304265.7237637262,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1134644.0954116615,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1766417.660492936,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,975995.0473386766,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1784785.1422103497,15483189.073438276,-13442410.998668682
Uniform,rosser,25,159,1669187.1411930749,15483189.073438276,-13442410.998668682
Uniform,rosser,25,160,1757464.9427832696,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,941072.0209476326,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1203704.9418139483,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1690507.826705851,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1722431.0123329747,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1818014.132648156,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1743114.820691602,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1380860.408019841,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,736432.2986950644,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1823797.1679033877,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,762396.1613970953,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,919331.0151894001,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1722027.4447768964,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,968620.0343706632,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1195357.0676473556,15480435.428421833,-13443966.217952486
Uniform,rosser,25,160,1322673.4236138843,15480435.428421833,-13443966.217952486
Uniform,rosser,25,161,984747.2189076103,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1225688.2914630705,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,999747.9722380452,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1028059.7343247357,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,794568.4942918178,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,932787.4303047464,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,471807.29437264736,10296069.957610177,-8895441.947843367
Uniform,rosser,25,161,1133825.7832371162,10296069.957610177,-8895441.947843367
Uniform,rosser,25,162,491519.4256251376,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,1031844.9150605189,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,1021688.2441792773,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,616873.7469729704,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,916816.2968047296,10329337.086688885,-8902666.545026598
Uniform,rosser,25,162,896756.3955127595,10329337.086688885,-8902666.545026598
Uniform,rosser,25,163,1062348.5162821033,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,1002204.6678037009,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,458164.4246311546,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,954673.8116132448,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,964848.7855339564,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,570495.1075547289,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,674986.900882248,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,1024197.3414751998,10040140.587794231,-8730900.7737324
Uniform,rosser,25,163,801175.380883853,10040140.587794231,-8730900.7737324
Uniform,rosser,25,164,546860.8124044038,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,468921.81073131785,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,628891.9556135155,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,811514.3433899117,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,800528.4310829818,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,724373.138700578,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,740985.1966668018,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,707593.7000116201,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,624916.4441660509,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,560934.063627024,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,686611.586571453,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,819105.9630156982,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,818219.301484894,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,840142.5020586312,9768573.01667401,-8576145.891120763
Uniform,rosser,25,164,568285.9585790917,9768573.01667401,-8576145.891120763
Uniform,rosser,25,165,980583.5290721233,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,470857.7039003525,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,816576.0929261985,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,574164.7968731181,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,770849.4121330096,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,735426.1060634439,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,907445.6549945927,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,900733.9127170986,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,622981.5208378211,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,813790.1491996838,9766482.427931031,-8577624.865246547
Uniform,rosser,25,165,892502.2960570016,9766482.427931031,-8577624.865246547
Uniform,rosser,25,166,521653.8627128825,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,486189.9944361671,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,712938.1497305629,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,666402.0916803785,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,833417.2804377072,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,747031.5559840789,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,467080.3418661573,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,455682.80022178753,9595331.04609565,-8491647.540443871
Uniform,rosser,25,166,634873.841571052,9595331.04609565,-8491647.540443871
Uniform,rosser,25,167,528378.4392803091,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,683332.8591875478,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,757566.553464835,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,627897.307833367,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,555581.2515022794,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,664196.5301240399,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,790123.0360963263,9594902.08746413,-8492014.139016798
Uniform,rosser,25,167,594500.8927226836,9594902.08746413,-8492014.139016798
Uniform,rosser,25,168,921300.6513254404,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,847432.6246510426,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,845198.7818936476,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,754976.5631365372,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,513890.75136729947,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,697089.0712347021,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,778843.9091605298,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,572423.0166482909,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,824453.3490595868,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,898355.1499054603,9589039.10631475,-8494568.277930064
Uniform,rosser,25,168,829204.838088671,9589039.10631475,-8494568.277930064
Uniform,rosser,25,169,319931.3565001003,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,742065.7999467463,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,608062.9763191353,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,678938.8973186819,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,752648.5299656063,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,789861.5049105602,9575926.74045124,-8498220.783416053
Uniform,rosser,25,169,531844.6209304166,9575926.74045124,-8498220.783416053
Uniform,rosser,25,170,834320.8734125947,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,446449.6581969769,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,777059.2773556858,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,849783.0862955428,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,752913.5829158244,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,797088.9502487301,9575631.740829518,-8498485.923641628
Uniform,rosser,25,170,480436.4499066729,9575631.740829518,-8498485.923641628
Uniform,rosser,25,171,534594.2603808753,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,767877.833585456,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,437902.430039924,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,806608.1792369592,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,392461.1330035164,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,502722.2410524898,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,721363.3000476938,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,457777.2164317262,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,816988.1875879903,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,754179.6906427641,9574666.767531192,-8499307.100271454
Uniform,rosser,25,171,772046.6797380542,9574666.767531192,-8499307.100271454
Uniform,rosser,25,172,669924.8367536842,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,444155.66358398873,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,640794.2031506425,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,880869.4084771432,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,770366.5215511931,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,386530.2542761838,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,732487.4309027473,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,753192.1410878839,9578762.849674175,-8498046.770151222
Uniform,rosser,25,172,875880.0201949761,9578762.849674175,-8498046.770151222
Uniform,rosser,25,173,714875.3339019761,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,800511.7434786307,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,639743.7774741155,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,372114.03601641074,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,828181.132564498,9573013.315099293,-8501182.0078838
Uniform,rosser,25,173,537708.5635647421,9573013.315099293,-8501182.0078838
Uniform,rosser,25,174,821196.4964718005,9563290.688506171,-8504548.084030993
Uniform,rosser,25,174,829765.3302932734,9563290.688506171,-8504548.084030993
Uniform,rosser,25,174,561044.0543393574,9563290.688506171,-8504548.084030993
Uniform,rosser,25,175,610574.6715503957,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,427031.37960764597,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,494025.3853740794,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,625448.6848543135,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,658720.1130205976,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,346813.62443247094,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,537618.2215405073,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,694545.027947551,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,482889.21489950607,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,599909.5670175796,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,725590.8767419354,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,667608.1432093561,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,457126.8396275918,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,706342.0022472376,9134809.939862756,-8223396.597238473
Uniform,rosser,25,175,539156.5835540327,9134809.939862756,-8223396.597238473
Uniform,rosser,25,176,560485.2134011472,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,351825.32244400366,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,582257.0790955541,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,665226.1454255185,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,498239.09150808275,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,415865.8835627282,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,562064.9012515515,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,488706.2906436836,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,705040.3099112653,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,418029.1757012176,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,369762.2100199978,9060034.780449243,-8201912.826388137
Uniform,rosser,25,176,305580.1613638091,9060034.780449243,-8201912.826388137
Uniform,rosser,25,177,511104.7177532954,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,666694.4761009387,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,324196.9575596285,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,652970.1841862584,9053656.343580373,-8203926.137581732
Uniform,rosser,25,177,456652.2737034131,9053656.343580373,-8203926.137581732
Uniform,rosser,25,178,530520.1972805384,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,517725.6710771894,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,320712.9506631176,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,401092.3793774318,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,557001.0063831388,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,511835.931920869,8820741.337775622,-8074011.098007652
Uniform,rosser,25,178,565714.8929236789,8820741.337775622,-8074011.098007652
Uniform,rosser,25,179,391046.1094509005,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,553041.3852789501,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,249858.2372459305,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,305052.9761009503,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,542800.4681114752,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,498746.26544448466,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,255076.26025147602,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,230267.52040040892,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,534852.0358459189,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,540099.6104821503,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,513557.08714055683,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,593959.9682294315,8815416.128164547,-8076901.932269229
Uniform,rosser,25,179,561338.4795192041,8815416.128164547,-8076901.932269229
Uniform,rosser,25,180,127104.17435659084,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,376094.1434626765,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,352633.9660277648,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,508767.1452043569,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,328260.6321630825,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,368686.5275115757,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,459677.8844422918,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,288033.1744525667,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,503418.947948936,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,303805.5909064052,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,568883.6539340744,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,324361.64776667807,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,180,457582.78915588977,8582808.841497222,-7946538.3022413645
Uniform,rosser,25,181,136345.5376012842,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,112495.99078739587,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,95066.2723607468,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,181,80734.42922905856,1125039.6669796165,-970168.1614214556
Uniform,rosser,25,182,87545.35987173271,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,100758.65397574277,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,123554.05768303714,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,128249.14908495898,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,81211.98748872904,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,136477.3998128566,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,113840.70281484882,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,77064.62108819763,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,98058.20201421906,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,182,128188.55894650119,1123448.6236289477,-970592.5483245894
Uniform,rosser,25,183,78777.07200259872,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,116562.41141429878,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,63934.93019936873,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,125495.36715971153,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,129447.57956265326,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,108003.6716559718,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,111340.64679681312,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,52862.45432126903,1106370.394611197,-962550.5257966954
Uniform,rosser,25,183,127239.78432604553,1106370.394611197,-962550.5257966954
Uniform,rosser,25,184,111556.90591715474,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,116935.61859669334,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,73656.9949043236,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,47866.35518687287,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,93586.2155978877,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,104876.76249623526,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,66697.34102141538,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,184,91645.11708996119,1106007.9961237626,-962630.3445099923
Uniform,rosser,25,185,73986.5886568643,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,106973.19187538855,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,93457.11938101915,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,91540.40473152755,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,78042.37149285153,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,88504.96292406713,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,88086.54743027614,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,91045.83063653033,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,97968.87744001907,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,95457.71594874717,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,103350.79651820053,884789.2053641698,-775761.8496647018
Uniform,rosser,25,185,82039.44064080578,884789.2053641698,-775761.8496647018
Uniform,rosser,25,186,88154.17551429456,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,101523.82546564439,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,84009.49853638919,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,74565.99582738042,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,80291.76988492916,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,65473.660888493025,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,98232.82104594477,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,85273.83985925122,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,59448.78924319563,884595.9764380406,-775857.5512818387
Uniform,rosser,25,186,96786.66134138807,884595.9764380406,-775857.5512818387
Uniform,rosser,25,187,90153.87072633769,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,88423.43827138025,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,51926.381767449784,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,81317.71114326458,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,63021.0525082317,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,47363.86181361405,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,80201.07971027009,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,88128.99652433913,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,77202.7097564922,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,65987.12547886204,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,43866.345890451914,753553.7775352204,-667835.4245422462
Uniform,rosser,25,187,75085.4005104051,753553.7775352204,-667835.4245422462
Uniform,rosser,25,188,65167.17066626332,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,78636.68930165445,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,66553.32054705342,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,62647.09583033641,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,78375.60588130364,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,53823.47967018188,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,52419.09713770365,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,79922.7375074485,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,85225.58982195631,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,87611.0751931815,753597.1949630601,-667797.9493875839
Uniform,rosser,25,188,39384.971913085945,753597.1949630601,-667797.9493875839
Uniform,rosser,25,189,71428.24429256943,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,61967.43593086383,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,68150.18628412495,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,67251.66557075964,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,59295.99548030192,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,71793.50199873849,750915.0696156126,-667392.7928885367
Uniform,rosser,25,189,77158.50936330596,750915.0696156126,-667392.7928885367
Uniform,rosser,25,190,35019.96807076299,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,40160.944374322506,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,72725.07858551442,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,39782.98430495302,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,80209.29439412947,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,64661.35336844764,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,80267.75665002382,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,57887.992100548676,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,60072.42445830665,744043.901078564,-664917.3385448147
Uniform,rosser,25,190,36242.75963722959,744043.901078564,-664917.3385448147
Uniform,rosser,25,191,42105.46452323264,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,47484.43595571673,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,77426.08804108584,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,70039.97606255392,744045.9926892028,-664915.6968025654
Uniform,rosser,25,191,44761.30683592105,744045.9926892028,-664915.6968025654
Uniform,rosser,25,192,36071.450342375385,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33462.79176360347,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33802.00839215705,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,30506.075825922126,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,26338.11778167688,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,36281.63731465516,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,33479.780179228284,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,25777.364285044976,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,34473.29660671382,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,31463.62675204658,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,22287.367593249728,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,27226.66083970092,265252.7702705739,-224933.39495943862
Uniform,rosser,25,192,29028.31162086711,265252.7702705739,-224933.39495943862
Uniform,rosser,25,193,33938.74733253675,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,28775.56407078693,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,22987.019697698186,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,29936.790331207434,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,29986.96626777492,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,27053.86443874925,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,28711.87792033932,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,30208.94784246038,243616.53041897307,-207934.3532059737
Uniform,rosser,25,193,27499.68447377005,243616.53041897307,-207934.3532059737
Uniform,rosser,25,194,27918.939673244528,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,24863.719925738824,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,28348.215968827415,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,26242.86470035998,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,26884.437477097672,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,33302.86633641551,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,34115.24369660434,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,29634.395966021137,243650.1155742235,-207916.31665796065
Uniform,rosser,25,194,31434.474738683726,243650.1155742235,-207916.31665796065
Uniform,rosser,25,195,27261.18601023988,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,33691.30656762381,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,35067.84879519696,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,34907.69667205599,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,17778.029013811236,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,22252.07247087252,242786.26050797908,-207743.4606806222
Uniform,rosser,25,195,27469.18128090769,242786.26050797908,-207743.4606806222
Uniform,rosser,25,196,26420.58695969676,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25844.034409889715,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,23249.41576019133,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,18645.270416995976,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25200.829289755504,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,24411.582612317725,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20412.127250750753,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,25756.570850592707,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,31486.928041158102,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20790.79967246287,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,22243.169030712936,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,23188.043103563392,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,20643.324410443838,224797.80084418613,-194089.33282561848
Uniform,rosser,25,196,31698.767324225973,224797.80084418613,-194089.33282561848
Uniform,rosser,25,197,19410.48213443575,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,23665.292654315752,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28386.1269732028,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,24664.725220242795,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,18194.127529111436,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,20593.131273069004,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,22353.93302140249,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,20901.474925430044,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28130.785522148708,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28505.79241925214,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,25075.466905266938,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28889.622143170745,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,23066.106091940273,223957.40574359804,-193993.43540716675
Uniform,rosser,25,197,28691.436042076508,223957.40574359804,-193993.43540716675
Uniform,rosser,25,198,23180.73365466045,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,15765.61289048717,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,20896.829588418906,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,24309.295816140286,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,18060.710130468782,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,25768.702741187753,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,26241.48353453454,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,22624.14992546275,220400.59970378043,-192348.8301860682
Uniform,rosser,25,198,18042.71371695501,220400.59970378043,-192348.8301860682
Uniform,rosser,25,199,21755.214911462856,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,25767.360141583908,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,25948.8086386274,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,23690.038070889943,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,28181.976984580866,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22945.246481659735,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,27556.156964548718,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22041.871808680502,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,22433.498506674336,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,21410.821481869196,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,20156.98825794455,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,23023.10764800023,220138.82976236308,-192379.1381966164
Uniform,rosser,25,199,27687.794091658947,220138.82976236308,-192379.1381966164
Uniform,rosser,25,200,17782.781032857598,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,21194.865377775284,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,20609.662137674153,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,26127.977188321966,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,22632.89476695462,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,24597.14234507726,219741.46606946894,-192381.2542477502
Uniform,rosser,25,200,21884.230250989047,219741.46606946894,-192381.2542477502
Uniform,rosser,25,201,14955.774647213986,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,20957.857207123576,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18404.844783834866,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,23250.77888719737,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,20269.076392037216,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,21436.58739079885,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18713.947700368266,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,21247.80701218635,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,18783.420126110126,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,14568.977623128054,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,16100.031654992421,219507.00429118428,-192437.39118351953
Uniform,rosser,25,201,28103.305228008256,219507.00429118428,-192437.39118351953
Uniform,rosser,25,202,10292.91987887588,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,18364.67833574851,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,14170.209041663651,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,13273.172149216514,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,13919.809512552429,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,15474.568296034466,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,10884.287636566576,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,12641.333727311307,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,12127.027975538287,96167.08557610467,-80029.02812212924
Uniform,rosser,25,202,9912.00330566264,96167.08557610467,-80029.02812212924
Uniform,rosser,25,203,12900.616816779544,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17912.54852543548,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,18439.28456633595,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,10605.986763761628,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,16393.31363577686,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,15656.221606433515,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,14812.426210789157,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,16605.145633367774,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11788.966166227618,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17034.8258132349,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,14574.00753422706,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11927.063306209366,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,11625.333383833567,96059.35250896285,-80061.8887328466
Uniform,rosser,25,203,17493.530376120474,96059.35250896285,-80061.8887328466
Uniform,rosser,25,204,12524.366898220198,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,16468.395897701143,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14149.964197403862,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14821.543374316685,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,15510.183904160023,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,14288.611002311518,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,11707.805146249964,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,12249.849696572315,93762.8832850839,-78796.59450919041
Uniform,rosser,25,204,18762.301709403073,93762.8832850839,-78796.59450919041
Uniform,rosser,25,205,15373.418588541173,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16537.35056727978,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,18179.27108465029,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,17389.29429231927,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,13122.631699032763,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,14374.294617782076,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16150.662493481648,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,15219.579463526172,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,16618.710857100745,93754.6583337917,-78803.15469610922
Uniform,rosser,25,205,10320.207332776692,93754.6583337917,-78803.15469610922
Uniform,rosser,25,206,12001.87198707858,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,16071.69663836249,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,14534.46461380938,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,15748.60281834904,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,12651.132334040856,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,13601.896855396964,93427.29794137427,-78732.14725978865
Uniform,rosser,25,206,9839.703110311226,93427.29794137427,-78732.14725978865
Uniform,rosser,25,207,13900.846957091395,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,12364.75467894284,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,11347.591812799084,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,10885.038763829207,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,8655.115387978436,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,14303.622121837565,90240.44347273163,-75805.73980536917
Uniform,rosser,25,207,12456.309227699363,90240.44347273163,-75805.73980536917
Uniform,rosser,25,208,12396.598455983956,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,10467.945148797971,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,11632.278708898808,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,14735.091098539178,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,13210.752174315503,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,7428.614396807371,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,10010.989621355542,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,7103.96662618115,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,9761.659016467607,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,12220.687219268731,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,12300.069446028143,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,8882.741492996314,89819.04374943017,-75641.75764113593
Uniform,rosser,25,208,13321.938741392454,89819.04374943017,-75641.75764113593
Uniform,rosser,25,209,7693.420214693597,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,12452.812442676115,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10297.153377851497,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15188.282500150037,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,14613.220460020539,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,12588.898848468923,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10081.943994082987,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,13602.108400401241,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,6955.458944460743,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15101.383636852033,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,7068.1291777768965,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,13789.433821165672,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,10676.009314298894,89638.36016916337,-75661.10549792046
Uniform,rosser,25,209,15860.99075463779,89638.36016916337,-75661.10549792046
Uniform,rosser,25,210,15814.73245492038,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12878.47021601215,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,7241.962224596909,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12575.256936328191,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12337.473243918439,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,9271.82234300804,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11138.423858098573,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11323.893245360157,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,8374.321306873739,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,12632.833281681242,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,9235.88570401096,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,11212.684399425607,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,14194.134213900526,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,13508.189041058571,89563.94631945484,-75688.47776667244
Uniform,rosser,25,210,10628.037628086797,89563.94631945484,-75688.47776667244
Uniform,rosser,25,211,6468.3168152266035,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,8788.122048546244,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,13956.847972272459,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,8764.69697127897,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,12412.245973315496,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,9859.212073877952,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,10479.729734218197,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,9960.433448448817,88960.91576764891,-75545.5265438851
Uniform,rosser,25,211,10760.636308233878,88960.91576764891,-75545.5265438851
Uniform,rosser,25,212,9657.940527642577,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,7971.767067578689,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9961.086641201407,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9560.462367412469,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,8914.921279153146,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,11602.165296915264,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9231.343114825913,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9753.94915754699,88990.15747787557,-75533.66374878991
Uniform,rosser,25,212,9872.392835980343,88990.15747787557,-75533.66374878991
Uniform,rosser,25,213,11779.144892340582,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9390.877323843324,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11186.211254796253,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,10780.931613757271,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11798.758228109222,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9871.033350758393,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,10295.182101843599,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,7509.539668528686,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,9428.203077242564,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,6425.179901476562,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,11396.921950617685,88373.56013674445,-75347.35795316844
Uniform,rosser,25,213,12725.819248992184,88373.56013674445,-75347.35795316844
Uniform,rosser,25,214,7800.054523836095,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,6121.832510254276,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,8801.752682870489,86401.47514289881,-74294.30932822455
Uniform,rosser,25,214,11903.61661984303,86401.47514289881,-74294.30932822455
Uniform,rosser,25,215,9894.217065724664,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,6650.122016599578,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8370.998760697941,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,9539.354783286446,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8026.609437599632,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,10709.798004397659,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,9383.686955354733,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8571.709599999216,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8629.300069184752,78198.04725518412,-68046.13978349642
Uniform,rosser,25,215,8495.80548942062,78198.04725518412,-68046.13978349642
Uniform,rosser,25,216,9823.308795382081,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6322.172444030399,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,8748.539180315634,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,8692.373252256642,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6493.219323831699,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,5671.375145736866,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7023.33499998258,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7398.6007536994075,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6207.763342744167,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,9272.05345216775,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6127.62913174769,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,9286.489505019643,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7123.79082851101,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,7369.347391307852,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,6024.000186760417,78342.0042668635,-68117.63849039389
Uniform,rosser,25,216,11384.745878002059,78342.0042668635,-68117.63849039389
Uniform,rosser,25,217,4000.1862070522825,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,4595.662516168509,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,5767.431893475612,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,8943.641606760602,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,5853.449761189251,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,7290.338079545757,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,3882.4275332723296,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,9044.753709397475,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,6999.567287540376,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,9870.541166196452,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,4159.321655162871,65786.34637399856,-57793.9532455521
Uniform,rosser,25,217,8381.22410774405,65786.34637399856,-57793.9532455521
Uniform,rosser,25,218,7390.700564219333,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7485.599223990517,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,6642.582139424044,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8370.683498902266,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8092.552299942973,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7955.736561830244,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5915.146876599332,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,8476.634906395746,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5797.938953110485,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,7161.7325149783655,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,5460.162247477356,65718.97420965685,-57797.86970185334
Uniform,rosser,25,218,4840.66435989495,65718.97420965685,-57797.86970185334
Uniform,rosser,25,219,8091.935341022234,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6030.407486036019,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6991.082378212113,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,8690.168607402062,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,4655.449619437999,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,9316.267445581738,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,5235.157246009382,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6633.981554018134,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,9085.43386550508,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,6507.534177881621,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,7253.572856766662,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,8970.443539262867,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,4418.3959574011515,64845.74562880912,-57391.64741096039
Uniform,rosser,25,219,3951.511082710204,64845.74562880912,-57391.64741096039
Uniform,rosser,25,220,6406.4184418214745,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,6590.409486178546,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5467.621270334349,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5543.549229961268,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8976.653065228906,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8212.501209051228,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,8197.711094715969,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,4437.596714076546,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,5875.9949875411985,64398.273750086824,-57192.57184727023
Uniform,rosser,25,220,6752.408607695165,64398.273750086824,-57192.57184727023
Uniform,rosser,25,221,4901.125428692376,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,3914.953854899519,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5804.69682423812,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,4063.3229445456577,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8025.126430978771,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,7531.481415443971,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5044.555343499293,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6600.8316141761925,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6551.310748550674,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8147.16896981892,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5013.659452860547,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,8594.168495049866,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5988.091560534525,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,5864.35485718856,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6133.660027195186,64277.23520445226,-57209.13136145361
Uniform,rosser,25,221,6326.776002057606,64277.23520445226,-57209.13136145361
Uniform,rosser,25,222,7566.809599577989,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,5066.103749678621,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,6507.4456239256815,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,4199.547876595333,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8263.069697123345,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,7931.9763926210235,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8754.601517621291,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,6362.024022384911,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,3450.1622535633705,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,5644.828352109178,64283.10454463916,-57204.745264468285
Uniform,rosser,25,222,8542.818360616759,64283.10454463916,-57204.745264468285
Uniform,rosser,25,223,4279.428704707218,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,8017.775355959685,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7688.528583166779,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7767.770209095509,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3146.6484489324753,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7700.0162875285405,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,5257.956210352509,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3253.8739871479083,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,7503.026649378223,61057.12693751664,-54925.15440451318
Uniform,rosser,25,223,3778.025270159626,61057.12693751664,-54925.15440451318
Uniform,rosser,25,224,3762.0181104002127,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,5703.250675032711,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,4712.979336185264,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,7545.395718531195,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,4993.979920414766,60936.592332921726,-54943.277936257604
Uniform,rosser,25,224,7849.3588092228765,60936.592332921726,-54943.277936257604
Uniform,rosser,25,225,6185.099859150288,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,2041.7086523565256,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,7338.954529604277,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4921.356634938025,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4801.898054781133,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4411.541359071218,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,2823.1990648990945,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,4545.624642489995,60674.93595999258,-54919.28402806856
Uniform,rosser,25,225,5251.041210237828,60674.93595999258,-54919.28402806856
Uniform,rosser,25,226,3805.9163637561664,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,4914.519824268952,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,2910.790952818058,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,4419.702067935397,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,6953.764852977781,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,5554.25964628488,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,3301.6218286477465,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,7006.995145901759,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,5350.161629512913,59582.391268904634,-54359.3377855161
Uniform,rosser,25,226,3545.765332403554,59582.391268904634,-54359.3377855161
Uniform,rosser,25,227,1964.6346564768437,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,5678.484740922468,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,3865.5467722705994,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,5951.847922723329,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,4896.504562058302,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,3626.051572923859,59528.135435548116,-54379.53322394568
Uniform,rosser,25,227,6872.111855989392,59528.135435548116,-54379.53322394568
Uniform,rosser,25,228,3586.8493709128866,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6232.518696342887,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,1425.8857261379949,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,2606.1578828585725,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,2170.85644333873,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6967.910667043075,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6510.4233214608,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6879.4406924743735,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6186.1594036627685,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,6509.503054308699,59530.176747187776,-54378.221000507336
Uniform,rosser,25,228,3373.915872044277,59530.176747187776,-54378.221000507336
Uniform,rosser,25,229,4481.757997817525,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5488.7943549991,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,7116.077290531384,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,4624.753775451586,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,4860.032868829963,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,6910.875311932168,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5402.547192169024,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,5640.661189517029,59423.71901492846,-54391.50825588692
Uniform,rosser,25,229,2211.795953625539,59423.71901492846,-54391.50825588692
Uniform,rosser,25,230,6816.038903770919,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,6844.497727945566,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,4905.184087083954,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,3701.062213455713,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,2750.590827092108,59288.62785445745,-54408.082812319546
Uniform,rosser,25,230,2161.0608657919993,59288.62785445745,-54408.082812319546
Uniform,rosser,25,231,3667.969223266805,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,6664.4783246196685,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,2200.2413602951633,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3498.09383798347,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,4674.226420919682,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3146.273415463128,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3605.9400982843845,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,3694.741389455543,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,6600.802266473288,59239.0845945686,-54430.43575544449
Uniform,rosser,25,231,4491.977768045887,59239.0845945686,-54430.43575544449
Uniform,rosser,25,232,5145.843854803735,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,3384.0680808654797,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,1992.63190710962,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,6586.516510690873,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5781.061952657252,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5287.813283838599,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,5263.419337710645,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,3789.6333095939385,59233.63009708748,-54435.20219830408
Uniform,rosser,25,232,6774.477118467987,59233.63009708748,-54435.20219830408
Uniform,rosser,25,233,3472.907117833501,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,1943.0157821584148,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5390.375546047129,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5592.3871945894825,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,5815.952060794979,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,4022.6941498003966,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2762.1913095538525,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,6773.36149818352,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2812.059004949669,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,4392.243823592511,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,2375.4554941748515,59229.31191394112,-54438.96969512046
Uniform,rosser,25,233,6192.372270768847,59229.31191394112,-54438.96969512046
Uniform,rosser,25,234,1457.3666400893494,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,5545.570807563842,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4598.52691581143,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4840.574391730622,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,6839.4258829062,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,1914.6111250020533,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,2631.0849595982245,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,6697.697298435283,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,4717.756598184928,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,2985.829777077514,59227.276433534586,-54440.90257674066
Uniform,rosser,25,234,3977.1200948539313,59227.276433534586,-54440.90257674066
Uniform,rosser,25,235,1533.9897017537755,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,5653.469881518834,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,6745.417904364782,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,2513.9457281855466,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,4123.919767968194,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,3387.455034153676,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,4249.325423094227,59223.463850406,-54444.29060297273
Uniform,rosser,25,235,6688.554935446167,59223.463850406,-54444.29060297273
Uniform,rosser,25,236,5119.36456151258,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,2346.3717334425874,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,3329.359172416651,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6459.681777473804,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6666.300793423792,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,6003.807753869633,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,3745.315178836527,59148.39682180812,-54465.39495254297
Uniform,rosser,25,236,4081.299691340742,59148.39682180812,-54465.39495254297
Uniform,rosser,25,237,2981.490573902852,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2361.4024697834825,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,3061.0579209220277,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,936.4986476787491,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2234.4538329409625,9565.94648224663,-8179.115156335103
Uniform,rosser,25,237,2489.3938109034607,9565.94648224663,-8179.115156335103
Uniform,rosser,25,238,2443.5629516444524,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,1572.7966308398002,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2822.513949547039,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2932.910199132567,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,1161.4823878428995,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2867.4820230859696,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2771.0614240804316,8839.639754613268,-7621.211265970593
Uniform,rosser,25,238,2655.283637309071,8839.639754613268,-7621.211265970593
Uniform,rosser,25,239,2924.8506629593776,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2419.386765052157,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2877.1383708584412,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,714.7783328356817,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1977.083928223502,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1369.6432322597204,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,714.0902567770379,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2880.6091724659123,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2492.117532619122,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,1286.0166852609354,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,239,2640.439615370645,8828.884363564814,-7623.9497163470105
Uniform,rosser,25,240,2477.795272224426,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2508.411530923789,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1948.888374337875,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1445.2972827253773,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2852.427582883812,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,975.5206986368571,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,1339.0439603242166,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2867.5155215745563,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2756.047635556574,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2520.9381543881213,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2589.369878843457,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2964.787456335417,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,240,2873.2431820002334,8817.674352728936,-7627.1710281111655
Uniform,rosser,25,241,2441.563279519123,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,973.1850878346573,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2988.1793481550744,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2416.256412926377,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,1388.028225504605,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,768.1874115220891,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2452.378828864646,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2505.0457903232914,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2151.5904066371045,8856.461460210532,-7631.705700762835
Uniform,rosser,25,241,2398.0588361053024,8856.461460210532,-7631.705700762835
Uniform,rosser,25,242,1574.8487589526617,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,1766.2679642252663,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,1002.1828589691355,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,2188.6051226383497,8701.790103219944,-7556.56731963853
Uniform,rosser,25,242,2283.1771871016836,8701.790103219944,-7556.56731963853
Uniform,rosser,25,243,2708.3251832800242,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2692.272727134879,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,1006.6469243754517,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2659.6526927070718,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2769.5903033940986,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2332.544818172891,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2267.5723736051036,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2069.9508952204365,8633.855550485563,-7537.530289205593
Uniform,rosser,25,243,2714.3072692927353,8633.855550485563,-7537.530289205593
Uniform,rosser,25,244,2846.1380033957275,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2645.0962694294103,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2713.9028620055624,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2778.8383103539336,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2580.3871803461298,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2079.0049495304247,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2352.4102419566984,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,901.3052286399898,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2762.102968162864,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2518.7517737360104,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,812.9094721767368,8633.249646995733,-7538.049431659618
Uniform,rosser,25,244,2651.359903513457,8633.249646995733,-7538.049431659618
Uniform,rosser,25,245,1442.7501115260025,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2563.210123984765,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,1938.1598994274702,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,914.4945536036,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2645.6463298408175,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,1854.6703261258067,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2895.1593855591896,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2804.6918205225215,8639.235127945001,-7535.754501301268
Uniform,rosser,25,245,2304.48139750129,8639.235127945001,-7535.754501301268
Uniform,rosser,25,246,2326.7393818616524,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,607.1655718861226,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,1132.0509467236166,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2214.6216737789214,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2405.556481321092,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2462.1768533854924,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,2388.897594068401,4448.119568123734,-3718.577057252774
Uniform,rosser,25,246,1776.0281651035612,4448.119568123734,-3718.577057252774
Uniform,rosser,25,247,962.0608468460737,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1915.7345394106346,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1485.2934094299862,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1208.8886847527208,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1827.6069148995161,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,2247.335413324461,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,2020.8947115022877,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,1380.555135891704,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,247,679.6556938278612,4185.023939845331,-3526.6557547313787
Uniform,rosser,25,248,1506.0058020992267,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1993.9701989048394,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1493.8103042829234,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1487.4244494570762,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2310.9839687808103,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2286.7296025643277,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1370.2855561906376,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,2230.996228047994,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1237.5412452336523,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,248,1819.7579292587563,4021.556905267612,-3421.2271956417408
Uniform,rosser,25,249,2245.173318292041,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2389.5674734513004,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,1638.0175936477679,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,994.3726124816967,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,752.0531254223939,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,641.9892236234319,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2304.1098848637257,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2047.0485877231363,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2339.6734478620606,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,852.4641325241419,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,249,2214.667475809112,3863.578411798085,-3319.7281739823434
Uniform,rosser,25,250,2213.7286025157237,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,1006.0830378315858,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,2186.013438617049,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,429.49686049274453,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,1341.323098347257,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,250,2208.830654907606,2726.5770085829417,-2332.2046937590812
Uniform,rosser,25,251,1199.0025364472956,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2200.5156513061406,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1296.9516505715917,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1659.4885783259235,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,883.701922734986,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2162.9972659940718,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2210.9359621195886,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,1795.4881843945154,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2144.814970186734,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,876.9754983633372,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,251,2153.920188735184,2714.8553062118463,-2330.404182502505
Uniform,rosser,25,252,2195.158869928426,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,836.2303893109806,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1341.959558352236,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,2126.5653142509,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1883.5517224630323,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1118.0794038499478,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,590.9615887053732,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1060.8915697857728,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,1085.8866096926085,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,669.111336846567,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,892.5164397014485,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,252,2116.7256799813413,2681.3751905587374,-2316.4330166020304
Uniform,rosser,25,253,1685.260098507222,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1285.3550988059405,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1094.400079104444,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,1032.3784447212342,17862.70268121298,-16611.14946528587
Uniform,rosser,25,253,458.97200380275916,17862.70268121298,-16611.14946528587
Uniform,rosser,25,254,2108.3760448923404,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1700.5422114582302,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2119.9397750141197,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,315.08547613852113,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2121.5528873708313,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1143.311238271261,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,849.2803694318782,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,2049.95305721113,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,916.6153189145227,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,414.1240933612539,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1180.3641425419742,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,773.4282572023671,17861.582878850106,-16612.02604995607
Uniform,rosser,25,254,1234.6975447360237,17861.582878850106,-16612.02604995607
Uniform,rosser,25,255,1039.5704320975246,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,307.9305406367928,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,2081.91622927423,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,2138.1888492221883,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,916.5357854041526,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,841.683380963802,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1550.8866548477229,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1376.9860922361331,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1135.705813255628,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1684.9419526062095,17862.25471201329,-16611.43664098308
Uniform,rosser,25,255,1030.8942859218357,17862.25471201329,-16611.43664098308
Uniform,rosser,25,256,1511.8078711145429,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2055.7823463098603,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,750.1565003596608,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,987.3732701530284,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,1346.3093037672538,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,1513.0375392057356,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2098.9135123124383,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,615.1845095148792,17831.930640717903,-16614.268533430215
Uniform,rosser,25,256,2087.5378671247804,17831.930640717903,-16614.268533430215
Uniform,rosser,25,257,1869.1927282521804,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2070.8858897578357,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,621.0295223445808,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1032.4882214529255,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1479.4213588613932,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1655.2064161402277,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1557.892821170765,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,311.7433569062103,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,826.354419500519,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2098.3008270086443,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,461.31130747295134,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1657.6636380753584,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2094.782006910143,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1444.762276537758,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,2087.0776643524564,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,1993.5627800748148,17828.029405845144,-16617.166477241833
Uniform,rosser,25,257,958.9192080646931,17828.029405845144,-16617.166477241833
Uniform,rosser,25,258,1363.6573747649863,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,862.0442475808566,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,1017.3571912591451,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,2076.7744140880895,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,2016.8290661513436,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,655.8978670823683,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,1834.8395175423946,17812.757872347585,-16623.52953542012
Uniform,rosser,25,258,947.659636748255,17812.757872347585,-16623.52953542012
Uniform,rosser,25,259,2076.658888727384,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1317.9389076618352,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2072.0713795436136,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1719.1898319703823,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,824.5045623544291,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,1561.7038369926906,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2079.1681454043937,17803.828355774516,-16627.98018274855
Uniform,rosser,25,259,2063.204133801854,17803.828355774516,-16627.98018274855
Uniform,rosser,25,260,449.930141242011,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1071.3263543384567,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,729.1343272448958,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1974.3497905631473,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,2014.7816267336243,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,2069.6283433105928,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,1995.009589615407,17803.730609296854,-16628.07250315016
Uniform,rosser,25,260,563.3549789342469,17803.730609296854,-16628.07250315016
Uniform,rosser,25,261,2048.096899729031,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,382.7020350888187,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,948.8753733688196,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1070.5425027978242,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,963.3105721786973,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1037.9883848175475,17803.315760870715,-16628.466108585704
Uniform,rosser,25,261,1253.7556665885152,17803.315760870715,-16628.466108585704
Uniform,rosser,25,262,2041.9999227230255,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1199.8703283160141,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1019.2665707811345,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1636.3172606552075,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,549.6976266211973,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1473.595311472513,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,1973.6798701988246,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,2037.2109962114523,17803.675372037767,-16628.148345681933
Uniform,rosser,25,262,2074.960807324757,17803.675372037767,-16628.148345681933
Uniform,rosser,25,263,1260.116680609011,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,575.7283877971637,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1424.3906444520742,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1961.1454238016868,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1834.7025725541544,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,2039.1805625805118,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,692.4192684557995,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,784.2580879234152,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1599.7414361342449,17803.620598983656,-16628.194332619478
Uniform,rosser,25,263,1136.4437697317635,17803.620598983656,-16628.194332619478
Uniform,rosser,25,264,1953.0498266100037,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,464.1131192459373,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2062.6998434462844,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1519.5996414327817,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2032.0372377270523,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2066.142250908289,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,909.9397276940691,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1223.1945055831484,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1256.7028501176621,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1501.536861236665,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,2047.5943914596367,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,1659.5906655630754,17803.55232268812,-16628.260409249604
Uniform,rosser,25,264,917.2491426200577,17803.55232268812,-16628.260409249604
Uniform,rosser,25,265,1521.766017830878,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,714.6042085904368,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,951.5805606476846,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,2046.5013241727836,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,522.8853320187535,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,1832.455384634027,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,961.6387126848849,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,1904.7924412068794,17802.703005484873,-16629.03458152042
Uniform,rosser,25,265,2059.693902413878,17802.703005484873,-16629.03458152042
Uniform,rosser,25,266,1241.3745212770334,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2067.469770937545,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,855.3112722870804,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1300.450001482899,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,925.8448839170543,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,619.5505638075292,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,668.9906731562938,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1240.5589933929289,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2056.1885357464053,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1441.2321376174027,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2046.9240190348382,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,1365.1378043845627,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,936.6496331012705,19257.010647712304,-17695.997688523305
Uniform,rosser,25,266,2058.985128931594,19257.010647712304,-17695.997688523305
Uniform,rosser,25,267,2037.1946134157968,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1467.0541142388972,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,2068.3739172600112,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1304.0705087710492,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,903.2228164036751,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,488.90129691641806,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,848.0467760023998,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,616.9997474902741,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,575.0405776160954,19257.04437908538,-17695.96767231455
Uniform,rosser,25,267,1297.2794533024205,19257.04437908538,-17695.96767231455
Uniform,rosser,25,268,1192.5079185375275,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1318.037054165876,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,994.5172077406551,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,481.3788675069738,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,2006.013868347057,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1535.8936042641928,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,563.5580397930393,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1471.9827556771068,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,704.2021260378884,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,2031.6024483279323,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,821.6387520707251,19266.101753120198,-17696.105399483273
Uniform,rosser,25,268,1639.3955459868662,19266.101753120198,-17696.105399483273
Uniform,rosser,25,269,1538.7136995678059,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,2039.5348190228292,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1584.5729962190048,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1522.0901507579008,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1063.6557707799232,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1294.7067004357004,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,1807.416849487581,19265.377344790228,-17696.786005272064
Uniform,rosser,25,269,349.50032755974775,19265.377344790228,-17696.786005272064
Uniform,rosser,25,270,1177.3566543281293,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1633.283407043633,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1127.2128662148082,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1829.6350194009299,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,858.4568001061964,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,1841.9670633097492,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2000.687186514258,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2039.1368720934108,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2017.928924521937,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2027.9894064723278,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,601.304329602804,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2031.2176208580959,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,665.3107393306797,19265.50050004963,-17696.668644157828
Uniform,rosser,25,270,2020.709181581831,19265.50050004963,-17696.668644157828
Uniform,rosser,25,271,1875.519261977917,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,2001.5260944170907,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1057.7090414574625,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1304.7855991129154,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1008.0430298842396,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1856.7316017276687,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,789.3824025697841,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1876.6929578243066,19238.597220307263,-17704.261542227836
Uniform,rosser,25,271,1993.2433400587302,19238.597220307263,-17704.261542227836
Uniform,rosser,25,272,1235.7387413138056,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1994.2212122029373,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,696.5495368341022,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1206.1236857356535,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1996.2423557436898,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1132.9906200487897,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,747.310154069686,19238.507165651376,-17704.34607946778
Uniform,rosser,25,272,1093.8575592762181,19238.507165651376,-17704.34607946778
Uniform,rosser,25,273,1134.2364516506543,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,988.112078584677,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1150.589531548814,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1664.6626824826635,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,1981.780739930788,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,372.23046993449265,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,2002.7457347341867,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,862.1319929354311,19240.0192064673,-17703.003020637316
Uniform,rosser,25,273,927.7511703191925,19240.0192064673,-17703.003020637316
Uniform,rosser,25,274,959.4463097844955,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,393.06010031325,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1152.9378479921593,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1995.6357397543832,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,794.9499606961641,19249.395829722584,-17697.389239858792
Uniform,rosser,25,274,1829.628907082909,19249.395829722584,-17697.389239858792
Uniform,rosser,25,275,1301.333037950919,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1634.5049119671742,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1974.2325499323638,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1995.6282520231134,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,749.1614509404301,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1991.1113584612979,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1982.8231643759304,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1527.6604702081854,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1853.3459147206627,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1460.6614295874729,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1053.6663284008553,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1984.3369653984662,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1950.7987449542702,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1454.3290353339185,19323.54485435301,-17707.710652955193
Uniform,rosser,25,275,1882.4394941791982,19323.54485435301,-17707.710652955193
Uniform,rosser,25,276,1299.0297173758074,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,903.6707257360615,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1583.6302240271773,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1546.2742990472489,19293.31474463344,-17715.176619103222
Uniform,rosser,25,276,1075.3636911501678,19293.31474463344,-17715.176619103222
Uniform,rosser,25,277,1879.209529408523,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1520.5297130575682,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1949.5207259738636,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,469.6356235366894,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1952.2593339875548,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1950.7193994848458,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1936.9662390060162,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1930.6901560898575,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1939.2797804298855,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1079.3332044756037,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1945.6946033971938,19288.923210090827,-17718.50776777231
Uniform,rosser,25,277,1910.2456448221562,19288.923210090827,-17718.50776777231
Uniform,rosser,25,278,1950.2361186407695,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1574.6241044786802,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1920.2579180066468,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,542.2664574767036,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1213.1968932070406,19288.673409702154,-17718.74153281915
Uniform,rosser,25,278,1117.7537703767327,19288.673409702154,-17718.74153281915
Uniform,rosser,25,279,1925.1182333978572,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1179.9152792963848,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1918.9112914195973,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,689.0702708631446,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1948.8878128151898,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,883.1681495073655,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,549.8577110683692,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1296.9345553651283,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1022.4444016300854,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,994.0920733240257,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1947.215815833951,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1121.9631890435785,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1363.3349508406927,19288.913862879428,-17718.515833264664
Uniform,rosser,25,279,1107.859667210051,19288.913862879428,-17718.515833264664
Uniform,rosser,25,280,921.1634147065183,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1663.0871882183958,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1856.2183649293074,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1419.9336131315947,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1942.398048905237,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1074.2595303283176,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1806.0223909619888,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,849.036391789287,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1050.650719211051,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1941.5967179641182,19289.592417087395,-17717.88077903604
Uniform,rosser,25,280,1423.6717539547926,19289.592417087395,-17717.88077903604
Uniform,rosser,25,281,1427.741237405308,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1042.9016917811305,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1126.3231724530733,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1928.1652083630538,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1947.076524769232,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,676.8578973616599,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,945.581616996117,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1405.861518102412,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1463.3950255234033,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1863.1508673122644,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,566.1104267329824,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,1946.3257003148824,19289.509075664988,-17717.959528186322
Uniform,rosser,25,281,943.6659919025866,19289.509075664988,-17717.959528186322
Uniform,rosser,25,282,1164.5665669698828,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1927.8649911616183,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,842.6300042411692,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,930.3731829579457,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,815.966600435462,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,815.8279186547726,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1917.0323615113682,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1948.501385662558,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,621.3666738589567,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1051.7618184648272,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,579.2171794633539,19422.426453666612,-17749.134617794964
Uniform,rosser,25,282,1935.6222642451273,19422.426453666612,-17749.134617794964
Uniform,rosser,25,283,594.2570969695221,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,397.95663513541456,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,615.6760909648724,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,615.4334502235653,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,621.2836751118103,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,122.90312017401806,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,614.1714823054625,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,471.65399120487507,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,619.2652524659195,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,252.02114864324707,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,613.9455959584981,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,619.0592060299219,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,393.8683646222757,7414.142114824939,-6750.149003953484
Uniform,rosser,25,283,546.5310180159576,7414.142114824939,-6750.149003953484
Uniform,rosser,25,284,332.9378753696656,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,58.15873914426754,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,550.6036115584715,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,569.9822797577367,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,373.5095617149591,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,612.3832720085825,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,616.560818959724,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,613.1922740419185,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,619.7434931681204,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,284,195.03986190833865,7413.0772832796265,-6750.954813928844
Uniform,rosser,25,285,460.2920775554821,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,440.8669101073893,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,276.4402402908756,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,610.7839323011609,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,445.2866351514614,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,197.47906307880692,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,420.96608039179995,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,544.2774513678614,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,614.9098252849341,7411.756444919644,-6752.006046405356
Uniform,rosser,25,285,371.9127697781621,7411.756444919644,-6752.006046405356
Uniform,rosser,25,286,469.44479687837793,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,607.4133800646775,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,248.59920950078265,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,284.8627413102106,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,273.6516668186833,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,291.9426802679329,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,53.71487983712541,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,240.06648174852614,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,286,283.411441458676,7406.698150033465,-6754.3990833985345
Uniform,rosser,25,287,157.74294131261476,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,605.6612520450545,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,387.73184785226124,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,390.84384755135443,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,499.07152587819695,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,432.84184096382705,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,600.4606665007268,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,510.4140920886247,7414.548213560029,-6751.82980930013
Uniform,rosser,25,287,352.50136217331686,7414.548213560029,-6751.82980930013
Uniform,rosser,25,288,601.2374277271363,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,355.64936004369514,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,128.42557293082046,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,303.2801908197466,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,291.664930878425,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,608.7498059942069,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,609.2290021068324,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,282.65853525340844,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,75.85464415354652,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,240.1478960048306,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,607.7880597457636,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,301.40193224408347,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,288,605.8407207844659,7413.8981310598065,-6752.398014734506
Uniform,rosser,25,289,107.41638708564052,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,213.71654568675137,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,458.06704757157644,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.4554557195014,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,551.3571916919425,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,307.4314461501658,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.9477340638709,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,510.22171715677797,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,607.4066814214079,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,266.9796240909995,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,387.2214820821902,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,316.9462333178551,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,601.6084979168473,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,584.9174994161219,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,606.5378204095155,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,296.914270326442,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,289,235.59330293578606,7412.522572545326,-6753.3721137092125
Uniform,rosser,25,290,196.82289803990298,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,458.4394528382383,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,172.76900695026734,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,600.7298501989563,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,603.141097400547,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,290,481.97970564205434,7412.2095237799895,-6753.662853623797
Uniform,rosser,25,291,351.725244463955,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,607.1117134663809,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,315.3632840250769,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,595.0259340992657,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,249.80507462834734,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,258.27119491685886,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,367.46650753392703,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,607.5677151018151,7412.346867929182,-6753.53648158764
Uniform,rosser,25,291,295.324733274168,7412.346867929182,-6753.53648158764
Uniform,rosser,25,292,581.4420440135274,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,597.0945211632946,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,607.0987153397549,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,299.86620110911366,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,420.46148054556295,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,156.27284972635934,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,596.0203878059393,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,241.68042024112856,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,449.95155876019817,7411.251906274793,-6754.439248199543
Uniform,rosser,25,292,604.8421466762379,7411.251906274793,-6754.439248199543
Uniform,rosser,25,293,520.3740642738832,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,516.1689678844355,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,289.3724920847718,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,429.09391176948424,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,603.7361785284515,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,327.14618071249953,7409.947843804794,-6755.48066259074
Uniform,rosser,25,293,264.17878135362207,7409.947843804794,-6755.48066259074
Uniform,rosser,25,294,360.6896622752605,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,350.14080495593,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,341.6161508161201,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,167.85726331728225,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,604.2836370578294,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,239.68165921452754,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,605.4624020043709,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,531.9125532902472,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,303.7438746667614,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,239.9640800063592,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,298.45839930309796,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,591.5519230409038,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,338.693859815428,7410.108568569469,-6755.334324977786
Uniform,rosser,25,294,595.7996434195873,7410.108568569469,-6755.334324977786
Uniform,rosser,25,295,536.1152496884142,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,596.7125728661072,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,525.433921183982,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,383.8459682171012,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,151.26226409172074,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,232.45672147554004,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,318.7660649275187,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,331.43359794814086,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,366.8259322878421,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,271.38971691695207,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,93.8847395926398,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,592.1832905328479,7409.94017051484,-6755.492016508612
Uniform,rosser,25,295,271.9908654006927,7409.94017051484,-6755.492016508612
Uniform,rosser,25,296,37.29686001277419,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,133.51648186597572,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,68.81629947724807,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,231.19773873830806,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,230.46412081320088,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,141.92167450138416,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,189.44668711603606,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,248.6378978010457,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,245.2451105842757,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,296,124.31848584354103,2401.026110277784,-2140.2473075027447
Uniform,rosser,25,297,213.20170485734775,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,249.4492692220987,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,131.2822836189734,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,175.03882655487305,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,199.93182216168643,2400.110424342506,-2140.736875705067
Uniform,rosser,25,297,164.8757911287264,2400.110424342506,-2140.736875705067
Uniform,rosser,25,298,136.72220094771248,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,89.40237771510635,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,165.66502535011125,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,202.9125676519154,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,191.25967300992008,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,197.81364528149953,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,298,62.06759827735322,2291.2716964247393,-2068.117070553357
Uniform,rosser,25,299,53.90846995517214,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,66.23145475831629,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,76.79542797581557,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,201.35733458137176,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,156.41520778932517,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,201.44413162333936,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,299,59.98703120115878,2291.381699304883,-2068.0278312051423
Uniform,rosser,25,300,49.11291590748861,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,125.09637026837237,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,206.99609786412705,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,74.45069381442374,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,201.83604753568835,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,208.61614288348352,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,60.00661006350779,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,151.85111946359314,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,145.92918122016425,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,116.99601133290845,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,105.29805912161143,2291.9993378591334,-2067.735209057196
Uniform,rosser,25,300,112.2863783033078,2291.9993378591334,-2067.735209057196


==> csvs/wilkrepinsideeta.csv <==
it,max,min,up,low
18,33.245118232637594,33.245118232637594,51.637885335357794,-51.637885335357765
19,19.099808693847535,19.099808693847535,49.082045975758376,-49.082045975758376
20,6.736520244944472,6.736520244944472,47.13315525346468,-47.13315525346468
21,2.864204632603389,2.864204632603389,44.832560235519225,-44.832560235519225
22,2.6838249929077165,2.6838249929077165,40.559281525443,-40.559281525443
23,2.8346079929429493,2.8346079929429493,37.94716812053517,-37.94716812053517
24,-2.5271623773867873,-2.5271623773867873,37.819810449225656,-37.819810449225656
25,-8.07314463124797,-8.07314463124797,37.35164787560262,-37.351647875602595
26,-8.026267011849228,-8.026267011849228,36.105940436496354,-36.105940436496326
27,-4.5834158817879995,-4.5834158817879995,34.3868950505296,-34.3868950505296
28,-3.68275643208068,-3.68275643208068,32.588872450398014,-32.588872450398014
29,-2.794073934368896,-2.794073934368896,31.946706255992183,-31.946706255992183
30,-3.8885489846709618,-3.8885489846709618,30.993103496049798,-30.993103496049798
31,-1.3162686433352917,-1.3162686433352917,29.542964130091207,-29.542964130091207
32,0.4629824590311955,0.4629824590311955,28.005175191694633,-28.005175191694633
33,0.6571244366775773,0.6571244366775773,27.057365878610113,-27.057365878610113
34,2.1482949197234973,2.1482949197234973,26.21400227962701,-26.21400227962701
35,1.8175286423665966,1.8175286423665966,25.09518451447076,-25.09518451447076
36,2.1231358588295564,2.1231358588295564,24.782977558340434,-24.782977558340434
37,1.4034694333890911,1.4034694333890911,23.900274645935752,-23.900274645935752
38,1.1464627245577503,1.1464627245577503,23.23951834074316,-23.23951834074316
39,2.0309242891055703,2.0309242891055703,22.07254816103577,-22.07254816103577
40,1.4071988331553769,1.4071988331553769,20.692336660878823,-20.692336660878823
41,-0.13106278569236451,-0.13106278569236451,20.392008932075726,-20.392008932075726
42,-0.39557725584239734,-0.39557725584239734,20.13277320663704,-20.13277320663704
43,0.8095844682899553,0.8095844682899553,19.47600192193177,-19.47600192193177
44,-0.4763035744513786,-0.4763035744513786,19.14902822465882,-19.149028224658835
45,-0.6827597838779553,-0.6827597838779553,18.46339269073303,-18.463392690733016
46,-0.36244032330615994,-0.36244032330615994,18.175749364057452,-18.175749364057452
47,-1.7665030458350373,-1.7665030458350373,17.940539290941345,-17.940539290941345
48,-0.9833340032325708,-0.9833340032325708,17.52540715031455,-17.525407150314535
49,-2.922444052413198,-2.922444052413198,17.633554189370145,-17.633554189370145
50,-1.5158187174117046,-1.5158187174117046,17.002966738156672,-17.002966738156672
51,-1.6281113725761145,-1.6281113725761145,16.72870767426771,-16.72870767426771
52,-0.14605641081999465,-0.14605641081999465,15.985067912365679,-15.985067912365679
53,-0.14977357114409529,-0.14977357114409529,15.776648442878653,-15.776648442878653
54,-0.17351007392561257,-0.17351007392561257,15.321667876812882,-15.321667876812882
55,1.5255834728144322,1.5255834728144322,14.554440333354734,-14.554440333354734
56,-0.9185974593248432,-0.9185974593248432,14.561949133685403,-14.561949133685403
57,-2.475102324663524,-2.475102324663524,14.59502611030814,-14.59502611030814
58,-3.5866186062025633,-3.5866186062025633,14.445907441078674,-14.445907441078674
59,-4.264304959965216,-4.264304959965216,14.422373027115952,-14.422373027115952
60,-3.739455733771578,-3.739455733771578,14.079268288620625,-14.079268288620625
61,-4.497491440188313,-4.497491440188313,14.00110084749987,-14.00110084749987
62,-4.093941832220835,-4.093941832220835,13.762863760574191,-13.762863760574191
63,-5.548603873707435,-5.548603873707435,13.77469599445061,-13.77469599445061
64,-2.43313166032452,-2.43313166032452,12.956677482055255,-12.956677482055255
65,-3.005295689249266,-3.005295689249266,12.874828642826529,-12.874828642826529
66,-4.297333618437236,-4.297333618437236,12.86497286001459,-12.86497286001459
67,-4.231620941363275,-4.231620941363275,12.688994374849557,-12.688994374849557
68,-4.297155924362158,-4.297155924362158,12.494721487601979,-12.494721487601979
69,-2.2680766526842717,-2.2680766526842717,12.162759732025123,-12.162759732025123
70,-2.872542112636779,-2.872542112636779,12.12002515846035,-12.120025158460358
71,-2.7865123249965933,-2.7865123249965933,11.625988089606068,-11.625988089606068
72,-0.6794129081497289,-0.6794129081497289,11.050622728144432,-11.050622728144432
73,-1.3011019107718624,-1.3011019107718624,10.975896132560308,-10.975896132560308
74,-0.5479994540527997,-0.5479994540527997,10.622573772589988,-10.622573772589988
75,-0.30928907966854524,-0.30928907966854524,10.505299088960868,-10.505299088960875
76,0.0892902017664241,0.0892902017664241,10.081337061847833,-10.081337061847833
77,0.11654793444712652,0.11654793444712652,9.928384639055047,-9.92838463905504
78,0.9764274584823838,0.9764274584823838,9.608332983519276,-9.608332983519276
79,0.28560381594836315,0.28560381594836315,9.659502204294036,-9.659502204294043
80,0.4223733628570585,0.4223733628570585,9.49499371710693,-9.49499371710693
81,0.7669563024973058,0.7669563024973058,9.108189167293453,-9.10818916729346
82,0.6995795546214367,0.6995795546214367,9.092482140112722,-9.092482140112722
83,0.7516890226720179,0.7516890226720179,8.99395138843424,-8.993951388434247
84,0.2309766428510045,0.2309766428510045,9.02210148481786,-9.02210148481786
85,0.9520418388578662,0.9520418388578662,8.855961112901007,-8.855961112901007
86,1.2423595185949736,1.2423595185949736,8.560962162686437,-8.560962162686437
87,-0.09623741865255653,-0.09623741865255653,8.632411936763937,-8.63241193676393
88,-0.08356000492647553,-0.08356000492647553,8.45216913431942,-8.45216913431942
89,1.09861033168513,1.09861033168513,8.177587380373417,-8.177587380373417
90,-0.23897637539506178,-0.23897637539506178,8.292289792880887,-8.292289792880887
91,-0.8983217554829039,-0.8983217554829039,8.345961665455846,-8.345961665455846
92,-1.322762562709677,-1.322762562709677,8.319645429828029,-8.319645429828029
93,-0.7350770680680796,-0.7350770680680796,8.206920115685847,-8.206920115685847
94,-0.973690827566827,-0.973690827566827,8.214408462506576,-8.214408462506576
95,-0.8017511159576927,-0.8017511159576927,8.077850188031533,-8.077850188031533
96,-0.5544050072332567,-0.5544050072332567,7.917191178358543,-7.917191178358543
97,-0.13079440133297027,-0.13079440133297027,7.7754758573545715,-7.7754758573545715
98,-0.5216857293273165,-0.5216857293273165,7.73586709422861,-7.73586709422861
99,-1.3682230067456942,-1.3682230067456942,7.82042877592216,-7.82042877592216
100,-1.7134064295114513,-1.7134064295114513,7.742824148851668,-7.742824148851668
101,-1.9212532779889244,-1.9212532779889244,7.713428815406459,-7.713428815406459
102,-2.2877527536205022,-2.2877527536205022,7.726202307608034,-7.726202307608034
103,-2.9350399035502974,-2.9350399035502974,7.741539965330809,-7.741539965330809
104,-2.8091769971833003,-2.8091769971833003,7.686871213427878,-7.686871213427878
105,-2.0553853748240414,-2.0553853748240414,7.459977107038085,-7.459977107038085
106,-2.0093600623887724,-2.0093600623887724,7.35607557920838,-7.35607557920838
107,-0.7782638795248857,-0.7782638795248857,7.154071086422171,-7.154071086422171
108,-1.5735204850352886,-1.5735204850352886,7.219934531825174,-7.219934531825174
109,-1.3768114464008292,-1.3768114464008292,7.103810473516276,-7.103810473516276
110,-1.4266381076446137,-1.4266381076446137,7.065608910610173,-7.065608910610173
111,-1.5864304789615034,-1.5864304789615034,7.006072620887281,-7.006072620887281
112,-2.065586289561473,-2.065586289561473,7.029841852903864,-7.029841852903864
113,-0.8498300982822897,-0.8498300982822897,6.859917662606165,-6.859917662606165
114,0.6917350393485151,0.6917350393485151,6.565129735195981,-6.565129735195981
115,0.8139055815475871,0.8139055815475871,6.5248693850323605,-6.5248693850323605
116,0.4526647090792011,0.4526647090792011,6.474358472088674,-6.474358472088674
117,0.4912354168586859,0.4912354168586859,6.40120340595162,-6.40120340595162
118,1.5971751257096471,1.5971751257096471,6.145869343913823,-6.145869343913823
119,2.0692204410799846,2.0692204410799846,6.097180911310829,-6.097180911310829
120,1.333374964173771,1.333374964173771,6.1635819000688485,-6.1635819000688485
121,1.6504519124761785,1.6504519124761785,6.041175306043812,-6.041175306043812
122,1.2199318290157777,1.2199318290157777,6.008762228920098,-6.008762228920098
123,0.9733025378289994,0.9733025378289994,5.855288019859387,-5.855288019859387
124,0.16047982031052044,0.16047982031052044,5.842755106262246,-5.842755106262246
125,0.3662506848898204,0.3662506848898204,5.839283615947771,-5.839283615947775
126,0.3334991225738122,0.3334991225738122,5.827259303034644,-5.827259303034641
127,1.2803981460857372,1.2803981460857372,5.64807121088846,-5.64807121088846
128,0.6583282566154622,0.6583282566154622,5.689600407146635,-5.6896004071466315
129,0.38534914146408994,0.38534914146408994,5.70300768755834,-5.70300768755834
130,1.6828171385773274,1.6828171385773274,5.574383943638267,-5.574383943638267
131,2.515556767196216,2.515556767196216,5.469409543438488,-5.469409543438488
132,2.538091222017144,2.538091222017144,5.4083707108111625,-5.4083707108111625
133,2.258446775581973,2.258446775581973,5.40924383156176,-5.40924383156176
134,1.6917242416184521,1.6917242416184521,5.46171281046044,-5.461712810460437
135,2.4519607951807103,2.4519607951807103,5.315369178920932,-5.315369178920935
136,2.476104891708708,2.476104891708708,5.24705194323672,-5.247051943236723
137,1.7087240829121129,1.7087240829121129,5.296652098564536,-5.296652098564536
138,2.4297293542466463,2.4297293542466463,5.186469583022955,-5.186469583022955
139,2.566301895033746,2.566301895033746,5.119740291017806,-5.119740291017806
140,2.8798923234861,2.8798923234861,4.9928109119399515,-4.992810911939955
141,3.804939041568609,3.804939041568609,4.8820085417071155,-4.882008541707119
142,3.1607012698954335,3.1607012698954335,4.943978890859469,-4.943978890859469
143,3.52680300304797,3.52680300304797,4.878518844912687,-4.878518844912687
144,2.5431630260573996,2.5431630260573996,4.971830158111942,-4.9718301581119455
145,1.5006863593568482,1.5006863593568482,5.110417505598264,-5.110417505598264
146,1.2884349962120893,1.2884349962120893,5.122609909197436,-5.122609909197436
147,1.4745416781922174,1.4745416781922174,5.049226195240749,-5.049226195240749
148,1.4108457122810165,1.4108457122810165,5.043302451922649,-5.043302451922646
149,1.9854775400661708,1.9854775400661708,4.936414193834757,-4.936414193834757
150,1.7906206367413553,1.7906206367413553,4.940695520602365,-4.940695520602365
151,1.4658621392745772,1.4658621392745772,4.958481344903291,-4.958481344903291
152,1.8248317631741102,1.8248317631741102,4.839123083973611,-4.839123083973611
153,1.400688304779834,1.400688304779834,4.891488611201268,-4.891488611201268
154,1.2306335273474822,1.2306335273474822,4.8708154225112175,-4.8708154225112175
155,0.968894365675208,0.968894365675208,4.880625690608138,-4.880625690608138
156,0.82890549432922,0.82890549432922,4.858365662331252,-4.858365662331256
157,1.3766259275929897,1.3766259275929897,4.785052618596282,-4.785052618596282
158,1.2337950142864074,1.2337950142864074,4.79979809561652,-4.799798095616524
159,1.8802210620727742,1.8802210620727742,4.6926133288060825,-4.6926133288060825
160,3.0209504530266216,3.0209504530266216,4.51754218449819,-4.51754218449819
161,3.3631278564223166,3.3631278564223166,4.448835391157104,-4.4488353911571075
162,3.497437398972391,3.497437398972391,4.4015643230620185,-4.4015643230620185
163,3.259434766350747,3.259434766350747,4.386480718083398,-4.386480718083398
164,2.275478562528953,2.275478562528953,4.423312426515206,-4.423312426515206
165,2.0718254115983648,2.0718254115983648,4.4095194752711215,-4.409519475271125
166,1.942816292678284,1.942816292678284,4.422862890907588,-4.4228628909075844
167,1.7302483705805436,1.7302483705805436,4.400013919276724,-4.40001391927672
168,1.6251883719518467,1.6251883719518467,4.423364255914073,-4.423364255914073
169,1.2981521764616133,1.2981521764616133,4.454970636768291,-4.454970636768287
170,1.6488298843383689,1.6488298843383689,4.4021534953506425,-4.4021534953506425
171,1.782882982091209,1.782882982091209,4.393739888349369,-4.393739888349373
172,1.344858686462583,1.344858686462583,4.408402186998401,-4.408402186998401
173,2.0331933590152964,2.0331933590152964,4.276711253012817,-4.276711253012817
174,2.002785411596207,2.002785411596207,4.237483627748194,-4.237483627748194
175,1.4558514413369785,1.4558514413369785,4.320122746241179,-4.320122746241179
176,0.8229054687940227,0.8229054687940227,4.3729042684636,-4.3729042684636035
177,0.6428960504453585,0.6428960504453585,4.439266532440591,-4.439266532440591
178,0.8243303428130879,0.8243303428130879,4.450408318020674,-4.450408318020674
179,0.46548229057626855,0.46548229057626855,4.471489952482294,-4.471489952482294
180,-0.08211806463581794,-0.08211806463581794,4.571545032299131,-4.571545032299131
181,0.12061862609275664,0.12061862609275664,4.50160354535598,-4.50160354535598
182,0.002952671914183469,0.002952671914183469,4.513121833150329,-4.513121833150329
183,0.36275824459386996,0.36275824459386996,4.4350305179649325,-4.4350305179649325
184,0.46202195632033494,0.46202195632033494,4.375518989475115,-4.375518989475111
185,0.31213970297539717,0.31213970297539717,4.407117696355478,-4.407117696355474
186,0.0609982766944519,0.0609982766944519,4.41656079362922,-4.41656079362922
187,-0.04329049797331663,-0.04329049797331663,4.420423092210349,-4.420423092210349
188,-0.7693961207024564,-0.7693961207024564,4.508282222097655,-4.508282222097659
189,-0.7667483678513278,-0.7667483678513278,4.5389560885417986,-4.5389560885417986
190,-0.8897909365501171,-0.8897909365501171,4.543255157490055,-4.543255157490055
191,-0.6883168460265452,-0.6883168460265452,4.491654648809423,-4.491654648809423
192,-0.7299474252336537,-0.7299474252336537,4.4412877979476875,-4.4412877979476875
193,-0.1766270377826018,-0.1766270377826018,4.365421697176245,-4.365421697176245
194,0.03682019135694503,0.03682019135694503,4.265047703372229,-4.265047703372229
195,0.5474335236961743,0.5474335236961743,4.117736594004718,-4.117736594004718
196,0.1939177795525815,0.1939177795525815,4.144627743795464,-4.144627743795464
197,-0.048759324176330665,-0.048759324176330665,4.1600862862748755,-4.1600862862748755
198,-0.35708243900424463,-0.35708243900424463,4.21326861821014,-4.21326861821014
199,-0.6943797257053994,-0.6943797257053994,4.227168364635993,-4.227168364635993
200,-0.04169635102097402,-0.04169635102097402,4.146655723191952,-4.146655723191952
201,-0.6245723701951071,-0.6245723701951071,4.2132357050121705,-4.2132357050121705
202,-0.6294678926947661,-0.6294678926947661,4.216216547764272,-4.216216547764272
203,-0.15511554234537073,-0.15511554234537073,4.148934526017776,-4.148934526017776
204,0.15212240496475715,0.15212240496475715,4.1405683295280475,-4.1405683295280475
205,0.1887606152631527,0.1887606152631527,4.092731160282657,-4.092731160282657
206,-0.27306351215422,-0.27306351215422,4.121545205956284,-4.121545205956284
207,-0.15859062275772118,-0.15859062275772118,4.107429974265187,-4.107429974265187
208,0.3589040413426794,0.3589040413426794,4.082700800704611,-4.082700800704611
209,0.3782412804625288,0.3782412804625288,4.073619771734581,-4.073619771734581
210,0.0339072464366339,0.0339072464366339,4.097678859099119,-4.097678859099119
211,-0.023901549712388004,-0.023901549712388004,4.070263363940899,-4.070263363940899
212,0.646512178088102,0.646512178088102,3.976713599491813,-3.976713599491813
213,0.6671064353252163,0.6671064353252163,3.9161062722992774,-3.9161062722992774
214,1.0000151726288529,1.0000151726288529,3.8476758425066535,-3.8476758425066535
215,0.3729570961782258,0.3729570961782258,3.951133230880945,-3.951133230880945
216,0.7685660471962059,0.7685660471962059,3.8732789993928414,-3.8732789993928414
217,1.139416415808185,1.139416415808185,3.843415483399461,-3.843415483399461
218,1.2284164631508219,1.2284164631508219,3.8577247512598056,-3.8577247512598056
219,1.1864440051387248,1.1864440051387248,3.817150263389273,-3.817150263389273
220,1.0088496597575016,1.0088496597575016,3.8197510545263995,-3.8197510545263995
221,0.9033200299669382,0.9033200299669382,3.7892451095524713,-3.7892451095524713
222,0.5352028198360088,0.5352028198360088,3.79512412981531,-3.79512412981531
223,0.23221214165180726,0.23221214165180726,3.819896297561563,-3.819896297561563
224,0.37581902017705815,0.37581902017705815,3.820350830510904,-3.820350830510904
225,0.8377489773648499,0.8377489773648499,3.7713711282748257,-3.7713711282748257
226,0.5572374826096045,0.5572374826096045,3.763793710381073,-3.763793710381073
227,0.5225337965135246,0.5225337965135246,3.7766084447374695,-3.7766084447374695
228,0.4297519583328686,0.4297519583328686,3.7249990327510787,-3.7249990327510787
229,0.3860893027957921,0.3860893027957921,3.675818812542989,-3.675818812542989
230,0.5965195945300366,0.5965195945300366,3.6057202506371695,-3.6057202506371695
231,0.2668529821179142,0.2668529821179142,3.6604809039558965,-3.6604809039558965
232,0.14613141734770352,0.14613141734770352,3.702758993178815,-3.702758993178815
233,0.3539746444546523,0.3539746444546523,3.6539039235750614,-3.6539039235750614
234,0.4442828593021133,0.4442828593021133,3.6479084653190164,-3.6479084653190164
235,1.1113263541631362,1.1113263541631362,3.5414641240576117,-3.5414641240576117
236,1.2142373999360245,1.2142373999360245,3.5075809653251717,-3.5075809653251717
237,1.1664650046236957,1.1664650046236957,3.467383813412411,-3.467383813412411
238,1.2838905660014817,1.2838905660014817,3.436896149742619,-3.436896149742619
239,1.6298596134091348,1.6298596134091348,3.404544120161443,-3.404544120161443
240,1.1772031789074546,1.1772031789074546,3.4447835967663316,-3.4447835967663316
241,1.3804682714832168,1.3804682714832168,3.4010050142271737,-3.4010050142271737
242,0.8695089589008269,0.8695089589008269,3.473322248382498,-3.473322248382498
243,0.5750022083957695,0.5750022083957695,3.5104706245582697,-3.5104706245582697
244,0.010444264237342793,0.010444264237342793,3.6262946558660722,-3.6262946558660722
245,-0.6136138214985074,-0.6136138214985074,3.706782548149203,-3.706782548149203
246,-0.39802108160182215,-0.39802108160182215,3.664303293780918,-3.664303293780918
247,-0.7438271501550666,-0.7438271501550666,3.7044289916984674,-3.7044289916984674
248,-1.2311573490339853,-1.2311573490339853,3.741342250642411,-3.741342250642411
249,-0.9683401515271157,-0.9683401515271157,3.7303856277248286,-3.7303856277248286
250,-1.4968533535469533,-1.4968533535469533,3.789376514092595,-3.789376514092595
251,-1.7290696852364782,-1.7290696852364782,3.8118447068446955,-3.8118447068446955
252,-1.95804012662553,-1.95804012662553,3.84876988970068,-3.84876988970068
253,-2.3762472900111256,-2.3762472900111256,3.861134638127819,-3.861134638127819
254,-2.545144759886938,-2.545144759886938,3.9004575718855747,-3.9004575718855747
255,-2.20932601060073,-2.20932601060073,3.8440251452464835,-3.8440251452464835
256,-1.8358726674627093,-1.8358726674627093,3.796238006312805,-3.796238006312805
257,-1.1920694919414174,-1.1920694919414174,3.7102512127183402,-3.7102512127183402
258,-0.7202184465633472,-0.7202184465633472,3.660878270169146,-3.660878270169146
259,-0.4941586061350378,-0.4941586061350378,3.5822273972462106,-3.5822273972462106
260,0.16815344341500804,0.16815344341500804,3.5031763427288674,-3.5031763427288674
261,-0.21058261299078396,-0.21058261299078396,3.4966750543088168,-3.4966750543088168
262,0.36829665512245313,0.36829665512245313,3.3800422477269016,-3.3800422477269016
263,0.389069923427229,0.389069923427229,3.3719312628307385,-3.3719312628307385
264,0.26490069295267915,0.26490069295267915,3.4139596181638794,-3.4139596181638794
265,0.7136800519867066,0.7136800519867066,3.384870023876502,-3.384870023876502
266,0.30663634333229695,0.30663634333229695,3.3947287596383937,-3.3947287596383937
267,0.9193573415032077,0.9193573415032077,3.264497474448344,-3.264497474448344
268,0.813929860620501,0.813929860620501,3.2714698130119544,-3.2714698130119544
269,0.5403358970899355,0.5403358970899355,3.2874144373903533,-3.2874144373903533
270,0.3790379371975412,0.3790379371975412,3.2863909563704503,-3.2863909563704503
271,-0.3179951900626641,-0.3179951900626641,3.3689935444533035,-3.3689935444533035
272,-0.4844512607060736,-0.4844512607060736,3.356586744530375,-3.356586744530375
273,-0.7603705864729555,-0.7603705864729555,3.4070475341454376,-3.4070475341454376
274,-0.7097751217507771,-0.7097751217507771,3.3783389603661114,-3.3783389603661114
275,-1.064684037741511,-1.064684037741511,3.3984550610044373,-3.3984550610044373
276,-0.6414887098458522,-0.6414887098458522,3.335967146394392,-3.335967146394392
277,-0.8137199097605503,-0.8137199097605503,3.3758353140715833,-3.3758353140715833
278,-0.5638095300285855,-0.5638095300285855,3.3079416324074806,-3.3079416324074806
279,-0.4720661003237687,-0.4720661003237687,3.295002113070879,-3.295002113070879
280,-0.04050329237959005,-0.04050329237959005,3.2426499779082327,-3.2426499779082327
281,0.301792285218653,0.301792285218653,3.220406453399697,-3.220406453399697
282,-0.2686306225897077,-0.2686306225897077,3.294552952111335,-3.294552952111335
283,0.0027710650347181343,0.0027710650347181343,3.26475770999588,-3.26475770999588
284,-0.1284902691705092,-0.1284902691705092,3.2739986384589628,-3.2739986384589628
285,-0.20849287703523345,-0.20849287703523345,3.279131178959158,-3.279131178959158
286,-0.26417974797199406,-0.26417974797199406,3.241759057694523,-3.241759057694523
287,-0.605878514426319,-0.605878514426319,3.2809377070571912,-3.2809377070571912
288,-0.01314850330017947,-0.01314850330017947,3.213108926602974,-3.213108926602974
289,0.15644367933180447,0.15644367933180447,3.161967859115034,-3.161967859115034
290,0.7144608487355626,0.7144608487355626,3.0843484533844503,-3.0843484533844503
291,0.5018714843949361,0.5018714843949361,3.0950578542977105,-3.0950578542977105
292,0.8969819391152711,0.8969819391152711,3.056829888032407,-3.056829888032407
293,0.7565369000920477,0.7565369000920477,3.0837294709084695,-3.0837294709084695
294,1.311544960247737,1.311544960247737,3.0163360347033894,-3.0163360347033894
295,0.9187571034752935,0.9187571034752935,3.0450333968257404,-3.0450333968257404
296,0.7441063580753138,0.7441063580753138,3.059415986989258,-3.059415986989258
297,1.471889901242605,1.471889901242605,2.9875831670413646,-2.9875831670413646
298,1.36612199641392,1.36612199641392,2.9849526902478445,-2.9849526902478445
299,2.025828416099248,2.025828416099248,2.8623390182194974,-2.8623390182194974
300,1.5954918429845044,1.5954918429845044,2.916369113388143,-2.916369113388141


==> csvs/wilkrepoutside.csv <==
it,Meand


==> csvs/wilkrepoutside1.csv <==
Iteration,rho,Upper_est,Lower_est


==> csvs/wilkrepoutside1_eta.csv <==
Iteration,Mov_Obs_Res,rho,Upper_est,Lower_est
222,3023.24825634882,2981.490573902852,2079.072178477015,-692.240852565487
222,535.7869515507809,3027.198335896008,2079.072178477015,-692.240852565487
222,2841.574148762987,2166.961108118613,2079.072178477015,-692.240852565487
222,2981.4787245488224,2161.233132319938,2079.072178477015,-692.240852565487
222,1047.7084187235562,2822.6536217022967,2079.072178477015,-692.240852565487
222,1108.6182563969505,2680.7110172655866,2079.072178477015,-692.240852565487
223,1585.9533962574474,2491.186767475055,1894.5907582075788,-676.1622695649035
223,904.9345488811107,2436.6084381427345,1894.5907582075788,-676.1622695649035
223,1045.2076598270946,2507.4780762090613,1894.5907582075788,-676.1622695649035
223,2124.4160049784177,2324.5360836179243,1894.5907582075788,-676.1622695649035
224,1974.7406081599404,2359.4137830585846,1887.2178196033474,-682.2831723855447
224,2965.3993759969967,1977.811635396598,1887.2178196033474,-682.2831723855447
224,2969.637216559003,2354.9563177798696,1887.2178196033474,-682.2831723855447
224,970.0595963694637,2380.013000484588,1887.2178196033474,-682.2831723855447
225,597.7822066488663,2923.187231069787,1879.3783457100185,-688.8750210922473
225,899.8293005241029,2610.904101447655,1879.3783457100185,-688.8750210922473
225,757.575288532051,2806.8830581908583,1879.3783457100185,-688.8750210922473
225,1691.0002584781814,2448.832540583763,1879.3783457100185,-688.8750210922473
225,1707.4301348728625,2397.562919943333,1879.3783457100185,-688.8750210922473
225,798.4962934742044,2873.2431820002334,1879.3783457100185,-688.8750210922473
225,320.21684759490535,2966.808734671658,1879.3783457100185,-688.8750210922473
226,862.841834711776,2778.4438197646805,1899.8874258125434,-675.1316663648455
226,934.4350545895562,2639.3774233146664,1899.8874258125434,-675.1316663648455
226,3354.9706859462585,2981.100191722028,1899.8874258125434,-675.1316663648455
226,1077.6301029626866,2365.6672187255745,1899.8874258125434,-675.1316663648455
226,824.0427653117066,2558.4169736814047,1899.8874258125434,-675.1316663648455
226,2792.3391073681137,2146.785521792427,1899.8874258125434,-675.1316663648455
226,2873.4589133473214,2142.6058119562517,1899.8874258125434,-675.1316663648455
226,2849.8839690395607,2398.0588361053024,1899.8874258125434,-675.1316663648455
227,2732.02429585084,2803.457706514065,1842.1758122193828,-696.9530286379676
227,774.9384943483525,2370.617144720321,1842.1758122193828,-696.9530286379676
227,2799.0036913730733,1870.7478107323043,1842.1758122193828,-696.9530286379676
228,2963.9217977553276,1838.5055361941088,1810.9357114083366,-714.610450128366
228,383.65226718827546,2812.7535844930967,1810.9357114083366,-714.610450128366
228,727.1886793882795,2710.3716703068235,1810.9357114083366,-714.610450128366
228,2107.9121180899356,2069.9508952204365,1810.9357114083366,-714.610450128366
228,2611.897140772026,2331.96723423204,1810.9357114083366,-714.610450128366
229,798.6526782807048,2665.694478794293,1810.3664135377355,-715.1661982016201
229,640.523911888812,2645.0962694294103,1810.3664135377355,-715.1661982016201
229,3108.0261678281954,2839.301481000257,1810.3664135377355,-715.1661982016201
229,2518.603376371742,1949.8715662500172,1810.3664135377355,-715.1661982016201
229,939.5154075192075,2650.19395280792,1810.3664135377355,-715.1661982016201
230,467.8582049428729,2759.191147271775,1814.7948027761568,-711.3141761324226
230,835.4232205074308,2500.8032347969347,1814.7948027761568,-711.3141761324226
230,408.21564967124925,2704.03463187304,1814.7948027761568,-711.3141761324226
230,2763.6805743743066,2725.3951846715186,1814.7948027761568,-711.3141761324226
230,315.46478366198636,2844.2419510912805,1814.7948027761568,-711.3141761324226
230,704.1254635253882,2763.8386451962524,1814.7948027761568,-711.3141761324226
230,2914.4420465713943,1867.437844061856,1814.7948027761568,-711.3141761324226
230,2708.071059248363,2524.023536658573,1814.7948027761568,-711.3141761324226
230,405.8981027342626,2765.3653909070604,1814.7948027761568,-711.3141761324226
231,243.67724452631032,2466.0537254641663,1002.4831225294968,-272.9406116585368
231,1331.4987849239888,2285.113729761638,1002.4831225294968,-272.9406116585368
231,2520.224707500131,1925.2327049862888,1002.4831225294968,-272.9406116585368
231,2372.8269858133112,1754.2380385818099,1002.4831225294968,-272.9406116585368
231,1550.955679097495,1583.6320924989775,1002.4831225294968,-272.9406116585368
231,280.2436695083795,2493.23854210726,1002.4831225294968,-272.9406116585368
231,2368.3933582818327,1081.305043863788,1002.4831225294968,-272.9406116585368
231,427.752848871946,2396.638687550298,1002.4831225294968,-272.9406116585368
231,2477.2944608241523,2064.7493572978865,1002.4831225294968,-272.9406116585368
231,2542.089152080256,1421.1073411152074,1002.4831225294968,-272.9406116585368
231,1121.312278620431,2504.3251398851735,1002.4831225294968,-272.9406116585368
231,519.8495862969111,2272.724379648728,1002.4831225294968,-272.9406116585368
231,1581.3406410654006,1766.0331475699156,1002.4831225294968,-272.9406116585368
231,2454.997514129383,1945.4141524552163,1002.4831225294968,-272.9406116585368
231,2411.281773346072,1304.8654652094267,1002.4831225294968,-272.9406116585368
232,194.65881722242162,2397.529315486938,931.3651067479873,-272.9969216340342
232,1384.2054729156848,1553.4847866728596,931.3651067479873,-272.9969216340342
232,263.9050398218639,2357.0088855470417,931.3651067479873,-272.9969216340342
232,2273.949761041057,1812.894582818441,931.3651067479873,-272.9969216340342
232,320.1276420815876,2362.5587545317244,931.3651067479873,-272.9969216340342
232,2286.5316697775274,1491.152091620616,931.3651067479873,-272.9969216340342
232,2549.345271314123,1063.9567012110742,931.3651067479873,-272.9969216340342
232,2299.4796315996364,1454.440307733995,931.3651067479873,-272.9969216340342
233,2330.153348933643,1656.6283868820562,881.3486507947957,-281.01894116892464
233,1163.5067208922717,2216.0289596567845,881.3486507947957,-281.01894116892464
233,1549.411732421822,1070.027063294748,881.3486507947957,-281.01894116892464
233,279.16827695218876,2294.762831886821,881.3486507947957,-281.01894116892464
233,2283.7503875820294,1288.1375387230014,881.3486507947957,-281.01894116892464
233,2266.330350071313,1593.5837502559943,881.3486507947957,-281.01894116892464
233,2332.935119053856,1211.778964285507,881.3486507947957,-281.01894116892464
233,2328.937229837,1075.9428229007447,881.3486507947957,-281.01894116892464
234,265.99383482859275,2220.643523161307,832.8471250581351,-288.9968872423933
234,2036.0108708570813,1780.1357722641205,832.8471250581351,-288.9968872423933
234,1349.9930119715275,1684.728575423497,832.8471250581351,-288.9968872423933
234,2407.4169482592833,1140.262915630363,832.8471250581351,-288.9968872423933
234,1290.9043102558546,1590.3119885266306,832.8471250581351,-288.9968872423933
234,1292.894998369963,2170.3700884757536,832.8471250581351,-288.9968872423933
234,2149.131145691656,959.2440916435336,832.8471250581351,-288.9968872423933
234,1437.2513627849569,1876.604722536677,832.8471250581351,-288.9968872423933
234,310.0918680749505,2318.285960644147,832.8471250581351,-288.9968872423933
235,4301.6062072525165,703.6001325422516,592.2106419259305,-197.83832710206977
235,1859.0193945545177,2219.0208373921473,592.2106419259305,-197.83832710206977
235,93.88438540046386,2217.778321448671,592.2106419259305,-197.83832710206977
235,167.37462179089192,2153.2282305339445,592.2106419259305,-197.83832710206977
235,163.7170064346765,2200.248343227471,592.2106419259305,-197.83832710206977
235,1646.7848086748197,1618.1817947658953,592.2106419259305,-197.83832710206977
235,1157.2463818417723,2208.830654907606,592.2106419259305,-197.83832710206977
235,108.74127029278704,2200.7820516553916,592.2106419259305,-197.83832710206977
235,1132.154562965415,2146.1064605001475,592.2106419259305,-197.83832710206977
235,1892.0782898418738,2151.29579865049,592.2106419259305,-197.83832710206977
235,1841.4491237392585,1537.7869154836717,592.2106419259305,-197.83832710206977
236,176.64931196149308,2139.2288641271457,586.1941388830234,-201.7430151736821
236,1871.686946148186,1108.971065423732,586.1941388830234,-201.7430151736821
236,1822.0627391159333,2227.177029705118,586.1941388830234,-201.7430151736821
236,214.01294391577645,2129.8319643264444,586.1941388830234,-201.7430151736821
236,2012.7434176745367,817.0742900766747,586.1941388830234,-201.7430151736821
236,1348.6825964272907,1691.5068120625106,586.1941388830234,-201.7430151736821
236,2296.75867109015,822.6474608061305,586.1941388830234,-201.7430151736821
237,80.13273857472915,2199.419407467262,572.7343414333768,-207.79216747667016
237,76.03130078592038,2193.9412679422576,572.7343414333768,-207.79216747667016
237,1358.3212748044007,1593.6401789454799,572.7343414333768,-207.79216747667016
237,1927.9811704218725,1599.9886447722688,572.7343414333768,-207.79216747667016
237,97.9446677515176,2186.29625085811,572.7343414333768,-207.79216747667016
237,1212.2662002088405,1658.4618785436708,572.7343414333768,-207.79216747667016
237,2311.884316591967,1134.4770485796214,572.7343414333768,-207.79216747667016
237,1222.0498336266758,1483.2859639737292,572.7343414333768,-207.79216747667016
237,78.75528494094924,2188.2134203610362,572.7343414333768,-207.79216747667016
237,173.2397468318586,2116.7256799813413,572.7343414333768,-207.79216747667016
237,87.60168964467842,2188.812964834048,572.7343414333768,-207.79216747667016


==> csvs/wilkrepoutside1_eta_ss.csv <==
Iteration,Mov_Obs_Res,rho,Upper_est,Lower_est
222,3023.24825634882,2981.490573902852,2079.072178477015,-692.240852565487
222,535.7869515507809,3027.198335896008,2079.072178477015,-692.240852565487
222,2841.574148762987,2166.961108118613,2079.072178477015,-692.240852565487
222,2981.4787245488224,2161.233132319938,2079.072178477015,-692.240852565487
222,1047.7084187235562,2822.6536217022967,2079.072178477015,-692.240852565487
222,1108.6182563969505,2680.7110172655866,2079.072178477015,-692.240852565487
223,1585.9533962574474,2491.186767475055,1894.5907582075788,-676.1622695649035
223,904.9345488811107,2436.6084381427345,1894.5907582075788,-676.1622695649035
223,1045.2076598270946,2507.4780762090613,1894.5907582075788,-676.1622695649035
223,2124.4160049784177,2324.5360836179243,1894.5907582075788,-676.1622695649035
224,1974.7406081599404,2359.4137830585846,1887.2178196033474,-682.2831723855447
224,2965.3993759969967,1977.811635396598,1887.2178196033474,-682.2831723855447
224,2969.637216559003,2354.9563177798696,1887.2178196033474,-682.2831723855447
224,970.0595963694637,2380.013000484588,1887.2178196033474,-682.2831723855447
225,597.7822066488663,2923.187231069787,1879.3783457100185,-688.8750210922473
225,899.8293005241029,2610.904101447655,1879.3783457100185,-688.8750210922473
225,757.575288532051,2806.8830581908583,1879.3783457100185,-688.8750210922473
225,1691.0002584781814,2448.832540583763,1879.3783457100185,-688.8750210922473
225,1707.4301348728625,2397.562919943333,1879.3783457100185,-688.8750210922473
225,798.4962934742044,2873.2431820002334,1879.3783457100185,-688.8750210922473
225,320.21684759490535,2966.808734671658,1879.3783457100185,-688.8750210922473
226,862.841834711776,2778.4438197646805,1899.8874258125434,-675.1316663648455
226,934.4350545895562,2639.3774233146664,1899.8874258125434,-675.1316663648455
226,3354.9706859462585,2981.100191722028,1899.8874258125434,-675.1316663648455
226,1077.6301029626866,2365.6672187255745,1899.8874258125434,-675.1316663648455
226,824.0427653117066,2558.4169736814047,1899.8874258125434,-675.1316663648455
226,2792.3391073681137,2146.785521792427,1899.8874258125434,-675.1316663648455
226,2873.4589133473214,2142.6058119562517,1899.8874258125434,-675.1316663648455
226,2849.8839690395607,2398.0588361053024,1899.8874258125434,-675.1316663648455
227,2732.02429585084,2803.457706514065,1842.1758122193828,-696.9530286379676
227,774.9384943483525,2370.617144720321,1842.1758122193828,-696.9530286379676
227,2799.0036913730733,1870.7478107323043,1842.1758122193828,-696.9530286379676
228,2963.9217977553276,1838.5055361941088,1810.9357114083366,-714.610450128366
228,383.65226718827546,2812.7535844930967,1810.9357114083366,-714.610450128366
228,727.1886793882795,2710.3716703068235,1810.9357114083366,-714.610450128366
228,2107.9121180899356,2069.9508952204365,1810.9357114083366,-714.610450128366
228,2611.897140772026,2331.96723423204,1810.9357114083366,-714.610450128366
229,798.6526782807048,2665.694478794293,1810.3664135377355,-715.1661982016201
229,640.523911888812,2645.0962694294103,1810.3664135377355,-715.1661982016201
229,3108.0261678281954,2839.301481000257,1810.3664135377355,-715.1661982016201
229,2518.603376371742,1949.8715662500172,1810.3664135377355,-715.1661982016201
229,939.5154075192075,2650.19395280792,1810.3664135377355,-715.1661982016201
230,467.8582049428729,2759.191147271775,1814.7948027761568,-711.3141761324226
230,835.4232205074308,2500.8032347969347,1814.7948027761568,-711.3141761324226
230,408.21564967124925,2704.03463187304,1814.7948027761568,-711.3141761324226
230,2763.6805743743066,2725.3951846715186,1814.7948027761568,-711.3141761324226
230,315.46478366198636,2844.2419510912805,1814.7948027761568,-711.3141761324226
230,704.1254635253882,2763.8386451962524,1814.7948027761568,-711.3141761324226
230,2914.4420465713943,1867.437844061856,1814.7948027761568,-711.3141761324226
230,2708.071059248363,2524.023536658573,1814.7948027761568,-711.3141761324226
230,405.8981027342626,2765.3653909070604,1814.7948027761568,-711.3141761324226
231,243.67724452631032,2466.0537254641663,1002.4831225294968,-272.9406116585368
231,1331.4987849239888,2285.113729761638,1002.4831225294968,-272.9406116585368
231,2520.224707500131,1925.2327049862888,1002.4831225294968,-272.9406116585368
231,2372.8269858133112,1754.2380385818099,1002.4831225294968,-272.9406116585368
231,1550.955679097495,1583.6320924989775,1002.4831225294968,-272.9406116585368
231,280.2436695083795,2493.23854210726,1002.4831225294968,-272.9406116585368
231,2368.3933582818327,1081.305043863788,1002.4831225294968,-272.9406116585368
231,427.752848871946,2396.638687550298,1002.4831225294968,-272.9406116585368
231,2477.2944608241523,2064.7493572978865,1002.4831225294968,-272.9406116585368
231,2542.089152080256,1421.1073411152074,1002.4831225294968,-272.9406116585368
231,1121.312278620431,2504.3251398851735,1002.4831225294968,-272.9406116585368
231,519.8495862969111,2272.724379648728,1002.4831225294968,-272.9406116585368
231,1581.3406410654006,1766.0331475699156,1002.4831225294968,-272.9406116585368
231,2454.997514129383,1945.4141524552163,1002.4831225294968,-272.9406116585368
231,2411.281773346072,1304.8654652094267,1002.4831225294968,-272.9406116585368
232,194.65881722242162,2397.529315486938,931.3651067479873,-272.9969216340342
232,1384.2054729156848,1553.4847866728596,931.3651067479873,-272.9969216340342
232,263.9050398218639,2357.0088855470417,931.3651067479873,-272.9969216340342
232,2273.949761041057,1812.894582818441,931.3651067479873,-272.9969216340342
232,320.1276420815876,2362.5587545317244,931.3651067479873,-272.9969216340342
232,2286.5316697775274,1491.152091620616,931.3651067479873,-272.9969216340342
232,2549.345271314123,1063.9567012110742,931.3651067479873,-272.9969216340342
232,2299.4796315996364,1454.440307733995,931.3651067479873,-272.9969216340342
233,2330.153348933643,1656.6283868820562,881.3486507947957,-281.01894116892464
233,1163.5067208922717,2216.0289596567845,881.3486507947957,-281.01894116892464
233,1549.411732421822,1070.027063294748,881.3486507947957,-281.01894116892464
233,279.16827695218876,2294.762831886821,881.3486507947957,-281.01894116892464
233,2283.7503875820294,1288.1375387230014,881.3486507947957,-281.01894116892464
233,2266.330350071313,1593.5837502559943,881.3486507947957,-281.01894116892464
233,2332.935119053856,1211.778964285507,881.3486507947957,-281.01894116892464
233,2328.937229837,1075.9428229007447,881.3486507947957,-281.01894116892464
234,265.99383482859275,2220.643523161307,832.8471250581351,-288.9968872423933
234,2036.0108708570813,1780.1357722641205,832.8471250581351,-288.9968872423933
234,1349.9930119715275,1684.728575423497,832.8471250581351,-288.9968872423933
234,2407.4169482592833,1140.262915630363,832.8471250581351,-288.9968872423933
234,1290.9043102558546,1590.3119885266306,832.8471250581351,-288.9968872423933
234,1292.894998369963,2170.3700884757536,832.8471250581351,-288.9968872423933
234,2149.131145691656,959.2440916435336,832.8471250581351,-288.9968872423933
234,1437.2513627849569,1876.604722536677,832.8471250581351,-288.9968872423933
234,310.0918680749505,2318.285960644147,832.8471250581351,-288.9968872423933
235,4301.6062072525165,703.6001325422516,592.2106419259305,-197.83832710206977
235,1859.0193945545177,2219.0208373921473,592.2106419259305,-197.83832710206977
235,93.88438540046386,2217.778321448671,592.2106419259305,-197.83832710206977
235,167.37462179089192,2153.2282305339445,592.2106419259305,-197.83832710206977
235,163.7170064346765,2200.248343227471,592.2106419259305,-197.83832710206977
235,1646.7848086748197,1618.1817947658953,592.2106419259305,-197.83832710206977
235,1157.2463818417723,2208.830654907606,592.2106419259305,-197.83832710206977
235,108.74127029278704,2200.7820516553916,592.2106419259305,-197.83832710206977
235,1132.154562965415,2146.1064605001475,592.2106419259305,-197.83832710206977
235,1892.0782898418738,2151.29579865049,592.2106419259305,-197.83832710206977
235,1841.4491237392585,1537.7869154836717,592.2106419259305,-197.83832710206977
236,176.64931196149308,2139.2288641271457,586.1941388830234,-201.7430151736821
236,1871.686946148186,1108.971065423732,586.1941388830234,-201.7430151736821
236,1822.0627391159333,2227.177029705118,586.1941388830234,-201.7430151736821
236,214.01294391577645,2129.8319643264444,586.1941388830234,-201.7430151736821
236,2012.7434176745367,817.0742900766747,586.1941388830234,-201.7430151736821
236,1348.6825964272907,1691.5068120625106,586.1941388830234,-201.7430151736821
236,2296.75867109015,822.6474608061305,586.1941388830234,-201.7430151736821
237,80.13273857472915,2199.419407467262,572.7343414333768,-207.79216747667016
237,76.03130078592038,2193.9412679422576,572.7343414333768,-207.79216747667016
237,1358.3212748044007,1593.6401789454799,572.7343414333768,-207.79216747667016
237,1927.9811704218725,1599.9886447722688,572.7343414333768,-207.79216747667016
237,97.9446677515176,2186.29625085811,572.7343414333768,-207.79216747667016
237,1212.2662002088405,1658.4618785436708,572.7343414333768,-207.79216747667016
237,2311.884316591967,1134.4770485796214,572.7343414333768,-207.79216747667016
237,1222.0498336266758,1483.2859639737292,572.7343414333768,-207.79216747667016
237,78.75528494094924,2188.2134203610362,572.7343414333768,-207.79216747667016
237,173.2397468318586,2116.7256799813413,572.7343414333768,-207.79216747667016
237,87.60168964467842,2188.812964834048,572.7343414333768,-207.79216747667016


==> csvs/wilkrepoutside1_ss.csv <==
Iteration,rho,Upper_est,Lower_est


==> csvs/wilkrepoutsideeta.csv <==
it,Meand
15,96.41745857038029
16,74.04021380068377
17,55.67991263830078

